On The Impact of Machine Learning Randomness on Group Fairness

Statistical measures for group fairness in machine learning reflect the gap in performance of algorithms across different groups. These measures, however, exhibit a high variance between different training instances, which makes them unreliable for empirical evaluation of fairness. What causes this high variance? We investigate the impact on group fairness of different sources of randomness in training neural networks. We show that the variance in group fairness measures is rooted in the high volatility of the learning process on under-represented groups. Further, we recognize the dominant source of randomness as the stochasticity of data order during training. Based on these findings, we show how one can control group-level accuracy (i.e., model fairness), with high efficiency and negligible impact on the model's overall performance, by simply changing the data order for a single epoch.

==> data/acsemployment/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 3.900882120774389 4.698415553897886 3.733966602674818 6.869569304815154 3.5280226595548885
2 3.8359240064691074 5.072813431829942 3.2505009642497145 6.926143904496934 3.050078196920594
3 4.350677845075046 5.192437836694182 3.72452492084755 6.533960509391659 2.978592869422092
4 4.667419096815307 5.537810221587007 3.8100105513407354 7.126001257951618 2.9435294360246003
5 4.771635850353526 5.45735240600914 4.156864020440249 7.466919862435477 2.8945219790422474
6 5.118171758923465 6.014226680110237 4.130476013740147 7.45670143199626 3.005439556732159
7 4.810576412443554 5.564875559947881 3.894647823006284 6.801826191797712 3.1078695960370384
8 4.974475026674531 5.698695041340148 4.488898545029093 7.709693668176842 3.392068776338683
9 4.915373893350324 5.550697472873168 4.101171515117328 7.358340476254531 3.520295842468199
10 4.626521628857228 5.452045715390634 4.157217776061636 6.736339797209608 3.664841659796547
11 4.699016585341809 5.251514177179889 4.305163423080158 6.422461962665091 3.8204172404082803
12 4.394535672040073 4.812255800020841 4.200608197552151 6.3013212601664605 3.7365797272147727
13 4.497813526890619 4.781391288894362 4.250108345954984 5.886890788746732 3.884612145409405
14 4.518071760053708 4.773631743841161 4.355199486883134 6.50351953215168 3.9012320925410267
15 4.516734099245857 4.70461529929344 4.279847220172553 5.719641755984456 3.9231387962591984
16 4.468392493986261 4.673509759802112 4.2637774218281 6.09597545660521 3.812057840210703
17 4.440914225639319 4.65874577421272 4.301311950856459 5.169939473266467 3.618160464928202
18 4.553753585046544 4.699542708538961 4.352325504605954 5.201850505830888 4.007759343345104
19 4.420694717933403 4.64891575983305 4.250514717490116 5.546339932623426 3.653272762528148
20 4.599913399491131 4.853565175849436 4.341063139408367 5.389271257026189 3.8754974058958584
21 4.483960279336431 4.674207661827471 4.351528919457129 5.087298825700011 3.428970885830873
22 4.568042063287425 4.735489818838577 4.386876085801875 5.067858635084161 3.9851402150562336
23 4.587023757944097 4.756535257409295 4.408964085012043 5.328413517262992 3.8717035486922127
24 4.560738509464461 4.783604084316465 4.394511600837044 5.488059628401196 3.818383839708994
25 4.630466528036899 4.799505090928964 4.440372377434353 5.223389291354079 3.6943273137081345
26 4.5864672345893815 4.775967169799789 4.384979620262662 5.172381548038299 3.719477713232247
27 4.716385332627235 4.835203684499731 4.531018156042419 5.271344691928609 3.929686984418104
28 4.617751267202563 4.844084667966632 4.44029954552707 5.712111400513714 3.858542592488659
29 4.724682587912531 4.910311004860924 4.527810619337217 5.4346801264869375 4.050613249170877
30 4.768702754301378 4.925593887818665 4.604788678570888 5.394436475022782 4.262862969442718
31 4.764334800010991 4.986446280782031 4.552620096015329 5.439408473643496 4.109827761160675
32 4.777869440163529 4.915472666255916 4.497002141841466 5.501461358347572 4.146743649987236
33 4.768788519303531 4.997729429150882 4.600477066268031 5.386771544290776 4.208148781995234
34 4.770463198468022 4.968592397270492 4.570092490128756 5.963454049951017 4.04457150341179
35 4.790061119115503 4.926506173138483 4.62845875043187 5.468609101044611 4.04288319091743
36 4.913050490089807 5.05728059596451 4.682476857060902 5.549506163351284 4.03229957770016
37 4.894715043539575 5.039799099188075 4.727236639296921 5.506767508223641 4.344707429873979
38 4.886500213783802 5.059114051773471 4.75085527051776 5.886498732314715 4.3673812249758
39 4.856561620493857 5.050022380015946 4.728575085353835 5.8583477461810665 4.410497057715326
40 4.906633156543253 5.070559256212068 4.747780529231289 5.815364364358609 4.372575941799283
41 4.9622102692999155 5.178390098937786 4.7965007754071864 5.625704516470009 4.276840953350793
42 4.970460921166182 5.1622559160771235 4.792422962815716 5.858126254955283 3.922300932515495
43 4.940408337919367 5.124888478935551 4.772316716363513 5.521029987639205 4.122094355914646
44 4.969360152320869 5.2317692819917525 4.80202116515891 5.961100053968852 4.418839530301565
45 4.992676049177007 5.129889774398411 4.812954332321057 5.899543926238746 4.406812404200674
46 5.097843511300214 5.284359235887821 4.950776171128824 5.735119788661295 4.649358955310537
47 5.007196650019163 5.21986298799936 4.8926135227640986 5.942550294919554 4.275399892958143
48 5.1061505309247055 5.2382403753683935 4.966419342772146 5.672431628753813 4.580791710547004
49 5.191043381435692 5.288547620785357 5.005305721559522 5.879490261535944 4.61387014164219
50 5.087314879286485 5.303166852110105 4.910615993183239 5.990468347119145 4.632705533720221
51 5.147381481884132 5.403345781170115 4.943098573557057 5.887964618177051 4.308327140412091
52 5.21392448692405 5.480610623567091 5.0124288250163875 6.141309288432133 4.467788159540209
53 5.185193106726367 5.389914998307943 5.035235762649107 5.783354332526816 4.569874596442798
54 5.155470413489427 5.394369062056621 4.989588102152897 6.0866909304318915 4.762885901445123
55 5.28403653591818 5.399785977751439 5.174016453115307 5.9094022299727325 4.555803143811805
56 5.290438770777137 5.459484392464832 5.015224792054843 5.897077546136899 4.520784179305629
57 5.232592192394819 5.362443190928486 4.985426971086417 5.775694726949135 4.4166511953886545
58 5.191304801377213 5.397736049299683 5.063977171973227 5.9580659687835515 4.651110888824434
59 5.480187044925322 5.606132153453984 5.154142900172203 5.934390621364584 4.7075115237131895
60 5.2710645160164535 5.604257642698176 5.081658582813572 6.074893921053645 4.643980499534582
61 5.3870803332521575 5.648892274968123 5.159058175107198 6.01953328643021 4.399617703890558
62 5.325719094593372 5.575918824369799 5.068194836294953 6.030288446692386 4.736429822582679
63 5.404720373393493 5.59645358969285 5.120007796787291 6.074988840416649 4.512685931537974
64 5.341613571997099 5.622652653296964 5.092996849369769 6.085153088046496 4.566957821266533
65 5.350880628675389 5.530722500838289 5.019759194399253 6.082123201550448 4.369466997317126
66 5.413083528720181 5.6439423689545505 5.112244142268469 6.0983610085714055 4.775716498611489
67 5.43363023128377 5.649272838962046 5.088066916537844 6.272314226249293 4.636254563652965
68 5.371074548164466 5.68500238056077 5.171455951603548 5.956319368373639 4.818868144677187
69 5.503493413800342 5.7244756346713555 5.2395930472614225 6.204068852567514 4.451088941773067
70 5.402332932877036 5.684625577185293 5.222748802721597 6.0578981981728095 4.701915318830443
71 5.328876622997322 5.573081629118693 5.171172184618994 6.305330344272889 4.715707989777906
72 5.529622407076312 5.736669155304871 5.256055862718117 5.992482960708033 4.6515453402551294
73 5.326225430473048 5.656422907863227 5.11938077597685 6.532932516051439 4.37086701989501
74 5.359151018450508 5.7239757872541235 5.083850038627327 6.2312617591426 4.649815901264358
75 5.459922527987448 5.745670978357442 5.307842570013685 6.303830972629436 4.552323968751155
76 5.404596571981822 5.617492285408628 5.178538973728262 6.104079767448929 4.510653628895117
77 5.458942755527939 5.679492110650271 5.2144936179139405 6.28652506462609 4.949585448206884
78 5.467844918928865 5.779640317261926 5.220022002066771 6.336329398378202 4.826337775238061
79 5.445079211728198 5.688781713905479 5.197084730394188 6.2171315736449575 4.605719448770502
80 5.391378892088165 5.708631021090845 5.241838152028814 6.451470168415899 4.834094662909519
81 5.491265415329549 5.690852544246382 5.1454901449932215 6.315306479530899 4.403750900172737
82 5.557623478760897 5.817007479828469 5.233282506112875 6.361391750149996 4.59553700371948
83 5.592653586933022 5.852120807212036 5.272050474313195 6.183913958818582 4.644403196545905
84 5.445777511045323 5.698946690140079 5.1988424700265545 6.3441746670876125 4.794645406238049
85 5.562980003316187 5.81542059275311 5.2054087225573396 6.264184977687607 4.342636896663363
86 5.6223269463309755 5.914489774957336 5.259674278004096 6.589212320243316 4.886891165380729
87 5.523909968321255 5.758859711082893 5.198828719129988 6.0723647858025505 4.534026720753516
88 5.464209541283122 5.838321585705463 5.102757038128644 6.287385958904999 4.69847374138835
89 5.566727521318988 5.756139925993246 5.346269844632215 6.222588066373666 4.904555499731273
90 5.618818933214163 5.962353478623928 5.322134088185012 6.203630723089377 4.721626454805714
91 5.644985189263082 5.8721665320139556 5.236499951011739 6.495951866542218 4.862182335930827
92 5.611893873578488 5.808708810136686 5.194197710791782 6.315878123566786 4.784783404036029
93 5.675565864625964 5.925362698064912 5.331578511294167 6.427822956216564 4.883415875558771
94 5.658701299348987 5.808898346034659 5.356113059162919 6.110899794858176 4.800699816655854
95 5.71466930318449 5.993562871013206 5.4012467776539435 6.299287073964428 4.770690595064791
96 5.48073729323313 5.69786474801168 5.251499468859336 6.258970685323393 4.555553199099662
97 5.471779310984256 5.779307121421999 5.289269285745188 6.474907817010289 4.609753201967457
98 5.4455490641851805 5.821213822389863 5.196294335944103 6.582902378031938 4.732005377798577
99 5.589129233141615 5.84097776296551 5.294766497520745 6.794023725633329 4.801602850097962
100 5.664440348193831 5.9067480076274546 5.392670837998027 6.275034803139033 4.709664046869781
101 5.679859754838109 5.895726027160364 5.427074439261066 6.531498178973087 4.6884051073601745
102 5.662761806883344 5.893741687707147 5.312984114478105 6.459091097184626 4.909522181300975
103 5.494024982421814 5.804998851228216 5.360788957972881 7.313400567422152 4.984353709564315
104 5.557306088861676 5.7288704590693715 5.27559177870283 6.307533440698957 4.8600232724991725
105 5.627401584324248 5.944704689580958 5.309973191371685 6.391847364883533 4.676409847683345
106 5.60542949825234 5.8391845681378935 5.310924676508867 6.286860690006119 4.7331655565467585
107 5.534057231194989 5.768529964220038 5.2872291993035745 6.433551647851264 4.724112699941366
108 5.559578779149932 5.89930586509258 5.326256697390635 6.407061185129049 4.699837592032432
109 5.441285910166974 5.7090430816009405 5.15220565838014 6.197376465287858 4.591133243112551
110 5.601637840341816 5.827819757082382 5.323038139427071 6.430263751467194 4.714805241569413
111 5.557517081551987 5.751087841723916 5.3128757686293175 6.5271103849587755 4.934371039881541
112 5.636947066194698 5.848381280231732 5.2507352940706 6.518420620501694 4.813545341919516
113 5.629846449459036 5.936100390231015 5.356283118856068 6.45376944870731 4.975897168556603
114 5.596745880912555 5.87294082452985 5.347145629393688 6.536693893429211 4.977235680602283
115 5.4890739497028695 5.781039324010897 5.296920630035453 6.398644673247291 4.8461472991140715
116 5.501619813064012 5.826010306028774 5.285221904520522 6.244333582151036 4.721055035713549
117 5.628128221705377 5.849140692612756 5.291705104592094 6.375897778911037 4.830376642926672
118 5.514291170296259 5.7982087209918465 5.265267715338094 6.327250612911501 4.532707267809798
119 5.587459451678654 5.96072365104582 5.305261838305809 6.4071631525578345 4.60898554769959
120 5.618198367434724 5.8074778003174545 5.4293113603019485 6.385029203385348 5.0700974429567145
121 5.572707172736737 5.850319455485864 5.399552505369719 6.497467335857462 4.686181529166944
122 5.5127272952494994 5.7010145767797304 5.296488964220018 6.115162353589712 4.776122301665085
123 5.607082265543595 5.831585651662478 5.272816558685658 6.660069558587854 4.735584577031244
124 5.37539687242415 5.640453914282038 5.177364824825483 6.23205683216795 4.791434061860405
125 5.5569450480341755 5.711736160216753 5.303621833539303 6.228295745868332 4.76340327250358
126 5.617590912311778 5.921253941941423 5.4844589616124875 6.593461859109995 4.96045060811227
127 5.472294643732083 5.801812073244207 5.255329804027966 6.599725579696865 4.762118743370261
128 5.550653952406224 5.8423663101564856 5.283134912993997 6.269280952698783 4.982689473137541
129 5.442658287117005 5.742966678804147 5.250172951145428 6.2845311880109005 4.770922542449109
130 5.496295803664678 5.809771932874725 5.360504847495512 6.349782133427814 4.953527736714415
131 5.557678490591703 5.757652812278278 5.3304993641691665 6.01874150072599 4.7422669973523375
132 5.551075575161793 5.741142927054797 5.332085654669497 6.462506642732779 5.002161034750988
133 5.534927578944176 5.7830497316008165 5.331860323522841 6.300999557489156 4.596740246939285
134 5.653374960943235 5.928932564930637 5.45946294520968 6.524181896972639 4.9251603826345605
135 5.567099344018006 5.768466128677743 5.3277061402921495 6.224667689255897 4.739251626808816
136 5.7038982922304164 5.851874960675117 5.393953878867786 6.280487073688155 5.05548520182852
137 5.593661229242371 5.895724478868745 5.307664975492437 6.660341312090915 4.858563091439819
138 5.591219542127035 5.947223979797392 5.286782944099048 6.794095327140294 4.627195961325474
139 5.5568692909155395 5.813280592224099 5.3563626315884205 6.361305561274498 4.899712748345592
140 5.485697005532481 5.824563127260641 5.317944840391453 6.485929805041278 4.791596354776184
141 5.579202245418998 5.839001941808291 5.3283054379449855 6.482541138843237 4.855444246338886
142 5.706374504594052 5.992689645861512 5.372206442204188 6.420456765926554 4.864163834747205
143 5.574008228773786 5.919769668722854 5.356204527497907 6.59411607929161 4.959784496939003
144 5.435165013064664 5.835991872129497 5.213627240180626 6.215284400726122 4.839689904972423
145 5.5546371426847445 5.754475813616269 5.324636341361828 6.287544320874443 5.015791106303722
146 5.509066904144099 5.842686640570404 5.262183732424553 6.390360244690712 4.880122696959443
147 5.70220363798134 5.9630093256639745 5.3531333214370065 6.537159480837462 5.040013988518006
148 5.527480493525308 5.677011823438079 5.400071245492183 6.174293662167808 5.136305054598177
149 5.627492703253509 5.9040863826618075 5.365550196453202 6.451729867928487 4.681998870469737
150 5.689399867180686 5.890977406225148 5.451453188144524 6.477585059038837 4.862266835448015
151 5.707532068309662 5.8914110709084095 5.405520996531669 6.416864459505687 4.700391012508394
152 5.607397992863821 5.942442259501275 5.4021853864512845 6.4530855509692735 5.056226535912568
153 5.60397207897941 5.7611185287833475 5.409592866782261 6.159992929384512 4.843846253112001
154 5.7581272875522345 5.911082690162539 5.3376050126062715 6.413586253894478 5.002843890212056
155 5.629666984442253 5.835617978898304 5.340662119618254 6.706096871070658 4.718540505153071
156 5.592165352159265 5.892776832652057 5.326035211535818 6.3962873823242585 4.934531564763713
157 5.561349819797213 5.906535282479292 5.313708265508055 6.748606633862152 4.917419554892211
158 5.682211221490142 5.851068150504812 5.411830899660236 6.319405401928748 4.975494261530339
159 5.67748604208266 5.918842327979297 5.5307332125117945 6.497306108639066 5.032493243293552
160 5.6927363280486185 5.97215835852105 5.454234816858627 6.728328746067021 4.99098006337757
161 5.594827022710126 5.8642935499020075 5.347384475900288 6.70686105402601 4.764434301331656
162 5.666973687541214 5.919549007522447 5.481195765574424 6.420455515620086 5.143711682813859
163 5.667487174333241 5.8164477403276225 5.49793834030056 6.277315902979935 4.807583241640846
164 5.723708509109214 5.874908730586798 5.38859826157331 6.272047435496041 4.709118724812616
165 5.6895934790568194 5.989118055605812 5.373777347006822 6.422928985663474 4.8805005272856725
166 5.567157188160538 5.858422837551158 5.336455222650348 6.228470090126173 4.810876251241701
167 5.547984322200907 5.834527204898972 5.289901062270175 6.356728705371396 4.652161244947484
168 5.653694660716615 5.8544871909338365 5.4316750545619445 6.526041234370187 4.749716994019113
169 5.662029875527424 5.873692170618373 5.308680012186068 6.614007946553557 4.814250521772006
170 5.654047005721905 5.914896606560214 5.407001127549075 6.370220003767864 4.6821203380300584
171 5.558789176300703 5.764369191875513 5.258454747571021 6.161509072081231 4.941630504957165
172 5.605884498485189 5.852028301062173 5.418145849603056 6.303992751169331 5.120543126278611
173 5.613622971660256 5.864799500270117 5.49330609824552 6.483207712374865 4.8059940549932945
174 5.527626557340895 5.770381036217062 5.296405857076967 6.482179810975601 4.770820027275133
175 5.656304610522829 5.875874801171653 5.47574925056792 6.552070439297464 4.702337136282122
176 5.644294033316118 5.893648294475652 5.43195148317265 6.3208302476596465 4.955291080798921
177 5.5992905572422185 5.76608065935528 5.420247908697915 6.368573404631321 4.803250122214328
178 5.621280058600412 5.791811756158727 5.379267695760537 6.365450375523862 4.731194029489881
179 5.769331408300481 5.983114804745098 5.470244338813079 6.41548826879926 4.847668895129634
180 5.605722103796922 5.810496859640947 5.408572721337308 6.435626386242091 5.22603934229169
181 5.689589315178123 5.898901279402853 5.380363810971518 6.515032139222958 4.671486760395152
182 5.634300047840069 5.889208558059468 5.342085867373294 6.785027879885053 4.726107655181153
183 5.595910522724049 5.777673454924427 5.373389203001231 6.474498599658955 4.69840213581823
184 5.588484850003057 5.777935665590635 5.388735085253006 6.441387518099628 4.700619382019683
185 5.662491920756289 5.944467961147318 5.407777308172223 6.2503057014316825 4.99090635033345
186 5.591402174621259 5.838981115532977 5.298571939169316 6.7903567848593225 4.658932341864726
187 5.663846326992812 5.934987392408264 5.4007006274604175 6.377879651066189 4.505709158846452
188 5.629968524382027 5.9439306962710585 5.402618230727745 6.855160101529707 5.036918053416533
189 5.686424402460996 5.905928831030805 5.447393023357933 6.756255889551312 5.106766045951806
190 5.57008551305281 5.861563511632904 5.485229920799529 6.572567653905742 4.957742740114888
191 5.696704686474262 5.970894843451308 5.406631084361186 6.453586879259393 4.692254539609668
192 5.615352095613151 5.867566000585181 5.432778911223391 6.594734939344537 4.6440554224725945
193 5.60850007939354 5.822298756267271 5.419478553994269 6.839365671042394 4.698583752509103
194 5.634374269805023 5.877285780644118 5.496621437261757 6.556354366840149 5.145489326695096
195 5.637389352900042 5.843001259095518 5.409033900063813 6.3768214227061994 4.967371008048254
196 5.603256312535607 5.822329186739564 5.3184519706725455 6.635512797591674 4.8441919660868065
197 5.623785910065913 5.862519423401332 5.395728772549023 6.494227681318507 4.604156297874688
198 5.604134827451455 5.864459333845074 5.329489151083333 6.432391433366864 4.958577517163265
199 5.597166275426041 5.831715643766377 5.433205977689549 6.304028791777405 4.846107900851905
200 5.724363170553057 5.887794393050931 5.415333245079571 6.455659219816141 4.913481722197255
201 5.660358209949958 5.85215331368339 5.439398298822395 6.729313141309659 4.718596482922834
202 5.518285671076736 5.792628550686347 5.325263369135941 6.597360352740623 4.745006083227469
203 5.726897014139069 5.90745720058933 5.586166460821024 6.570651982538922 5.014509701141279
204 5.651227290858248 5.839270824208866 5.379762232566952 6.304061272461251 4.707913428958512
205 5.524760141084839 5.961037033667656 5.285106677343363 6.782945313872878 4.864622022178351
206 5.61197985934869 5.906703597225059 5.419227631758455 6.382798016685174 5.17333606062937
207 5.580365992509032 5.845093675768129 5.4153691353845455 6.426815017617399 4.830290594319947
208 5.695179773571359 5.907126336231177 5.483367726215437 6.794723973245377 5.102419892534496
209 5.527015525393878 5.7625490655086224 5.328965853627241 6.4323325553650275 4.68621055317076
210 5.574863920822581 5.853478413528573 5.395431745876183 6.381417997178356 5.057855609234228
211 5.578882269132237 5.897081975581234 5.390214085362722 6.967877218046918 4.8875955227385885
212 5.625959286553252 5.84570078418168 5.41379141440986 6.422681293038742 4.874992961769138
213 5.701562939149902 5.883652706559887 5.4647246701250705 6.276309601841747 4.990743981276885
214 5.593453931699291 5.867539232067822 5.334784620044738 6.64286726094587 4.978892056826427
215 5.690933257618914 5.864761310434835 5.514442294761106 7.245669347886841 4.804760555080291
216 5.639910677084924 5.859175583166895 5.477086738296426 7.0718539076691025 4.636563394928114
217 5.695644362991038 5.877008609156344 5.51177567360501 6.7024102205155325 4.69202513495433
218 5.648185876165062 5.916324016508221 5.406554748407005 6.70879908252064 4.648414027674154
219 5.531353625099008 5.850395621446818 5.4367270199334286 6.495181598917417 4.947315331010846
220 5.656264393375068 5.942285540550018 5.460438407713697 6.405394265217692 4.927610089222665
221 5.5272424328964505 5.768168767822232 5.207580208269975 6.622214529019901 4.72191626622149
222 5.674343357308094 5.921522024817497 5.4987049774967085 6.716522107129236 4.967090595600066
223 5.629467403885648 5.8646522371389675 5.373330079167118 6.81400755796102 4.806362949998659
224 5.658200490988781 5.944450790136251 5.488221029808597 6.6579797031872205 4.818059929028634
225 5.685334937234894 5.9538697657169255 5.496155433141974 6.476389210303021 5.089401242991191
226 5.6836997664770035 5.939455498434464 5.43591341261414 6.7536023409355845 5.002257650399869
227 5.630777635193212 5.861188213323986 5.453326234456389 6.80761393600876 4.922904349867505
228 5.677859403512565 5.960774918208792 5.448312050221288 6.7392977979623545 4.981531539638852
229 5.570526559630141 5.821206149580087 5.383268629680238 6.420975503999955 4.519105888727913
230 5.7339880457936285 5.976223050467405 5.426272378039996 6.5309765198453595 4.989762128200245
231 5.656807582305406 5.903340830687905 5.437725655861846 6.646280906387875 4.659309499717673
232 5.697807956285308 5.856777523031139 5.454350640159832 6.6850783734482055 4.991455326685928
233 5.66060825497641 5.919668510083438 5.396171138740385 6.954174803901444 4.81598076534982
234 5.6682276891901155 5.94376811364772 5.442028426317286 6.5636633941949905 4.774248732886978
235 5.662860313554596 5.873088912400997 5.456645468119223 7.02274464383284 4.920097253871164
236 5.602622607609751 5.906731811571641 5.376434423820789 6.745250226910603 4.985734182866611
237 5.583996816819273 5.904138915170989 5.414516256648805 6.41454189235444 4.865145839288669
238 5.680572591848035 5.90075360615165 5.473071014266735 6.638206853627786 4.565394590166793
239 5.698580857954774 5.868966404527447 5.41876160056731 6.314167853744859 4.681661518023654
240 5.61786361657529 5.783416236151101 5.457102988238934 6.517512405059966 4.957861032497353
241 5.63706675540534 5.925941754361921 5.416605044739873 7.26919961410621 4.712804958321562
242 5.547727865133854 5.854229338735534 5.3175456804422225 6.20511539886728 4.978475977702157
243 5.701376349887573 5.962871176187682 5.479151998251377 6.841492318354782 5.104009241899362
244 5.592226520906147 5.821946385922511 5.385878704566408 6.519701856235274 4.9837047858637735
245 5.556010473570772 5.839893994039315 5.292039882112244 6.863174045895537 4.916840468854556
246 5.7224597920554245 5.933800419879262 5.407627730672547 6.955142780170745 4.859803951980675
247 5.6670420980794916 5.885325286837668 5.492824315429188 6.432320542828944 5.059576088730627
248 5.5964318386646905 5.8670076536987565 5.36246988686143 6.4612088108723835 4.928930590392769
249 5.586435375689037 5.844531249297637 5.42155743315895 6.315814589017093 4.705819954005426
250 5.537953242066427 5.792780346251643 5.3542617658033995 6.738917601700181 4.882287263261885
251 5.7003818362009895 6.013539422513075 5.494141566018315 6.6927732340088015 4.740126310571729
252 5.632483098093125 5.864486336724344 5.389127061639551 6.34195468612468 5.005751902079254
253 5.572402068217856 5.786720844491601 5.394556579710403 6.738494268331956 4.961996414957576
254 5.688491556560969 5.943768747795078 5.465549265633221 6.438714178068884 4.897160322968578
255 5.579612822707042 5.905758343878808 5.3295842426589415 6.643863070822248 4.613282162539589
256 5.792086838857125 6.073620164513519 5.4670962749996725 6.851342511043936 4.572957305309412
257 5.556929582324428 5.850931680019406 5.383652448443368 6.442701552065697 4.7943196126724485
258 5.653393841973654 5.798288072673775 5.414321792117434 6.343171565610984 5.0570362555330055
259 5.624979877285421 5.828541244047116 5.419182058428772 6.479269312887668 4.972454533486976
260 5.616718213934666 5.870281975553693 5.4431950285694946 6.278169328555358 4.663002629264604
261 5.740173275656471 5.9994664743973205 5.601641422221254 6.706530885189696 4.8264338532744935
262 5.6957248716346935 5.942143048787306 5.47516884998131 6.5913063400466525 4.813074839416292
263 5.661465602742057 5.947468877873939 5.398720127398239 7.194394360594339 4.8427470432204345
264 5.6491682168306445 5.935122261900959 5.41384996471441 6.656753984842761 4.939166965424224
265 5.561725178693434 5.726515826002064 5.412676684367298 6.514901976354584 4.632351519899592
266 5.673131999705161 5.9696692388112425 5.464662146010436 6.990772010976015 5.024760990735795
267 5.668635061687034 5.902529386839223 5.46742156500915 6.90515538058759 5.003903934791293
268 5.772921532859726 6.029173984088805 5.364205649978144 6.714516551067284 4.97064394300693
269 5.569991050056121 5.85132020128747 5.411316512608046 6.2643305233219495 4.809055104865307
270 5.657960256638951 5.8958526583837205 5.512385217608539 6.132059662184498 4.967507360400127
271 5.653380138446215 5.832638699399492 5.468179951942706 6.206533779485756 5.073125371724831
272 5.634784529471398 5.828697365801838 5.404802507848631 6.706965638754707 4.918776429956025
273 5.632116715545413 5.942537688894122 5.512158955558527 6.4824729485839425 5.025059689371967
274 5.6508378538985 5.969082858028539 5.354805416153865 6.58106712627794 4.783355763168591
275 5.710046551567562 5.9807061769909176 5.455747316621236 6.388306669635744 5.182264718039178
276 5.645481675635032 5.911861411611978 5.410263294499016 6.410552505621362 4.833492885534986
277 5.718196934171887 5.922856213085658 5.445783625038677 6.57875885079714 4.896849190124019
278 5.643098101686759 5.897287451422926 5.334850774854967 7.14720817786808 4.884595371525618
279 5.575935017062204 5.7172390529660255 5.36874286286689 6.26208744377877 5.057770922079404
280 5.673880412915758 5.807442297495536 5.331079328982384 6.375771049055727 4.799618884332954
281 5.6883205015478016 5.960100699758222 5.384794915116112 6.770679260181287 4.977455160104889
282 5.606610497259545 5.888932538614728 5.440239428055655 6.3964929708451495 4.885323225307735
283 5.641932870149325 6.094205584100732 5.456268737708749 6.372872953573038 4.77620267419052
284 5.57574561510944 5.833939161380593 5.439520169127226 6.651961491284841 4.830967396503154
285 5.637145243665671 5.89431759488502 5.447092331319941 6.766891593299404 4.7308023015904945
286 5.598958123964096 5.828727345495277 5.397283719547005 6.688147233745853 4.956662861913152
287 5.6247213884982346 5.983319733910273 5.328498769190146 6.479510618553511 4.917372592998682
288 5.538897945623807 5.759905926960789 5.348881708674314 6.419220649150237 5.0490696201405605
289 5.494820446213801 5.841490142097215 5.305793672020615 6.268591179940873 4.919095156985266
290 5.507450990505065 5.816659145194279 5.322800021449456 7.161779051860351 4.864960170578654
291 5.787874084237636 5.950594040451174 5.53413780046829 6.4227477308051135 4.826280756986244
292 5.660235427584887 5.9038903176706965 5.4706130108883615 7.328293879317147 4.979566895487382
293 5.588350960176726 5.914825374651153 5.4270755185831865 6.694001204510619 5.115580522556587
294 5.645117698952621 5.898336887714725 5.34542527935374 6.718219107241967 4.9361179817518215
295 5.591002977247813 5.846494649273447 5.423520795543116 6.654826685601072 4.7107007063100585
296 5.705624474268657 5.996203977565887 5.471854919827542 7.150776190495726 4.872056100473156
297 5.679785767558706 5.983156217887609 5.444663013887167 6.83565624181355 4.749115295680317
298 5.581861270189878 5.8642302069706025 5.433020191974511 6.553343762819916 4.887916261109046
299 5.6645266263489304 5.8981745910491705 5.374197010911774 6.398729280578346 4.968727903652827

==> data/acsemployment/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 4.062507051331496 4.701869873703318 3.68850683165394 5.847520437876142 2.6751564192767447
2 4.142939476692524 4.681549564428152 3.739794262228577 6.729673110551504 3.1451746422018396
3 4.65604145680248 5.012565596543767 4.245961445305576 6.181893979586716 3.1806005369312857
4 5.870690970933364 6.4178724844510135 5.431225877624808 7.266550830403877 4.678994522163432
5 5.921594925996967 6.348168479336001 5.6340082899018755 7.307647943103525 4.908643791926429
6 3.430593507997191 3.79140416051075 3.1957188926501843 4.402308422584383 2.835200449953257
7 6.253225649877493 6.745328584610552 5.726042277237396 7.630160854112285 4.8735094119921385
8 4.710040954609083 5.122585498793546 4.2378655577635955 6.102352907771732 3.55022147592991
9 4.213757942236965 4.638392189538406 4.026969923157795 5.645806234925072 3.507663455125903
10 4.26845284182945 4.44037747837814 4.028298437451844 5.535294997546964 3.514957899175364
11 5.53692127756653 6.162297573484631 4.834650243778623 7.668724971289905 4.343220280531888
12 4.664516134155393 4.956540406246767 4.342508049991528 6.428778528681393 3.9506852633597793
13 4.822570647888686 5.155221135285107 4.579380222414887 6.94477411124058 4.1102458704815135
14 4.091864427032162 4.269226769174823 3.950438140688694 5.336201636635204 3.5140780154550075
15 5.0353287597164 5.332046528337524 4.850477419745313 6.762568587900891 4.347967070989488
16 4.278585321246654 4.380413625071681 4.091329877803485 5.479573331260509 3.737841791729041
17 5.1515515596527255 5.430668265856976 4.989389492942386 7.7940301147641495 4.627523485171311
18 4.492474474769528 4.67646551881345 4.374455901523048 6.395804910100527 4.1456551609014225
19 4.3959535265814225 4.5365076346845825 4.266146989098802 4.828547706041494 4.006830460013708
20 4.636048407041653 4.786022470027884 4.495440127069697 6.132611333904663 4.2045958441502025
21 4.393632966395797 4.539369049226312 4.270738143571883 4.936433803045172 4.030241590027188
22 4.257065948661639 4.4180953970797585 4.13058949947753 4.678364064442006 3.9573418424351066
23 4.880307177235761 5.078738546377854 4.722212762394838 5.512559480769634 4.5298604234733295
24 4.150836413628413 4.3449814322934355 4.039056405640701 4.651412294049181 3.6485857220625197
25 4.345215188704009 4.5255977860481735 4.2416033691935855 4.750013607483739 3.7446820550740223
26 4.637866905042976 4.799246975037482 4.544064137626555 5.137764384773959 4.227924797593144
27 5.000192511647378 5.177233319218818 4.876211673797396 5.491562080946514 4.654362072699153
28 4.961773064558271 5.127013642623154 4.829695416494118 5.50135584651374 4.607721194587801
29 5.052447876181338 5.272228616994091 4.96222245557071 5.652603613173306 4.730003410469501
30 4.46235368612971 4.598885889015856 4.381969131809177 4.958359476471763 4.006114612844168
31 4.988073947047743 5.158786196005947 4.8563010542937555 5.720138433948605 4.529612825656281
32 4.997739253940454 5.138128389502216 4.932853071292147 5.508143292713285 4.6602129319424535
33 4.905020444214106 5.0315406831742155 4.809995841990764 5.4673441554563995 4.429524355510864
34 4.8028614898013124 4.942168553611058 4.689099452030623 5.3170238275577475 4.439603880094549
35 4.13839267467371 4.239307811236005 4.069636748294447 4.527082249094592 3.6220206760874536
36 5.6723742196981455 5.844660920372354 5.565117889711435 6.1415575269704235 5.211543199405785
37 5.280813876141188 5.449500641012918 5.1534209727279086 5.757777271575347 4.89385507295355
38 4.760612799029568 4.901908603325653 4.629845515155589 5.1508690732887645 4.141750390053257
39 4.688965162367522 4.8315490983013545 4.616524691993604 5.236577735744357 4.317932710643986
40 5.041061914699056 5.1354187821413735 4.959999409273571 5.525473265784485 4.645329551767309
41 5.724293212244962 5.851938838679983 5.568280203152993 6.240719525864636 5.247123893309813
42 5.225522452062677 5.390757452244457 5.117867982372477 5.6930239799227 4.9225054176652945
43 4.978374663084523 5.080658099352306 4.878954380009459 5.358368602785118 4.564926564323564
44 5.193296542232405 5.304842254221507 5.107991763820645 5.575838092406965 4.82366936214648
45 5.6550758410472275 5.741856510101233 5.507268349212175 5.977301888256363 5.345396152037618
46 5.230851229136926 5.336764492280889 5.160584492616239 5.743678670231237 5.011473069074218
47 5.120559709840351 5.223895577564778 5.018711269244743 5.47506287265368 4.7978652187834525
48 5.159734329810544 5.29657661673367 5.0035026050905165 5.610061497397149 4.782454298681628
49 5.105001240028068 5.235817984919389 5.007125766768134 5.501098318341355 4.62121962894988
50 5.351559541371909 5.500780660560919 5.277165980996993 5.622111526519699 5.099499030914453
51 5.1405009357240115 5.208288839369484 4.9800223258918015 5.435209148846952 4.6111266005739004
52 4.718920356930451 4.833309257742739 4.651157276036777 5.096685454756325 4.339955318606697
53 4.954131555512832 5.016201127077261 4.877597108413037 5.31383549421197 4.515878128357059
54 4.863912899702052 5.026736990217578 4.799442935702191 5.347324799808449 4.4783214722372
55 5.105412166745406 5.201188877575622 5.004027249668157 5.487251080169861 4.726337338635574
56 5.2206736044775575 5.327905515295904 5.133710778382872 5.7416982671867345 4.707468935937419
57 5.040309651629157 5.114849338014911 4.9621858472922 5.2993232449559935 4.695957487523763
58 4.873229186404508 4.946878542795382 4.757479804459941 5.181656056113234 4.541156247609488
59 4.994739060526248 5.059288494282436 4.8638138062431375 5.331077468216816 4.614384578987083
60 5.39810650417843 5.538471445273282 5.311259116737395 5.723348926095046 5.006671825551343
61 5.258990884850068 5.348557802911151 5.140718364324074 5.477858005327951 4.879667156073461
62 4.865230384728659 4.923329828011843 4.790560656916289 5.083749043383247 4.5569764099193115
63 4.875362364893809 5.039029172304145 4.779929096236749 5.2083874583805825 4.405978102924717
64 5.089087704430585 5.2926848591926765 4.9973194491619966 5.689321526526875 4.690900891142201
65 5.192572006202349 5.335131884412108 5.111540860759493 5.525364098211864 4.731823384784324
66 5.225573468460125 5.307863512445644 5.101842350834499 5.516826686935575 4.764196600727407
67 5.387854232498681 5.469160437284499 5.2717783385205 5.632524078385669 4.904341927794807
68 5.05220432823534 5.148781338434889 4.968699040821835 5.32916690577859 4.689994920668476
69 5.640689301842367 5.742980394706581 5.569252931401396 5.895566479350892 5.250270469315102
70 5.035923477169583 5.1271841275507795 4.936070264477384 5.328823345027006 4.604184995487229
71 5.291892715128477 5.38273827959092 5.1632974606655315 5.554373234970139 4.96667355700272
72 5.2213170871459464 5.268950569000393 5.0936915346537806 5.443183443621587 4.791618897521681
73 5.205345420460823 5.314833747722118 5.1290109790273 5.5379492425753405 4.7736011921938895
74 5.376302892879302 5.488652503746404 5.255317704666091 5.622650462434726 5.142821455279112
75 5.862862376690973 5.967524598130386 5.684843535437383 6.138770560089315 5.252743680093299
76 4.713345123405755 4.788536118225145 4.640796521451374 5.024760044478733 4.450357521820514
77 5.54551974337787 5.653774869806396 5.412927760345351 6.03473046882826 5.175470225845766
78 5.703109465137631 5.765436359378794 5.629310724273618 5.8935231406721105 5.29074987338844
79 5.135572253742303 5.316827756114437 5.035532212333262 5.539960826944597 4.831806072529786
80 4.844467518503092 4.961994137128357 4.754189359507459 5.142461628433765 4.561109214547246
81 5.5933899435101235 5.71102499296599 5.501594836019052 5.917287173826594 5.222401849715813
82 5.5662031257025655 5.64171269900536 5.476424197049257 5.913206903265836 5.277586220371424
83 5.751132706933072 5.8528433364362495 5.636837599656131 6.054384059052295 5.356079622617711
84 5.608598402614932 5.669444943494702 5.487558278773088 5.901041735764978 5.155381862959428
85 5.311883968899713 5.4204332229977075 5.212918915874839 5.530694004600425 4.99737198519236
86 5.007608259845451 5.147797521506469 4.89075880389602 5.454027620145354 4.748793273886837
87 5.184066203496499 5.290100536043025 5.08096016003272 5.52846084318195 4.957599201393689
88 4.886449578271768 4.97959188945619 4.779877213579024 5.047859903872169 4.4331900654468255
89 5.38953237075808 5.532264535615382 5.279262190541451 5.675990985645983 5.055988061034319
90 5.631930152310202 5.7084252276628575 5.507914863090738 5.9499424606911235 5.326952697078169
91 5.273619039963013 5.430626553983224 5.147600855917783 5.5915987424496745 4.907036799247358
92 5.295711867131224 5.389046993443429 5.161793985819003 5.620449775073727 4.9930213924462885
93 5.487268356049853 5.602007479989973 5.401538999085355 5.8579862970549845 5.277351749150079
94 4.823762415888908 4.983072041520025 4.756129470939731 5.191450637083387 4.462303551772166
95 6.024468249723883 6.163950582632143 5.922500077965417 6.353609537364123 5.605401781529457
96 5.504381712458385 5.605122361761868 5.43646362987713 6.003128173730879 5.243379709408908
97 5.084688461816961 5.174477209728836 4.968766027956143 5.350874886093869 4.80209576032275
98 4.977232928976811 5.0844004727109 4.876283398634944 5.255757951329857 4.427147172998387
99 5.14112409032643 5.262991408180318 5.031461776043021 5.54627943401559 4.812097069018795
100 5.2694837651440976 5.423678321617302 5.183017520818102 5.615657262820186 4.964418497729799
101 5.147943312616982 5.2500009362194575 5.033014502574211 5.434467204459592 4.8551691341686505
102 4.931688397412756 5.051496862093829 4.859035145313149 5.293013140935503 4.7016790809202975
103 5.391362569881041 5.498014848105379 5.310163934527445 5.652061384308642 5.088694512564472
104 5.181838207532355 5.248896389503727 5.089434267208299 5.572923372054274 4.890737669091551
105 6.201901056616775 6.324834641665801 6.095648083441878 6.502286793405506 5.8882817778989445
106 5.1712571616730365 5.290613615310416 5.049413751195974 5.405474483048116 4.797995744215926
107 5.032822832739824 5.094849119517958 4.93703768150958 5.3712125919366915 4.746121997030992
108 5.671712406903948 5.751447940612496 5.597871985707444 5.956272459481979 5.416531283477818
109 5.130685973244903 5.2236467295446225 5.05627296635491 5.529882826508616 4.871019641578041
110 5.505245860143978 5.609466678215248 5.454776739679553 5.888228506180687 5.250741951331824
111 5.554237247080803 5.631057342466261 5.441483413560089 5.867848252811557 5.252912661248805
112 5.17317909213994 5.299276696020831 5.108854057565825 5.528431219690708 4.968316605509513
113 5.589584591863327 5.689878933141062 5.523833912232396 5.9305381200458624 5.325225555987334
114 6.098003304417498 6.243469867255353 6.017504882937484 6.450568573911275 5.7867552598213985
115 6.057624466947109 6.159075826149728 5.96341238519415 6.3758096305064935 5.678759581008711
116 5.413291670917295 5.481468561374176 5.343513594655441 5.772752753012847 5.179320884298157
117 5.573155820512388 5.645124496746659 5.469587480245747 6.094113536541111 5.2810715801056105
118 5.626323342605334 5.708603262551137 5.508653605180051 6.107072781807786 5.213343542684728
119 5.888624016832144 6.012697224736608 5.754185002421761 6.246021517117087 5.356761143363638
120 5.061087978117042 5.181034076707739 4.975903180500226 5.473385265153589 4.784045127999974
121 5.319364020066218 5.422706762582326 5.249909439223057 5.623438596778006 4.9911800581494585
122 5.684131046550442 5.764650875407126 5.599549527141905 6.137548340610873 5.3319855106533725
123 5.154548187477782 5.280785401914375 5.047112507264841 5.493942582241644 4.801268267409989
124 5.985899359564667 6.059281944050782 5.896590226785204 6.23205683216795 5.577463773388123
125 5.514838085871195 5.604572962636766 5.407489020726203 6.000743329047942 5.189744154552746
126 5.63692618406067 5.726772687134019 5.569628300093466 6.089644141741772 5.283146546525158
127 5.361872795674275 5.455262901185116 5.2848463095228535 5.611497443959798 5.102659188042528
128 6.148341843758416 6.244375506412245 6.065384515192404 6.374707053609916 5.765052860362829
129 5.860921523892967 5.956397611469591 5.78049495404419 6.179791493134144 5.5583813965147
130 5.563622314326047 5.663058399038633 5.4774791632283115 6.053125494043164 5.333341361974534
131 5.5946184096276 5.702148571676533 5.515423611569683 5.991782572213998 5.332242883747893
132 5.054369467178212 5.177232623955577 4.952598056170062 5.359896277526915 4.699578240001356
133 5.752093924792382 5.856454692734516 5.66599089791117 6.007361215616852 5.368975711088049
134 5.923355064771386 6.007023956345426 5.823685994939435 6.396343289586226 5.6252274238995055
135 5.70987199480869 5.82580250112822 5.596778527372054 6.073741467259099 5.392583425844159
136 5.84061070762805 5.968102755360536 5.7348767647341585 6.32705219605751 5.498413692439369
137 6.394795137384671 6.491875417041989 6.296459010314289 6.8381785617174256 6.005104062299202
138 5.01621743629282 5.112743237272118 4.961351820223051 5.357428876682244 4.723041151588639
139 5.426953038735329 5.518108698476057 5.345073255018191 5.810536870742816 5.181828250014429
140 5.53912294272614 5.603454696263441 5.416985922421941 5.97323081825087 5.218682941990593
141 5.879423882632588 5.9931462725926234 5.776656759807299 6.2264351563541815 5.569273102259513
142 5.487724452110661 5.560675553116834 5.422448481721578 5.815572393406086 5.188215954077697
143 5.49491415563632 5.578359470398115 5.386446383755208 5.833150866407396 5.221797296823788
144 5.706998927217315 5.791326170978182 5.539120603409459 6.161968116524812 5.225968060058313
145 5.271420803515516 5.3676684330386815 5.206031483286126 5.590300661541986 5.0125567130313815
146 5.2561912945530835 5.329071084833475 5.176052678114495 5.717468780462727 4.990061254508377
147 5.153816968936014 5.239663578928312 5.0806767925617295 5.46684677758104 4.919252371075668
148 5.457724143437645 5.5490033856771355 5.359860434587243 5.778903927404658 5.127501669094077
149 6.286635338944295 6.417760089225143 6.151801147003352 6.821370305541824 5.771758294053964
150 4.915672613528476 5.005448510474933 4.832764814313662 5.341398252878875 4.661271359507285
151 5.773687436740699 5.970396028296182 5.704571835879403 6.260833681234505 5.354605030109656
152 5.730890663520368 5.7790172828602095 5.630693364401834 6.057100220365416 5.441819002799779
153 5.251124266435777 5.320792910415524 5.066589423435211 5.64837715820416 4.767828317408027
154 5.444762398733356 5.497006578554262 5.379251256895148 5.786080933154189 5.127062587415658
155 5.566775330622966 5.675807129387664 5.5075725755993865 5.966020006228194 5.289642468002157
156 5.28883046758832 5.358820784004217 5.199380331752125 5.5837817421657 5.010715963870988
157 5.134078927616235 5.184315813221161 5.06503281369351 5.331647069258112 4.880933690011776
158 5.651280645815241 5.734135720733779 5.548810487131328 5.9637996614263 5.325806844968335
159 5.531023396188003 5.629077557244192 5.481848604900463 5.899466079491342 5.0791984697661805
160 5.582384332772145 5.670178199037472 5.501301045609161 5.982862336686109 5.283954271006699
161 5.349206988921127 5.460669339937268 5.27381685019129 5.653523187393161 5.054787798953392
162 5.954902029989505 6.0528305943654725 5.818007261803608 6.332032285238283 5.637248509503663
163 5.607310311211602 5.682745673630692 5.481070663512433 6.0241176330684665 5.224201417672672
164 4.765158872650578 4.831814866473803 4.695064947637487 4.994117843232525 4.542392406923222
165 6.265990227732162 6.420266579071483 6.118310212580738 6.645794105246328 5.807947816136359
166 5.531627022528024 5.5864475036990635 5.484999704371602 5.992640765306086 5.13323473383793
167 5.615794445658443 5.697361493554464 5.518965519088081 6.110651141350108 5.27732727070381
168 5.456652239568566 5.559139874075166 5.291768227044103 5.849644229832037 5.007083884504368
169 5.908845747447927 5.9733053332435 5.796957062358503 6.378415152398301 5.442300964657212
170 6.132012327660968 6.2242986338077735 6.005892540882339 6.502006667184307 5.786776611436848
171 5.992451695657711 6.08872939090151 5.881897536861695 6.448090729088478 5.6818717665216525
172 5.982683828183781 6.098614161618295 5.875928952060015 6.496671027629737 5.4531942578107255
173 5.465822564491951 5.5308430017498456 5.364978753476214 5.926026794584444 5.129248225556313
174 5.369816520757043 5.429835288378838 5.284234005284992 5.717141933474351 5.029178995855848
175 5.877802958630086 5.955218761248454 5.780867601925446 6.234173195304869 5.539002856193291
176 5.558621773453114 5.608965809473756 5.454210886329025 5.9539298978924835 5.207198866818606
177 5.763520920803593 5.8613196924495 5.67334846058867 6.044375674038584 5.4737232259314705
178 5.572375622377132 5.703648938263017 5.424654527639435 5.954678492846847 5.233930279007149
179 5.132294116465201 5.226557679421556 5.04254671121652 5.3928361259482 4.849485722518497
180 5.617141206215075 5.9041385925479375 5.47907852627552 6.26098435114181 5.148354405558011
181 5.499066903425604 5.595518524286801 5.413025488098709 5.737967587846439 5.103922561852377
182 5.228720399889896 5.305397851064153 5.148971902826999 5.465015000259547 4.982942318658246
183 5.6363750716805665 5.733943031131308 5.53799644672124 5.944589144904933 5.377585338532759
184 5.379765993156062 5.514019480327891 5.2496383486652585 5.813280067357128 4.96455418193152
185 5.840881024785072 5.8946194944047585 5.725363641071167 6.229385591956525 5.496290578786075
186 5.068713619499034 5.138078085096564 5.010783138412333 5.354226045573012 4.847209879444471
187 5.5313241117392105 5.684296428697797 5.460826742474656 6.014494909403828 5.23981015212153
188 5.299336965044815 5.390352554716197 5.248628100009052 5.549175220415788 5.110126514858917
189 5.822298745671702 5.936427115982695 5.732862244651168 6.272186144524326 5.511504702890884
190 5.37702380572949 5.448261259591265 5.278874848072001 5.615675365538545 5.108719620853155
191 5.688406366273409 5.7821108012042455 5.603402497411054 6.085408374410295 5.350048832400088
192 5.870065353891652 5.971816106189007 5.787072961826783 6.22609831855024 5.545483277414013
193 5.301304263834138 5.37467785878628 5.183027238381261 5.488371348998338 4.970787242758854
194 6.157987790090348 6.247142564205144 6.048186215060606 6.542933132895431 5.641535759752253
195 5.639864126707245 5.713078350310976 5.580701900525374 5.954223178107783 5.420516933880011
196 5.382543838824227 5.489028471804465 5.324815782593759 5.76092059450031 5.178593169636336
197 5.43949761154278 5.504396703424455 5.363976235007423 5.73805648839293 5.041149075518504
198 5.832101295668335 5.889836693653938 5.77870130003868 6.293472625794536 5.562204502665885
199 5.833709143483317 5.900393171053777 5.744665740724551 6.219821300489126 5.359152902625064
200 5.793927420058116 5.853579161239642 5.6748402454186495 6.163051121542143 5.49719448275334
201 5.130981038558621 5.1888114989519 5.017611889915856 5.4690294525952865 4.831624746233927
202 4.961956802711926 5.02211526910487 4.863841493000165 5.154992647122817 4.758150461366909
203 5.747307643557382 5.8205129678391785 5.618049424024555 6.048447193008087 5.310900436214196
204 5.37621851080443 5.477068051595021 5.317134704939004 5.63768344406473 5.1449834048868475
205 5.126106275794789 5.215186433216811 5.038756847115232 5.373114979202109 4.925975681471914
206 5.3230880092073605 5.434503777526301 5.195332358170253 5.645609579381247 4.966405489326442
207 5.370440946119247 5.451408985147454 5.27173350678851 5.685478360534605 5.096201319979808
208 5.431673880903003 5.476398028704267 5.3544271031015604 5.7566101236114875 5.198115831843858
209 5.836253195021927 5.961342036146392 5.708818881368904 6.393950025774638 5.446614397412815
210 5.596017176687392 5.681674168953322 5.47553884434119 5.938658878870706 5.164873009985088
211 5.746377574729788 5.824135612265067 5.647759094938333 6.066780741702041 5.441250502113541
212 5.485114166616929 5.558508179688143 5.434000752602665 5.791471371799601 5.145643381078405
213 5.621503981485066 5.782700329365027 5.518163425734905 5.9485440838053645 5.332276600697436
214 5.130295520290828 5.174669155728962 5.0526517701975235 5.468853645267655 4.93536846942519
215 5.50587381478116 5.5923338294515705 5.415085267638359 5.96893825187342 5.174475067450085
216 5.233573159577332 5.319808099705767 5.087679037910344 5.551785686793907 4.903616758565067
217 5.700887246895478 5.793664809914181 5.605458973457245 6.056004067423594 5.379225218854742
218 5.849810547960277 5.9882461019474915 5.791685248011975 6.20576175301694 5.586756800201006
219 5.5968435849574965 5.685166866458172 5.514020129908568 5.819864201521758 5.299411928564879
220 6.19071606926614 6.251560930864777 6.037418731352198 6.669100329786325 5.660127968330228
221 5.70790620784004 5.8187852615541775 5.5461862418010845 6.225499675034558 5.276434128564501
222 5.422658473320812 5.498135092956186 5.339471182516284 5.670380837045834 5.138442789856305
223 5.644746814458828 5.701083494172316 5.561899325348541 5.880864265998877 5.366676320840905
224 6.218177828858947 6.320894572137664 6.124968486716257 6.60721516182685 5.719915931125559
225 5.388918874672175 5.442086819495614 5.290993604845291 5.67032371591028 5.052402518402274
226 5.320254337294347 5.449562032827043 5.19229515744297 5.64001883821185 4.96358258801134
227 5.6550087238244 5.780070080483254 5.595612380806146 6.133229551224195 5.329176546660562
228 5.437720234626276 5.50978567301029 5.3447241755108 5.767554068788727 5.159257735029383
229 6.088925388004292 6.165313876040658 5.958705568340697 6.440093260760999 5.735796910469533
230 5.808698345643869 5.891082235032064 5.7203359216082585 6.160723619897435 5.474338732393447
231 5.611243698451215 5.7218861259213485 5.536641722734135 5.907688969715654 5.087994949409788
232 5.65367954774935 5.775565731522828 5.599751810002645 5.946713376595826 5.288498655450494
233 5.71809475693529 5.813746200686566 5.623844121752627 6.005243159058475 5.427226534967465
234 6.274597869987358 6.424169157563252 6.140547438388736 6.734936427736499 5.657918727831518
235 5.818661566227613 5.989578323277547 5.7281511924337725 6.155507140291887 5.516964629626034
236 5.991707007785017 6.121997106104368 5.847653855196539 6.445805800798617 5.507936500372587
237 6.050085686264335 6.194067021711138 5.900175788759294 6.323006037958345 5.609404786621439
238 5.539932282406541 5.604929055567916 5.41688508455198 5.791763731994235 5.2457037875465655
239 5.0353114459972 5.100770470104333 4.963566342370186 5.258129799467963 4.833893497098171
240 6.209359118441909 6.34765919586537 6.025914182414945 6.726918759932074 5.549313606473993
241 5.42493594363162 5.515055822876686 5.353228858614124 5.811793042908926 5.008388120504146
242 4.983551711390254 5.040880939883782 4.8967726628146835 5.256065590151575 4.766311823863299
243 5.976823463615447 6.104600558882765 5.847073834981399 6.352160138264587 5.5456351043200085
244 5.825623681690621 5.942602316710353 5.766536855393496 6.111816852889475 5.525589055342222
245 5.645099413758003 5.722623046255729 5.551147763853821 6.0305802877648516 5.422766043942295
246 5.95422263346819 6.048671641785789 5.882726033665216 6.3162088980300695 5.4838822893499115
247 5.897407203874657 5.956282272684605 5.84899061578975 6.1486087354960945 5.488195064539983
248 5.877994213576505 5.962786843160697 5.77013361921542 6.189807483253311 5.455900688300597
249 5.4773651624057855 5.532879365286094 5.382558039970849 5.775139939654547 5.13764461464519
250 5.362007552233395 5.414955135011517 5.280385026887215 5.644296568680028 5.06465287024434
251 6.00570013985868 6.120522732978546 5.920578834509643 6.360952228666644 5.460728078831786
252 5.595400545403239 5.65134095975135 5.509131355032764 5.96034778504989 5.278156883609933
253 5.585976043673666 5.6488012973695465 5.437385727228665 5.788819874571015 5.252591306075027
254 5.36086359569139 5.4873206825086305 5.241742140592578 5.834696499529443 4.885737096573759
255 5.328200934520041 5.40605347541417 5.263550443235539 5.555391427717689 5.119722361736673
256 5.980481516831476 6.106594722347552 5.90018178948557 6.459958742929324 5.632415482731755
257 5.47991190743844 5.584731088222538 5.424506176082167 5.794820936426917 5.289335850879913
258 5.471561919509185 5.571276093200386 5.283941738666208 5.908632153631825 4.990747222864444
259 6.208682410943119 6.326638750518411 6.037915550274899 6.4738190669889635 5.848146679745823
260 4.998823698203223 5.048056897255608 4.894681911245521 5.2309057916733765 4.731706923026799
261 4.879555497701952 4.996491659590776 4.734712019121736 5.342267686599962 4.532880722685478
262 5.625421980004742 5.715709328804522 5.519170103863668 5.894248080111443 5.276035181389065
263 5.4719369769936765 5.5734203302487275 5.390062173282141 5.944038489813715 5.264295698715
264 5.666234070382835 5.720196175951681 5.618688466056352 5.934017342108722 5.360889402503967
265 5.13985609351065 5.242297686172876 5.066809123221087 5.439951890346155 4.978617650343674
266 5.607959917478682 5.723927523181883 5.512521528140673 5.894601642232701 5.322838155744056
267 5.615837248576887 5.735351371435349 5.527626213724809 5.891024612418959 5.301786493416984
268 5.876421250670026 5.9858612630652 5.771226065005051 6.269037993199297 5.535078999345116
269 5.526390987218235 5.609672327033185 5.4400776329548 5.795616545163128 5.287386950313831
270 5.954087156570232 6.098689010376259 5.860935599803218 6.297694746170003 5.6167763405552655
271 5.379747454530041 5.52086157917074 5.168961180430447 5.694793491294925 4.9829922375870845
272 5.330470577217114 5.390201089746928 5.269774369736373 5.511999526339162 5.099274033096241
273 5.149319857542925 5.2274732758399765 5.09114518447245 5.39881140706258 4.889176501476933
274 5.989682647037377 6.170987893191778 5.833352327329562 6.648953108742258 5.473003581071638
275 5.453736788157059 5.517520857192155 5.301179467216974 5.78522494272396 4.960967948392356
276 6.221877558636388 6.340525851505184 6.087857522891337 6.593316006256076 5.955535933065399
277 5.7971077478060415 5.934572581251253 5.7031859727917995 6.180002284793326 5.512739790592751
278 6.860992678683131 7.144946342240621 6.55977840822027 7.586906874809624 5.929418071230976
279 5.369498588844655 5.467581301992749 5.301939266704972 5.677160960303776 4.921953522391329
280 5.580552644135407 5.740284730177486 5.451476195712145 5.990093980153962 5.124012455377387
281 5.152414487969274 5.219250481916318 5.041023752461646 5.370923352924653 4.892302512871748
282 5.273898390818688 5.345507996819409 5.1746396970258015 5.502296914905765 5.063312879863481
283 6.030615222648031 6.130859452778848 5.955605977573741 6.431825464995368 5.824207213215714
284 5.3393326316508425 5.465859920187389 5.253565834863273 5.7844223719202015 5.1116537108346805
285 5.741258706734638 5.856496546478301 5.695760183618287 6.147431018708669 5.448192843751248
286 5.544862830123594 5.591450781018516 5.434043140788737 5.930224153716877 5.067415517178249
287 4.970105867839395 5.015869747521157 4.893898926253741 5.212235646308037 4.7356289308690975
288 5.580122700766111 5.640173848593423 5.491299377058607 5.775783884688915 5.199329574676822
289 5.118623440198725 5.192951437947825 5.0365770442157025 5.337223399550804 4.784832504969971
290 5.227506740749767 5.267559685943981 5.133960757704987 5.5736140860065175 4.937701001393137
291 5.506303882596548 5.5885220180102 5.416052645278195 5.809508035633557 5.24792481073623
292 5.58689949901804 5.673021430449397 5.53259246753488 5.833642236175475 5.385115064735483
293 5.360385053200297 5.457020445517509 5.304570979625204 5.616912808917236 5.08940742384187
294 6.280321844455759 6.400017903802908 6.126723973100598 6.638423210729368 5.8552940174951855
295 5.905637651241605 6.039353345830166 5.773175907618074 6.323222636496499 5.510061195013548
296 5.0836070729309135 5.207007494757134 4.999511932774202 5.355012368478287 4.776946646171674
297 5.890011709713093 5.993930797407482 5.7497585518368535 6.175565317901019 5.462072833574387
298 5.316768993469745 5.477020558523508 5.210107973981664 5.702063103748661 5.056938950806847
299 5.745676293516185 5.821411564379937 5.639959670071864 6.00673723279088 5.44415047407663

==> data/acsemployment/decouple_avgodds.dat <==
0 5.523954377970732 5.828959577672088 5.350781434356814 6.260019703366522 4.841030770919737
1 5.745676293516185 5.821411564379937 5.639959670071864 6.00673723279088 5.44415047407663
2 5.6645266263489304 5.8981745910491705 5.374197010911774 6.398729280578346 4.968727903652827

==> data/acsemployment/decouple_fscore.dat <==
0 81.68640127552736 81.7468646289096 81.62539347275991 81.83437139173246 81.50682274728678
1 81.67871850652587 81.72761933469366 81.62742092060431 81.78197139436374 81.51996383922169
2 81.69844863042775 81.71586781337191 81.64408380666092 81.78786076335516 81.50868877299182

==> data/acsemployment/decouple_scatter_all.dat <==
5.808118558192557 81.6135650215468
4.841030770919737 81.56921967260536
5.437051579385469 81.75853244883405
5.520632226155428 81.7487299415865
5.680161758879571 81.62501704277425
5.381868263456237 81.67078765368703
5.413380685646249 81.64571795012424
5.236982130315121 81.63843629549226
5.199157559906823 81.78454331954421
5.901120805735166 81.50682274728678
5.493030547505547 81.71137569142302
5.952347208777257 81.71049113223152
5.913803245480088 81.59876278614955
5.029825942696231 81.68082095766927
5.488439411058107 81.70502613758691
5.868648083923691 81.74380698734225
5.696502141801006 81.82727472308977
5.756062181339752 81.63093290430325
5.714923547539853 81.73943263690788
5.561627576836117 81.6114319168093
5.3825549103416845 81.62652276271689
6.260019703366522 81.59680048925925
5.094467947669594 81.66717619894922
5.777897045911262 81.7702874614011
6.14718219674541 81.58460028830531
5.326531044651467 81.77083864697394
5.941239851140528 81.5530002737182
5.286359707106801 81.73056354000695
5.28559048563198 81.81880201790337
5.012368699840586 81.6493166987086
6.04112844160245 81.60551739994212
5.474904534145865 81.58713497109007
5.34041915799034 81.83437139173246
5.710805516854775 81.53447928015171
5.835906584165265 81.78380046967162
5.863987323335975 81.66274721626965
5.309179542023312 81.69198159338545
5.399063217615847 81.77929770350832
4.956923564200061 81.62890344675932
5.449973543433743 81.69373705195595
5.861597797339958 81.6394829981138
5.585740770610949 81.75499805546309
5.490492579797625 81.79031577221238
5.967613895799108 81.71156455815287
5.80246616858006 81.74735788208474
5.91643994600705 81.74111607701788
5.527276529786035 81.74538486938418
5.620657070168343 81.72745127366126
5.448152197660669 81.64458044983542
5.240821287663923 81.59684126803901

==> data/acsemployment/decouple_scatter_shuffle.dat <==
5.808118558192557 81.6135650215468
5.070956302648809 81.70313842353951
6.013758982896037 81.66613725609125
5.766295318846779 81.70690371595575
5.900731922206042 81.67280728609502
5.368565030034008 81.70853754936293
5.504206239353325 81.70677742661985
5.391092953545074 81.70429027120694
5.31453674658956 81.69131803285772
6.204432625236435 81.58969173222953
5.335096503627727 81.7084505448105
6.056853963051633 81.63939949063422
5.906801827823611 81.64882098499784
4.968727903652827 81.6890519771177
5.688476676867646 81.75365872204247
5.890502597578556 81.63749577928947
5.732542049315695 81.69238114137904
5.799020902169751 81.71239754454373
5.655194657206699 81.73416408686388
5.609317871151038 81.67906516335425
5.507269802929628 81.70604623449664
6.398729280578346 81.50868877299182
5.417889229941958 81.74114298090909
5.720639300548225 81.73652230784249
6.027727359250246 81.62899959318598
5.494150999176934 81.77254026163543
6.038926809018981 81.5904300384819
5.176691969211049 81.71684958029182
5.418285594003551 81.78786076335516
5.262588725975792 81.74474117892666
6.09435678471063 81.60089624883895
5.6391312172722845 81.7051980135165
5.502588386626435 81.7129225126122
6.077336681466322 81.6388377269774
5.852930408114602 81.63527142555584
5.882719179918572 81.67043307266437
5.265255206240045 81.76803419889956
5.23669313211921 81.69133271380336
5.2471314053934615 81.75871760133622
5.260468481388032 81.7085862518927
5.95801927220959 81.64250474721528
5.604805105337387 81.69521902095806
5.700064435218246 81.73221455594812
6.106451152221797 81.63359363822636
6.248128868109201 81.57519965943357
5.750355270470857 81.67948589109989
5.396318388863351 81.77138734179347
5.673858595491163 81.71958857218064
5.363356631856893 81.70167823989745
5.173374403326904 81.69457992001664

==> data/acsemployment/decouple_scatter_weight.dat <==
5.808118558192557 81.6135650215468
5.744418022258727 81.69257273249471
5.827892878432503 81.67791936014285
5.626068407351811 81.67288019018639
5.6380330210695995 81.60138844577385
5.603294794044583 81.68166717369252
5.645739617078657 81.69283347896163
5.810853879620318 81.66216360583853
5.623590921376922 81.7595645941189
5.632751454960386 81.58378910778686
5.688157926658264 81.6637532582033
5.8970833194322045 81.66973646474835
5.66825058311723 81.62667842333151
5.746934564773644 81.65953092431066
5.58591698742144 81.70074092961626
5.623919792889327 81.76011574455089
5.879577703250607 81.75762359244669
5.926679730659881 81.5999267453616
5.764741273207238 81.73362546170225
6.00673723279088 81.5290253920579
5.778632007121145 81.51996383922169
5.811903723002803 81.74219131413882
5.613618380067892 81.62358282431097
5.797567550513602 81.74120362962394
5.84324162906306 81.72880844903808
5.738637484169148 81.70829656426501
5.599398609636321 81.59474353171636
5.782525230380721 81.75757307175343
5.860758891729974 81.7182521019231
5.69283353544956 81.63773556149552
5.727130718498545 81.71809418076366
5.760135448513984 81.58858084403043
5.6064237298449875 81.76065382415428
5.559286394922531 81.61030052984917
5.735839563753027 81.78197139436374
5.765837413889698 81.68578365411041
5.7042212019388545 81.6629195152436
5.8198368074443385 81.6930589399767
5.6778868741955995 81.59098307980103
5.720960733995625 81.72405199166033
5.734368395675444 81.67455823926792
5.969523302612169 81.62544506192333
5.44415047407663 81.74208520491025
5.804315894585653 81.73628766964794
5.61518916774223 81.7323781675875
5.9666056304555015 81.70565971013191
5.85468288952881 81.67951765290888
5.946046124274759 81.6307078909093
5.82193648335847 81.63982355719989
5.824755551810042 81.62964841242267

==> data/acsemployment/forgetting_total.dat <==
x y1 y2 y3 y4
100 1.8058453284709926 0.14189337357945384 0.2763768093312306 0.32488531247649843
101 2.0127285796938827 2.0922822904170375 1.0227503396155708 1.1070166202902911
102 2.740326454757438 2.6095481341021376 1.4708867479662102 1.7868692186207416
103 3.80454792503112 2.6108380738619505 1.8268975532064393 1.7973979093028503
104 4.640847169381279 3.155192652503128 2.31407023406149 2.0260209069714974
105 7.496887984992198 3.202920423616217 2.6747653920022483 2.2125291419117095
106 7.496887984992198 5.0397946415902375 2.6747653920022483 2.6291644731894412
107 7.496887984992198 5.359699702023915 2.6747653920022483 3.036775212453937
108 8.245524834756386 5.359699702023915 3.5835298159049387 3.036775212453937
109 8.245524834756386 5.701533738374418 3.588214168605468 3.7918327442280213
110 8.315654750425162 5.701533738374418 3.6444264010118204 3.800857336241257
111 8.387537913985659 5.745391690208067 4.317411738987867 3.8565089869895464
112 8.387537913985659 5.812468557718354 4.317411738987867 4.4446115665187635
113 8.610200396234024 5.812468557718354 4.492294239807629 4.4446115665187635
114 9.418447674316672 5.931143015621171 5.1434192651812065 4.533353387982252
115 9.420200922208391 6.371012473717477 5.1434192651812065 5.141009250206814
116 9.420200922208391 6.403260967712808 5.1434192651812065 5.15003384222005
117 9.428967161666987 6.403260967712808 5.155910872382618 5.15003384222005
118 9.428967161666987 6.403260967712808 5.159033774182971 5.153042039557795
119 9.428967161666987 6.403260967712808 5.159033774182971 5.15605023689554
120 9.428967161666987 6.42003018459038 5.159033774182971 5.163570730239904
121 9.441239896909025 6.425189943629633 5.166841028683853 5.174099420922013
122 9.450006136367621 6.425189943629633 5.171525381384383 5.174099420922013
123 9.450006136367621 6.435509461708138 5.171525381384383 5.1771076182597575
124 9.69546084120834 6.435509461708138 5.265212435394969 5.1771076182597575
125 9.69546084120834 6.570953136488526 5.265212435394969 5.25682484771001
126 9.698967336991778 6.570953136488526 5.274581140796028 5.261337143716628
127 9.698967336991778 6.595461991924977 5.2808269443967335 5.262841242385501
128 9.784876483686029 6.595461991924977 5.296441453398498 5.265849439723246
129 9.793642723144625 6.640609883518439 5.296441453398498 5.297435511769572
130 9.795395971036346 6.647059582317506 5.2980029042986745 5.297435511769572
131 9.798902466819783 6.650929401596946 5.2980029042986745 5.310972399789426
132 9.798902466819783 6.729615726945552 5.2980029042986745 5.455365872001203
133 9.935655802373898 6.729615726945552 5.407304467311025 5.455365872001203
134 9.970720760208286 6.733485546224991 5.408865918211202 5.455365872001203
135 9.974227255991725 6.7631541607006955 5.410427369111378 5.455365872001203
136 9.98825323912548 6.767023979980135 5.411988820011555 5.456869970670076
137 10.927994109087084 6.767023979980135 5.863248130162547 5.456869970670076
138 10.927994109087084 7.44295241412226 5.863248130162547 5.945702038053696
139 11.15065659133545 7.445532293641887 5.922583264369252 5.945702038053696
140 11.166435822360924 7.445532293641887 5.928829067969958 5.947206136722569
141 11.169942318144363 7.445532293641887 5.95849663507331 5.947206136722569
142 11.169942318144363 7.445532293641887 5.95849663507331 5.974279912762277
143 11.171695566036082 7.4468222334017 5.9678653404743685 5.974279912762277
144 11.173448813927802 7.4468222334017 5.9678653404743685 5.974279912762277
145 11.173448813927802 7.458431691240019 5.9678653404743685 5.977288110100022
146 11.182215053386399 7.4661713297988985 5.970988242274721 5.977288110100022
147 11.187474797061556 7.488100305715723 5.970988242274721 5.983304504775513
148 11.215526763329066 7.488100305715723 5.9819183985759565 5.983304504775513
149 11.396111296176166 7.488100305715723 5.997532907577721 5.983304504775513
150 11.396111296176166 7.651922655212002 5.997532907577721 6.1773332330600885
151 11.576695829023265 7.651922655212002 6.1193260777914835 6.1773332330600885
152 11.587215316373582 7.651922655212002 6.139624939493777 6.1773332330600885
153 11.587215316373582 7.682881209447519 6.139624939493777 6.1773332330600885
154 11.62228027420797 7.686751028726959 6.139624939493777 6.1773332330600885
155 11.632799761558287 7.686751028726959 6.139624939493777 6.1773332330600885
156 11.632799761558287 7.686751028726959 6.139624939493777 6.178837331728961
157 11.632799761558287 7.773176992634444 6.139624939493777 6.18936602241107
158 11.74150113084489 7.773176992634444 6.14274784129413 6.18936602241107
159 11.74150113084489 7.773176992634444 6.14274784129413 6.196886515755433
160 11.74150113084489 7.77575687215407 6.14274784129413 6.196886515755433
161 11.74325437873661 7.778336751673697 6.14743219399466 6.196886515755433
162 11.748514122411768 7.778336751673697 6.150555095795013 6.196886515755433
163 11.748514122411768 7.782206570953137 6.150555095795013 6.202902910430924
164 11.748514122411768 8.833507475200909 6.150555095795013 6.606001353688802
165 13.130073461086663 8.833507475200909 6.575269740643005 6.606001353688802
166 13.130073461086663 8.895424583671943 6.576831191543182 6.667669399112582
167 13.135333204761821 8.895424583671943 6.576831191543182 6.669173497781454
168 13.135333204761821 8.895424583671943 6.576831191543182 6.669173497781454
169 13.159878675245894 8.895424583671943 6.576831191543182 6.669173497781454
170 13.201956624647158 8.900584342711195 6.578392642443358 6.6721816951192
171 13.277346283991093 8.907034041510261 6.584638446044064 6.6736857937880725
172 13.31942423339236 8.934122776466339 6.637727776650063 6.6736857937880725
173 13.31942423339236 8.988300246378493 6.637727776650063 6.699255471158908
174 13.31942423339236 8.990880125898121 6.63928922755024 6.699255471158908
175 13.350982695443308 8.992170065657934 6.642412129350593 6.699255471158908
176 13.350982695443308 9.025708499413078 6.642412129350593 6.702263668496653
177 13.350982695443308 9.025708499413078 6.642412129350593 6.702263668496653
178 13.350982695443308 9.025708499413078 6.642412129350593 6.702263668496653
179 13.350982695443308 9.055377113888781 6.642412129350593 6.7218169511919985
180 13.394813892736295 9.055377113888781 6.650219383851475 6.7218169511919985
181 13.394813892736295 9.056667053648594 6.654903736552004 6.7218169511919985
182 13.394813892736295 9.059246933168222 6.654903736552004 6.724825148529743
183 13.398320388519732 9.059246933168222 6.659588089252534 6.724825148529743
184 13.400073636411452 9.061826812687848 6.6627109910528866 6.727833345867489
185 13.403580132194891 9.061826812687848 6.6627109910528866 6.732345641874107
186 13.403580132194891 9.11471434284019 6.667395343753416 6.7383620365495975
187 13.457930816838193 9.11471434284019 6.673641147354122 6.7383620365495975
188 13.457930816838193 9.11471434284019 6.675202598254298 6.7383620365495975
189 13.517541245156652 9.11471434284019 6.675202598254298 6.7383620365495975
190 13.517541245156652 9.166311933232718 6.675202598254298 6.744378431225089
191 13.52455423672353 9.166311933232718 6.676764049154475 6.744378431225089
192 13.528060732506969 9.171471692271972 6.690817107256063 6.747386628562833
193 13.528060732506969 9.17921133083085 6.690817107256063 6.760923516582688
194 13.58591791293371 9.17921133083085 6.718923223459238 6.760923516582688
195 13.58591791293371 9.205010126027114 6.718923223459238 6.784989095284651
196 13.58591791293371 9.215329644105621 6.718923223459238 6.798525983304505
197 13.591177656608869 9.215329644105621 6.722046125259591 6.798525983304505
198 13.594684152392306 9.215329644105621 6.722046125259591 6.803038279311123
199 13.596437400284026 9.215329644105621 6.742344986961885 6.803038279311123
200 13.6122166313095 9.215329644105621 6.745467888762238 6.8120628713243585
201 13.6122166313095 9.264347354978522 6.745467888762238 6.831616154019704
202 13.64552834125217 9.349483379126195 6.761082397764002 6.852673535383921
203 13.829619369882709 9.349483379126195 6.814171728370002 6.852673535383921
204 13.831372617774427 9.366252596003767 6.814171728370002 6.873730916748139
205 13.831372617774427 9.383021812881339 6.814171728370002 6.8767391140858845
206 13.847151848799902 9.383021812881339 6.82822478647159 6.8767391140858845
207 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
208 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
209 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
210 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
211 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
212 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
213 13.847151848799902 9.383021812881339 6.8344705900722955 6.8767391140858845
214 13.847151848799902 9.385601692400964 6.8344705900722955 6.879747311423629
215 13.85241159247506 9.385601692400964 6.8344705900722955 6.882755508761375
216 13.85241159247506 9.386891632160777 6.848523648173884 6.884259607430248
217 13.857671336150219 9.386891632160777 6.848523648173884 6.884259607430248
218 13.88397005452601 9.388181571920592 6.848523648173884 6.884259607430248
219 13.88397005452601 9.408820608077603 6.8719454116765295 6.888771903436865
220 14.097866297315777 9.408820608077603 6.881314117077588 6.915845679476574
221 14.097866297315777 9.545554222617804 6.884437018877941 6.930886666165301
222 14.097866297315777 9.54813410213743 6.884437018877941 6.9414153568474095
223 14.097866297315777 9.54813410213743 6.887559920678294 6.9414153568474095
224 14.20656766660238 9.54813410213743 6.907858782380588 6.9414153568474095
225 14.20656766660238 9.590702114211267 6.907858782380588 6.962472738211627
226 14.210074162385819 9.595861873250518 6.910981684180941 6.99255471158908
227 14.213580658169258 9.595861873250518 6.943772153084646 6.99255471158908
228 14.213580658169258 9.595861873250518 6.943772153084646 6.99255471158908
229 14.262671599137402 9.595861873250518 6.950017956685352 6.99255471158908
230 14.371372968424005 9.625530487726223 7.070249675998938 6.997067007595699
231 14.374879464207444 9.701636933555204 7.071811126899115 7.067759645032714
232 14.376632712099164 9.701636933555204 7.073372577799291 7.067759645032714
233 14.380139207882603 9.701636933555204 7.0749340286994675 7.067759645032714
234 14.590528954888931 9.702926873315016 7.824430460784161 7.067759645032714
235 14.590528954888931 9.8087019336197 7.824430460784161 7.558095811085207
236 14.590528954888931 9.8087019336197 7.824430460784161 7.55959990975408
237 14.590528954888931 9.809991873379513 7.824430460784161 7.561104008422952
238 14.590528954888931 9.809991873379513 7.824430460784161 7.561104008422952
239 14.590528954888931 10.056370367503838 7.824430460784161 7.583665488456043
240 14.888581096481232 10.056370367503838 7.85097512608716 7.583665488456043
241 14.888581096481232 10.07313958438141 7.85097512608716 7.583665488456043
242 14.89033434437295 10.216322897720676 7.85097512608716 7.586673685793788
243 15.067412381436611 10.216322897720676 7.852536576987337 7.586673685793788
244 15.069165629328332 10.21761283748049 7.958715238199335 7.586673685793788
245 15.069165629328332 10.21761283748049 7.958715238199335 7.687448296608258
246 15.069165629328332 10.21761283748049 7.958715238199335 7.687448296608258
247 15.07091887722005 10.21761283748049 7.958715238199335 7.687448296608258
248 15.083191612462086 10.21761283748049 8.01336601970551 7.687448296608258
249 15.083191612462086 10.227932355558995 8.01336601970551 7.7385876513499285
250 15.083191612462086 10.227932355558995 8.01336601970551 7.7385876513499285
251 15.16208776758946 10.227932355558995 8.032103430507627 7.7385876513499285
252 15.16208776758946 10.283399765230964 8.032103430507627 7.762653230051892
253 15.16208776758946 10.28597964475059 8.032103430507627 7.762653230051892
254 15.163841015481179 10.292429343549657 8.032103430507627 7.768669624727382
255 15.172607254939775 10.292429343549657 8.036787783208156 7.768669624727382
256 15.176113750723214 10.292429343549657 8.03991068500851 7.768669624727382
257 15.176113750723214 10.292429343549657 8.041472135908686 7.768669624727382
258 15.176113750723214 10.292429343549657 8.041472135908686 7.7716778220651275
259 15.202412469099006 10.292429343549657 8.044595037709039 7.7716778220651275
260 15.202412469099006 10.43432271712911 8.044595037709039 7.833345867488907
261 15.298841103143573 10.4820504882422 8.091438564714332 7.845378656839888
262 15.39526973718814 10.4820504882422 8.108614524616273 7.845378656839888
263 15.39526973718814 10.4820504882422 8.108614524616273 7.845378656839888
264 15.39526973718814 10.4820504882422 8.108614524616273 7.845378656839888
265 15.39526973718814 10.564606632870245 8.108614524616273 8.150710686621043
266 15.481178883882393 10.564606632870245 8.310041690739034 8.150710686621043
267 15.481178883882393 10.564606632870245 8.310041690739034 8.150710686621043
268 15.496958114907867 10.564606632870245 8.313164592539387 8.150710686621043
269 15.496958114907867 10.569766391909498 8.313164592539387 8.155222982627661
270 15.496958114907867 10.569766391909498 8.313164592539387 8.155222982627661
271 15.496958114907867 10.569766391909498 8.313164592539387 8.155222982627661
272 15.496958114907867 10.569766391909498 8.313164592539387 8.155222982627661
273 15.496958114907867 10.616204223262773 8.313164592539387 8.170263969316387
274 15.528516576958816 10.616204223262773 8.33346345424168 8.170263969316387
275 15.528516576958816 10.616204223262773 8.33346345424168 8.17176806798526
276 15.66526991251293 10.616204223262773 8.33346345424168 8.17176806798526
277 15.670529656188089 10.684571030532874 8.33346345424168 8.173272166654133
278 16.580465311990462 10.684571030532874 8.449010820854738 8.174776265323006
279 16.580465311990462 11.263753982689009 8.449010820854738 8.289087764157328
280 16.580465311990462 11.263753982689009 8.450572271754915 8.289087764157328
281 16.580465311990462 11.267623801968448 8.450572271754915 8.292095961495074
282 16.58572505566562 11.267623801968448 8.453695173555268 8.292095961495074
283 16.58572505566562 11.267623801968448 8.453695173555268 8.292095961495074
284 16.58572505566562 11.267623801968448 8.453695173555268 8.292095961495074
285 16.58572505566562 11.267623801968448 8.453695173555268 8.292095961495074
286 16.58572505566562 11.267623801968448 8.455256624455444 8.292095961495074
287 16.58572505566562 11.326961030919856 8.455256624455444 8.296608257501692
288 16.638322492417203 11.326961030919856 8.46150242805615 8.296608257501692
289 16.638322492417203 11.326961030919856 8.46150242805615 8.296608257501692
290 16.640075740308923 11.326961030919856 8.46150242805615 8.310145145521545
291 16.640075740308923 11.326961030919856 8.472432584357385 8.310145145521545
292 16.640075740308923 11.326961030919856 8.472432584357385 8.310145145521545
293 16.640075740308923 11.326961030919856 8.472432584357385 8.310145145521545
294 16.657608219226116 11.326961030919856 8.484924191558797 8.310145145521545
295 16.657608219226116 11.341150368277802 8.498977249660385 8.31766563886591
296 16.657608219226116 11.34502018755724 8.498977249660385 8.3236820335414
297 16.661114715009557 11.34502018755724 8.550505129366208 8.3236820335414
298 16.661114715009557 11.34502018755724 8.550505129366208 8.344739414905618
299 16.661114715009557 11.34502018755724 8.552066580266384 8.344739414905618

==> data/acsemployment/immediate_data_order.dat <==
0 5.524315686678788 5.777174383099338 5.278367919326308 7.14720817786808 4.5743970520207125
1 5.29309309097949 5.379566913384167 5.195041162079431 5.716935008076746 4.869754524619983

==> data/acsemployment/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 5.639723725966026 7.536160545629247 3.7432869063028047 99.52795756921971 99.72463923769094 99.33127590074848 88.868068833652 89.58634376755118 88.14979389975282 80.68797308662742 81.36622676212112 80.00971941113373 72.26459390862945 72.61087562137956 71.91831219587934
0.2 27.14827950967581 30.50836058507803 23.78819843427359 96.25089895720964 96.95201887608107 95.54977903833822 88.82097787489757 89.52355676962506 88.11839898017007 80.74884356602189 81.47605438250154 80.02163274954223 75.8741010998308 76.38239148609502 75.36581071356657
0.5 72.14958621118785 73.98193715595576 70.31723526641994 82.23157137720243 83.1730116446112 81.29013110979366 89.14952198852774 89.69065207383512 88.60839190322035 80.51019764507988 81.11346164910078 79.90693364105898 81.33079526226736 81.45697150844028 81.20461901609444
1 87.72409930931492 88.6456625223803 86.80253609624954 71.86021215390149 72.7606165131761 70.95980779462687 88.61644359464627 89.32297468517082 87.90991250412172 81.02155172413794 81.73604786535758 80.3070555829183 81.58891180203044 81.68352520700662 81.49429839705425
2 94.81973741521996 95.22440365350074 94.41507117693918 61.78649766271125 62.69485680750152 60.87813851792097 88.82436492761542 89.60879088173108 88.03993897349976 80.78532380151387 81.56589532101576 80.00475228201198 80.12457698815567 80.31799322732536 79.93116074898597
5 98.19525854022774 98.34084093555934 98.04967614489614 50.52391226177634 51.1946115544575 49.853212969095175 88.95755258126196 89.83526793084818 88.07983723167575 80.50777964676199 81.42091657469874 79.59464271882524 77.49180414551607 77.67062869725022 77.31297959378192
10 99.10385165826645 99.18419028017466 99.02351303635824 44.87072995325422 45.591138780968855 44.150321125539584 89.13324228352909 89.96808295752803 88.29840160953015 80.21730445752735 81.10126277565999 79.3333461393947 75.991698392555 76.19731584673481 75.78608093837518

==> data/acsemployment/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 82.6604442785141 83.80978843773815 81.51110011929006 75.91693635382957 76.7526668526682 75.08120585499094 28.657088227260306 32.24269183230957 25.071484622211045 97.83725820016821 98.22416958312031 97.4503468172161 71.42634306260575 72.20238792269687 70.65029820251463
0.2 82.58166884450253 83.89109780510205 81.27223988390301 76.02669902912622 76.9310656600204 75.12233239823205 55.96066648456706 58.085770039090264 53.83556293004385 93.9800252312868 94.39183920226041 93.56821126031319 77.07868020304569 77.51485646416484 76.64250394192655
0.5 82.37794785638728 83.80617121969716 80.9497244930774 76.1833872707659 77.16287532110906 75.20389922042276 79.65845397432395 80.79548032270837 78.52142762593952 87.1727291841884 87.67473278170105 86.67072558667574 81.1038758460237 81.28334831305335 80.92440337899404
1 82.76634932487087 84.1057708860136 81.42692776372814 75.90012585400936 76.85897310393943 74.94127860407929 89.76137667304016 90.35463575763744 89.16811758844288 79.82506307821697 80.52664331385759 79.12348284257635 81.69995241116752 81.76631760269197 81.63358721964306
2 83.4701014249269 84.85402223538125 82.08618061447254 75.34618842143114 76.37324004633646 74.31913679652581 94.7446052990986 95.10885022020426 94.38036037799293 71.55267031118586 72.44081325527449 70.66452736709724 80.81202411167511 80.97080515703931 80.65324306631092
5 83.13259909153133 84.72449397708624 81.54070420597643 75.44624235886373 76.62775295123988 74.26473176648757 97.87489756897023 98.08362947853074 97.66616565940971 60.48055088309504 61.48212640396988 59.478975362220204 78.74278236040608 78.96114103661348 78.52442368419868
10 83.3342044676747 84.44678818261511 82.22162075273428 75.24056094929881 76.01829986688291 74.46282203171471 98.94422288992078 99.03722734088662 98.85121843895494 53.74526913372583 54.48588790868884 53.00465035876282 77.29008037225043 77.45906292419649 77.12109782030437

==> data/acsincome/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 14.09450396108735 14.854691609389166 13.640618579768018 16.406330228845217 12.832669174155301
2 14.0701627375714 14.42951096684364 13.620267697903728 15.300564457687354 11.433977448429927
3 13.568961910043752 13.934783111864768 13.17859972741985 15.061731471123451 12.468885593753805
4 13.223972728217177 13.598422107310396 12.876754946570285 14.949545268515463 12.005446250256002
5 12.72263653941625 13.10776682477742 12.4033106405542 14.409006198446296 11.00391474808039
6 12.366120070633231 12.812122018905232 12.019092625109366 13.660913127009005 11.43987651613406
7 11.788740833550326 12.275891763245422 11.479869559689876 13.268069167842583 10.700668923802569
8 11.446081218403126 11.872439403553313 10.813530764300985 12.883891894337424 9.954948961908523
9 11.0962387603128 11.456532474442675 10.7123943955445 12.529764902984775 9.397301333514175
10 10.810510714802412 11.10135850433723 10.516025803464688 11.931668662204766 9.78867551061104
11 10.80136365033616 11.33213630869894 10.493848266210076 12.002793122125116 8.588965622116172
12 10.70400673684291 10.8600629345743 10.380316705042542 11.929930445994195 9.258282091073578
13 10.549814301808023 10.929500743051637 9.97844718944128 11.483442991597103 9.184246688101412
14 10.608978424591104 11.021924196744735 10.167781508914024 11.981457194384818 9.586734864158378
15 10.372603825760049 10.670762588917846 10.092688512276059 11.860566366020963 9.224542173146848
16 10.350360583785974 10.71275529815981 9.98579563712077 11.710481734693914 9.107737002758341
17 10.252159302945563 10.728107500661377 9.817590247502274 11.903894303919623 8.35471090629379
18 10.12138983768804 10.729557690466454 9.723256592769276 11.95789642931019 8.95141307490523
19 10.234508537375405 10.725348516906761 9.758512157929662 11.622402884615287 8.971359871445348
20 10.106659343406973 10.538485009904518 9.644068982142358 11.45065132698121 8.843705267920894
21 9.874638897420072 10.41464963353015 9.43902066199345 11.230371623501942 8.704718221662604
22 9.94054967103147 10.413468767477017 9.586280163585787 12.019939145834686 8.739781432977964
23 10.14744610370769 10.523039104941834 9.786911379217173 11.138170004281362 8.581264540253008
24 10.02617239787912 10.541042672463465 9.579403100444686 11.287143487672186 8.266986203075973
25 10.003364965434379 10.500086687394807 9.552049733623527 11.2297508889835 8.697178593914488
26 9.831010291398046 10.267155600415826 9.476094872285712 10.882139528415937 8.372620866359831
27 10.068301455578343 10.515835948004112 9.730507108965353 11.591615640835219 8.75469771839953
28 9.971918036953273 10.357195722622556 9.47893392133469 11.138500593291202 8.863014254580962
29 9.789492121446925 10.216414324986433 9.489221487767557 11.157614460362144 8.090000394829676
30 9.727072422617839 10.29707577573043 9.425892105104579 11.301930779568284 8.18055507373679
31 9.946336743679428 10.374114925798404 9.379421186848043 11.083550309910471 8.569059279465066
32 9.663690416467968 10.027874730946008 9.108235751094629 10.988707155526093 7.776952330245
33 9.62917317283723 9.967002143551055 9.245469600089825 10.82963259987606 8.491561545289978
34 9.700150758230357 10.110462809665748 9.336071968365445 11.12894739963103 8.793621970303999
35 9.668666748343837 10.18978395171737 9.192674881988559 11.231946848049931 7.936754196241899
36 9.865366054418722 10.243962339019633 9.413219017471121 10.954341039230883 8.81729413388095
37 9.52623302578716 10.062958910054636 9.146311528836748 11.096640854963253 8.476447937288052
38 9.66653495002122 10.065717703873702 9.02096781429857 10.672533954079183 8.258054893571785
39 9.685218712828192 10.096668807715176 9.138325737407355 11.222716729897812 8.445279412738033
40 9.611672630011867 10.056427696083375 9.102179385802916 11.264103827015415 7.240407921445333
41 9.347613517541745 9.643972782461162 9.020312366966712 10.4888967039032 8.31847319951083
42 9.330363269846288 9.858605007066302 9.043601102609635 10.937866214363881 7.926655401610862
43 9.240340975651893 9.726952193145992 8.759809857416005 10.626254059563442 7.722668404065705
44 9.451897480705025 9.846785334834571 8.923500154506275 10.335985235900456 7.93465862439759
45 9.199439681402529 9.619673116695235 8.874048898061895 10.513920121118389 8.300670682499414
46 9.218357364436972 9.630461304022788 8.639008387154632 10.53781735219361 7.914145177319888
47 9.260032648953448 9.674044378075795 8.870098396529013 10.862486571314328 8.029878353786607
48 9.093662325434991 9.504694174159237 8.747595545202758 10.84713659552848 7.719256242704412
49 9.109056633858494 9.610057480342467 8.617309660252301 10.860331639270235 7.069990964712214
50 9.076458711986158 9.61849043465772 8.529860019394576 10.451401154537345 7.464597191617604
51 9.110414552123562 9.716825010358008 8.600241241136922 10.7485748380448 8.017363969916373
52 8.720604485581834 9.316878500879575 8.372811175641282 10.568103793061862 7.020240269748794
53 8.803982691973314 9.237313614961653 8.412165078867464 9.81318199430543 7.401298211002477
54 9.041042202655444 9.309356624353711 8.60483101752903 9.828631191598136 7.195316641770255
55 8.920811239038462 9.221280275649711 8.642980868661095 10.215087949645426 7.412665267818806
56 8.906968664016519 9.379602276468695 8.523243660959052 9.900376582941806 7.347089888203359
57 8.702570685594164 9.3449099019955 8.371222879193695 10.999054966636447 7.741592409009053
58 8.611061139225189 8.924130760858603 8.156768024776861 9.835781913583945 7.4752906502356735
59 8.727140423789312 9.070831276790583 8.371857285200791 9.850416746204179 7.344153575862167
60 8.679238572296711 9.12672380823283 8.206357307979609 10.063723132675376 7.237090779739985
61 8.569816868575437 9.044021590007457 8.026333425408449 10.23248742276405 7.252317630470668
62 8.667521007768947 9.07774294617831 8.312891110021683 9.721811899992824 7.4297404744833555
63 8.594608978728644 8.857012389164101 8.307750769704507 9.853808087691664 7.6113005409678705
64 8.5875951926414 9.001655804946212 8.195101888421288 9.844873339721634 7.410024002903047
65 8.637260085599902 8.977869029719814 8.382536384998177 9.752370545708201 6.586161247859342
66 8.338181662630893 8.818383882735638 7.880947251435164 9.273823049960793 6.835625797610002
67 8.48482547456755 8.850891252398295 8.013696437619537 9.396947407943507 6.728174140676842
68 8.364074581566307 8.749871977765851 7.947747325322368 9.687660643282355 7.495805363859506
69 8.42837417590458 8.714753493511367 7.945735416945034 9.85805082219144 7.079558476366849
70 8.33036438081723 8.64694498519307 7.890940029355399 9.910847916170313 7.243681199728071
71 8.231044625870164 8.846292414591957 7.9381092061493534 10.016067897525282 7.151281210836944
72 8.459390602863921 8.786326058376641 8.096860251541502 9.882999127446954 7.091072097464207
73 8.282368092149657 8.814125122719519 7.910477928254859 9.735187522440263 7.168182338958641
74 8.438790840954765 8.751283211553943 7.969669116580042 9.554092286468977 7.323094495778908
75 8.278440934498917 8.703161270315203 7.968408441751501 9.601328633865819 6.499041229874182
76 8.563890563944428 8.906051406675319 8.025960273830146 9.44232028159606 5.635239738383463
77 8.348955244478326 8.795057976319537 8.06228762268444 9.703346948439636 7.212022813456496
78 8.480293472097745 8.850389209909787 8.006382282749017 9.923556058303294 7.044925865477763
79 8.554899017049042 8.792333679485957 7.938293755522305 10.12346629242186 7.195510950766056
80 8.221097608647916 8.727531871955364 7.718886350089116 9.367726699047571 6.896899216475361
81 8.355828486949274 8.713384318285275 7.879715243961199 9.735708694691123 6.977615829422372
82 8.408001817500757 8.805432516600222 7.870437869888353 9.590641369694819 5.6701261682237725
83 8.315564319161671 8.844491445013468 7.823728969886883 10.489406871677803 6.3706707215155545
84 8.369665434469354 8.806121196245224 7.887980617359082 9.387600690460394 5.926437057357623
85 8.32633474447302 8.584279686303878 7.938801992774847 9.930279140938774 6.690564487196789
86 8.395721044574973 8.754099089268944 8.003248844085453 9.629385970395521 6.439388540368069
87 8.098235090451174 8.526756149228277 7.734852298198222 9.228729958847307 6.4927125424123915
88 8.316037995328397 8.606241308964035 7.7907416826558995 9.355565714400209 6.5932337621066965
89 8.202592238807664 8.586757377542934 7.73928883168955 9.567189340205038 6.285681876271661
90 8.209685023987696 8.610190131540648 7.77605857165997 9.439024310008874 6.765060240636334
91 8.234672254211617 8.619761146679421 7.855387940491039 9.89226055709155 6.740300447382164
92 8.26765917239563 8.577695109472696 7.793798140467964 9.512910774034648 6.5067205036631615
93 8.157495442698544 8.603867166571483 7.806577684424236 9.601622441269656 6.186417626997434
94 8.00680757160234 8.53195988543754 7.731498448959657 9.35476815119846 6.515540677686397
95 8.224819170896833 8.584828784383223 7.905790987158081 10.612439162890668 7.028281336556101
96 8.19847216946614 8.619298491931675 7.626648026067362 9.511710176423701 6.24285971007149
97 8.32535318780878 8.698005327323866 7.601039149682283 9.622863385362143 7.153291715052022
98 8.087712727622218 8.514464583544589 7.5489192733911885 9.046635882609376 7.227438276056213
99 8.123313772822836 8.481323975381338 7.666564576549421 10.309653028995868 6.105396009238902
100 8.013432724402932 8.489488760128163 7.7040353447529135 9.570803400086781 6.34710809023697
101 8.131515032663163 8.686636080079227 7.62143267638283 9.534121112964113 6.28235892995555
102 8.227915361553258 8.819068318175436 7.82214994086613 9.7466344545776 7.071541538404564
103 8.243652835695237 8.565285282760481 7.888542834403825 10.08537912330231 7.009921332840744
104 8.058634732064192 8.637973519483047 7.61499039020552 9.257639452737525 6.276472548789136
105 8.219854039995926 8.611641190860167 7.847158881041621 9.94755954148712 6.448776093809412
106 8.268682700459717 8.815931628866227 7.727886453181151 9.673753237917557 5.829840797351407
107 8.138591270603175 8.453971233116953 7.596200806403502 9.696641053527344 6.388821479192831
108 8.10461196385713 8.562185495059918 7.663271928431753 9.598979467462856 6.762365861513294
109 7.982396766486664 8.61177188755627 7.492550834715338 9.953954162081144 6.860769458951495
110 8.083053131611637 8.653836141046588 7.607690319835746 9.773411477355577 6.650403852373452
111 8.372996894650758 8.788678290757954 7.790807325774562 9.787562795077617 7.157154225355641
112 8.255143734043239 8.63177020656925 7.7525912605361675 9.526295830563768 6.327573254689492
113 8.189948001366378 8.834395225912493 7.547093408277959 9.444763473613838 6.471938929560094
114 8.255362097940088 8.60720554621245 7.674903042333353 9.71994701413006 6.250086436473905
115 8.085440454374563 8.409797376985864 7.7061352463986985 9.099452563244384 6.976601134848484
116 8.125355401004196 8.418503174900923 7.553389593977652 9.353312851662965 6.302621400863489
117 8.00927542344828 8.419233682248851 7.395878145734667 9.145364323759212 6.286362208449901
118 8.259224689173667 8.754236861435377 7.8311113962603525 9.713847593337773 6.636403537280196
119 8.242397015364766 8.716169314371689 7.577881339103281 9.64907785235907 6.5597744022673945
120 7.867106324734524 8.386362799800132 7.4977974663719325 9.804160954972108 5.401142245621027
121 8.078683607389817 8.38727044994714 7.699015754667401 9.478409504811868 6.426033932982804
122 8.130635459568651 8.55257373480553 7.684875695260888 9.785199768349484 6.14628050967975
123 8.262159643320228 8.593490249231497 7.667222005677015 9.54635671547095 6.118307337875552
124 8.07748722176029 8.539033677378697 7.603586470627194 9.497507510981462 6.5089075964218575
125 8.300302362927987 8.818909407345513 7.819656181718733 9.580051871677378 5.288994730837722
126 8.13041723591431 8.499252944831197 7.856802259888936 9.467734874011875 6.413327909297769
127 8.096001686261346 8.466852130049478 7.478028422367816 9.670323985116928 6.370373841214612
128 7.957082432039234 8.336935215879585 7.5353439281585795 9.79466523371988 5.961505442554399
129 8.192022258484892 8.583082720782048 7.598362787716866 9.571690554139414 6.950364086578088
130 7.9592434307983595 8.437800712023304 7.507333041607918 9.459571636175834 6.450574565896828
131 8.029530888005485 8.475547603406147 7.64335655363213 9.290923117783919 6.3582128988389055
132 7.991945649983193 8.447737604015403 7.300263065201175 9.832999048296234 6.5967991123777105
133 8.018476271704285 8.304099329702138 7.82467762004184 9.49447693610587 6.637511072786384
134 8.048579394866142 8.671228006929736 7.699801196414752 9.270916294306526 7.05895294451523
135 8.122366358691961 8.657543945306335 7.460765179111551 9.864933500835715 6.233325607673505
136 7.963499421359627 8.480253866789582 7.446624911388751 9.87113581981406 5.845976242500931
137 8.044514142013817 8.391481449818329 7.52537724481043 9.29805786195979 6.4508045783369425
138 7.966146011674821 8.566120084515173 7.637245196420363 9.58585635343235 5.552629188668483
139 8.090362809634154 8.628918302157018 7.6138712860466775 9.679423016856997 5.956923287782008
140 8.008932580756676 8.459103858690948 7.37448753540979 9.263972653996367 6.092826304196697
141 7.904895259166652 8.58771723792395 7.402774549791461 9.88582012768703 6.466629942793898
142 8.220002283030142 8.489993715369518 7.590095485663212 10.293438130726923 6.4520581394953815
143 7.808989293466567 8.454420203157957 7.422882339298999 9.898781489866746 6.114839634169822
144 7.736247421437928 8.38391834466762 7.258321810772657 9.581620782190042 5.8687522248207555
145 8.088184484037804 8.580150698153252 7.538670204695691 9.649325016514245 6.649032061272759
146 7.974608963396417 8.313549223672982 7.396889833942391 9.687762485435034 6.427730568758302
147 8.213290203154408 8.676947876300748 7.641514474256988 10.065008530828583 6.229120640631032
148 7.816570693888224 8.279904408899673 7.446616460516465 9.500312890250061 5.999797887421357
149 8.159046243645012 8.597842377676539 7.746302445724872 9.665555304135413 6.466704575437346
150 8.106788077460212 8.656099760615485 7.4625085841750485 9.784279635762237 6.4944323022143795
151 7.83452157012016 8.284005995187755 7.54823708914416 9.493727036718438 6.073085424580133
152 8.15333214155154 8.497020378986898 7.508491360131277 9.210840232454311 6.309012533162736
153 7.649868469515306 8.230623507802605 7.266603540293301 9.388761393976232 6.088136224432798
154 7.943054989765377 8.561250590548969 7.4009934670822135 10.161813804500301 6.037722829226566
155 7.970038563116634 8.320632696234151 7.549157665483292 9.333781484689679 5.833291906879061
156 8.02208116877594 8.406624833625013 7.495156599640133 9.50559459925127 6.106438345220163
157 8.16701306349142 8.534515979144857 7.690935307005916 9.462437704182584 6.760287588459998
158 8.067640059694632 8.599903914570584 7.418828030015 9.334679156345063 6.257755336515985
159 7.805563213596027 8.495543515568444 7.322323393914417 9.635975879242517 6.471408297033632
160 7.884048667781398 8.294077927993783 7.297613865951195 10.139714736576622 5.914541279320932
161 8.025531105949689 8.585498730228696 7.566081816785184 9.369372005106932 6.120738157286744
162 8.215690014785608 8.632230282843512 7.5776322220330385 9.71064136594092 6.6264303098720845
163 7.897842008623966 8.302885550087746 7.566363360520141 9.907725681402086 6.440292385786778
164 7.9471926260543135 8.41117188219507 7.534502008450524 9.159186006497839 5.767489452385226
165 7.81413507942661 8.392454832248662 7.0918246491864485 9.36347414379088 5.890658069467608
166 7.811570691753737 8.410386054909333 7.26684205372788 9.93359956509081 6.47768245816965
167 8.014322443131977 8.616052886036888 7.479787832782162 9.406207390755245 6.3599645055420275
168 7.944890113905332 8.60209299739001 7.483976582906061 9.828957515801672 6.3297283656344
169 8.107484892853623 8.376203417871753 7.281404795423839 9.62780527401746 6.663258029642305
170 7.915725938263215 8.353858518923209 7.587890828726854 9.521609655455467 6.560363350160422
171 8.022305114501028 8.41513704891128 7.490543549284036 9.567064623167406 6.681022735961601
172 7.919992053534564 8.263773905312192 7.57948623432001 9.157878154216709 5.885052986469284
173 7.916839625193017 8.574985860199554 7.179379896551117 9.624400159005047 5.700751517260387
174 7.833122752083215 8.22600494510729 7.51888663679657 9.255985213831204 6.929208616028873
175 7.884647378217745 8.239584392593338 7.439160085113319 9.325475129558896 6.007989340007909
176 8.244327789031765 8.724848560339293 7.622458631507959 9.771254213248364 6.0602772418265145
177 7.845097194127435 8.424162473022133 7.394225395457645 9.88191507569523 6.384912810797537
178 7.930027528875261 8.34415833466996 7.350778808590975 9.077705233764949 5.773956306689746
179 7.673023207732008 8.329914632653868 7.2200105102002325 9.733744890357569 6.493476358757859
180 7.689392284028144 8.328318467130373 7.2343144477714265 9.832435223289384 5.631506236929688
181 7.634280272235466 8.138801149071504 7.129041301643117 9.610403810559621 6.129921676718799
182 7.746162541825202 8.514263854337223 7.23084375724007 9.898269039104612 6.138245124252084
183 7.780956958442856 8.487311305829898 7.451927251630266 9.607915959368903 6.291301827997506
184 7.654218646422821 8.049400185056127 7.172049865491527 9.30023111239739 5.939234091779136
185 7.857122754364251 8.626907304978511 7.27658835895656 9.855766783837543 6.366700750693669
186 7.882768729835369 8.701579223607801 7.49953294977619 9.492966246602242 6.3847370894801125
187 7.696607627318126 8.131561178982178 7.400016656603312 9.172760847837953 6.225219996878629
188 7.942563833903547 8.227709063215674 7.354129722683676 9.660676340537925 6.018568908880304
189 7.6993463673952505 8.242775533883503 7.122826987256183 9.02882073806772 6.382168846317124
190 8.022996641813464 8.543171285554202 7.392643272103543 9.579211929610521 6.1825136728879055
191 7.771175207861171 8.22670792798662 7.352355375083748 10.994148331041467 6.142112033311495
192 7.813922921629038 8.406167553932832 7.50436302782031 9.470427243075106 4.993864455773614
193 7.861237427793656 8.201594254838069 7.380456454935916 9.883934497010134 6.237542757974958
194 7.831863039019565 8.122686595843291 7.5512596159675365 9.350384672352794 5.708915094140636
195 7.608475998749864 8.094750600975793 7.348809199541076 9.772215142201864 5.801315882424962
196 7.920002762442129 8.271246191964899 7.336607520472804 9.293199274928021 6.202570540355154
197 7.6339362318693045 8.027312297799641 7.071004360530748 9.155574556484538 5.26091800853022
198 7.702336716628433 8.10824589362682 7.3895751624288915 9.839202812721519 6.063198281724056
199 7.613347896202488 8.05930239590084 7.12715851395905 9.676797553530045 6.41289634590186
200 7.685636747428122 8.103872185469031 6.986797110351308 9.904582552123118 6.184375384269364
201 7.768173668160207 8.155967913780676 7.22603169389173 9.161074844021329 5.907255080687735
202 7.7796002740423384 8.145628519159187 7.2878669864147465 10.464404845330485 6.50189017097388
203 7.620138969495538 7.928632719607158 7.2439397604756905 9.512478937711007 6.154962663726378
204 7.866442290548099 8.39043158945029 7.2145155841774775 10.737698859997828 5.039761962693941
205 7.787257326362772 8.134887963807113 7.316811878282599 9.646513137082813 6.092609472276814
206 7.805619158557439 8.34553868784586 7.1796784221096 10.074301483654482 6.207690501148441
207 7.531462069441595 8.081100869412705 6.870343785117237 10.037134454679462 5.408688456689349
208 7.947226012113017 8.30407686384014 7.0355793727491305 9.717095655670601 6.417972838468211
209 7.789738766299098 8.361504527363744 7.059679285065495 10.119152385662986 6.446646934348069
210 7.812434873944802 8.300535301955728 7.487818795932556 9.291424670590613 6.083145565137683
211 7.788275089332664 8.161702813189644 7.121498893217067 9.180734505957737 5.852958640725695
212 7.783933119852404 8.268920143650256 7.227969249967247 9.749771111181433 6.48441875411339
213 7.805149117279855 8.342129009764195 7.34617526386781 9.353613497310661 6.226734573996956
214 7.8737015993557975 8.288309414458697 7.336712958691788 9.976568573377333 5.870673112954197
215 7.779613457694328 8.37754951549745 7.197304908076681 9.214661503083589 6.271347476647102
216 7.6848975992199025 8.41781830288157 7.15574938341652 10.888354180136945 5.8063467873532755
217 7.469368784794112 8.029254010895176 7.119407845933571 9.483722887654162 5.239314018481157
218 7.814504843375341 8.157387559511761 7.3114339111541815 9.37985154187914 6.2944307921987175
219 7.540643518086053 8.042037495388353 6.997834158846834 9.332745214083596 5.731008264389809
220 7.8051331551709815 8.143705272256252 7.425453982758262 9.734511917192485 6.165156867849669
221 7.596906759978187 8.273192006440858 7.11057093731696 9.337531200450226 6.2507068662397565
222 7.825528741006918 8.501629077299143 7.3553950317337815 9.372396912964092 5.817848963345972
223 7.967606105191106 8.35399358986672 7.334221961750655 9.627811009832051 6.6069378514731865
224 7.755094907421601 8.039882405338473 7.332767461609136 9.376674600590567 6.291412470341448
225 7.802439617712787 8.197609450530233 7.4044461372120365 9.492895068502374 6.432662301255347
226 7.758200759037154 8.44693610448373 7.26258157745168 9.411616944607552 6.377161577519557
227 7.648098123374886 8.143360048012608 7.079071773100107 9.24433055257856 5.801824182128285
228 7.571488682759471 8.177147680966613 6.906649144573257 8.86824520940709 5.905085803701901
229 7.736943548671253 8.194202676116735 7.1013158632120215 9.659754397475439 5.860413053015286
230 7.840726704873857 8.30298579584797 7.350033257731461 9.622509570318858 6.0289886070996666
231 7.695913214364547 8.36605269869207 7.222307617426778 9.425419647151811 6.29951466067454
232 7.7069976694937985 8.283308668653255 7.322291153421279 9.411844437563289 6.242116983425136
233 7.867862409732293 8.357145131027941 7.274979007824545 9.728181364489908 6.284506239686971
234 7.728764226864574 8.290727752634389 7.233637818067282 9.51927675553729 6.026832254416636
235 7.483884855571863 7.83151700011717 7.058826539623943 8.879224197578955 5.9591583258032
236 7.7288862893692025 8.245287994817916 7.303107217717059 9.149135386822211 6.252934091306899
237 7.826400826747468 8.394041784410755 7.040337907214803 10.345166597774009 6.075891813214257
238 7.864532536203502 8.244434839728541 6.842178324477257 9.684633368857526 5.78267052350962
239 7.63713832934317 7.983393911071293 6.986457277856964 9.58670238836208 5.267882588302443
240 7.893810775961665 8.431741977492623 7.028719226459238 9.123239085436447 6.117661494832165
241 7.746521786109055 8.34246144175804 6.911910760511551 9.412887923182097 5.64539490711741
242 7.745793663588316 8.228384482968083 7.002208782366271 9.681228762306516 6.1570543452763
243 7.709348917673122 8.394924107766071 6.84430531128832 9.426425864291105 5.475841059712463
244 7.699525289025547 8.072107661979487 7.063898391924772 8.926389810184016 5.9581621744381215
245 7.649058199674776 8.160014831739792 6.992253708195467 9.648862898747424 5.865445166893695
246 7.787120594549698 8.252405382786026 7.31588498075695 9.530926405308866 5.981520467858986
247 7.709591997202252 8.36800984228301 7.385148097243758 9.527800478537053 6.4448897199390665
248 7.948674658462512 8.238241216060883 7.425010004657805 8.919750074123426 6.3288161966609815
249 7.808651192353601 8.272766884595345 7.365451738725444 10.06357563194923 6.30095514811538
250 7.392821940534201 8.127929690822398 6.742409962476504 8.954922448584595 6.017046911864345
251 7.596046022018326 8.146330473945767 7.110690270831713 9.861680486334361 6.125285137759971
252 7.770977277403791 8.330002014092985 7.2122986556462205 9.85446928007257 5.9116288085358155
253 7.917071099955667 8.445510053324359 6.8084518616175895 10.565648390837849 6.165658291584476
254 7.720680171282356 8.131716771874656 7.252025196178634 10.030528251106633 6.37802772599364
255 7.738753905528569 8.295917101306824 7.190635848980002 9.720224269627472 6.249789354721086
256 7.636383189369799 8.26029232521073 7.062638659253481 9.461839975065548 6.078317425956012
257 7.687972777357861 8.233545968609295 7.224095850131227 9.060387907754755 5.906490469073325
258 7.6566359478796215 8.144155716956677 6.9521668480846515 9.583013622104108 5.974795795920724
259 7.881203304967304 8.368213182908132 7.214208057954561 10.14296623737529 6.496144688786584
260 7.791213023582808 8.227442244819315 7.305070481644575 9.194579015950294 6.300737129796466
261 7.575666243446658 8.223093933777564 7.07280331228155 10.133023263922682 5.906466611770108
262 7.895526079893418 8.38735005789554 7.249749908390844 9.4990913109054 5.75874725640753
263 7.697382455155156 8.29496735302051 6.997389570242136 10.00070217319966 5.46638830770937
264 7.573244153397761 8.358195882730838 7.1885741611404335 10.273559108865795 6.283522412003692
265 7.758949287614584 8.15819514269367 7.148851828223521 9.256346635980453 5.63316189021144
266 7.7068778270213 8.067746162784733 7.036062746870009 9.556428239140944 6.358114806285845
267 7.84460484731958 8.406443149027606 7.24869540636508 9.918533620903212 5.6792733997272595
268 7.530940304638115 8.202612227651656 7.104712339403324 9.609271158971202 6.0382443687626655
269 7.717182293587921 8.13774414941129 7.1187810133280935 9.87909120042608 5.953515500908924
270 7.82099389736571 8.387628928551198 7.264685581110105 9.626782661321503 6.1634291089661355
271 7.662495111075186 8.26464433752271 7.230455332751285 9.329443193198951 6.124802404250904
272 7.637989110323134 8.066830306768065 7.204690517639479 9.325581270599686 6.329969929850803
273 7.792748381916637 8.198115122157958 7.418122179686929 8.768616470023122 5.306882051071099
274 7.78351955543647 8.386840737814895 7.224761434389614 8.962587103210346 5.454629870597688
275 7.595871585839138 7.981646486196965 7.15503130079236 9.60995187911845 6.215314724013492
276 7.732260170687356 8.156586060650014 7.0317094511740095 8.839833074029933 5.977535080197173
277 7.818131499956509 8.547490003334765 7.335187089370851 10.139072220931263 5.979106228746045
278 7.515020592456571 8.10265650905247 7.131626895465224 9.637910950457782 6.247123092348195
279 7.839220971587603 8.279417116249853 7.321062042577226 9.461947511183919 6.014214595591485
280 7.8357822738818195 8.221721450399947 7.232441544672507 9.607577739525922 5.257357131651928
281 7.383704997654508 7.7797334235861815 7.019812799513265 9.109488343878095 6.3580525780738375
282 7.772795266222706 8.465083052450193 7.326347219218963 9.733493336930236 5.399414121709188
283 7.489396711655624 8.093068443594488 7.050363833131011 9.93784883479838 6.242717579591211
284 7.76455196219635 8.38928593828164 7.3921557004444365 9.863472670910964 5.575517838716443
285 7.55444569935873 8.312068444473164 7.032599384083242 9.932718460666223 6.2359906791003645
286 7.867577919290195 8.433577781911591 7.515625150957023 9.601350824126886 5.944641254255776
287 7.685511681033921 8.221372821207336 7.318758278559615 10.251516383642917 6.362494183148285
288 7.785805111165223 8.48561818436191 7.196753331037649 9.48312065043004 5.654985007812628
289 7.572821718413861 8.207747802251243 7.225918116310994 9.795914974343273 6.244693819968139
290 7.733279373910305 8.241703806272989 7.231839101782263 9.312370522306322 6.401689576099402
291 7.748906620007043 8.105024825510103 7.265382661023635 9.884274749794578 6.27370856382811
292 7.661888690879047 8.019093123190917 7.17643307273377 10.010899883621793 6.423615432706412
293 7.583344800564313 8.067838202863634 6.962971588439843 9.145410285486427 5.292525837954341
294 7.734596064634811 8.130805823127641 7.137750320351712 9.91382653060041 6.235558637351403
295 7.657351392289396 8.286022619363504 7.146153278397357 9.611411126544356 6.08318326476199
296 7.482100668902262 7.951855333356487 7.118789245827961 10.014687614206021 5.8684808400505855
297 7.9379200592777455 8.556886674823291 7.456330016497353 9.442566697690555 5.7984743590836345
298 7.454225031601491 7.98995941728729 6.901072485981587 9.701817821284848 5.640966693498697
299 7.6596771013559675 8.301954954882177 6.948834741916629 9.027675299768841 5.4990687635011355

==> data/acsincome/curve_correlation_shuffle_disimp.dat <==
x y1 y2 y3 y4 y5
1 40.875097176601045 42.554842535356954 39.75205651100532 46.22662004080242 37.75686108209001
2 40.664963477165344 41.424833163308364 39.82322156917127 43.17486470808058 34.45078368303472
3 39.72191110799649 40.84310475247556 38.941975461018 43.88109439511394 37.51991819833812
4 39.487061094438715 40.24946026209314 38.64992481398666 42.82545472784908 37.26847076926927
5 38.561180583358876 39.47347031429835 37.82976931553039 41.68289676818006 34.69833752125279
6 38.22351790953163 39.02116789398708 37.420653831974136 41.464427925729744 36.21224400407045
7 36.88603864615017 38.00028622680111 36.14509592796842 40.380339567735234 34.80391303474606
8 36.63881725527183 37.24569382803166 34.96830648778859 39.926619891885316 33.52515784913629
9 35.8150614580191 36.74892389319904 34.834349670081814 38.65649440952652 32.01988417388686
10 35.37444174307071 36.252301598042976 34.772335433109774 37.59865847493958 33.53921338476405
11 35.48066152274288 36.42988140030424 34.61030100746462 37.810644207345604 29.88634813748494
12 35.15563326622133 35.95893743591462 34.255557145589705 37.84149532167503 31.967630014284985
13 34.6929894222355 35.8654886725574 33.91998349838707 37.31539215985832 32.2456397199869
14 35.190662217103466 36.03745193481742 34.09311979904736 37.86339820902569 32.923510313346746
15 34.42102265480532 35.207001137129836 33.646675115958416 37.97253742863259 31.734353422120755
16 34.48588307522615 35.41537718027903 33.6565984519685 36.994334713367785 30.929657585379466
17 34.362928667553135 35.060793418899124 33.46422517702343 37.99589993807566 30.35704303370571
18 33.86062897918392 35.39457446882909 33.254037341514625 37.83788430950173 31.56571507155217
19 34.37049136665178 35.23373751086859 33.30292647027543 37.06644094396928 32.22153032544066
20 33.79296428723915 34.97971254981968 33.10133476314023 36.73869888484459 31.147759112548368
21 33.51957080663288 34.73129425836156 32.805325497619926 36.22212967563128 30.581084166846175
22 33.7450427486264 35.02205040343015 33.056006002454914 37.496147095150874 30.977758379083408
23 33.85634125939329 34.736508250729834 33.29702601716467 36.31366136815216 30.993268158035413
24 33.85479711631852 34.566423000527756 32.98944858966439 35.915888147364626 30.16624096977286
25 33.77820486578406 35.22070709028929 32.93351331937468 36.42774465422549 31.18019764798262
26 33.657021348464426 34.390487999200744 32.959623815173074 35.8923799343803 30.63367454061885
27 33.9348505346054 34.993057745067915 33.374731152843445 36.610215542106175 31.312041736474505
28 33.56866448263591 34.946519335004865 32.959532816537994 36.273113325565156 31.01370977021036
29 33.458465930335024 34.32689561589072 32.844124356936696 35.96706310369036 30.16440859495402
30 33.406873698114566 34.82747370578845 32.715390026157 36.298109339329685 29.9574176647183
31 33.527622867975865 34.82909050134378 32.71485441630363 36.30079067094296 31.319482042106685
32 33.193145129314516 34.12827524069283 32.30351362697132 36.02912127626011 29.812996779541457
33 33.48605364136829 34.01819450106115 32.40570607373007 36.083557411535224 30.81965986285876
34 33.23729096307598 34.17646291883907 32.66005587604074 35.859946409137144 31.284887654447303
35 33.41785353555622 34.432187441761826 32.45444299607095 36.86632113623802 29.77064036091327
36 33.8233450496529 34.397929714516096 32.77464969603468 35.77193581925885 31.417677708197765
37 32.94857797869366 34.19362409706275 32.005033782315934 36.13089910193332 30.50767385510692
38 33.13406323350154 33.895754565599255 32.11487540504524 35.733759197762296 30.231759299826667
39 33.18354139724683 33.934620510368816 32.103784552846015 36.61729411957246 30.776487704718093
40 33.270588194518595 34.18798155897928 32.08530929344685 37.18628238793141 28.664963754586392
41 32.81589389615067 33.478999039000406 32.128457763623636 36.00035748383373 30.724247472605715
42 32.68212632143444 33.770414261817265 32.00874323398831 35.94004247360759 30.36113621661102
43 32.74094829769467 33.68088275964024 31.390869488911143 35.791534650851034 29.4997817776143
44 33.11697252089333 34.1462002523808 31.934188243153127 35.58013137057202 29.15007175954306
45 32.51808694626466 33.506744975819856 31.943928603258975 35.49304050661394 30.12777429687803
46 32.42162425730143 33.62035919730091 31.30279263536349 35.66886540785428 29.995098579841418
47 32.6380732163104 33.73503658732599 31.999767027175192 35.88367579960057 30.29319616279186
48 32.393889762074295 33.145088716540634 31.640643292740563 36.573523436098434 29.659239181529927
49 32.27740484133325 33.26861448896383 31.67512864106115 35.63849218639857 28.478345701555053
50 32.1893787642071 33.50165044311875 31.373108953725023 35.86110494467455 29.37109039611341
51 32.44053357125745 33.86482310076369 31.38846142932954 35.937402055144055 29.827215531270788
52 31.861701717456135 33.12578154125545 31.276013578108923 34.8573868493244 28.529738778694746
53 32.109129700577824 32.75329251254471 31.25361939059848 34.553185837828025 28.761910996230466
54 32.43314416170358 32.97368851550206 31.594390029366444 34.69903955080842 29.208617162571638
55 32.252980308486244 32.89288303181477 31.875490965901804 34.73584535963954 28.450804662427544
56 32.36559696113778 33.190492018565735 31.186772148019575 34.490979497999355 29.01220141964863
57 31.7490351539968 33.5614858585259 30.767310517198414 35.6285683983824 28.810311871979934
58 31.57259173662385 32.565555939528764 30.609582108787347 34.130004887529594 29.126665848637444
59 32.02479755415648 32.848411330487764 31.29458359579467 34.08088648004094 29.16812982385728
60 31.763768412456805 32.62590921045 30.696625566630622 34.62671675967026 29.077057842094977
61 31.684330471820857 32.55268831547413 30.57628394931198 35.49913207762163 29.469080961330462
62 31.963153332786792 32.636407370319525 30.893730758657693 34.25195498705057 29.135386475874515
63 31.785118902823967 32.61077860801365 31.066697118783058 34.26356582332373 29.660605653740802
64 31.597413197354904 32.51040836099569 31.099154439185398 34.21098564989765 29.27584735857106
65 31.76520250728644 32.44839131621998 31.04403859746693 34.22428337596305 27.441772726125535
66 31.356172518829503 32.060400057737965 30.562170494934094 34.028639767852745 28.043444676035435
67 31.58063345533918 32.437090048430804 30.447435962128566 33.711493339071055 27.6684374278758
68 31.26739288271898 32.31466557512884 30.577030279118524 34.11262192011214 29.121593029425863
69 31.377731087004797 32.23380269780352 30.607005110906027 34.55669840812314 29.073600331753624
70 31.00637577369798 32.248049589430266 30.213654689072303 34.63855203826657 29.137894642446337
71 31.10862144715989 32.18326182733141 30.387296242431663 34.24789756435243 29.011020195050897
72 31.697480069723238 32.41931954494423 30.75989624138736 34.31590429103877 28.616049715172476
73 31.326404993260155 32.60967505880334 30.449418567329896 34.69905474339029 28.857636149088407
74 31.425511292530565 32.53067405906049 30.61891688468949 33.620983936124645 28.946095445828558
75 31.229801822265724 32.039612463805675 30.581922931632874 34.36317101018535 28.247188578402394
76 31.8132526781283 32.57662272617384 30.51521591998809 33.735762476811146 25.898457460983593
77 31.259068491243703 32.44600925350773 30.622352393043123 34.14385435441139 28.927535042193263
78 31.425832362874484 32.30397318612491 30.71454057424924 34.74215693524245 28.942860570154107
79 31.70923255942558 32.29583605250167 30.593187424534335 34.96483201232945 29.068192909282764
80 31.355738923465886 32.32096411273913 30.320910694575502 33.39430239666391 28.1026482679995
81 31.438120598424717 32.36395450698781 30.63624596401995 34.12968561762817 28.391206444824903
82 31.311227187156902 32.34430444385292 30.675460184453947 34.19274736996254 25.70424847566697
83 31.445203529361443 32.478596314078885 30.41944169499483 36.43990296922471 26.60977061327555
84 31.24112379419089 32.374666976568484 30.15818247872509 34.059197671948915 25.881342264513584
85 31.381778381035545 31.9034448611044 30.791659327214266 35.09137647773165 28.314650410745013
86 31.51187707581848 32.376814001180136 30.749702733029878 34.18528976474167 27.098880417244665
87 30.911822509568392 31.924002844215163 30.014264517080633 33.529028072687495 27.04213460067998
88 31.372898513901717 32.14159040836985 30.449676146481274 33.519737585038115 27.95982005142038
89 31.267314237787414 31.84015683898599 30.1343983087483 34.204913453843986 26.82498447459193
90 31.101802687211883 31.779043023273466 30.273048217835537 34.13761215773695 28.216349903827954
91 31.160548480695773 31.863879732782905 30.365567191372538 35.02711110299482 27.604078820095957
92 31.176492337147373 31.887608496894753 30.44427092535433 34.06070557921611 27.553144873578173
93 31.108726089349947 31.606258165285364 30.43100556915172 33.676270138237676 27.00477528154581
94 30.757984339538666 32.00039793442788 29.968373122185206 33.66215063883797 28.003108965238045
95 31.133737818352586 32.25923643435353 30.446478572737274 35.58069866347188 28.6633740010792
96 31.135354816408153 32.05859588341191 30.00938087214019 34.382635933475015 26.948670317304924
97 31.261962733489096 32.2587265112908 30.022428978916917 33.90906000493372 28.59717392558647
98 30.97903952511335 31.6538113046047 29.92882893995855 33.17924278838802 28.801452332572943
99 30.839429242652173 31.949275661751358 30.044929048674042 35.25279792754608 27.147260039175347
100 30.87146792207957 31.721564183208706 29.977403228328342 34.68544819494919 27.5700012148824
101 31.449482527550625 32.05003891115058 29.883319740579573 33.9974045597761 27.26108023845548
102 31.18988660230349 32.40388060482389 30.467624010210294 34.15818090260194 28.806695045761188
103 31.327587277554656 31.81528025131506 30.269457529338727 35.73715666645351 28.549263889123754
104 30.7006924254355 32.133355434741496 30.067516927659817 33.693668451731526 27.017317069704937
105 31.02522944663255 31.996353783032884 30.405879160903474 34.61540825258903 27.629646452771716
106 31.1702151663984 32.360309186314666 30.088581893885628 33.859174178724516 25.73058248046064
107 30.909764954897383 31.804148895879614 29.80129462655482 34.46607312435294 27.46335783536734
108 31.05892332416669 32.040230467385875 30.04412632068949 34.43748653434706 27.934123026451417
109 30.808309266612067 32.109558126442636 29.95178405434182 34.37384151532428 28.34720267983809
110 31.12028655202689 31.87857088510148 29.858899734772933 34.57720820079756 27.672217600836213
111 31.586208445701672 32.59553608616915 30.348606538553938 34.96864450796583 28.901561776519525
112 31.17152855641862 32.09341468995879 30.242640881080284 34.11761922858098 27.02310412312816
113 31.43615659708052 32.14123982155689 29.797807479356376 33.625180789114914 27.67350189236226
114 31.139918978621672 31.934071119566468 29.838502033766936 33.87572353087441 26.908628403936873
115 30.86365415946822 31.5951264229105 29.811048249195032 33.11086281826617 28.121691806770656
116 31.016147491370027 31.493175754543813 29.83220826929262 33.569873256911386 27.117527859897894
117 30.574870580726692 31.880646092869448 29.598043404079704 33.37608014706851 27.48515995372298
118 31.47527781145906 32.30489952201807 30.295421474683145 34.52554073237406 27.762425876588104
119 31.19360599450292 32.34098112606392 29.800766643513775 34.50215847231307 27.269845019725704
120 30.645258901269152 31.556750469181623 29.80810634099256 34.47707504279626 26.20439056670969
121 30.75263486882814 31.91954650802967 29.767524171134305 33.51782367679256 27.337770868908006
122 31.364508549458353 32.088297961060526 30.06079281785988 35.071364890376344 27.083493758505284
123 31.20189197467154 31.914672911753712 30.024190331581046 33.83101754803272 26.567420987723047
124 30.877941495790257 31.872365781205964 30.02281751514918 33.92406104190726 27.756736441767426
125 31.374403420152586 32.36333827642292 30.236797569183206 34.383904795854846 25.76559320524987
126 30.922574446053062 31.98055403883503 30.228441172189214 32.741081951867514 27.21761893170419
127 30.70783782817627 31.702800884784683 30.000443220183765 34.53547636091435 27.516553046946846
128 31.01779521702024 31.916390116334973 29.83043312571532 34.12946016976972 27.077315847655072
129 30.87951604191752 31.94110916574232 29.59457003276311 34.43686263863631 28.3347098802891
130 30.884167755487965 31.385401210819214 29.610644361461787 33.592226925243764 27.566872626105866
131 30.55996755006347 31.493662161716998 29.942057315816967 33.356460172199064 27.737549282551477
132 31.008480024909055 31.96356453887926 29.35705235813925 35.10578327750493 27.665941894650594
133 30.83995961979752 31.732096564002724 30.205809079871322 34.15531361860864 27.946686067737215
134 30.737024592127554 32.08890812626572 29.938055995222726 33.76989363690973 28.97338581137069
135 31.039588175676762 32.24592952768368 29.596978191425176 34.748176324171645 27.28919096403558
136 30.66014025030409 31.8811403046496 29.572016773989503 33.97727330674867 26.50533539703138
137 30.665976837313274 31.66104940349031 29.753164156977316 33.55955241841778 27.14743472240394
138 30.805853075081615 31.803014828599714 30.103648346431882 33.55620975590903 26.10408587632311
139 31.025281579782416 32.37362300594383 29.84463345333901 33.815260771333 26.76401593388651
140 30.78313790972692 31.934653617194197 29.49974419328686 34.118299038108816 26.94961272288229
141 30.590628259577798 31.92206339094477 29.365532924992934 35.32997663037097 27.811788057901367
142 31.20129164995867 31.868608668898368 29.604513780277806 35.48937407604218 27.696470417265928
143 30.331994186040756 31.46647091503398 29.762200129582745 34.40670169703262 26.95091842557592
144 30.341648004976193 31.50679522937238 29.221121048531387 34.028322509741116 26.693220098662884
145 31.037888929985684 31.866110261222303 29.601873042262767 33.93918621748517 27.59230467432555
146 30.644837611142666 31.28521853099684 29.451429518339758 34.23618990070981 27.461742523632605
147 31.207447416282914 32.04927264787965 30.201041500331147 34.78782851942886 26.955133871891444
148 30.306487098207562 31.276040465742927 29.725678824740115 34.13160105811651 26.640728398400682
149 31.01863157340459 31.996360074825695 30.142595236721686 34.19243863192658 27.288265196123827
150 30.864879900479043 32.17791632408686 29.471397892481043 34.464697384317674 27.300493029110484
151 30.406256362215778 31.141839214739008 29.911069994594847 34.554118267912635 27.005923672996445
152 30.926705102011944 32.019114243800345 29.478550626167824 33.62857762048777 27.61165208374834
153 30.37788872756886 31.227462239150604 29.38837863497289 32.75563689689979 26.771141366637195
154 30.678032075587822 31.799199445658765 29.570047234923177 35.22121134402501 26.999228407213728
155 30.807029805690547 31.454245954467133 30.204934124311063 33.61486748766648 26.49896589210504
156 31.038551506817676 31.806657992576582 29.868342472968425 34.29770448226333 26.713438697761337
157 31.039696041868616 32.05815105296024 30.03410037012988 33.1552052456061 28.007971585704038
158 30.76833317896933 32.08443428856084 29.597492711709826 33.53449278082184 26.710438880076193
159 30.625371057071554 31.80831092461745 29.210114552955815 34.31299919330003 27.483074838529507
160 30.293468851632213 31.53352837810916 29.56732426349869 34.85924465238918 27.19384900621017
161 30.9103638056147 32.06338292174067 29.609395202373495 33.653119029772405 26.88820481954881
162 31.065500492537485 31.991898023811217 29.698108576656466 34.41738241442142 28.041934921814814
163 30.779146223909073 31.621877138470026 29.967017436269852 34.65775255383644 27.48863985913025
164 30.715985631320123 31.64171986381453 29.737259772828637 32.84027011332375 26.614465307188638
165 29.999785584119532 31.451084425641596 29.099933721213723 34.309321505400995 26.699773112253144
166 30.573138364803285 31.55830338322744 29.323560423797694 35.10771620670109 27.48030687702815
167 30.83318131063165 32.02790066261132 29.719533940668086 33.4793981125153 27.683703343962062
168 30.826327968627645 31.916948727475283 29.830855814061774 34.4102706950441 26.684353524374515
169 30.850031093178018 31.737262196301444 29.467241476840442 34.614993528115 27.64165598521885
170 30.597122175722742 31.569209217336148 29.88828133914845 33.91985048557294 27.81386013313931
171 30.950258324998963 31.66088072004306 29.682829979544465 34.86921784381739 27.60786808632395
172 30.598050270044403 31.474379080914968 29.911195995985036 33.59305720246436 26.947540269363156
173 30.525799372636392 31.850057481956327 29.39232643573952 34.14809316990123 25.70456476838794
174 30.637480829219477 31.432267652163553 29.83059786472465 32.98125188070681 28.35268977838331
175 30.57876043606219 31.525858329579698 29.4469603227242 34.47525934828335 26.68508539839841
176 31.454669698933422 32.35128896884233 30.072980201297543 34.82670039551616 27.04927024364534
177 30.63695357049795 31.276531332563614 29.305454564577133 34.66402375593246 27.7653100865504
178 30.750006724299105 31.684122154523994 29.41195409733206 33.129174120754065 26.744300604746797
179 30.191799078004994 31.470530839014987 29.411014075514338 35.0976069074788 27.653670063113765
180 30.262506476827667 31.404625967440932 29.24950562361102 34.894457616545125 26.230574003547236
181 30.07697574431743 31.21329736264919 28.946296940068905 34.339625893899196 26.766038110686097
182 30.368923590852813 31.864665817946047 29.2538454624196 34.187115846003216 27.019744412827464
183 30.743065536628244 31.9298594071277 29.70018933600547 34.23186171854628 26.864887048152298
184 29.90067189522827 31.31792057853293 29.179872436898624 33.47727817223456 26.99944870454055
185 30.778719881024088 32.04236702644117 29.17551769241484 35.47122823674738 27.32019545513428
186 30.791853588648422 31.753655649005204 29.781849151330363 34.702834408179775 28.016875749343285
187 30.04857458098744 30.803238215861686 29.318860115582925 33.54841590357004 27.030184278200608
188 30.661953652169935 31.412439736615266 29.665849764711034 34.38351944758538 26.325213525452952
189 30.123785522240418 31.35317078685433 29.19827851644186 33.317714734844316 27.225864425676928
190 31.170752485216752 32.03719684448817 29.826515435272118 34.603652611485224 26.450147771307385
191 30.40396863528192 31.274097273165808 29.384903662224616 37.282638229195456 27.218277334501106
192 30.44415994839737 31.272563748043744 29.70227791315228 34.39771916736729 24.206767491210503
193 30.36134411923565 31.21231644036712 29.238649232291888 35.23043587499689 26.540088362874247
194 30.514197902809478 31.30681765882531 29.58598542983372 34.12336680128622 26.10499292625117
195 30.19452384974059 31.18303810087973 29.508852207721272 33.422321816100556 26.67114264604581
196 30.59483957463153 31.43262196982056 29.650538046104618 33.038200270632686 27.39034183703648
197 30.253635617421608 31.107479505450804 28.86831646008288 33.203876545987484 24.9981277238022
198 30.439813492952887 31.156999125910993 29.59503252218737 34.95227009298214 26.697204547674747
199 29.97699928571646 31.13763130786877 28.98027125141077 34.135098040445854 27.25321508152494
200 30.268792052750054 30.91355092839016 29.001022798289654 34.839977738887626 27.238723932661312
201 30.37183296420924 31.3491675787101 29.24374459810909 32.65458661841399 26.728724140497874
202 30.372761585256235 31.185456776756975 29.365127765527614 35.77305897366775 27.699875069199532
203 30.034139616273396 30.672329411702027 29.024362569009497 33.71374041891328 26.595561700797166
204 30.40546820901644 31.799721654775546 29.182182155062772 36.34049926896626 25.424753393430542
205 30.374089541643357 31.433407180279147 29.388972639816334 33.60626834803462 27.11105492506175
206 30.374178012836488 31.746036593654786 28.809889529012036 34.8927909968898 26.910774641449276
207 29.901551879240728 31.088092390636906 28.598385225764094 34.2736983119201 26.233517907531912
208 30.62174933946996 31.471943356881873 28.85434406922508 34.52184742579419 27.170027909389262
209 30.024379861358184 31.8396856082615 29.20415129089075 36.06771230011447 27.354853449487482
210 30.387445122291055 31.54266937572381 29.663344326459196 33.925335205486874 26.732492667102157
211 30.062118045788353 31.31607257281298 29.34597507644522 33.649447770597284 26.29231563834954
212 30.396154572137 31.657183307948273 29.24783706955391 34.07097763587312 27.463284984332493
213 30.395658011937257 31.594124110942946 29.49254364772311 34.01029966894619 27.313222940265526
214 30.671983852015494 31.332837899319777 29.321047788882037 34.45470340071457 26.66067258854393
215 30.396049371420187 31.82940288524893 29.393185143633247 33.665617375918174 27.183729139357162
216 30.218272889894834 31.63487499820852 29.049457015869294 37.24885148653713 26.393498180081032
217 29.94884874910042 30.886657572232664 29.115326715211538 34.256588969286774 25.281617763897856
218 30.271624807254543 31.214237614840687 29.763984770035975 32.86813373120575 27.300616122877376
219 29.8498791008684 30.821300618359643 29.056740724409927 34.52141006877015 26.526602252002007
220 30.426414332865093 31.22597406459815 29.732047003501414 33.85557641667313 27.131532122199488
221 29.946801218385716 31.136580588441795 28.95679437028956 32.934648441737565 27.340308271242886
222 30.613698122282464 31.563568091500326 29.192122818866146 34.11200971332426 26.422203130714227
223 30.77327595588526 31.616421298628353 29.77723744945767 34.18404365759584 27.970987232181276
224 30.327647868743433 31.236768469766208 29.197485464831033 33.794719423578435 27.36153736493282
225 30.65473630315703 31.050918558589967 29.5812953076327 33.76751467807957 27.795114185819337
226 30.082485578776257 31.821023478587357 29.06232589779983 34.324236276538464 27.315669410184164
227 29.831003830767948 31.295666539800994 28.996306104875043 33.70479729636311 26.404720270253378
228 29.779965442447754 31.13913297777229 28.64476296962601 33.57066900781604 26.733499055562138
229 30.21651919717779 31.259134141157617 29.371457923724215 34.05447559581417 27.153398374939542
230 30.367560723330286 31.476323305075603 29.35229530680168 34.247753213396074 26.505157723636007
231 30.29820346246949 31.102946298105678 29.2550641442645 33.842156613813344 27.518265774061124
232 30.572807291177728 31.69824242730901 29.418253857574392 33.65445135171026 27.239999842765194
233 30.56494148047476 31.727706210862372 29.151856808874566 34.49573304919138 27.1319631327668
234 30.479495603122103 31.2862490423001 29.551806013240316 34.33628908691164 27.049796191465237
235 29.78786091769951 30.837831502804907 28.748052399724365 32.47740704919154 27.007170958685922
236 30.294670013367142 31.325457532701797 29.445517399901583 33.28181470063484 27.49286859716188
237 30.44864927052975 31.402568918526633 28.847762817616157 36.357608358605866 26.893172281526244
238 30.248960475444896 31.194910571710476 28.895775581955835 34.308777729455464 26.265467957539755
239 29.79484140897104 30.98470633867754 28.78016361555519 34.132732190442994 25.154061887843216
240 30.4653437452926 31.79902181795238 28.882310040666034 33.29065246588253 26.498656492578178
241 30.285269302451685 31.34863045798265 29.157846386623927 33.72746111636404 25.726847721458345
242 30.339837856446188 31.20926745168613 29.22045909124601 33.7741062315594 27.081763625031165
243 30.058322190249587 31.758885792469954 28.612606357345292 34.12594917232544 26.143524045722945
244 30.0291461761308 31.032835794417192 29.25725745329976 32.82064001321749 26.517302731227808
245 30.220174008419463 31.245940839395686 28.773794812028846 34.054834262961755 26.92784933883068
246 30.08952403449464 31.134669969778273 28.9544602484149 33.79050222263792 27.09488865762785
247 30.40807720236367 32.021730691559064 29.21870496417649 34.55502830601211 27.289169407470524
248 30.566800663457087 31.42749723408905 29.65541187615613 32.70612049995816 27.83825958473104
249 30.43585403376606 31.55239358772439 29.735812769550527 35.66602467860107 26.661791486777307
250 29.693022075588026 30.942619966662164 28.206166576579548 32.36705352296 26.833924667500618
251 29.90184839659579 31.07286072691707 29.163997942475827 35.03685725484254 26.580641217098623
252 30.212519719664837 31.701897840328655 29.0217120924231 34.22592400595267 27.036828517236454
253 30.591025893386828 31.823859474347127 28.67196467609161 37.45863212201025 26.93705773226629
254 30.531818398082777 31.1711781705624 29.21439208189405 35.19881999320722 27.488573611418076
255 30.41570993044334 31.45775568710992 29.09049133931309 34.85780978453123 27.020426035356948
256 29.989000304478168 31.378914226397477 28.942787862482323 33.72071923525621 26.938097006243556
257 30.173106620585095 31.378270038977025 29.095382705997707 33.062963700824724 26.635203887519587
258 30.14490689220952 31.19747183299189 28.870321950498315 34.89338105854649 26.42742023563792
259 30.568038048029255 31.844650211916303 29.34698869054572 35.48863675654454 26.952431827890766
260 30.259140481253745 31.450263029034065 29.564563610798547 33.07395372718317 27.808075859784786
261 29.735936546240296 31.236500452303474 28.961256421117525 34.32086134384855 26.606884219505154
262 30.53455145588424 31.73762578082047 29.127069784481805 34.38317429782403 25.88306350791688
263 30.52824411051912 31.544831319232447 28.82602277756141 35.01231299873396 25.8611356908662
264 30.250831207668888 31.513574165412518 29.087442988067153 35.917131022316696 27.212210354015
265 30.070546740538596 31.171821088525412 29.025683167943885 33.759060979668675 25.995909366508418
266 29.73586730545778 31.247814850684367 29.009430774426434 34.44041679583422 27.350552996826437
267 30.406427799326913 31.64333022162671 29.232018616260714 35.03779243894537 25.85421498541145
268 29.875580588223794 30.998620554394854 28.9336966432495 34.322932380447256 26.73697379581371
269 30.300136367881464 31.209089881754185 28.880522642453272 34.69413287074987 26.89824398883568
270 30.40503529472776 31.666367495742534 29.337356879758538 33.527817639585365 26.49407917426998
271 30.189971728033562 31.514390270225732 29.358379788833055 33.86025898074417 26.773320990226768
272 30.181992435133704 30.932259291913496 29.22761536749728 33.83184933473575 27.409756600975744
273 30.494773107648612 31.297497249904332 29.475235574000592 32.73037764134686 25.804316357191293
274 30.87021468252872 31.732782548988403 29.54318520844977 33.703186907253354 25.989132359594436
275 30.011917135399774 30.994858344386856 29.24793172932977 34.122538045579645 27.10426018144876
276 29.946248675263973 31.22543743231 28.85487994332746 32.80897601776165 27.1471037844754
277 30.551319266209386 31.869408950861818 29.083818047338184 34.80271224977335 27.07103228173392
278 30.17750744161316 30.977002933153535 29.121045400389974 33.9957122597112 27.56767603764899
279 30.3849407779157 31.639309181001135 29.602638307461888 34.05978759366053 26.50891004063858
280 30.288027511914862 31.327609358661284 28.994006833880015 33.859174178724516 25.51160064730248
281 29.448408235018498 30.509065194870047 28.75340270661208 33.35875831895145 27.10843140276884
282 30.189481616239803 31.93950252313015 29.41322344773697 34.78379282736821 25.93168692281723
283 29.670016438154818 31.018884475130143 28.773838883976396 35.24635160015163 26.640620486578626
284 30.469177613983327 31.971669857236318 29.483737310925168 34.853440065537924 26.34004822113426
285 29.88475929582281 31.500289901158737 28.703182736169495 35.09774963855126 26.549405021647456
286 30.3753476533891 31.668471394981964 29.411120890800152 34.558492250305164 26.899581897673343
287 30.18489285325873 31.526106850818547 29.574731913801138 35.660777059393375 27.461469577140317
288 30.44297817855965 31.62083708093322 29.174384737965887 33.555436948674455 26.571104024221537
289 29.941227085094283 31.33475765759965 29.2849769232004 35.056795431635614 27.54586950437249
290 30.418656731789316 31.323416286355172 29.158502954142342 33.887111110875715 27.76867347285731
291 30.341468839437283 31.687202553164493 29.40721970191025 33.81356702208069 26.97739212121516
292 29.743829624934282 31.139710146987643 29.09253093998533 35.06777630864295 27.335840065470386
293 29.907383873742265 31.2195217166055 28.70302321979042 33.7139529184005 25.847579042400692
294 30.04120537477361 31.17107501548231 28.704786560374124 35.56282696964732 27.032102864463916
295 30.26671778099238 31.470934659875944 29.425068313293362 34.52574854669726 26.9842837818423
296 29.67673627935708 31.146913465933835 28.994855465084136 35.29588057237045 26.141282054518022
297 30.77770906163734 31.99521985318136 30.024052264054106 34.937229491263146 26.91589867774854
298 29.746838540618608 31.15644641567768 28.78720266753652 34.087469466649246 26.05890415758003
299 29.85696099344376 31.389627564499634 29.029205919806145 33.542989171697954 25.55367884051445

==> data/acsincome/curve_correlation_shuffle_eqopp.dat <==
x y1 y2 y3 y4 y5
1 18.772411034303698 19.922906041995297 18.03364200113608 22.37919124630051 16.682294921195272
2 18.266571750111638 18.88538024364436 17.54997098540902 20.132352676654676 14.075869636113236
3 17.500246350300742 18.3145888778444 16.968589163558615 20.26802130656379 15.91060586272005
4 16.999930396264233 17.58232727259456 16.421264619065536 19.553585882798252 15.368654752696887
5 16.35610887484127 16.82791532118996 15.97324922490896 18.662221412351045 13.648419278305713
6 15.973125398038224 16.59337908149659 15.500157260125842 18.016340454551493 14.753424204008292
7 15.131109194184262 15.857019784405688 14.655680811866315 17.28132370142761 13.669424225906091
8 14.789949872275837 15.290135482237888 13.79047639716465 16.7498001173618 12.799182012726273
9 14.29741545948502 14.798984345937349 13.679519374473571 16.223170953292243 11.73560695109307
10 13.969156942346995 14.537321875046434 13.569121202001778 15.597714911961702 12.767977641298833
11 14.042133331039274 14.748469499877604 13.523274303108895 15.613277994453078 10.630393474871358
12 13.849054653531118 14.353647522511077 13.35650883563378 15.644658330381034 11.756462003007817
13 13.731601608028772 14.374530272541639 12.990603691187783 15.154942608200573 12.016993739052728
14 13.872591534778017 14.412141055229128 13.179376126335733 15.780079306548666 12.355979573519404
15 13.413982425969127 13.923696187774715 12.94976526335629 15.702081412387535 11.610378881548788
16 13.432175200162877 13.940546418001452 12.947021520588754 15.243165995003649 11.141042455411243
17 13.291540461016567 13.859527799914547 12.729874809730234 15.874057384239471 10.531670872869947
18 13.033328849497172 14.049888803470072 12.537149690524064 15.832229970742972 11.469828866050868
19 13.343619435969906 13.998956856372041 12.638619293894866 15.316223848742471 11.798484932616027
20 13.054174125606327 13.873896604823617 12.466723157788545 15.019124082605817 11.11529950070398
21 12.83534271758532 13.653484774899702 12.283985653288415 14.649051186378736 10.917104818272993
22 12.947549414090354 13.844039665265987 12.451000403805946 15.712137457732677 11.037021366782751
23 13.059482388038996 13.773316599761054 12.591625367146674 14.659771986503657 10.761017789098604
24 13.10902942934582 13.632605283470987 12.424881080583667 14.674937519567898 10.411734772749014
25 13.08809291238454 14.040673477405242 12.458788462255352 14.894104563580669 11.047468444351294
26 12.921434978770863 13.41793999793014 12.36649671102797 14.404271531733182 10.7454221205886
27 13.11949279992367 13.868651885127246 12.727039826110573 15.17527628381744 11.224840660886171
28 12.816915324057526 13.677218801559237 12.30911924944754 14.742924988809957 11.042124337298143
29 12.715582581964918 13.324141143341727 12.344111745539173 14.675002691605144 10.380628159377437
30 12.6452782467992 13.687802740405958 12.135577519401064 14.878287310144088 10.15113134746316
31 12.72578526439383 13.744653937785728 12.162764034733042 14.75861189817208 11.172892030007286
32 12.483495181570603 13.167700555865338 11.860761702095493 14.617833780543855 10.146204341448295
33 12.700123774733115 13.120704999816219 11.828208269497328 14.539790265956665 10.83385405791083
34 12.475762519352841 13.176790425758494 12.117415701924996 14.565513669052743 11.209062510671918
35 12.702619863759157 13.432142614144254 11.972826649419543 15.045329758777426 10.23985004174921
36 12.944812188526544 13.413910736728168 12.186468733975822 14.461388305164668 11.130973375658659
37 12.342704029534923 13.22101291162333 11.674519571293128 14.649025117563841 10.687712281618278
38 12.504366526494653 13.067092852686947 11.724051948891567 14.195786184622994 10.401202971532065
39 12.496480709989388 13.05561605693012 11.838591804329564 14.956578478472771 10.807896035480702
40 12.540937815188268 13.383939746105389 11.663979623571526 15.212183208502816 9.42692011811259
41 12.251515315037725 12.632186813819914 11.627620143998923 14.170030195508287 10.578216741862168
42 12.191791660116879 12.95662136167326 11.653526028799261 14.409309330211329 10.41728743032132
43 12.142091464522558 12.930480857538885 11.166462808534204 14.086577401830713 9.901098826616572
44 12.420982163456163 13.112910424163086 11.544142910807373 13.961512262379493 9.629755049594612
45 11.917955052670742 12.628273232984037 11.51804150989533 14.1593159125871 10.38555516539229
46 11.957071309418327 12.631121251011145 11.064717853306082 14.169789058970528 10.270748104601646
47 11.938849207807817 12.754775415856244 11.494639860625682 14.247760884316762 10.34910444496756
48 11.751111378750945 12.325979255479862 11.285980178315906 14.555529312948568 9.911585007407453
49 11.72262142267429 12.418280782512833 11.247232143578692 14.159068258845608 9.077773963041203
50 11.605517047571157 12.571032632681797 11.024123820614227 14.081311501222238 9.588566322062997
51 11.76962023732528 12.715419651871834 11.063329688913011 14.117586257146442 10.145800274817452
52 11.41518537143239 12.215374161789843 10.966972831863178 13.564816588942497 9.07261885489602
53 11.449345294748358 11.989686655451862 10.912352147457726 13.237001241657653 9.405908653308481
54 11.668056134500489 12.046969617578306 11.163958573003498 13.158859969014603 9.557518363524931
55 11.535271367238952 11.984694477399774 11.221026467407071 13.387848439038464 9.207694419266321
56 11.642114405079662 12.105813449996493 11.003226406875289 13.169267943360808 9.489459205041918
57 11.185929696055863 12.361320421970692 10.629617927628281 14.16412560893493 9.520272544245955
58 11.107690665356968 11.691149845894206 10.478417171945475 12.887933293030951 9.478784025343057
59 11.254031216363074 11.86074215048432 10.902041931167386 12.835645767558457 9.57295110194184
60 11.206895540433903 11.743469957385301 10.60998322211073 13.127310185789842 9.526079372763462
61 11.14405014492958 11.658897833968242 10.47310239230907 13.732106691317348 9.56795240668602
62 11.248618678670836 11.817770967734365 10.654275767915593 12.793935663728973 9.536330934220294
63 11.128636958123833 11.597872367603658 10.701204522626561 12.861551652358793 9.896008890508634
64 11.073687154930356 11.548199870125162 10.646662044665783 12.794007352969928 9.60940833957029
65 11.204145280462647 11.647124505441994 10.725837923399911 12.700042309686577 8.311526769674982
66 10.776773129099816 11.26157813827473 10.38215155574777 12.606546505071293 8.759812627786069
67 10.96183238742638 11.468660657283458 10.377918631929443 12.408254064584446 8.48870998730188
68 10.841805046453324 11.440239131845894 10.342779498754044 12.554395840876998 9.53607024607136
69 10.878444765786032 11.34364276755924 10.315573431810886 13.01305057011194 9.229122985108706
70 10.625684795181229 11.397199518456855 10.148759085307857 12.924162428529085 9.364491823646548
71 10.584092001018764 11.32278608634357 10.215239451188882 12.725759195578945 9.255048421520218
72 10.980302142778381 11.470272035904056 10.443426305154766 12.684361917528175 9.093376148754917
73 10.792430711045174 11.549482129957735 10.21921820406199 13.038989040930904 9.228829710941156
74 10.792489365878689 11.441726683595748 10.31430746498763 12.20487168798966 9.379794217989001
75 10.72732058724698 11.217044455932102 10.217986452558275 12.627219075281781 8.515274109678284
76 11.047953976028685 11.544318875307903 10.380579280349512 12.277883921302413 7.305817959901473
77 10.742919514358835 11.472768124930099 10.353159774984421 12.658306137042196 9.270598469604153
78 10.86513663578294 11.408984252089605 10.38984185614133 12.97107326092981 9.166518726142147
79 11.050371858610053 11.428387596874973 10.268535513937563 13.200309384695153 9.333404761886143
80 10.748195190772897 11.31763912470305 9.983279136267164 12.137092769266744 8.832681482616922
81 10.83151764037601 11.321792212775751 10.318131434272303 12.715598874974232 9.041232001764332
82 10.852173917577185 11.410062849305836 10.27931659819692 12.668844455462857 7.060686376254854
83 10.737930594908601 11.492117702784743 10.212743362162833 14.07098173332072 7.7118918894963695
84 10.724570327275725 11.420371436295245 10.140767364242084 12.392723568111697 7.1282371928474415
85 10.844496651591069 11.124710342880515 10.344385989471846 13.23698169004649 8.796543587970906
86 10.881302559618728 11.373696852529497 10.404324712115566 12.512516289750709 8.003973408766052
87 10.4430369022323 11.13268577093697 9.932327637557966 12.10077239291647 8.00386261630276
88 10.813171711894759 11.232983906938497 10.083792339991568 12.189360743128075 8.551490210768975
89 10.63379219661309 11.125977939004711 10.064115272649826 12.575146617532162 7.983124874055047
90 10.630957212993426 11.12048556556685 10.095487462073134 12.528313991576123 8.775421330703503
91 10.649016384510846 11.08950766696881 10.036886395493639 13.16922884013847 8.426047073501808
92 10.620536204239784 11.156191695466195 10.033062426208954 12.585437282211354 8.238651397640407
93 10.508593454485537 10.959321634691964 10.1333133124835 12.314191263245245 7.962471855455721
94 10.30786357980616 11.159947234111772 9.821499329640432 12.246594826226575 8.395194631075443
95 10.65666432308021 11.295578390099477 10.120225138106068 13.663969326389648 8.97351825507866
96 10.59690808214075 11.187084870415834 9.877692289444141 12.741921860812855 7.847690863479961
97 10.664814086336266 11.364501078075833 9.862332869569116 12.548843183304703 9.020220536960244
98 10.484939263571619 10.926815451820795 9.789261981422843 11.897768014137633 9.061911089178555
99 10.443333435001712 11.098892440330435 9.87919776350423 13.497298358368525 7.873994297707432
100 10.320953383484515 10.997051356347407 9.850285818486496 12.804539154186878 8.08244054159527
101 10.675570731081667 11.152175468671672 9.73709502421923 12.486310613579088 7.98809098329224
102 10.578718566548861 11.476593723515716 10.165614203437379 12.705138762998235 8.963103763528736
103 10.654406111990067 11.060727695326463 10.152451081217128 13.50809736493812 8.738911955445271
104 10.26613066576364 11.245975952561015 9.829505714414566 12.20506720410135 7.7799184619607775
105 10.552740992507564 11.161320734796469 10.100688190644377 12.903183549743602 8.077129020560736
106 10.636148165759078 11.449060167085465 9.810006240874289 12.345649805617887 7.034428562453455
107 10.456217946762784 11.031103745801937 9.696603637486017 12.726202365432126 8.082310197520803
108 10.495350496519684 11.184738677075416 9.877780271694403 12.616713342879738 8.384402141709558
109 10.401603779561057 11.171673312911025 9.812657113488758 12.684179435823928 8.645155462681053
110 10.610147781504754 11.099790185143323 9.717373965752351 12.83556104391005 8.207225441286381
111 10.881087491895858 11.499835701294128 10.093944514091632 13.02852892895492 9.066961922064154
112 10.56041499989182 11.161423380755117 9.992447212605 12.455197483003788 7.842405411260323
113 10.69882737256846 11.288611499319213 9.684929696316555 12.225661567867164 8.092666034237217
114 10.573736164302355 11.103682585067101 9.77852814689047 12.350505122391786 7.732981560745156
115 10.406677422659689 10.882514759511269 9.748744525874736 11.923465348418826 8.525056432467037
116 10.474514996216111 10.792368797609805 9.716357281971511 12.262197011940302 7.852885074847482
117 10.219135109714516 11.000919316757225 9.558341160495004 11.881950760701054 7.999039885547477
118 10.750912864725532 11.300743274050246 9.99495959464035 12.575127065920999 8.285249404262407
119 10.542486172448857 11.347566124200693 9.716373574980818 12.793890043302913 8.035112608156258
120 10.180054697587408 10.842121130833913 9.722766951833435 12.825061828711714 7.160236663129127
121 10.341619436491284 11.083306547626027 9.704502488398726 12.16309641212293 7.977950214298691
122 10.66490858579025 11.042971573782175 9.811479128915767 13.106996061784127 7.935829526634642
123 10.615166028371732 11.145772316013469 9.832177767941142 12.355940470297055 7.571367942813367
124 10.34412530132291 11.069811048015886 9.859784642913283 12.37163389686291 8.22304269472297
125 10.714507764726866 11.290165852407235 10.022269936843077 12.559433639355156 6.8317435266570525
126 10.451053062812026 11.089742286302851 9.948330631300667 11.719646319174581 7.87888871770368
127 10.258072143359708 10.96814918713525 9.72184802610844 12.79911684068905 8.019601663294672
128 10.412106253361243 10.994576448233456 9.707081671772247 12.496607795461989 7.879299301538245
129 10.416971345940734 11.051918065193417 9.53779730505805 12.616739411694622 8.597957873316508
130 10.36014458807492 10.759660581423205 9.510149697562639 12.241270270784598 8.149997875391591
131 10.185284753575397 10.840900784436709 9.743367832802964 11.985906677292313 8.343076552899753
132 10.360001209593012 11.038802192700155 9.385353392765015 13.20053748682547 8.160399332534062
133 10.32583476907331 10.86810196347707 9.93123926453616 12.486395337227496 8.368767369977226
134 10.263367371384941 11.131155857362916 9.7566678163014 12.168492656805885 9.05679508425572
135 10.406661129650384 11.210949241149834 9.509064583142703 12.871992212723615 7.936331351321346
136 10.312757999802402 10.801541761850427 9.481790085560457 12.564204232480646 7.3370744689586935
137 10.250420946188488 10.720759392398492 9.677001517987089 12.012131905075108 7.842157757518842
138 10.219001507038195 10.944721469050707 9.876507787667418 12.173367525190937 7.024476792367884
139 10.47462578867941 11.238349194903757 9.649740054812288 12.27762975035721 7.529931561540259
140 10.284075786215901 11.02431607812406 9.45960226548429 12.309440221730917 7.623694571508189
141 10.226867771932273 10.999627281119068 9.450336431090605 13.315233755152821 8.275049980435355
142 10.544962709863732 10.904568976911115 9.622284704826725 13.455646909372554 8.134441310103934
143 10.031560210750735 10.804318090636572 9.635408723824632 12.553907050597745 7.680987309440212
144 10.01582116375882 10.715640128873787 9.15202120645954 12.392449845555308 7.493513427134135
145 10.420119155339114 10.904621114540895 9.50366345055697 12.475759260750985 8.134108932714046
146 10.252998500261073 10.624451414376585 9.426749041514846 12.522715713577758 8.030139981715333
147 10.552698630683354 11.060682074900397 9.8324710421087 12.903281307799453 7.649600456308536
148 9.976734234427992 10.625567485514209 9.656482102064098 12.330112791941394 7.295292675888254
149 10.440547330409977 11.007175832331642 9.845135598244116 12.475824432788208 7.753764923418949
150 10.37531337974104 11.13768283689186 9.422921813628307 12.606272782514916 7.87879747685154
151 10.091472864579547 10.536974247399836 9.654958705693764 12.54392269449356 7.633665893204933
152 10.453562186245518 11.041228221786174 9.43985025029972 12.132009350362527 8.13455861977095
153 9.901620202914435 10.673903956229418 9.330626803799062 11.667632516258465 7.639251136795844
154 10.198156230929033 10.916133754918212 9.531157903764884 13.262828920013325 7.717183858919752
155 10.27129880831627 10.664703293872966 9.763333286409466 12.116263786166904 7.378778055584445
156 10.433101425156039 10.86290938141048 9.618615519130467 12.548993078990334 7.503647678923963
157 10.43794696612435 10.948894108734592 9.790356871648365 11.819157502826517 8.233098740068112
158 10.273746018314384 11.144524271500451 9.481764016745561 11.898022185082846 7.5347738439067165
159 10.141000354275192 10.9929781040203 9.234080947841253 12.465462078868061 8.129110237458226
160 9.981697085063324 10.671383427689408 9.41805346244696 12.923921291991325 7.900330317953519
161 10.313028463756918 10.991897877503167 9.465995642336905 12.204839101971043 7.634024339409717
162 10.388491165669661 11.021660317606797 9.55201621428149 12.595747498501698 8.431528041833147
163 10.174928916858988 10.719522752991985 9.725256523655759 12.720773534730567 7.9832095977034445
164 10.203702371297613 10.824899419994942 9.67339587502714 11.61572950580565 7.535249599778526
165 9.796979979932225 10.637547735258671 9.140396144318 12.366706890848045 7.488058527617691
166 10.036803301146168 10.828565347089325 9.249534867170262 13.096184020807078 8.05608496973802
167 10.294715121294285 11.142894970569607 9.537606676849148 12.03268064841484 8.08181489003783
168 10.271318359927438 10.982330622437267 9.609568011061516 12.736382237648003 7.53469563746203
169 10.276476726674478 10.740574950319356 9.353880186683998 12.6427951921806 8.076777091559673
170 10.106902344394591 10.7780667940389 9.733302011652237 12.324638340813776 8.176066690285023
171 10.29207565378632 10.761408821322002 9.493156088853988 12.606494367441512 8.16538499338243
172 10.047191723881198 10.636205191291657 9.626193397759797 11.975609495409412 7.566571280872969
173 10.11482400552034 11.01350729574888 9.209481762387444 12.486264993153029 6.945924935890268
174 10.016016679870521 10.60869444507444 9.513929675722185 11.553516279062492 8.665997480188349
175 10.026199810688269 10.628338926397571 9.360420200620387 12.491869788355114 7.54022222621944
176 10.547530488130736 11.213212340142764 9.772336803353282 12.726495639599678 7.769692969318831
177 10.102033993213244 10.578402482168281 9.279663899983346 12.856305303361504 8.196706674476884
178 10.164481839290453 10.783357134161331 9.339618915636366 11.720232867509672 7.384148231452503
179 9.804930968474723 10.662068714267802 9.283685014680653 12.945271651389046 8.113521086151964
180 9.86215853436952 10.60078581835615 9.211694353051522 12.913754454182891 7.180550787134832
181 9.669135253092996 10.440519632294151 9.022840452857029 12.429213391758765 7.623192746821495
182 9.901339963154339 10.904402788216169 9.254843129602936 12.470571566587175 7.743513361962107
183 10.076010798745884 10.827830532369518 9.459520800437744 12.55925767485463 7.581606469862756
184 9.609212823458595 10.384605282949607 9.124727157266122 11.975485668538665 7.7072451232416235
185 10.107306411025434 11.011232791649427 9.218266953006532 13.106807062876157 7.97789807666891
186 10.083538169046353 10.971955234109686 9.457037745819147 12.679441428717041 8.233685288403203
187 9.653731842092844 10.182418813238057 9.282085041166567 11.954891304772863 7.6911867332672745
188 10.086203705369218 10.535946158512473 9.447830566258974 12.600980813091544 7.3628369752771095
189 9.75003004430916 10.574764253189715 9.106425219910005 11.6787769346254 7.910119157945994
190 10.232511670356715 10.991713766497975 9.554494380997294 12.653248786952876 7.383548648709947
191 9.929709350962106 10.460076131367021 9.274419180286962 14.534609088996586 7.905179117523698
192 9.854337889901494 10.499347171703029 9.537683253992899 12.356194641242269 5.955616278515041
193 10.028679606705005 10.412031305518433 9.201336887034184 13.111896998984097 7.310582035823254
194 10.026343189170177 10.458929103511705 9.476284677715155 12.37702362434212 7.128484846588934
195 9.7085741114249 10.413157152461643 9.28349764507361 12.058443154733279 7.530022802392389
196 10.068059810203383 10.550033094360506 9.438756989375134 11.673315517905236 7.957316747310539
197 9.763067710357737 10.205007441343215 8.913558351522845 11.54869354830721 6.497756387446197
198 9.810144731453407 10.424754516487354 9.23562715442462 13.044039873816516 7.581749848344666
199 9.656166017683521 10.278891350653979 8.995720738863211 12.444502751693754 7.873375163353713
200 9.794363322637295 10.268550177645933 8.96830938000277 12.903235687373382 7.790261264269748
201 9.890739731298297 10.50763705483914 9.239296340120875 11.537601267570052 7.529951113151434
202 9.809903594915642 10.409238683722966 9.208085451489717 13.596307717333755 8.285125577391671
203 9.554667086895957 10.100447054106601 9.0760778607722 12.183847188778108 7.529579632539207
204 10.01070515883598 10.791282053888926 9.200186600577007 14.127922542251682 6.618135657420321
205 9.716042826891858 10.429070534653142 9.29657278504359 12.183710327499908 7.754019094364162
206 9.96631974287806 10.806665913277913 9.00331979840465 13.064686375212098 7.743389535091372
207 9.567502719629111 10.350800547236563 8.702347183955377 12.590677114004922 7.076770835044099
208 10.125306927709353 10.612676456549412 8.891476436007185 12.658306137042196 8.014296659463849
209 9.689983787804017 10.84202988998178 9.034996667102021 13.565474826518553 7.889225002808908
210 9.926942797981546 10.639848308173011 9.484194933734376 12.319626611150525 7.680869999773199
211 9.773348599231335 10.400424165687136 9.126172347191773 12.189373777535506 7.394223828408797
212 9.95850561561376 10.64938297722029 9.094795269865674 12.631983151203563 8.102976250527572
213 9.929846212240296 10.676295769995885 9.273449746233123 12.304024425436799 7.931169725972431
214 10.104582219869084 10.582487139601891 9.17684034753901 12.731031613391131 7.436090345127644
215 9.836337373217575 10.817301989754434 9.136529813209124 12.100707220879247 7.931058933509139
216 9.747563282699872 10.651677032930907 8.985312764517008 14.39917507842151 7.415189672786838
217 9.476480193826852 10.307813071477298 9.021616847857958 12.324879477351535 6.664707595227426
218 9.968757177070596 10.423837220063284 9.280146173058867 11.709342620087948 7.967574825971113
219 9.572967394951148 10.242574232905566 9.029836671054051 12.465814007869136 7.410132322697516
220 9.966567396619556 10.4538994515382 9.428357161533587 12.386981911631413 7.884252376367995
221 9.567991509908364 10.478371551519405 8.968159484317125 11.709414309328903 8.066336531194862
222 10.109779689838454 10.833738377544739 9.095722342095325 12.37182289577088 7.394295517649763
223 10.164468804883004 10.684144112579737 9.411313044496078 12.54359031710367 8.426366416484242
224 9.820533154188439 10.379531639850981 9.22474668280848 12.303854978139995 8.019510422442533
225 9.997582769139008 10.456271713693505 9.467173626909902 12.319391991816486 8.254318755391354
226 9.783772866586848 10.809248355253294 9.072379347659188 12.507471974068828 7.998766162991089
227 9.570184548961276 10.475793997446814 9.033546589273573 12.059010151457205 7.363071594611159
228 9.54398538999338 10.412161649592894 8.871993255476205 11.902975259912596 7.509043923606907
229 9.820484275160513 10.429960132961385 9.223783765958348 12.49656217503593 7.623994362879472
230 9.901150964246359 10.680388573934161 9.32394666998262 12.653040236433721 7.451490497525937
231 9.757805068351132 10.521073899615772 9.125949132964251 12.335098452789762 8.103178283842993
232 9.974215335188912 10.737604734722433 9.320096631883047 12.074475475892733 7.936311799710172
233 10.010682348622957 10.78967719247205 9.167463720682035 12.93971247661302 7.769425763966176
234 9.823237793733625 10.544759047247382 9.299192700940381 12.397722263367495 7.878966924148356
235 9.554598656256868 10.06679547268106 8.828888470049925 11.240481949822223 7.72804803752658
236 9.903679639291019 10.492486185483274 9.223987428574707 11.824397334620096 7.915587091869892
237 9.955934578744891 10.585036995558653 9.043702021975488 13.72693203156099 7.712185163663932
238 9.830439303847943 10.453216774448185 8.797874726831402 12.600896089443147 7.37865422871371
239 9.58354481659416 10.237404461052016 8.785817899943197 12.574820757345995 6.63333377650318
240 10.008007036494515 10.853889571457358 8.945833173661846 11.709707583496453 7.493096326095849
241 9.809750440628145 10.540724898142622 8.85762607986807 12.22559639582993 7.003263294248352
242 9.862145499962066 10.48476818697388 9.038827153590422 12.126371969141825 7.769517004818304
243 9.684763507621607 10.711912288344028 8.659679051178554 12.356044745556638 7.154820866835021
244 9.690003339415188 10.317944064665262 9.087093564365594 11.64193518197727 7.571465700869206
245 9.80750526394545 10.410692020153288 8.885909114726513 12.340540317898762 7.649913282087262
246 9.726294388348698 10.3830460419588 9.097014377733476 12.246392792911164 7.8166429049418955
247 9.935262008534412 10.912519965453601 9.072550424256923 12.512646633825176 8.040189509856754
248 9.968773470079912 10.638373790830604 9.402255760621543 11.480341115656644 8.217952758615022
249 9.875144062788298 10.607356789010222 9.43742910911649 13.320382346094284 7.508607270957446
250 9.489143120661332 10.29068911869419 8.585048922041466 11.329018162404026 7.738045428038209
251 9.533401451146656 10.3479916324318 9.107425610681542 12.924162428529085 7.576112467123974
252 9.788986629565528 10.800420802810011 9.02962486193304 12.663252694668225 7.712445851812866
253 10.078321147465815 10.883549365602349 8.659511233182684 14.613206565900272 7.764348862265679
254 9.955986716374676 10.296126095900393 9.16493993354016 13.153392035090706 8.16019078201492
255 9.89060938722383 10.626675410147186 9.034664289712126 12.663598106465567 7.790293850288366
256 9.65617905209097 10.542220596397133 8.928031431691497 12.230777572789997 7.805602761834518
257 9.783834780022216 10.560418258493677 9.048762630666676 11.594978729150496 7.555791825914538
258 9.765514920355862 10.531535640892692 8.82764042553691 12.705464623184405 7.435855725793605
259 9.984483189655059 10.88516726142668 9.248294969161897 13.356689688037093 7.8004281020781825
260 9.843874519323641 10.522704829847541 9.353981203341714 11.740951058146232 8.103321662324902
261 9.528454893520621 10.443221013237485 8.919881668435433 12.699553519407324 7.535001946037035
262 10.007886468225635 10.698943052934553 9.151868052172041 12.350746258929545 7.070970523730313
263 9.898909046165521 10.701302280682409 8.902976041977045 13.101254405303864 7.165091979903027
264 9.68258024437429 10.785902102215308 9.080160888904883 13.622702392413345 7.889309726457327
265 9.6691515461023 10.39372448025952 8.99386496510298 12.06408053595398 7.206384982694214
266 9.515312952212472 10.47342010599059 8.943573333270768 12.54892138974938 7.962328476973801
267 9.833212374032229 10.800516931564925 9.12349866436427 13.09090508579117 7.123147256739504
268 9.499850886378812 10.358340951944488 9.049028206718402 12.491537410965215 7.43592741503456
269 9.802105760660652 10.473239253587268 8.910837418968345 12.824951036248422 7.6133061487731695
270 9.919464306708992 10.716749682807691 9.196049805513603 12.084635796497455 7.451340601840295
271 9.637732106952003 10.551378896929382 9.190731767275354 12.121888132980152 7.758783170285932
272 9.723954712212018 10.18012964543023 9.133714381200633 12.152760127017704 7.925858204937908
273 9.963895343092977 10.49141084686891 9.270614762613459 11.386656312133391 6.925480467810097
274 10.120298456647953 10.826139318003303 9.24855076940803 11.897683290489237 7.066134758567577
275 9.591068928292772 10.221846266463432 9.119384679513903 12.334922488289246 7.800773513875514
276 9.536386330451947 10.350451876837365 8.943488609622367 11.516941731767016 7.748974778682271
277 9.995109490325992 10.888655594719607 9.065493921925466 12.934251059892842 7.6602756360073965
278 9.685196901669213 10.293307405290044 8.985296471507699 12.183788533944595 8.061526834847022
279 9.888005764336356 10.567179857356656 9.342449011353239 12.32508802787069 7.498251434241022
280 9.835897461966248 10.482273727248767 9.017626689878337 12.267202224399831 6.79508425571318
281 9.31733007890248 9.860581371068461 8.78818853279757 11.907811025075333 7.800649687004768
282 9.768229335706641 10.883508633079089 9.199127554971964 12.950224726218796 6.987986968720805
283 9.387826671578031 10.349409124241628 8.84969953083954 12.992286759049332 7.477396382326285
284 9.890674559261065 10.869341861485438 9.21165687913011 12.897995855579813 7.311129480936007
285 9.635350068991116 10.621706042308123 8.684263572923992 13.00747836092847 7.633757134057051
286 9.841323034065951 10.803975937441098 9.285933449965208 12.663591589261836 7.654885908528186
287 9.687425785342601 10.685667508950083 9.304390170909755 13.37749911952577 8.071758844692688
288 9.890870075372765 10.745461223810947 8.948835975277376 12.027453851028714 7.378908399658924
289 9.546980045104263 10.404269315883912 9.00996897550339 12.960710907009664 8.014583416427678
290 9.86485339810913 10.469550516279853 9.063172168099015 12.17371945419201 8.186565905483345
291 9.809998094369632 10.663711049606086 9.21193223098743 12.261753842087108 7.805876484390906
292 9.468320654765211 10.420977796929662 8.994345608877579 13.14812613448224 7.946608981593073
293 9.598827659325432 10.459953933797198 8.74813542801475 12.14765063929859 6.982857929390529
294 9.742007366525712 10.396337878952579 8.811753112160293 13.200550521232913 7.712126508830419
295 9.822967329779107 10.664902068586528 9.285115540897932 12.705262589868981 7.743506844758386
296 9.390322760604075 10.45893073281263 9.018944794331397 13.200341970713769 7.300317439958959
297 10.078425422725385 10.922429373714971 9.711035985131389 12.71616587169816 7.457127878746639
298 9.419167904283654 10.353308041369122 8.812179989004171 12.330060654311614 7.373499120568527
299 9.549006895462226 10.617694703416397 8.82253419641966 11.949671024590447 6.940808930967424

==> data/acsincome/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 15.933498906144184 17.5528485853884 15.195587797787713 23.478852519793104 12.59669980485888
2 13.255976824593306 13.692481454227252 12.506059563423523 16.375888989293262 11.547783555924013
3 13.407625344564002 14.012335016868473 12.862595105885314 15.357909378082457 12.270743708496523
4 12.499555951590152 13.081573613528043 11.957463508590674 14.024895602583342 11.001465456969365
5 11.929663204067268 12.451002839419045 11.53390288794579 13.084372056926405 10.9433797002814
6 11.916962659315947 12.306401181753321 11.406104807565058 12.889993108023637 10.263919020398452
7 11.376046031958115 11.826954214917187 10.916204789847297 12.495858268427153 9.674464482183788
8 11.074643177262605 11.618689654345847 10.65931620825975 12.345925797886883 9.443511228745896
9 11.525157380857621 11.985500975847216 11.062707115558341 12.745041494025635 9.993606131125137
10 10.738874857473622 11.085948637709222 10.320262173045407 11.82705695725519 9.100145927455463
11 10.919081245344021 11.388832090829077 10.587534504322807 12.114133915173358 9.354323427458782
12 10.494424717137022 10.81931393263145 10.120915646919332 11.479842448059689 8.713483381556513
13 10.910738382828729 11.21210425905752 10.557380443321085 11.703579226574124 9.295553984670022
14 10.08345740806385 10.487707912813702 9.829733777732029 11.489957755155984 8.649232258299328
15 10.06252168138882 10.41405248589579 9.64407260560791 10.98992255514863 8.869074630533417
16 10.099123176300644 10.526102457880478 9.877195196163186 11.225980729518566 8.550759122856135
17 7.913007207453799 8.126223967833209 7.577391186422405 8.844760587881227 6.816233698074529
18 9.521101411620453 9.74857654154723 9.22673881320172 10.555993747364289 8.179930154441466
19 10.933325656437143 11.438414859974527 10.673296435392944 12.182239583403835 9.399832876934774
20 9.031501761700893 9.480915366463087 8.74062627431408 9.9650779035515 7.678019996625767
21 9.16533586364879 9.525544099726087 8.74815130164085 10.185952147305287 8.123753263947457
22 11.30512754897958 11.834529223794172 10.987933751964283 12.533477613287172 9.803861390952264
23 9.296163569259253 9.685846991047804 8.915208656821108 10.357246336172675 8.137191855440893
24 8.341283064639724 8.636252779521536 8.03030323192516 9.209517411941697 7.167629675774087
25 9.486177625655078 9.84546675004252 9.14560700990211 10.777768724047698 8.104861686382922
26 8.688228478180124 8.978668742999647 8.31750540402826 9.7635174318888 7.538074762611231
27 9.125547189713274 9.507148444622178 8.818113665970895 10.28294838098687 7.870573492507725
28 9.602353519584113 10.051195858796639 9.410252816934076 10.928912164229294 8.376530039243073
29 8.705456583545072 8.994335401660683 8.41697346160887 10.009294749345175 7.734330368458203
30 9.738038372138597 10.13726585351631 9.48513618295123 11.022901688858958 8.463477014575425
31 8.829020460393739 9.22867553792398 8.562360017598131 10.016394950914405 7.6261005390377115
32 9.378760722458866 9.744972572203533 9.082223892667313 10.62010609502691 8.157667501850517
33 8.489689266388494 8.80549075689433 8.29396251893329 9.66973725445868 7.276359295638437
34 9.046122025933435 9.386404449689127 8.762666280383558 10.156161695103258 7.883526270791047
35 8.265735628255111 8.518365914291682 8.040464502533068 9.199307390905213 7.225746538437032
36 8.368985208798978 8.546386777956421 8.076269400162566 9.575830126891347 7.110837403543852
37 8.228917103689778 8.477729508991853 7.862835638807997 9.362048427771896 7.2424344942771475
38 8.691874528772773 8.94717605717007 8.337747289814075 9.841430938648376 7.397100037675289
39 9.931246741023504 10.30170379827291 9.652172184829357 10.957599009484591 8.721167871075805
40 9.15482549692776 9.516488692584858 8.881284825135971 10.322502320517755 8.103332235177705
41 8.887437364922302 9.176851071722195 8.59259037633271 10.050820574485355 7.731744534819061
42 9.18524882589844 9.495678466903339 8.948835895253543 10.11119805030695 8.092629988531678
43 9.039069478318234 9.312390027575857 8.820239446081551 10.04432614618371 8.16357500234299
44 7.916832862025393 8.201018654016444 7.592588101489131 8.868103422789972 6.715075415384774
45 8.694063001554877 8.941207173832137 8.283290869403137 9.557852506797955 7.579509292887086
46 8.736170299262998 9.00520137567573 8.455143715371843 9.842581593100318 7.767174717430356
47 8.168678018261783 8.528716802137753 7.880486494702607 9.244680260220598 7.166358017935029
48 9.309643960432332 9.558068261954055 8.985292008701244 10.392621066459878 8.268808839086503
49 8.556327944268547 8.906618482140258 8.137105280746585 9.316574816230117 7.550853336499917
50 9.291621843386014 9.569206059342228 8.980061545677904 10.16641767732653 8.378224472027341
51 9.298516612060222 9.56765103209722 8.985512316976147 10.212735854623938 8.317659210254433
52 9.860573344625175 10.127668802409595 9.563513056681325 10.873352737124835 8.710763301444253
53 7.17437306805938 7.407734897302529 7.013791258187345 8.075463694354466 6.254235024476841
54 8.999022637679182 9.217563328730616 8.75996742443555 9.97870649798497 8.03031381690149
55 9.347931851893712 9.73460004777019 9.078319606490407 10.166402407139818 8.398925661068192
56 8.864059991303417 9.134797023291117 8.642272973469815 9.709864920231029 8.060028582143213
57 8.367051842861422 8.68029176678484 7.960799146776745 9.104642297999082 7.617133614605953
58 8.307351087480992 8.483653063790317 7.964835530506678 9.07445099637504 7.434964960100506
59 8.17442379457302 8.556623861079807 7.861575632975687 9.140217887696581 7.341240061570701
60 6.960947473998809 7.113285003312971 6.784872441289718 7.701502994557232 6.0184864102337805
61 8.8669097721877 9.211989695510729 8.686816662730752 9.67192220772196 8.27061356665004
62 8.811481390263765 9.107928566648743 8.524667861600857 9.421952317417595 7.886082540093835
63 7.917916327094769 8.13897329886957 7.708401026041066 8.685330181956381 6.952490549370759
64 8.721147943853754 9.025756578753697 8.494379138286362 9.697931225371013 7.860875218701274
65 9.412892276492201 9.71184038305639 9.203323058804699 10.302979430556316 8.513257309460577
66 7.581830540648654 7.750819563254996 7.346437056671733 8.419853613430917 6.818670722710177
67 8.450266802607828 8.733062385327846 8.231629338207926 9.389938254294975 7.525928073407284
68 7.657064040038219 7.784791068322528 7.3418413454594535 8.368412501406652 6.8390148538530235
69 8.707272351157311 8.998315324441306 8.500781904903457 9.504694385983184 7.950174295318628
70 9.088714687114773 9.3177090700069 8.840304474159218 9.913190176496418 8.265042942678225
71 7.658109939026773 7.809664472364501 7.377630069292015 8.238284400153658 6.6893875912926655
72 8.055115058581901 8.314430132247566 7.819321301950669 8.820606566178132 7.365392841171957
73 8.168056572460713 8.510786426936713 8.001060388149524 8.881404196299101 7.427741545348979
74 8.161215193073541 8.343485523349605 7.9519504259650375 8.95363094904806 7.313968089989996
75 8.733907921679402 8.973012115600463 8.551695998734592 9.365140900876145 7.971803681181579
76 5.835779136765215 5.987334006717415 5.5778999006471786 6.793176845687994 4.707133116581703
77 8.03436452724375 8.233801728343703 7.845298943012789 8.650154337204507 7.073461224814596
78 8.395230900488137 8.614997822983051 8.212726910214993 8.96221619393037 7.590875152493871
79 9.000302047397152 9.187552614257225 8.824038467452285 9.687791780486506 8.25751152795743
80 8.937485439539572 9.199893756966178 8.749155610686898 9.619981628550914 7.985565806815529
81 8.69900535934985 8.979584687388808 8.475688904137613 9.497556943422122 7.916404204336834
82 7.799044739353098 8.058619622722897 7.591439989974978 8.640847889622169 6.962473670456207
83 8.672078307118616 8.897446780893928 8.435028952466133 9.421403035220521 7.854169143925012
84 8.664185510351636 8.844900793586707 8.422308608911962 9.319277354908696 7.892791777728539
85 8.622831640082985 8.810559802481448 8.4268802880223 9.354737659782945 7.915927226362938
86 7.504988980133944 7.691851212325067 7.323309391321128 8.137422244227126 6.842701151418712
87 8.504103760367254 8.725792782181493 8.323867208443836 9.33998764943382 7.645784136887706
88 7.119691265516833 7.299676441303671 6.894849509427528 8.063106278620516 5.9269945751330875
89 7.875869492962323 8.12101249174665 7.674207800497493 8.62813238010017 6.967047188613767
90 8.349195732536316 8.534963565483112 8.157738069203553 8.922359015170901 7.491216043149976
91 7.88745493593979 8.06239623890706 7.649951789430567 8.526670420596815 7.077306124770686
92 7.888481399097282 8.019167985249897 7.621647484604757 8.60177845276712 7.035463768813878
93 8.012446639264137 8.221635547098483 7.786955049142449 8.780884778559587 7.2365148720951735
94 8.00813620083875 8.12286968323371 7.765306419076783 8.67025978822089 7.295080354548403
95 8.029194591738374 8.233419514666494 7.802288813812119 8.667715287319844 7.261885201437858
96 8.526460083886573 8.648038833343108 8.295894557451902 9.172823273377585 7.533424180419857
97 7.307971559991782 7.520155476579522 7.140294587730553 8.095614679537096 6.010528971026795
98 8.664216034555178 8.840583843234125 8.402282904829384 9.64235417446195 7.634031406386418
99 8.17117935574733 8.31158117773307 7.918977427991253 8.874148624416812 7.337146204025094
100 8.289035389832694 8.484501299505668 8.085187011380695 8.770649718334745 7.578479406406268
101 7.501363716597565 7.643402519410868 7.314782790078671 8.028863480311907 6.750194936943505
102 7.512950500728756 7.687810990326325 7.316895647452407 8.222153258016494 6.5294411054984804
103 7.569373423744467 7.733846004585823 7.368269773247066 8.371338441294709 6.632693563991794
104 8.602596592194558 8.760685645615894 8.364155355825538 9.172919603567815 7.53892506680212
105 6.7098725481468655 6.845941369349306 6.475574500253506 7.50705875038611 5.470054028584359
106 8.130333831337204 8.277825605437643 7.883676056978544 8.800075864838005 7.1047495866137105
107 9.013758045964817 9.211965854645712 8.73239451141232 9.67467575239685 8.166182699843686
108 7.282196423911889 7.536441524494896 7.07901303572021 8.143665369055343 6.333476081241511
109 8.468418037779903 8.738900835140129 8.239453142087468 8.987713134906471 7.720592627133348
110 8.254060764654596 8.528161818636244 8.017580178084426 9.05781947491356 7.172287465869184
111 8.87182893630176 9.190331429302223 8.701473405670152 9.709173601157847 8.04238334900788
112 7.75077844816618 7.945620981374449 7.532072267156851 8.337515252815935 6.93693225504873
113 8.862398469128621 9.063533942012306 8.550025813255143 9.535769455912455 8.044912576502112
114 8.455406772093532 8.649640075147357 8.26334034042378 9.05783056977388 7.815337478992341
115 7.188308040253453 7.4207154853933375 7.01498166409042 7.953763733548927 6.27948599621725
116 7.754737140650431 7.943323802949513 7.544913382507628 8.621434192374458 7.033356440308383
117 7.493249951259173 7.6285061928535844 7.243197713824511 8.192573316141747 6.572850131252069
118 7.667804467129915 7.9699849644150245 7.4756529502175075 8.412501277533925 6.944428824126808
119 8.007899886767305 8.154576991052034 7.73875214766038 8.668568688675423 7.268629103947141
120 8.221049778713457 8.425217796804601 7.9436427462244055 8.828097354490284 7.556967619756215
121 8.118906184611848 8.282637798933873 7.908369332382683 8.717223922250156 7.114909318643048
122 8.717800852041165 8.891418442849506 8.43322744270775 9.271867812482743 7.903479517572909
123 7.588329108128961 7.832940539621559 7.383970942848706 8.393224989254051 6.748094425093974
124 8.55216755174927 8.752688917798784 8.315749225501028 9.05249495852312 7.858517781252211
125 8.626580772127639 8.868858210432961 8.416275096443043 9.207573653859932 7.94426121192828
126 8.056335970795837 8.302724443117377 7.8336705595382154 8.67869944711618 7.362294455186487
127 8.064853763544434 8.248740895762735 7.814155918758204 8.59881458121276 7.380778293870296
128 8.698068207898068 8.948508554072655 8.445404778569635 9.357817730535988 7.6268257655588565
129 9.36216446945925 9.590591673495666 9.130115314471105 9.879882695032551 8.567034152021167
130 8.513531837006422 8.780484493982769 8.307250597808814 9.324976307925425 7.739046623135066
131 7.688173926148742 7.894781942403108 7.442939240412536 8.240180936883705 7.003843292138935
132 8.057498649190553 8.240437016369741 7.833316847321571 8.626386275875879 7.32368061621485
133 7.853714735917986 8.061219774424401 7.575086156661023 8.411779634205487 7.192453175442093
134 8.406300242548784 8.57867751299463 8.107671961237646 8.902802351288232 7.682930991079489
135 7.061241800635912 7.263990770892336 6.824790061796076 7.825125891762058 6.291288189807967
136 8.165631274179304 8.422007968397413 7.922621052598871 8.713739373838902 7.443157221894473
137 8.063783862268355 8.216558578579399 7.834697079689811 8.606718608263817 7.301488085149978
138 8.225295543432512 8.384728078920201 8.007404445136336 8.7733462064221 7.620039995325555
139 8.579335691589868 8.7457936134834 8.260116042382865 9.09414092662817 7.634077529010377
140 8.307466468437113 8.512397871699509 8.012100852568022 8.871424822556335 7.689817259602738
141 9.198148278314966 9.488394997650577 8.912121021118809 9.808642458115092 8.387574923362951
142 9.088809794399701 9.315051671066223 8.767383571975149 9.846615144094653 8.254079252088614
143 9.295232739293624 9.55063240376445 9.062427366102424 9.782590612815802 8.436865823139039
144 8.408134228326734 8.608457009133312 8.138164774915117 9.056223938953162 7.75342730188412
145 9.044307002193253 9.288451132327292 8.760100590485475 9.833196130736901 8.368920381646722
146 7.561671056502359 7.775665574656016 7.374274344965996 8.194125606282423 7.004726161183278
147 7.507850963514654 7.706598289733847 7.294606295146212 8.016682082667948 6.8302262363395485
148 8.95731982596767 9.190946634800657 8.744653118154382 9.76930702435018 8.148197355853418
149 7.246696499480331 7.392620342272827 6.965997142984773 7.804093943330999 6.6515533459877085
150 8.810133403852756 9.058181220572042 8.642201467427597 9.973928966020107 8.25822816736208
151 6.9997545910587124 7.172032419397759 6.761780071293111 7.444692353185571 6.4294870318865165
152 7.255056043591301 7.457779002117954 7.118351010196258 7.791624858846688 6.654404773243335
153 7.840388436723662 8.04695472135664 7.626604257251433 8.678982141655622 6.973204644287597
154 8.533117947653228 8.823467913944294 8.42716203082995 9.385828933241601 7.779086363712763
155 6.140533426313145 6.3530203500189 5.881215056177676 7.009179991788347 5.472071196115938
156 8.155989677934588 8.379377813189127 7.99593074222047 8.914623102448983 7.415982871317704
157 7.57751903539594 7.7747026306748666 7.432260798696996 8.407281455020819 7.034266004500781
158 8.827508409787864 9.039189834309102 8.65241536608416 9.758374354743985 8.136274041003826
159 7.782036116210138 8.067508853273464 7.546212879862128 8.595172774696598 7.059680271902992
160 7.774120825905127 8.001255961139455 7.476614980282447 8.337636316056026 7.224187729283966
161 7.747962865696337 7.889091513947186 7.516873451727071 8.48090124458873 7.217795368314044
162 7.7102119251468775 7.916664045601326 7.458035637996044 8.335522246917412 6.99311291754263
163 7.361725074605698 7.541233085455929 7.1285616449449085 8.07059622526783 6.757321370481306
164 8.667778238420613 8.951764563408322 8.490663693453545 9.66014431790362 7.959303624789436
165 8.740418794385366 8.897423197526471 8.454297272742453 9.405384487078694 8.164589650579629
166 8.584767874164605 8.752938352822358 8.389476321885734 9.40643301070309 7.987268671119893
167 6.8756241793017665 7.0882358678341175 6.719841917399931 7.509002636153843 6.04688485921684
168 7.151472361475241 7.370574441523594 6.947059002499598 7.6994540124898005 6.6628453596405315
169 8.15537718968358 8.399740056223102 7.984442811037227 8.800002861842653 7.66531220882826
170 8.451935767514302 8.671031499519898 8.178153833352201 8.957116277462534 7.779538555918361
171 7.3632982272376335 7.659357768261331 7.217804248983091 8.179238717073794 6.791432049318308
172 8.504151151253847 8.765275778484543 8.3067600344381 9.375729859842078 7.9262896886712095
173 9.398068117858756 9.660871997718296 9.203837017344103 10.410086056831302 8.858007434509506
174 8.071818085443105 8.221024147087213 7.86777843124713 8.62200886412191 7.473230303059879
175 9.207400102534336 9.378420126202693 8.873615411241808 10.102953356485244 8.336215063733219
176 6.5423888956051375 6.79471473140081 6.395760285418361 7.2740265414102945 5.869840020331344
177 8.184659107460789 8.384168031762368 8.002703655825142 8.740169735770188 7.5354117021151925
178 8.834143694208933 9.022351045038878 8.647827879016686 9.491584513652771 8.27770985591425
179 7.793300444362513 8.053871774906874 7.619260365595606 8.4370149999682 7.340297705511613
180 7.156159796114357 7.393429062138707 6.973706764236109 7.902310972288437 6.214491975933344
181 8.097255771823134 8.341216197440437 7.945550034133658 8.722941253936103 7.464408698914096
182 7.544216265613741 7.722143140550084 7.326474235646333 8.355977701925642 7.13730893818751
183 6.403391092973752 6.698493719977097 6.25050076328802 7.0808239573401615 5.852495978489341
184 8.038573974784146 8.254592121589726 7.878750807496617 8.75119505166074 7.400381360861933
185 7.533625894981401 7.750086486292145 7.395560691661592 8.191395697738292 7.02735736542974
186 7.926884581628863 8.078286021800213 7.723119512568384 8.446936840064142 7.141935737348885
187 7.75628758104019 7.947750831019183 7.552774084224431 8.393101560199643 7.044999910957269
188 7.561671420461033 7.7039154608367415 7.278485217472933 8.028048669651664 6.617974259967123
189 8.51831627036518 8.808029689258715 8.362344704813736 9.125720866315362 7.961955252251965
190 7.6285798542165155 7.805099966574921 7.401099573733195 8.19729514835712 6.95769892635645
191 8.413235078137246 8.602905314308305 8.208665827742266 8.97537088151153 7.823695308235525
192 7.923265521271368 8.161600736805237 7.769895857259128 8.677471436404858 7.322606070020663
193 7.943488510682963 8.215501626068518 7.788444880610207 8.568574127633072 7.231681382388226
194 8.561497804502874 8.804289272493536 8.385221793406208 9.110240971759069 7.94670572396396
195 7.676129466436146 8.031974023601675 7.476367690698153 8.274780491921565 6.782612599628594
196 8.459276541638747 8.61768595444089 8.292273202846099 9.011371923315249 7.858787031827316
197 8.270697496141402 8.493251529663008 8.102947358210923 8.719375721121427 7.759631766798083
198 7.584783685997095 7.801334611920703 7.374086052104406 8.272247701826233 7.036628920161096
199 6.689690285447101 6.954148961554115 6.511767165237233 7.269003908821848 6.081602142539487
200 9.149873875232853 9.441717384935501 8.999092336405344 9.791834533274315 8.476126151207803
201 8.860025584806692 9.12974084988192 8.725551187577299 9.664739191884081 8.39369441371143
202 7.724146919140223 7.825728381831064 7.516031151410779 8.333369382529144 7.069360537545571
203 8.387292608242536 8.609315869808484 8.280295825226883 8.938794230552077 7.93029064232912
204 9.16767044889615 9.384431934914447 9.012279886696822 9.837316026566308 8.275821816820788
205 8.261985426973663 8.503809375645021 8.12080497579514 8.892110023880896 7.702875823804904
206 8.674633331733396 8.99616245909548 8.522352327199355 9.534747520341744 8.063347036217031
207 6.731427931402772 6.858618511702681 6.533412420491796 7.357019909442737 6.147829039020677
208 8.265041828837447 8.493076824756708 8.044206002110727 8.840328065104316 7.690763835094053
209 7.144426646910022 7.400468271686449 6.8849946271684965 7.892570077220257 6.415944026247409
210 8.153091588762795 8.378092632865254 7.980510632060657 8.669285011586926 7.642158189556381
211 6.328160186652424 6.534507662635036 6.179763743586378 6.8269698341644505 5.795232353605534
212 7.816829496726372 8.044014866262778 7.69319280226375 8.404257551982191 7.197454513777131
213 6.96879945645431 7.121002266459705 6.784217444009053 7.730725052193501 6.142067787279267
214 8.64864980183351 8.82003556312976 8.477907790972546 9.290408139016963 8.017503455001476
215 7.727623185711427 7.88441788174317 7.515138473305987 8.241533194377295 7.068295160695199
216 7.9811692305316235 8.179022206720578 7.781262825761797 8.585106601129143 7.448782111004887
217 8.179815748643804 8.32112631743943 8.02362623832696 8.883062517798667 7.555143976247478
218 9.250049809797577 9.474060759043212 9.120622478369384 9.89561735136637 8.611115163365831
219 7.852513286781911 8.084832001883738 7.677207944909495 8.354427714551726 7.219875128122758
220 8.044064374212613 8.251124372926284 7.826807744361265 8.615880747605388 7.39772394679271
221 7.807135284228609 7.978086960408867 7.663198455324528 8.408067727751142 6.979425612183205
222 7.888838441323559 8.021891823630197 7.650242673806798 8.428153745450855 7.195090428758694
223 7.484636560692726 7.6515655192512995 7.328664990640272 8.127666366261176 6.860766317258219
224 8.262835093195747 8.50171448007428 8.096353836950357 8.865140850147018 7.7656266708973325
225 7.360675829386306 7.552772522831894 7.15509356952257 7.857902794652643 6.691665382268135
226 7.5430617404981035 7.711444151309465 7.369998046688319 7.960692645884972 6.883622310234454
227 6.5961393195587545 6.807142984698904 6.456990468399871 7.151180690900081 6.003772359123652
228 8.603760925286249 8.823319881017506 8.39896879085845 9.130852237708762 8.18195295310101
229 7.829501108186986 8.027537777399292 7.717700521270028 8.467920874304221 7.2225061155754595
230 8.01408213511983 8.20931419754804 7.906614393448702 8.447353247924982 7.398661427999895
231 7.153373576828705 7.298870225724427 6.966217975430514 7.737306174729067 6.429691197647369
232 7.5202438821286215 7.759604347812763 7.393793549349983 8.182111048323772 7.02234186957423
233 7.396795863477223 7.61100960500909 7.304015782879329 8.066683158116748 6.950394119361124
234 8.142208897888224 8.25333562204978 8.020999696581994 8.59723239937306 7.507954444346973
235 7.546673630206156 7.736584468189088 7.3463616528605 7.9963375720765635 6.7485568962662255
236 8.109520962992736 8.205472769169262 7.960468525707628 8.4900483987756 7.508976206857638
237 8.583884093830498 8.712770334050685 8.418414788077145 9.24530667569593 7.895599700326346
238 8.43934195616158 8.630304964808303 8.234026446018389 9.003197030402216 7.796261290861954
239 8.17227101495219 8.363922160616944 7.965798683224106 8.712153539587577 7.431039634961363
240 8.146497655460553 8.387697220076255 7.993142691579206 8.70602108362782 7.61776713766904
241 8.406694439929831 8.675191641871992 8.25074064824084 9.059574324471418 7.591682362006584
242 6.436642077132916 6.6734067034156865 6.255410869548731 7.053486988649584 5.884987509139041
243 6.774118764427563 6.9957035072503455 6.6183198971779085 7.464688245919492 5.935523522806342
244 8.828293603228019 9.03324978724669 8.709591683803856 9.530287384221792 8.05897292533658
245 7.053311857686685 7.304531145160153 6.781043537470971 7.71620833941087 6.247228770783056
246 7.212520854047996 7.365022625732788 7.029602616204467 7.886134015500012 6.67788799367415
247 8.001362849126345 8.255308689564599 7.708602186813201 8.584207840111926 7.328583614299847
248 8.285722986980414 8.476467058521578 8.095005763369691 8.844072317014833 7.774984839325884
249 9.092151589640187 9.27590434555453 8.954561890402182 9.51262197768913 8.552940953723972
250 7.141023646085321 7.438020894274642 6.975651557996551 7.715099122501328 6.712665158784467
251 7.481670496700383 7.625704846649794 7.260117237836372 7.938893426895476 6.861746527574843
252 7.768487643302464 7.878213707271134 7.571135724556437 8.246075359733911 6.9852453749022825
253 7.729330981364773 7.888880465269718 7.50634660673578 8.301649993283217 6.876148726686387
254 7.936331816339648 8.141712925049877 7.7429731244425515 8.46719208572239 7.317715610526415
255 8.575048656817726 8.71696283372184 8.372049446536174 9.109314415031843 8.08911665449353
256 7.9211390914781035 8.078640276161478 7.660337661685105 8.25834987177831 7.318864094775147
257 7.591372721942433 7.785990489821966 7.421913226161142 8.041938707969706 6.933941195209313
258 7.371107794367818 7.601171542548364 7.237625065988309 7.941881464629881 6.643235463888654
259 7.685074110446911 7.91851358302701 7.573863324957879 8.411051518201909 7.117311884252181
260 8.178726385041664 8.45705645970964 8.039594051255238 8.862460005372386 7.74949424249346
261 8.480035514943784 8.71765142210977 8.309414082955508 9.124034102629306 7.578071171168423
262 7.018956396586564 7.241517946071811 6.898110493014054 7.6729077058017054 6.556514682177895
263 9.337307317651021 9.52082033475725 9.176766678310685 9.879066675422218 8.568192498875723
264 8.276197737627907 8.445805862396176 8.136941619515175 8.910470233984757 7.629236913770611
265 7.69848663965918 7.837144705170137 7.476957165937941 8.464603514106095 6.751260687883056
266 7.637606978028044 7.848917084297791 7.514925014187529 8.29485742439801 7.143676317987854
267 7.987056074967409 8.185268956013406 7.829760665881471 8.544487120267314 7.284888413269316
268 8.756572526375285 8.946264662245131 8.575880480576009 9.481545264022131 8.027789867460399
269 6.813051716444235 6.930488297320843 6.667497410422626 7.284280451430733 6.0361745456562765
270 7.891203380787526 8.14809068640348 7.734159811024884 8.430891834234288 7.149368658480175
271 7.127752741977607 7.278212587894393 6.978087783970517 7.637933140794412 6.606224035882762
272 7.906648125130376 8.073319195293456 7.778496004009945 8.49917698500468 7.3689463898304455
273 7.464236650497236 7.673962196469288 7.302033347693326 8.160096027463666 6.767297635318823
274 7.865775310174591 7.98801840517746 7.6757902289709286 8.346694250261086 7.228177486497361
275 6.573758768966109 6.765334634194906 6.394208693267421 7.300250923521662 6.013155609552641
276 8.627475657557483 8.842585689081078 8.478396854052697 9.149966078255188 8.225990786187365
277 8.945634571851102 9.074991166492516 8.746163929993081 9.72888622697236 8.457924068361386
278 7.825256921947252 8.03284781618581 7.6379050868572165 8.239377418951834 7.16369755878698
279 9.413149484863016 9.589460082665779 9.286726961409597 9.908167073652614 8.694904168120347
280 8.475904010764069 8.679654335427001 8.31326119497276 9.172705595462146 7.785462240609263
281 7.192679486453844 7.37188786039046 7.037326412002419 7.877383002290158 6.649155734381291
282 8.01626743087691 8.138796680329577 7.8658968451744045 8.50105122988946 7.267559863326908
283 9.386070926358805 9.613409382544432 9.213678430218934 10.0964472406823 8.637771580573022
284 9.475352488236078 9.690993240282832 9.367750755326067 10.300641473242564 8.95361374118154
285 6.663452546096234 6.857861511787056 6.491049832099887 7.351848986641309 6.065138592396786
286 7.887386177802224 8.079008553046792 7.739680713227916 8.401576905075599 7.385916043911917
287 7.897537743788188 7.994258772466857 7.641786726065023 8.43358526158783 6.9021357335156175
288 6.760062147594828 6.996738876020769 6.627542088755409 7.400974895895166 6.06758300911178
289 8.218338335127672 8.359110744579535 8.030213173851374 8.65049610155237 7.802311273372814
290 8.357349112085597 8.61060962589896 8.213457755326896 8.892614467041039 7.628150165350209
291 8.017292791198948 8.206272963329303 7.871213376875834 8.536088491978191 7.381579522551116
292 7.345329416561667 7.481348718825517 7.13321223127349 7.919482238895181 6.639427355775535
293 7.562634027234066 7.73922557652146 7.431649683483505 8.176277529120664 6.855792103348706
294 7.453541097969025 7.56932416562095 7.278632338989514 8.018504470407951 6.589186927199271
295 7.516351360418483 7.622406964027747 7.34126752606322 7.8732002570030195 7.103241086611122
296 7.631649429390407 7.798515009857873 7.543835787066442 8.251579224233026 7.22813590606229
297 8.943647053618117 9.03615321696951 8.786087133503003 9.462238404330447 8.172147195684804
298 7.323057343062939 7.479611151589166 7.216033906432979 7.882855315216133 6.826075416563926
299 7.017129012314754 7.235167600398969 6.917318489324986 7.545666245695469 6.4384005589463005

==> data/acsincome/curve_correlation_weight_disimp.dat <==
x y1 y2 y3 y4 y5
1 44.838386519245226 46.71883191314991 43.16955080128387 56.839745381238814 37.907750936709995
2 39.261723316317905 39.75066621092445 37.96736037651025 44.314756808953334 36.42023144815136
3 40.1091990935774 40.963317079869924 39.056145725080135 43.282267198507896 37.877016556689924
4 38.685425166900195 39.43647337991838 37.86389031324987 40.46842001949423 36.43460937917503
5 37.005402382082764 37.77115686985822 36.43924863528464 38.84202872506546 35.62055639204239
6 37.31238892099448 38.08941011863687 36.68053072139806 39.28504296438287 34.906894066827064
7 35.997568675226574 36.78498420143208 35.39706393174777 37.87337676532261 34.05197537373954
8 36.22257631456161 37.06031890785218 35.5231070022828 38.29040029858935 34.109861523671846
9 37.3840775068074 38.15791078704106 36.84656298144111 39.61173240967189 35.153901606276015
10 34.819990922117896 35.39954074190843 34.17768025806204 36.58636846594898 32.363017765324656
11 36.31354702572625 36.97362208089541 35.771850869464686 38.35801883444335 33.763281915495504
12 34.71294381160742 35.2211596376161 34.30447490394389 36.30825681519244 31.97374551024622
13 35.284181856501355 35.788728889874236 34.75179052246192 36.591366277369175 32.82221342161022
14 34.64702552680379 35.27230644787453 34.26007398110791 37.1285948432065 32.424444221299375
15 32.86436069217201 33.56137625880344 32.3795058514994 34.37288150388479 31.093541612549437
16 34.350262127994014 35.08741497347667 33.99168865861946 36.232712530940404 32.026409540306645
17 29.475378430343916 30.047737197717538 29.062636662547835 31.121164027328884 27.997705635289304
18 33.10474344941335 33.50302884501788 32.6140666095553 34.827046608020154 30.92780907020335
19 36.06922122433454 36.716176524699165 35.47473322240042 38.16898182615805 33.6114629473048
20 32.29613113683472 33.0190368637295 31.832846382000614 33.82753885529727 30.26314343300517
21 32.317978407078286 33.01703011431927 31.717814816257103 33.93922830243367 30.761013144398618
22 36.44951340456031 37.3441339423433 36.186654094361415 38.31545461646465 34.175608159546925
23 32.624957567699596 33.19961368074483 32.02988880839909 34.24163939945094 30.821725072251148
24 30.688789019355795 30.954148841525306 30.08771902374546 31.985904309932987 28.532554653587706
25 32.98575462460147 33.542599975358875 32.44760813035886 35.02553995860469 30.975840564639302
26 31.561395845994426 32.13043096802765 31.080910707183897 33.24603026062588 29.94028030693231
27 32.19941578579237 32.833114450414854 31.68848714746775 33.99148167490094 30.407351298972607
28 33.69106118333244 34.48525053191631 33.353694789588474 35.67110560897571 31.788550089870416
29 31.493961535967408 31.96986692493327 31.054202331558365 33.62029719872174 30.083115786256908
30 33.382273690482855 33.94287551995431 32.912176069324815 35.41757157095623 31.414230236397966
31 32.06565945317793 32.85960557237844 31.681179263282555 33.87913341360268 30.248244501553646
32 32.74254902985346 33.38001176521265 32.20677582853712 34.750946297916855 30.927817570862647
33 31.051540818227142 31.526494876198726 30.65935839185028 32.61766576824323 29.251508765753464
34 32.08698341983004 32.79461156595097 31.756841954654316 33.89044611583108 30.53281968656698
35 30.030170456107026 30.451130083611922 29.603124659807175 31.461474910139277 28.193184463237174
36 30.364046183386137 30.669281584221945 29.90314377605398 32.305300238006616 28.447293573951505
37 30.260024285984557 30.735905061087827 29.706400517555057 31.970158718680043 28.667854180857468
38 31.345839047438325 31.849314242204738 30.81557200005991 33.28130659494715 29.307655822969238
39 34.095343118588225 34.59965429327357 33.61726173817777 35.83315413005443 32.37396579855651
40 33.0004330288515 33.51418897783003 32.421274399419424 34.76157699600405 31.41798741066568
41 32.37995330634138 32.92877804365306 31.905372357305374 34.28707365323949 30.572011757135144
42 32.627178256069 33.22492082739853 32.33930291800719 34.18696347298692 31.04280564445172
43 32.853556912740615 33.35730840484837 32.47104564633759 34.547015898470214 31.273370731547057
44 30.06711557292828 30.43450141138408 29.284322484165216 31.412518565263614 27.881735843738355
45 31.665234493108407 32.10920093748956 31.097192882000492 33.07770551348364 29.962203029980483
46 31.92328736986605 32.552327228024026 31.486885801515573 33.89752050453454 30.6282471591942
47 31.439483942691986 31.912272754269214 30.815841214933933 33.35180620508373 29.50207633887475
48 33.768721562714646 34.21584711775071 33.26882929793412 35.69548512973329 32.06304439651315
49 31.369813465653696 31.92157992402523 30.785546131429683 32.734976546885676 29.852344798079177
50 32.80056637406954 33.1552511427129 32.25588046657204 34.26003817551274 31.465103381823056
51 33.371810643569894 33.87659852587959 32.77102474652273 34.96363559176664 31.917713731285836
52 33.74432217348226 34.33161326116421 33.381634887557794 35.48023574557393 32.0220479583249
53 29.225227802223955 29.666549938816345 28.845842850169504 30.758837432492882 27.754955058239673
54 32.47293828331396 32.947788021132226 32.06936665230103 34.21478659077709 31.164449562349695
55 32.71041025282873 33.35644258230756 32.29106732535354 34.08420093552722 31.261283785107196
56 32.181248844814775 32.71823759217757 31.884603883324576 33.72218162361008 31.033341928228797
57 30.683000233691878 31.233099896247225 30.129242773368873 31.988274639515303 29.59901695985182
58 31.53405719967412 31.825258136673753 30.864182875070668 32.86194790242526 29.903152259727396
59 30.984827412348576 31.6034547432765 30.404906484914704 32.67789332268462 29.467190246630615
60 28.74221801148245 29.05207872895042 28.355076369561253 30.047221374032706 26.90448094203708
61 32.29983173979976 32.795491325011085 31.90381965811978 33.62840765277042 31.202782122442674
62 31.915919838532634 32.238436153620434 31.462289531634617 33.020762133657364 30.04038819447915
63 30.00565671255241 30.254637237325234 29.50397459557688 31.22494634839631 28.036320158308882
64 32.19082507280942 32.65416882261256 31.679153904191853 33.821966963964066 30.558133613989458
65 33.87828753577328 34.38938486029069 33.512308902468625 35.378306202214574 32.237379170626234
66 29.66906335544273 29.98918454144021 29.353872618029893 31.1286676466483 28.375625592204166
67 30.408806952034347 30.830297693252696 29.97975173240398 31.94344169167026 28.680740973188946
68 30.530396087164373 30.76625813516081 30.020929959235254 31.827502635421766 29.098864201353237
69 31.33798644467588 31.759461694815776 31.045060025665972 32.65104042177162 29.95623037749825
70 33.28183335562765 33.69116902635051 32.93298567545011 34.61420260518374 31.781019983252822
71 30.221641351999935 30.522415005801577 29.741105403049243 31.390359558129344 28.328067868054994
72 30.55737619938008 30.901648977366555 30.08311585858629 31.79663768930646 29.13967049775098
73 31.264628926067484 31.771596047361594 30.90026490193639 32.466066455549914 29.842789144969693
74 30.570556680833533 30.863091997957078 30.241092463859598 31.970059582895495 28.91215736557339
75 31.669292511430342 31.90877128648186 31.297503431337564 32.72304135113024 30.174374325138476
76 26.312821960171163 26.626778531098395 25.82537023920302 28.092656223221248 24.140132686981364
77 31.185982370234743 31.471553349381043 30.762248731213273 32.280066367161496 29.465815838928677
78 31.520920699995557 31.868061694559778 31.13000701311055 32.44176715165632 29.814824116429094
79 33.090333981985395 33.45421204196382 32.75652063852348 34.20285551748137 31.770160445860117
80 33.10656729776276 33.47549639533158 32.70366949885886 34.121654929502 31.242580197841686
81 32.23310061741349 32.61721032227079 31.689154956506535 33.40820651491756 30.832081294676094
82 31.04352547645164 31.429134377026067 30.54018682364271 32.45324527317756 29.39461483500524
83 31.841991795242542 32.23596060412829 31.521706533728178 33.18275992823567 30.333551135786173
84 32.28844344044624 32.5951327169617 31.743563345008543 33.39843594786217 30.846555913001417
85 31.16587470903123 31.43928523078502 30.765725933893812 32.35660140605488 29.73723186356384
86 29.661275970460046 29.970165325054367 29.279330299778117 30.599202305489193 28.495277719937484
87 31.89671498073039 32.26723929672789 31.5818428616895 33.05405290769696 30.08070365252746
88 28.664631101331594 28.985957574596025 28.14364622466884 30.320010935665632 26.528480509739126
89 30.62756912623906 31.050985692203994 30.139498542978902 31.913252265635883 29.038537044053626
90 31.609664943362027 32.007119068387894 31.265696489555275 32.582565351375855 30.236878602705218
91 30.06463323046489 30.356911236441704 29.74667119091623 31.131377938975803 28.647439218563964
92 30.486714013485372 30.804429399940865 30.059582136436774 31.87909720794516 28.818723959653436
93 30.450678922563718 30.811058548434126 30.015135044910433 31.725542083662404 29.051230958773044
94 30.14666433995581 30.363603143996095 29.690260986540803 31.2622393588057 28.993180443491042
95 31.005093323424088 31.243308308188766 30.475327648773167 31.96022804103317 29.580552285903305
96 31.94237659074929 32.234826086064125 31.65346653412773 33.03007281389431 30.198388999323
97 29.617818989589153 30.023560760325417 29.271580185213057 30.965397229104894 27.11967109225827
98 32.42848250627808 32.72949047938642 31.971651116162647 34.00168867953678 30.777094183711394
99 31.324368808029774 31.567010719467298 30.917732071554113 32.613577010640086 29.735650407247537
100 31.250832228509555 31.527937095300537 30.839430935927226 32.038563202311224 30.102332865213498
101 29.744004712801384 30.002483383826316 29.349514268870642 30.62147661464306 28.39381385393961
102 29.92869944293965 30.18399219240093 29.648676414735093 31.047606323351275 28.12561270081886
103 29.223186587140926 29.549497863891574 28.93422418580299 30.912604811169054 27.55854444311111
104 32.39678823031558 32.57912988458838 31.647003353239796 33.10874936215781 30.458180251002563
105 28.10065277652299 28.427356847303567 27.791386527589253 29.58201512272778 25.631240734627326
106 31.461641222210606 31.798995383796736 30.990513251339657 32.57303248908136 29.707743493386317
107 32.94269668958795 33.2586744109544 32.29727347204308 33.82788404935583 31.449912428028327
108 29.043097730238607 29.494950366986945 28.633517836212707 30.472462724802373 27.129609284361955
109 31.937254391236756 32.24209901814284 31.40883004139924 32.949597898371195 30.526922297244784
110 31.9029392895553 32.37186922822127 31.44016790684781 33.19518063931157 29.99128910965392
111 33.7453622683649 34.26127767121767 33.160499803628646 35.1210612530093 32.20468570293389
112 30.800285569751175 31.02992321046609 30.341362063494984 31.661522620720174 29.347393777417075
113 31.99031665860046 32.32326919383021 31.48940990002042 33.12811508140167 30.669681675109818
114 31.55517957129058 31.816651817871755 31.190657646810397 32.547969617783366 30.431470216726865
115 28.49896428869983 28.82737863094099 28.241498169003634 29.810504537566786 26.885767845374197
116 29.45608506818381 29.718864717574924 29.118558501524298 30.939623685387595 28.310939886728626
117 30.341415004435913 30.640345645281123 29.95168409131591 31.62075102209274 28.715226418765983
118 30.265429757922448 30.762215121811987 30.06246017994802 31.6637596319276 28.805455642965295
119 30.849414288539208 31.194782395011917 30.405835050860546 31.912040807427257 29.435922516233724
120 31.085303469134992 31.47335841417078 30.597376517257153 32.14131075980175 29.729352414789435
121 30.810309933698484 31.223446987981028 30.42758207082664 31.98641423025862 28.95668190731001
122 32.61232182463238 32.940185757915955 31.98852262975991 33.58849252559952 31.272605675051047
123 29.72793436466474 30.19462734636165 29.299668973342776 31.230472303939326 28.070494570888027
124 31.90137917451668 32.16949168584063 31.463707378839334 32.68469098423118 30.5819468395506
125 32.03043604631549 32.37440307094289 31.633512605001812 33.014683661029665 30.908575169127804
126 30.74560639450053 31.11108376162565 30.334132261874192 31.761688670912324 29.513248465927866
127 30.874522886615562 31.25165272666917 30.5166820641768 31.91841629122949 29.721155007752454
128 31.964472620920255 32.33166976941932 31.528510233429824 33.136950986564294 29.97487723616348
129 33.261127046212266 33.79640551281209 32.87683346375405 34.20319473178716 32.00622136375194
130 31.268980684552794 31.561036316163324 30.88210805527357 32.74479105883196 29.55936463175435
131 30.485681312335338 30.95940584654757 30.111869536958025 31.340195164520736 29.39874310171747
132 31.158355005883916 31.51164855874752 30.793777075931025 32.01438271392776 29.777388537430816
133 30.376073744461422 30.8194104214119 29.87327837737171 31.395069417654874 29.1944405260979
134 31.333237055391173 31.68069679764753 30.82554612137165 32.34827108751086 30.171981322495846
135 28.901847159959352 29.41446383232504 28.5346304196932 30.55117510828168 27.363172862471817
136 30.361284133291136 30.73384038262987 29.91113312727482 31.38030756280954 29.231169680866852
137 31.364556099759803 31.76940886597564 30.950213785247414 32.35925001824441 30.047472679941713
138 31.240773798964394 31.463942629479504 30.826395934957894 32.003337338529846 30.133051338531047
139 32.44296099600942 32.79561139868852 31.892581662795173 33.37248978566769 30.853020469798274
140 31.064603138783752 31.48840637698129 30.6342662802241 32.04655007618775 29.96514266615128
141 33.3121722127334 33.81407411565523 32.7824640086487 34.44286706221759 31.836352007200098
142 33.28120924128298 33.56333038093457 32.63534903422762 34.5816449902672 31.858811155509905
143 33.386977804075656 33.777288512320226 32.977772280071086 34.42292409790281 31.992818259813337
144 31.84488482332295 32.17533397011884 31.352721369530105 33.0111385831165 30.718478246557414
145 32.77446112187443 33.20754455766924 32.34216178017398 34.26729713787896 31.775857632389805
146 29.729518040164457 30.14785048234433 29.432350151495097 30.99926117557954 28.78575100617905
147 30.38358116941845 30.884405994321256 30.036598574642824 31.35525934936707 29.25527330547095
148 33.2121525265048 33.70152594594043 32.779622136762704 34.57945453619057 31.82342836689206
149 29.671543382411656 30.06145742808625 29.21978676078075 30.74625058644912 28.576004690456625
150 32.52150918255358 33.02255482982973 32.243670223667365 34.692935015559414 31.647672861882036
151 28.71355018449463 28.960626753816484 28.246047420978762 29.529402984615206 27.742489581435457
152 28.84749691368431 29.23289713047035 28.52056536338949 29.71547732611318 27.807678973684812
153 30.22503707469348 30.657760206579844 29.81114119107244 31.634513900613214 28.69542189051093
154 31.83249549805755 32.33351599912582 31.580307443569833 33.34579996108118 30.257618801854658
155 27.032443267295555 27.476260203573435 26.53419682539434 28.59817143599932 25.776541278430653
156 31.37695214170281 31.710332447970117 30.971383012787484 32.61125465128495 29.93128868830913
157 30.146708465049045 30.454794487808982 29.92320716555714 31.73613325709527 29.082160430919824
158 32.46338452215888 32.83560773792493 32.161886825841364 34.15039392692207 31.257087252144757
159 30.394634795822128 30.875228462489304 29.944304047024936 31.871782380651727 29.041294968747323
160 29.86975946702872 30.16822680562616 29.321801256782383 30.904079228195247 28.834779977509616
161 30.357963927386113 30.69805800654971 30.028120106030823 31.708177829606843 29.529983003147464
162 29.86349522707198 30.190562929232144 29.359555805824154 30.994184005587456 28.60545436424943
163 28.735702848458743 29.006528685367215 28.371607833933183 29.765060662023046 27.66556830106037
164 32.22269335111299 32.72905609421569 32.022786719408614 34.132818303020294 31.011099181588097
165 32.57243524005353 32.91501466469563 32.057213386254375 33.897719856978526 31.49843813575366
166 31.31767624350677 31.68727577046704 31.05856111370525 32.65387685215605 30.50017810098151
167 27.55418747988143 27.796529437626297 27.067310195857008 28.626791784848194 26.133861971385176
168 29.161906146789214 29.586463512500043 28.774324268380493 30.149728507324202 28.235123362523197
169 30.997226768529895 31.369511609275204 30.675500297955228 32.02190622752865 30.096895618846588
170 31.60906778730365 31.967770431887033 31.134565941589557 32.522169896469386 30.428601391518704
171 29.620336179827778 30.050243589721454 29.249416757218768 30.99851180770369 28.539964245287543
172 31.708693367331335 32.16174636568133 31.439604321010897 33.237629921572776 30.660950987066492
173 33.716014646786924 34.1497505471844 33.424440664568934 35.47613415746488 32.69721502950759
174 30.654046485016323 31.009184680023807 30.349011102667152 31.724082069236694 29.70643682777323
175 34.053182109854006 34.442672506594334 33.504802102988194 35.819967405799616 32.607380398936506
176 28.32332751300983 28.768235772084488 28.018856679260697 29.590351035541474 26.929484109364765
177 30.099987565662456 30.44536165102584 29.851869189192023 31.10808285373964 29.087433811330932
178 31.970777489758056 32.347840021212804 31.740103996698902 33.3799693093374 30.84642151201804
179 30.70320861759164 31.040214803966457 30.266781370917204 31.838111479242603 29.78291194060484
180 29.496130604016095 29.80745795184515 29.066152159536212 30.600899075038022 27.71183117641629
181 30.608256603642825 30.92869552742124 30.356403906190014 31.869300622344387 29.516821922286518
182 29.502913494248418 29.83608529882686 29.162574492922634 30.968443859709748 28.48267907357327
183 26.87658199179692 27.36921765810073 26.53911656822784 28.22336997396715 25.785515481584564
184 30.244112918039292 30.432461356306714 29.865409765722895 31.52570166827543 29.089124978826362
185 30.13686914979204 30.442254548141946 29.816908288694183 31.14854071229137 29.195555305359033
186 30.107427174444027 30.372788718305717 29.777310941251734 31.177307148231293 28.831128370187876
187 29.359164635114176 29.67182028378852 28.98463661635485 30.445056872754982 28.27752954801016
188 30.15002894302819 30.459022518147187 29.685260367511187 30.878803467610528 28.371410963690458
189 31.553315712189328 32.06341153450531 31.319160662279547 32.69452246484854 30.51052301093299
190 29.994475424700347 30.464898245250545 29.649335038494556 31.129070917544375 28.770851033892075
191 32.07209439805867 32.44138966375269 31.686918527395328 33.183426692551386 30.908979004439928
192 30.2689746154061 30.708738805884153 29.94264706242617 31.57069253357079 29.245015866913583
193 31.359645113278646 31.782823143013463 31.075003255988975 32.29894536911225 29.929141056301734
194 32.24959962237118 32.607126790966866 31.973251502445624 33.20853663283388 31.19226047277114
195 30.497849386299002 30.999875462585848 30.11649124801434 31.519569925283964 28.638629016288274
196 31.7998090538814 32.159093259700356 31.53458444447873 32.767772187122524 30.84391378853636
197 31.534815338575513 31.843059637561275 31.206865432681116 32.29551651071267 30.501867101112722
198 30.258778868099174 30.580915314617968 29.790115871098838 31.22933180185482 29.140319135619684
199 27.80028282920357 28.30063445290863 27.478387595301427 28.974231636298832 26.742427405794967
200 32.903027125257054 33.38549989484154 32.67682778005772 34.14224897454711 31.816165173743837
201 32.35172374564051 32.78736404641804 32.02264811837563 33.7957473599482 31.52978489502759
202 29.72157514269312 30.088756768056967 29.382977062231582 30.889738635547946 28.617579655381753
203 31.354391441082186 31.80473541007909 31.07410404610706 32.42961569929811 30.546027546488407
204 32.763927051599524 33.27163877605581 32.48856809264191 34.08086964977498 31.35798091309907
205 31.16075983009344 31.63665816693471 30.889111299627167 32.35567876773169 30.141452903867926
206 31.840356024673596 32.39717950273056 31.5246974163453 33.548615358448686 30.52774522229258
207 27.862468626238908 28.108124056000726 27.47318276048494 29.10955059752712 27.024356488038194
208 31.72118440902722 32.08457313291933 31.346611536557397 32.86676204216759 30.656137738136458
209 29.816709887723892 30.218490143966555 29.36596860572857 31.02549994399878 28.699433440079225
210 31.488072516123005 31.854314161243067 31.094805128287696 32.47740704919154 30.43983569615444
211 28.00660872691804 28.476780680147527 27.710214237441733 29.064791929138 27.04352468990896
212 30.124340949404903 30.479771247822185 29.95724068490451 31.295863766739117 28.93767096425893
213 29.26352395440827 29.68528066579979 28.96921583075037 30.646216833162775 27.914276462912614
214 32.35305917274671 32.62593069963893 32.0755405929921 33.56474558173842 31.236482063237002
215 30.087207701409945 30.39524511277652 29.622530042711396 30.84832603634007 28.94552630972973
216 30.62565762782505 31.00385482768914 30.351187684307735 31.9050721293464 29.661106470388145
217 30.208682227167273 30.536088816712073 30.003333043430253 31.398858383976926 29.08327816482369
218 32.83635265809157 33.13720047671946 32.57420210804217 34.05290712811021 31.78177096574718
219 30.60907882643718 30.9973260276681 30.23405812106342 31.587900967824368 29.523374696177473
220 31.25731016944448 31.595436145234096 30.933814408561734 32.231980667815684 29.98625130996786
221 30.74145107325262 31.07082599852057 30.506430811958495 31.851518678028167 29.37847763091279
222 31.00518999190845 31.230916403792968 30.48260077449922 32.019241769011984 29.826582052061234
223 29.960542326106825 30.243327749976725 29.609153931000982 31.23672363010631 28.890983225972956
224 31.621398352140783 32.01245082526612 31.229407412930282 32.782606499743835 30.60032746323873
225 29.429107753414847 29.830554484026976 29.03407292108492 30.595240828364823 28.43928629897251
226 30.31203582915909 30.63170016788912 30.029918030088645 31.042241169496208 29.366813162217287
227 27.61237172062139 27.931463475772844 27.25409606656015 28.679801438604002 26.482251811851743
228 32.753173710625866 33.134441354131695 32.33161529399374 33.72129591122545 32.01997197302876
229 30.699361380572093 30.976023975930147 30.489404763106883 31.77345067921792 29.628487010127614
230 30.79579056728018 31.15752761812667 30.525199176268938 31.60299480899389 29.69967689589943
231 28.768827651208 29.05851816357343 28.544217147040847 30.186140817306285 27.68170926178214
232 29.355520164074534 29.801140190359433 29.16090420574322 30.703847227634306 28.575625434944453
233 29.448588506666596 29.78184765237848 29.195342784976695 30.54307690612932 28.640121757710567
234 31.16544834426857 31.371273403148958 30.85727001885504 31.86817233406426 29.93747299968411
235 30.440631859964057 30.76660073901804 30.112020844319833 31.34204958193696 29.171559778500367
236 31.415362060082266 31.699481700239698 31.178234233605124 32.21466748124999 30.453666791796586
237 31.733176172708244 32.17904423073955 31.461352032831247 33.30690573232494 30.70672567622862
238 32.25058347357128 32.57787304791115 31.918529938466094 33.30869277014119 31.195050354693656
239 31.19992208613791 31.53730298068392 30.849941480068892 32.10771473492823 30.138771481725247
240 31.09999863774905 31.444475471149588 30.76940090270989 32.189292664214975 30.23537311111332
241 31.588609877709317 31.978402690005822 31.36694806952597 32.86271901918837 30.077723982843096
242 27.586578719517398 28.05912432034328 27.257945910174737 28.86421666591704 26.491305798288558
243 28.51197867010265 28.916135091656884 28.200637442821566 29.84122220909121 26.682460438169375
244 31.604057407666865 31.9967377546614 31.359674532329656 33.02802349438071 30.427196175342253
245 29.497061116760378 29.8524656584675 28.917721878683608 30.512376007943544 28.213391680728105
246 28.933992013058784 29.32610978825471 28.59775864869741 30.012742306938044 28.12379270688432
247 31.610124193599226 31.978799947946868 31.053607280468512 32.50793065322567 30.41208653868669
248 30.918398764940964 31.15283335779783 30.549000509800525 32.034140196577965 30.09272416678782
249 33.313557929054554 33.70791312343435 33.09781281774649 34.04978497753872 32.41334326032437
250 29.55749302747195 30.13910702195967 29.23878271816156 30.592305304598632 28.793117595706697
251 29.120174286961806 29.349608352629303 28.624551257378773 29.87062566291555 28.01459547048548
252 29.691369326139323 29.905359506144624 29.36130008839778 30.738808415826245 28.480191703669654
253 30.388220297220087 30.707617380332845 29.90767353912888 31.495911178062443 28.808129653892443
254 30.88722029985323 31.25119289955146 30.545828082107064 31.808161596424622 29.897028779693755
255 32.20450563911855 32.31519367411124 31.809037110955053 33.15983624084623 31.2963408291023
256 30.93580350853317 31.264884135280266 30.467383185438543 31.57452953232771 29.812725535480734
257 30.057152999343927 30.505649903261777 29.79909835516517 31.100013725251273 28.895670051930246
258 29.771907642686635 30.212375018842085 29.504173753091955 30.84308191901498 28.6243992961967
259 29.865385789393873 30.23000550897897 29.56463048657315 31.094526563924784 29.05976999734573
260 31.323926746010155 31.77501593458515 31.08581752015933 32.5129332824612 30.541416547564925
261 32.40934183520776 32.77114882872661 32.022078169375675 33.54114562591545 30.781601205878616
262 28.928954067705188 29.39647181182145 28.68935533957937 30.35370204893988 27.79130690821895
263 33.221640428528225 33.61049448354572 32.91371289324226 34.194473522850984 31.998432795482266
264 31.44712135454342 31.727014003907573 31.174237458993485 32.6152151764718 30.445299010249283
265 30.535292153489117 30.765255669214515 30.110900059501493 31.927437004747205 28.5769838184309
266 30.470478219529923 30.815628410128877 30.206633679261206 31.628902125463565 29.57964994635279
267 30.816552665022506 31.169306870740225 30.565503672387734 31.830409949862215 29.58156070320772
268 31.659289302384153 31.99988501793913 31.28071181384491 32.816513788228264 30.414543022754636
269 27.389247645820063 27.64436906197958 27.224414294829288 28.526538360926757 26.175067568988897
270 30.555124526421647 30.972215750741647 30.23786349962416 31.54479509428495 29.231691034318363
271 28.52894539598324 28.871870762423317 28.298552462193648 29.670753227876613 27.41113673604998
272 30.326975010429223 30.6473235728514 30.070788600747413 31.3767735104864 29.411893904124
273 29.25886664883065 29.607849391636996 28.941619034406678 30.47846708742117 28.024792228187177
274 30.854226454248753 31.159798815815673 30.59153116240432 31.769751088163645 29.622293731746506
275 27.524776674838574 27.958359074901768 27.233025880605087 29.185587343763075 26.44968122800233
276 32.82257109680065 33.18955854442869 32.63850329939771 33.80437922970292 32.000387977408295
277 33.20226194801448 33.40310795307266 32.89033725493109 34.615982383978846 32.28791396398959
278 30.801381616215817 31.19935040806991 30.46009035986982 31.6153813005181 29.647515163818404
279 33.25880211970316 33.54796636767436 32.95494699844926 34.11449499682162 32.02595156205249
280 31.447099948874857 31.724861462838863 31.174504420057804 32.67639935614749 30.211769387458887
281 29.02359630224541 29.40324670700766 28.726439508590385 30.489778967966586 27.643933681527567
282 30.500639221368033 30.712383122776394 30.244596006970983 31.406340616816298 29.4935356147788
283 34.529235483362235 34.95207242276029 34.15735457988566 36.157192002925576 33.08303856618663
284 34.45907114740628 34.823180344008975 34.171264079144535 36.143073804181746 33.591012540071674
285 27.479309987061555 27.786936038490662 27.174141159607764 28.633801387660228 26.136007155618934
286 30.454641429501507 30.782701131249976 30.153934237896507 31.46730192338576 29.58580638606899
287 31.02970377473449 31.20880158591735 30.660832009964103 31.99024477479806 29.55520649176617
288 28.257406410300078 28.631359320315262 27.873879949869035 29.38839105208677 26.99171800487393
289 31.527201500894357 31.781768550925065 31.24462537290683 32.47034770857985 30.759483478648885
290 31.392552630281518 31.86800551211956 31.166473257390983 32.56184150063832 30.106328417121397
291 31.052350474888442 31.477938979762143 30.69316754337104 32.08252132935543 30.15632058218366
292 29.308672852281994 29.71483979170287 28.964933828848665 30.34815313403323 28.143764893170697
293 29.519282415715587 29.89699953274534 29.216623974961813 30.782285047659 28.458969850267145
294 29.204532226004105 29.520918612204888 28.95704567979541 30.36119987012571 27.710004751674354
295 30.51902161936104 30.70711801966016 30.166180977809894 31.218315334390358 29.87561245845245
296 30.551121357139856 30.845325453851657 30.36188806036537 31.645503254455022 29.811662050536004
297 31.98542023174243 32.2515158149853 31.6766628443821 32.90837762412219 30.696596641925368
298 29.08893853730019 29.411044837237718 28.805419748921892 30.133326067034982 28.273595973197153
299 29.070802880856988 29.404461009371254 28.79115348903783 30.04455886983909 28.141181812624982

==> data/acsincome/curve_correlation_weight_eqopp.dat <==
x y1 y2 y3 y4 y5
1 21.772221253331274 23.964452172979097 20.437893850914012 31.071850606921114 17.068582620286076
2 16.929802025599052 17.598180370651622 16.18460051235649 19.986412933677546 14.571828839460677
3 17.049858693988867 18.088037842013065 16.602687277714473 19.407691760247193 15.556767320967857
4 16.101162382387287 16.656325493658635 15.314113904037034 17.943243497590323 13.972571957098035
5 15.01688216452498 15.401126720248506 14.577697581413561 16.520199030187943 13.477140647252172
6 15.196626643215167 15.623927105337039 14.500977059182208 16.63525374472008 12.857035230178514
7 14.203805603804586 14.679245391229044 13.612191772108506 15.753938802414291 11.887627245144095
8 14.198696116085474 14.799241775484415 13.651541018889207 15.691556128374307 11.866987260952222
9 15.035247644617405 15.560208404533787 14.361795656466194 16.416204010374347 12.951182755166124
10 13.30179853967713 13.812504545749597 12.901858928086828 14.601983941088648 11.298335167274454
11 14.321242356297615 14.775854789923144 13.783357981397812 15.853352228010376 12.096138661069178
12 13.291560012627734 13.638172604751666 12.795234216570854 14.44581218826585 10.959727330623735
13 13.653652592895577 14.021014332373742 13.312369444116417 14.65940702309515 11.579748024048996
14 13.13807986494268 13.471635239406865 12.709433600251932 14.831813130392824 11.142391516581984
15 12.076671773547503 12.375011437692532 11.616777146304184 13.267501755082966 10.391049168131083
16 12.98662982621746 13.365753489115363 12.452737238598218 14.27914773744845 10.777421590870285
17 9.666746697928385 10.054885282876619 9.295305188919396 10.646334555178694 8.374352613568147
18 12.035502597627062 12.397707599659125 11.707410269183974 13.210671738615298 10.261259055980432
19 14.162088982771381 14.710420435239719 13.844150457729288 15.51946936405908 11.976033113651429
20 11.592551070763534 11.99253956138176 11.0780113196008 12.543701109566975 9.615176064865471
21 11.563862339973314 11.945604289467079 11.032260549462842 12.668642422147435 10.010952812577468
22 14.53195658708118 15.282313208468924 14.279186840670791 15.962358977487234 12.382426386228785
23 11.808827734924986 12.164409628673189 11.403597783212252 13.012522676610361 10.151783067835485
24 10.430083959832125 10.680351100012743 9.9299570047036 11.506260034864436 8.911213787483375
25 12.001694603312146 12.358522912272438 11.658878282357067 13.372239736121028 10.308111233547645
26 11.024524628643217 11.410084030217934 10.593305697782666 12.444561406527265 9.489902374895099
27 11.420434979031548 11.936346601578045 11.062176143853975 12.949859762810279 9.995357144067485
28 12.48641814744052 12.946368170915488 12.165903697626764 13.976899380370345 10.944046938465334
29 10.935919985422315 11.360468558272013 10.538466687052479 12.382028836801663 9.55227853173135
30 12.348129601634616 12.736352910231252 11.977983386865647 13.872317812221635 10.829122568007676
31 11.40501853362395 11.804923929894702 11.053281790072534 12.835450251446757 9.776646304315351
32 11.800847418965748 12.276518567122368 11.394449258485597 13.28881952846206 10.339263467345283
33 10.596904823538894 11.080419426376583 10.26084195494214 11.803346766593648 9.286565618726373
34 11.433397697237307 11.975534547566587 11.054495619266005 12.856207545305642 9.92763036297436
35 9.981657981840986 10.373868189815383 9.611642111146475 11.203653231581534 8.738749025352188
36 10.242339613571527 10.506913645225854 9.880137870141333 11.688468016562037 8.911076926205174
37 10.062738513363268 10.405261560150791 9.730517536361438 11.485378914134802 8.885027662922928
38 10.849645242532524 11.301707820201305 10.39501977449954 12.19954713254766 9.354188124559926
39 12.874612128620406 13.285016740089482 12.41462788982589 14.325986880608221 11.199319291105503
40 11.94961236975694 12.408311090117024 11.457262067971307 13.497350495998317 10.448980592028
41 11.545913960919197 12.017482529331975 11.071600020437952 13.111831826946862 9.948583172944947
42 11.754066930639484 12.193104876667135 11.449288269215774 13.142925405910999 10.422761881448928
43 11.837640292585949 12.182903823539142 11.492420752757884 13.398393274662856 10.720044129289851
44 9.85435092430893 10.337671640335861 9.514151260648784 11.271751493286896 8.353360700375212
45 11.011428307761129 11.39059759108509 10.58538892455971 12.064041432731642 9.640977674406237
46 11.256579443018916 11.643421104426196 10.943796026121992 12.611545200327113 10.04759904911391
47 10.816381434728505 11.250111118323485 10.335400394838267 12.429285080999719 9.47961822741965
48 12.31479736319151 12.830603081177507 11.960284290853943 13.99278832304789 10.86087438454787
49 10.883635718551693 11.337065279701436 10.397590811368403 12.006794315225678 9.65657334291623
50 11.753972431185495 12.273877470313485 11.4087561499593 12.976078473389341 10.704083497371354
51 12.13733716440637 12.657082532043134 11.802564702146851 13.476664891380373 10.813781070442886
52 12.561822194519767 12.910934134271603 12.129312857321983 13.830731535262897 11.079265881317557
53 9.346501082768228 9.690423699055344 9.028686384596876 10.526841624910944 8.260099515093966
54 11.647236927206222 11.984772683844453 11.235719503201382 12.892821195823457 10.33943943184582
55 11.759202487173493 12.262060150662109 11.408635581690417 12.991648073084438 10.584095259620629
56 11.407517881251856 11.896013257035124 10.981370964189015 12.600980813091544 10.12546008199684
57 10.349312995486702 10.745418861986739 9.837332876086318 11.39684921875672 9.494672968020602
58 10.792733761018308 11.109448681061346 10.456584539472226 12.022663706292047 9.630771733375465
59 10.477291325002263 11.002247197015851 10.072108623016518 12.00689859048525 9.22909039909009
60 8.947723162741623 9.280001165276017 8.715798692440385 10.010881123336524 7.696928389747548
61 11.417925855598055 11.85306488449821 11.00884423648481 12.543525145066436 10.406892490382557
62 11.089465305144596 11.473804360322116 10.715607542855176 12.027492954251052 9.854279235067976
63 9.778673154673317 10.19557541825458 9.54541265760879 10.85481990228887 8.483496224323195
64 11.313745095478339 11.790625184925657 10.880028446290812 12.606220644885124 10.151607103334959
65 12.541309295800502 12.917855404625804 12.065856473968593 13.70067421775959 11.230627937792514
66 9.53135504917752 9.927369674825423 9.285135092509098 10.703868429648477 8.645396599218824
67 10.247341567429208 10.603019589932329 9.955730916128537 11.532048609997759 8.96793301148775
68 10.063171907410867 10.377211515325463 9.607166421489458 11.089784648127043 8.989680920312592
69 10.834000694994605 11.061935007316215 10.491259321882342 11.881390281180849 9.848869955977602
70 12.113927368632073 12.378436228249159 11.573230820325644 13.236962138435315 10.850179653237834
71 9.898961183795313 10.082671380951151 9.597975534938602 10.860326939435105 8.567294429798123
72 10.182628993058142 10.45627823089723 9.800921258883921 11.110287771040728 9.333176659755814
73 10.56856150454601 10.95948782338691 10.268832046706969 11.475179490307742 9.578373415439668
74 10.203399321324474 10.464053254939191 9.825634495402902 11.329135472071039 9.046432730335574
75 11.016521502470939 11.20926780258921 10.626986606624971 11.83985614185189 9.890723438288983
76 7.39452036117822 7.629126660811608 7.089619502184697 8.728692980007047 5.914407999372262
77 10.490517989958814 10.822696605136446 10.206462407074453 11.511936519307476 9.297071351128427
78 10.743072668646331 11.06750558719875 10.456509591629406 11.558671387207664 9.708489387776487
79 11.82978380349744 12.037061838617875 11.523711477134652 12.840853013333419 10.865749252932932
80 11.822168450946702 12.107416682112433 11.479387974612106 12.809570435461303 10.568708141629779
81 11.133925668945345 11.563857452070533 10.883899665302486 12.298667283976206 10.042020322726719
82 10.253500324947773 10.6873277665986 10.028047437943838 11.465084341740262 9.166909758365549
83 11.073902222653226 11.31621348638856 10.697287683188824 12.116192096925937 9.953438489718858
84 11.261653086117551 11.526170092239292 10.865622167460327 12.210150623005578 10.146412891967449
85 10.682736396575493 10.94330397724088 10.347875952065705 11.844867871515152 9.650773031602444
86 9.520823247960575 9.773697269630532 9.197705175259335 10.438064275791369 8.660881475265514
87 10.969793151774464 11.291576827013339 10.645441698268588 12.069313850543839 9.823270379752246
88 8.93971026076375 9.169027849575635 8.628241689718017 10.130465294456382 7.509102578440419
89 10.148993704641896 10.431636683619217 9.789288050237735 11.230347698032405 8.82267105769785
90 10.805657376001726 11.058438527518627 10.585457355198812 11.647279289030422 9.614908859512816
91 9.783834780022215 10.086154826341287 9.53379574197191 10.813148901681725 8.910946582130707
92 10.096755058197326 10.423772048026052 9.60432166206421 11.058384760587913 9.046615212039832
93 10.073084574274095 10.379414330183954 9.725290738975303 11.094613896086047 9.124671761034476
94 9.958345944122538 10.093967324304659 9.551918456225634 10.90165904544863 8.963051625898943
95 10.33126034117301 10.606289596900526 9.958732088443146 11.152167322167017 9.239504890640015
96 11.019356486090594 11.290288049977045 10.743162280197522 11.840064692371044 9.844281844556345
97 9.432397827842065 9.719001637382263 9.124960147299236 10.360007726796727 7.83244060676731
98 11.324257345084115 11.530129293501227 10.929469583037127 12.564504023851919 9.8391071848
99 10.542482913847 10.74439891960404 10.1633429579398 11.386780139004127 9.437666987052395
100 10.443307366186822 10.822404960269822 10.249195711888504 11.256175376388066 9.68768647349153
101 9.580797815224763 9.806149685570993 9.20691561342137 10.271341170140468 8.567177120131097
102 9.62259264270265 9.841412645617146 9.338514249605254 10.47979393123203 8.567307464205564
103 9.236464615103074 9.488017273718128 9.011156735881976 10.244972563875764 8.228171734053259
104 11.141762606422677 11.44152790888219 10.71975574302509 11.881859519848925 9.687895024010684
105 8.44727686463063 8.694816555053036 8.182787556624724 9.578177899327978 6.915007321426659
106 10.534750251629237 10.790092664209414 10.263755145006481 11.631716206539055 9.198061992163186
107 11.545623945353505 11.948211170956418 11.175639031376685 12.543792350419093 10.34958671804308
108 9.064599435714431 9.330429658386429 8.798954953348552 10.229500722236518 7.842568341353406
109 10.902177163144643 11.148208120905082 10.49037624077783 11.689165357360443 9.81280375057253
110 10.824016338890424 11.141922277913906 10.455341382861992 11.923752105382668 9.250238725172387
111 11.999534150277853 12.360421047856871 11.633290111238239 13.070434548896104 10.699241215004896
112 10.096999453336945 10.414776677586893 9.698283446745712 10.80307330472542 8.927050592531128
113 11.05289075784912 11.305671909366033 10.626851374647709 12.05349007990353 10.07318559093181
114 10.633502181047394 11.026856158275246 10.369019390245208 11.548100482768376 9.677122086255974
115 8.801336991309437 9.031961279467868 8.532958541981602 9.692483135431928 7.733020663967505
116 9.413628281118802 9.639017625386433 9.170075490074165 10.463748575665122 8.587628105414991
117 9.779093514313475 10.037063989295099 9.478192589105165 11.063859211715531 8.656091330528849
118 9.810170800268303 10.193221078409515 9.531407186807304 10.818597283994446 8.958065965050576
119 10.156651419016832 10.414628411202193 9.849238177987965 10.995702295176669 9.30204397756934
120 10.32340059348264 10.651675403629978 10.006830681222453 11.110268219429553 9.411350518417482
121 10.180035145976234 10.490065044300035 9.954655577514188 11.00609723511542 9.062223914957269
122 11.251339611225337 11.51052880330323 10.904722131198612 12.184068773704693 10.083952011482788
123 9.518121867017237 9.766943817272209 9.214574957097252 10.48489690174742 8.52007077161867
124 10.83423531432865 11.060840117090686 10.528021238784874 11.480432356508775 10.031573245158176
125 10.98268418073926 11.227608843167667 10.630919739072016 11.62635906507845 9.958658769901263
126 10.11221060682727 10.443227530441208 9.8348221233519 10.917489333292673 9.03607037641544
127 10.232205361781704 10.423724798299055 9.888316960814135 10.860294353416478 9.343669357750429
128 10.9226477000397 11.267852576159397 10.53447978767471 11.714869208845347 9.59896126200176
129 11.798250313281988 12.1800427711046 11.525961541720136 12.621562142449916 10.740338701684383
130 10.534303823174191 10.764797767258141 10.269716757112413 11.537529578329098 9.557016538838237
131 9.984861187471017 10.113799175234837 9.606977422581489 10.552819198952236 8.932218735083753
132 10.320946866280794 10.602307585425555 10.025189644111146 11.006188475967548 9.354135986930146
133 9.797009307348986 10.144817806356142 9.505144485103104 10.531885940592822 9.04664779805845
134 10.445836041231482 10.801471701910398 10.182684389289783 11.131201477788977 9.59896777920547
135 8.864159576600734 9.128678212023406 8.659613879141324 9.880406704794908 8.08763475296278
136 10.01553114819313 10.209680276412854 9.665159758821746 10.64088617286596 9.082785692704453
137 10.383632590293907 10.672892160351374 10.124397777789945 11.366042396756415 9.343890942677024
138 10.312950257312236 10.63475185486135 10.064107126145172 11.016453071831833 9.677174223885753
139 11.136718290740799 11.409000545098921 10.805810530289225 11.777760224775758 9.73480585641141
140 10.237347435519439 10.63853020371997 9.979393253547123 11.06855811560007 9.291518693556123
141 11.735877415047597 12.15668022505729 11.378873141586773 12.9135654552749 10.677864786792291
142 11.691628860367864 11.92475738405699 11.325542863518542 12.689679955766431 10.594640095245023
143 11.884371901884279 12.210046347746 11.52076570105169 12.637470636738623 10.641420583571271
144 10.737884974482542 11.071378435511352 10.423904021401457 11.417977993227845 9.745070452275694
145 11.511653020945516 11.780015177264035 11.019240805724504 12.527955545371338 10.552786612933629
146 9.426988548751675 9.730449105722336 9.136368512416963 10.151209553907837 8.702598096298718
147 9.742538518629162 10.030607069706182 9.431320859926782 10.433026477313224 8.723739905177297
148 11.691726618423715 11.99526538183905 11.334745155175929 12.621979243488202 10.490488662542063
149 9.265707308209775 9.49625013132166 8.988043472877088 9.964035462973019 8.416101820619959
150 11.274592994110272 11.674544010807086 11.007563605953171 12.611395304641471 10.53201628466729
151 8.762461871099614 8.951294590382009 8.408009082896479 9.322547100483025 7.81652559527487
152 8.970745184894374 9.175225710316548 8.741513949031821 9.484102063581313 8.196895673384862
153 9.776043462970947 10.073179073728088 9.502544120817484 10.75581054332364 8.634734453927406
154 10.826251739767539 11.079086658215155 10.54240796600418 11.7774408817933 9.86478496747003
155 7.639319567434938 7.9039294437097345 7.371030729658306 8.634714902316231 6.795110324528075
156 10.393871117343295 10.666083311761396 10.128091403000159 11.334453510309306 9.447957651731576
157 9.617284380269975 9.862251404522567 9.390619293373492 10.511135163937645 8.978921016965325
158 11.24849811040195 11.566410566629157 11.002260231423296 12.230901399660743 10.344307783027173
159 9.796979979932225 10.078471043151449 9.53254932675982 10.77682852533146 8.93715877550606
160 9.577881366558554 9.788932862634812 9.253500585635926 10.166779153602935 8.660601235505416
161 9.721517278019482 10.005470214945195 9.518319012429867 10.474580168253345 9.062249983772164
162 9.546598788686445 9.799401121115451 9.188367651624691 10.114752316279374 8.692001123044546
163 8.827252651915373 9.13348627907031 8.613613825960948 9.666199252815632 7.842294618797019
164 11.102548591619238 11.398292779381443 10.921508818689055 12.277877404098692 10.229702755551939
165 11.219952758093655 11.50920581094739 10.924211828933307 11.986115227811457 10.365241041386586
166 10.555077410042387 10.80779827742485 10.381752377019717 11.537373165439735 9.838422878409059
167 8.20697452894304 8.41269658167451 7.989352062212708 8.847964325348201 7.143832861357435
168 8.99698344708461 9.322729582187284 8.702671414840616 9.723974263823187 8.212699892414
169 10.226949236978827 10.48752659344979 9.966337665188304 10.828796707821498 9.296673801701305
170 10.625590295727243 10.853637029813083 10.345503689910405 11.235522357788753 9.609453959996362
171 9.268050242948322 9.520785774039155 9.063467071567505 10.10449423761881 8.45250692061864
172 10.714269886790955 10.982622267303897 10.561780354071862 11.772188015592288 9.864856656710986
173 12.019818946866799 12.479734755022223 11.785404904743244 13.096053676732621 11.287699090797943
174 10.026251948318055 10.250315041627983 9.73691091321405 10.724488862229187 9.369529622124716
175 12.074947973162676 12.569924708048827 11.633294999141034 13.586290775210962 10.980601934149659
176 8.364042397277789 8.67402178727274 8.193276996017467 9.23948533902884 7.712537092664995
177 9.765234680595754 10.002376172477536 9.538514197467629 10.359310385998333 8.837615005835497
178 10.940752491983186 11.183034428301768 10.745384646667194 11.574078056809679 10.119855286794765
179 9.893568197714236 10.172333440476162 9.643330384950373 10.844698684906495 9.255165731187242
180 9.04664453945659 9.356733092613903 8.825189956936924 9.83347632078303 8.1242744722955
181 10.078285302845336 10.29062068805509 9.813725934899386 10.760913513839022 9.333026764070185
182 9.364208325284585 9.52068801598331 9.084154305486365 10.187718929166078 8.629344726448196
183 7.717203410530915 8.03897893926514 7.546508069210619 8.472840596235509 6.898883759415075
184 9.799215380809345 10.041642324910761 9.497064781787083 10.573159391772846 9.150479887778973
185 9.599019916835267 9.755379039265113 9.33199378728003 10.33375643019906 9.025838366569761
186 9.7133609975597 9.945293614365584 9.49321800228936 10.364739216699892 8.832603276172247
187 9.296246924857426 9.482570520706323 9.124303539024101 9.926828746916383 8.316473327301011
188 9.549603219602915 9.833587113246313 9.252518117174631 10.146347719930205 8.452539506637248
189 10.58388345049962 10.926499367440208 10.444431583829095 11.282146433225648 9.984623309535113
190 9.546833408020483 9.718732802728669 9.294047368600792 10.286767391353656 8.801581386449065
191 10.792554537915915 11.076706249555194 10.58028921264619 11.67328293188662 10.18287664679962
192 9.807140300536936 9.979262909472656 9.606625493580426 10.693147629523558 9.129787765957309
193 10.232498635949256 10.624588275654775 10.026642980541453 11.18352810648381 9.422090870153577
194 11.02968299539025 11.2485372136243 10.615368061687168 11.66808220331539 10.146412891967449
195 9.815351977228364 10.186651737056373 9.499991006258865 10.511069991900424 8.713064725478436
196 10.719587925029217 10.931810888474747 10.517603488633075 11.396999114442352 10.00023852965628
197 10.419910604819972 10.728614252186063 10.234807355368256 11.094659516512117 9.901248722302203
198 9.591199272367234 9.82190665487313 9.382805166109188 10.391094788557155 8.95288478809051
199 8.212387066635285 8.479494661237052 8.007908170514032 8.775186711369464 7.289968120446266
200 11.55852800872575 11.902445737110082 11.348665902329017 12.355784057407693 10.625622881745866
201 11.131106978334993 11.426826726583231 10.886120402471217 12.037907445800977 10.469294716033705
202 9.447524257683977 9.598720125463988 9.275628121577654 10.041648842114482 8.634591075445497
203 10.508296921716132 10.733700929692144 10.346732182812254 11.177929828485444 9.66666849148371
204 11.5037118082086 11.731646120530206 11.21447016046137 12.553757154912104 10.401489728495905
205 10.284241974910858 10.607342125301845 10.133031443422466 11.078887883501597 9.63546412005627
206 10.802659462288982 11.045027751556898 10.630698154145428 11.845024284404515 10.052148057312804
207 8.235920689280324 8.429999757560024 7.992317389906833 8.97846481270469 7.409897703363477
208 10.597142701474787 10.823814305574993 10.313124592511832 11.48051708015717 9.62007700206543
209 9.250059502069991 9.514640050928037 8.977783764915596 10.089107119627961 8.353712629376275
210 10.339198295308055 10.716945198919394 10.194545700066287 11.016609484721195 9.76597764182021
211 8.171195080501803 8.340538102049507 7.935451528818679 8.666349409189412 7.441629968292496
212 9.653441826527153 9.859238827101446 9.465935358202461 10.380458712080621 8.988970545106733
213 8.913872806602502 9.222630220899319 8.608962171803395 9.750271180846926 8.030615737587144
214 11.008818167669926 11.232905700493824 10.769071423599733 11.99637982367575 9.91705294133135
215 9.585835613702915 9.778647085858418 9.403445150301057 10.234577623937014 8.95784438012398
216 9.966345811692957 10.23080579228212 9.802216553123937 10.781885875420782 9.228810159329992
217 9.799238191022368 9.995946951004445 9.683183085718689 10.604331177181647 9.134766909601943
218 11.493238661825162 11.72897895490643 11.302986821432011 12.157641512606487 10.781853289402166
219 9.922110291420676 10.148786783423683 9.654984774508659 10.521380208190767 8.81728784742235
220 10.229741858774277 10.461661441172721 9.953523213367259 11.287666504779326 9.291629486019426
221 9.903959879051127 10.141076931418947 9.724138823217201 10.66748288126098 9.03111078438197
222 10.112435450355717 10.268838563910695 9.784185079722352 10.745728429163604 9.15099474687312
223 9.440065318022594 9.679745260754618 9.282423935760187 10.135783332694647 8.671374173260126
224 10.513712718010238 10.823811046973132 10.255721062116516 11.30327520769676 9.885692157014558
225 9.187139158722845 9.426934781820965 9.00997712200805 9.703210452760569 8.400356256424335
226 9.632994099845128 9.833668578292867 9.36457003009124 10.219242643575955 8.84348700639025
227 8.095152347457685 8.32704097313843 7.947961301365666 8.660549097875625 7.3107840691386645
228 11.144555228218138 11.429836045402489 10.934759923159566 12.053907180941813 10.459329911540694
229 9.969021123821397 10.157889687724278 9.730608777213556 10.5578830662453 9.171739006324554
230 10.054921127497103 10.237305073695236 9.862119431147178 10.56822586855426 9.400929509663836
231 8.86122683492523 9.033170220758542 8.544754680720887 9.478933921028698 8.045585754539687
232 9.27558738905438 9.508777826178878 9.030675761033427 10.041635807707038 8.509499867179382
233 9.241841308174841 9.41382216792957 9.020376949849597 9.947905383757716 8.686846014899363
234 10.208756462785074 10.40028241650615 10.040746209398804 10.84967131134742 9.312282504618741
235 9.685200160271073 9.935387464706087 9.425896917128023 10.380888847526371 8.874899928336832
236 10.3314134954605 10.50204366474357 10.16985527376036 11.053255721257626 9.59926105337303
237 10.706302605239154 10.950002033367563 10.550003766943753 11.490644814743279 9.916876976830814
238 10.920392747551421 11.140493380997555 10.63498647419539 11.767254492373691 9.78169061999723
239 10.232146706948198 10.444526083283087 10.04329443605463 10.912203881073024 9.416694625470633
240 10.208635894516188 10.448397302294765 10.00548813725544 11.07379794739366 9.562484472762122
241 10.623051844876997 10.817088551332496 10.397636431794474 11.584557720396848 9.546810597807454
242 8.090160169405591 8.34147169148287 7.774800827737009 8.796204693377296 7.290118016131897
243 8.535751163777071 8.72601603857767 8.293505072078972 9.432088260665205 7.608066316979578
244 10.844128429580707 11.022536881507587 10.590112267958222 11.54244354993651 9.93743875457801
245 8.989397421950617 9.31249594304068 8.631062009629296 9.724143711119993 8.134864928345953
246 8.856234656873134 9.029432604423205 8.72844695556649 9.718558467529082 8.2594934151477
247 10.36023582892705 10.625991103756235 9.953673109052888 11.10549110910033 9.568043647538161
248 10.226727652052231 10.432567014450727 9.971320067434814 10.71402223304947 9.583091870935379
249 11.657765469821307 11.897339507992825 11.506678765203652 12.361238956924147 10.792652295971772
250 9.187403105473642 9.407480928706752 8.863014178046358 9.84400812199997 8.457903165301573
251 9.0852654887212 9.284525733960962 8.853424112767438 9.635060053425438 8.269640701344972
252 9.426620326741308 9.607731788912464 9.315910957791719 10.010301092205143 8.446921677027719
253 9.72406550467531 9.901269903214313 9.432218604739667 10.495337462112243 8.676516246997846
254 10.091515226403747 10.292197851356141 9.751525742563677 10.792521951897305 9.192522368998334
255 10.839390422473823 11.066048992166579 10.653159696777973 11.845174180090146 10.042059425949057
256 9.966476155767424 10.271339540839536 9.715053841226837 10.766446619800153 9.20822882997162
257 9.572885929904606 9.779981483320787 9.27584318930052 10.109597208134192 8.82771537337973
258 9.294180971277122 9.593837110574272 9.066135866492209 9.81784806625442 8.520344494175058
259 9.549277359416747 9.751203140979367 9.37077277873494 10.437790553234993 8.806619184927222
260 10.305171974668415 10.666097975469768 10.1605487068434 11.08423850775847 9.687582198231958
261 10.962005093325056 11.22526264982725 10.685882576672945 12.01743690890591 9.854670267291388
262 8.858887158788537 9.05698245386276 8.608667268334916 9.71874746643705 8.082251542687303
263 11.654783849117873 11.920604295984276 11.471187703027194 12.486049925430166 10.844516203202248
264 10.482303054665522 10.675094975209861 10.267360787966428 11.548061379546048 9.677265464737882
265 9.77101869890023 9.97428213652708 9.510506514466499 10.83938064666824 8.629664069430643
266 9.76065960358196 9.962611453959472 9.561327669101232 10.66218439463389 9.234212921216656
267 10.057550819199466 10.196913074318797 9.751346519461285 10.860105354508509 9.244640447174024
268 10.716590011316473 10.969265258272872 10.52371336712373 11.568616640089513 9.807146817740664
269 8.136611538943816 8.331972867056084 7.951534358307001 8.769757880667918 7.216786439836687
270 9.950665419534559 10.194249167296887 9.707062120161078 10.646373658401021 8.905758887966918
271 8.78818853279757 8.918503279847945 8.579755323317173 9.43182105531255 8.092385794477108
272 9.789012698380429 9.934882381417516 9.627384416740245 10.453392738948718 9.056782049848266
273 9.19737116856852 9.335405543429218 8.943311015820898 9.979064134759085 8.280224640191703
274 10.002982272423806 10.199632377572371 9.712469769950523 10.69354517895068 9.260353425351031
275 8.027383204540357 8.289306363580192 7.864547610910424 9.093154563828321 7.35773400476174
276 11.329549314507474 11.52495626304582 11.057265430848428 12.022637637477152 10.735483384910482
277 11.517075334443344 11.78148969460644 11.335996458290802 12.736519098926202 10.844815994573509
278 9.984708033183514 10.171003930916598 9.73074400919082 10.547598918769829 9.06756802201042
279 11.722530181822165 11.996114247624028 11.514100230943624 12.53805721114254 10.813109798459386
280 10.552545476395858 10.727069674903632 10.363585671640857 11.417580443800713 9.692613479506395
281 9.007231749939587 9.226216312248091 8.810604455004054 9.744731557682073 8.233431117458
282 9.91671078813588 10.095068731733909 9.718709992515642 10.396093483812951 9.036096445230335
283 12.421444884920518 12.842288427453484 12.069629934924412 13.409159695213846 11.360919874629861
284 12.465608715951848 12.749688738350173 12.257258600818933 13.398601825181998 11.60582987334987
285 8.09501222757763 8.355552110127192 7.853935973947876 8.90537437294724 7.221954582389323
286 9.893297733759717 10.011808195566166 9.71607215430862 10.469177406366681 9.114146477021256
287 10.055136195219973 10.263608507922704 9.76728434116675 10.839406715483136 9.03126068006761
288 8.493946560493598 8.669858923394436 8.212512522806957 9.348615915376456 7.587243851083459
289 10.464152642295975 10.634991362098184 10.173713458364583 11.256396961314664 9.92228625592121
290 10.497901981777375 10.66206545566594 10.281563404180547 11.172722582710492 9.442528821030027
291 10.187907928074052 10.374312988969503 9.933805413502233 10.761206788006572 9.463585906260185
292 9.129830127781513 9.360372950893394 8.912228841963291 9.734310548928427 8.259552069981213
293 9.327754346257988 9.524443554628895 9.1635468812443 10.046901708315515 8.39490135690788
294 9.132251268964742 9.306781984676224 8.92761595995413 9.984277897737769 7.993552400012405
295 9.685229487687835 9.814219613081434 9.369949981764869 10.182883164003353 9.130296107847723
296 9.763259967867583 9.970423951922854 9.558756632232372 10.375609912510452 9.255237420428209
297 11.000498957117067 11.094393940460394 10.812938721861649 11.584283997840462 9.906175728317068
298 9.06975780246147 9.203953544329105 8.850833524287403 9.755035256768707 8.347990524507164
299 8.92929576921382 9.092102035426999 8.598420594780869 9.39046939768785 8.134701998252869


==> data/acsincome/decouple_avgodds.dat <==
0 7.894272202241833 8.424337436765837 7.277695179010813 9.204955619491487 5.624046088825514
1 7.017129012314754 7.235167600398969 6.917318489324986 7.545666245695469 6.4384005589463005
2 7.6596771013559675 8.301954954882177 6.948834741916629 9.027675299768841 5.4990687635011355

==> data/acsincome/decouple_fscore.dat <==
0 79.39892266440857 79.48091600415822 79.33742899246634 79.7679388767387 79.14791122085553
1 79.43754056741005 79.49266297676704 79.38366493872729 79.65594899511683 79.30956096446715
2 79.54301991715843 79.56465189798902 79.50437316092781 79.61320735652852 79.29267225043586

==> data/acsincome/decouple_scatter_all.dat <==
6.526677365554745 79.56361081657802
6.538439722105989 79.58294805135425
8.82994684693523 79.37983327949914
7.624704884700891 79.43262766818962
8.043976381561633 79.29949345438378
8.558851960515282 79.35155165830281
8.42813625694852 79.6611570222049
8.41294097621779 79.3081977877864
8.791111679346571 79.20638476019161
8.939067762974387 79.34795393259269
7.634656451533519 79.43519227911875
7.519552666824785 79.31962136192517
8.9614574530432 79.14791122085553
8.019031502608657 79.43912195520923
8.736426528270169 79.39936264248257
8.143998693362658 79.36799532770502
7.91375595732137 79.34948685990372
7.828283263975817 79.65686450551836
6.859772357684241 79.1692380104861
6.377852097739957 79.45792893687985
8.228519002599551 79.62589349838645
7.603938506581902 79.41723805945875
7.013377280789422 79.35415022165432
7.534142357372022 79.54085280977009
7.993208963056313 79.4646053360162
9.204955619491487 79.45259467380019
9.006008842331246 79.55538422635028
7.269486622610335 79.39498528365625
7.390264457809717 79.3136803444638
7.874788447162295 79.30204853946994
9.079686751323997 79.5416834610538
6.721095714875166 79.25696904394255
7.13214888639426 79.53192710125417
8.237699548461755 79.31657445118478
8.0659187460869 79.48550958861902
8.326030748740255 79.35130255639353
7.753526800292154 79.33978538608675
6.953375830955924 79.3366435279262
7.402247820280347 79.38547116746953
7.302320848212246 79.44115919466086
9.08004169532107 79.22819819543048
8.51675790309201 79.48441439767385
8.14457055249602 79.2633664645164
8.14164545192373 79.36590101939889
6.3250688195576625 79.4691908945615
6.674475326108384 79.7679388767387
7.809117666575044 79.40260062900708
6.271748525264062 79.39848268633457
5.624046088825514 79.47042082361135
9.16560908005574 79.6431375898296

==> data/acsincome/decouple_scatter_shuffle.dat <==
6.526677365554745 79.56361081657802
7.086372325052103 79.58540694829432
8.64902735976905 79.55659403815254
7.726730114835184 79.5360364857588
8.063902401793362 79.54818119003554
8.76919078568547 79.57451764896224
7.98077904791082 79.52092782870817
8.39186276356387 79.56480517471869
8.254083686852537 79.29267225043586
8.598410016390602 79.57101465946559
7.6803037343182 79.59892661634044
7.275037390218392 79.5183742255828
8.807471217673807 79.43171167574266
7.334071082338137 79.59347673091622
8.488804457462615 79.51631970935841
7.666732310760175 79.54137503870417
6.903674747874401 79.48716046375162
7.737443092276397 79.56117445800918
6.4179896116978945 79.3198052041547
6.433147883809386 79.56885646759247
7.464237564736885 79.52577746418727
7.674443829807048 79.59585446431865
7.378768104431852 79.42701872347682
7.488796506560785 79.61320735652852
7.85370284231135 79.52197595116263
8.43879399679789 79.5446647956127
8.515511636942593 79.53152399095109
7.372960832944446 79.55021793894272
7.084314724043315 79.44713870625469
7.60646837711959 79.29782764173561
9.027675299768841 79.50211578138328
6.379907618176264 79.46820463154162
6.771404470216262 79.56419206780004
8.317912044225391 79.44387014433559
7.989481221684715 79.55064059350126
8.434790387026434 79.41003625836642
7.446017548786292 79.58879184762908
6.772092878792668 79.52200433865664
6.79552227697023 79.58761785717851
6.592331615672673 79.55630926685365
8.99342597573605 79.373797374296
7.9729069878895915 79.55192909127875
7.6526218919517595 79.5146258638313
7.971670297961199 79.47189418856858
6.298601667499919 79.52185088763216
6.462228793324987 79.55043408517409
7.420376467270103 79.57049542104315
5.8701638614813785 79.54473091856093
5.4990687635011355 79.51114529956139
8.864824048119177 79.59401589737271

==> data/acsincome/decouple_scatter_weight.dat <==
6.526677365554745 79.56361081657802
6.6649612392543895 79.57508811651553
7.332329903757855 79.425174266489
7.2109298953970296 79.40890354956176
7.003859782053123 79.31500594269912
7.011496608180836 79.38520266824764
7.287971508384321 79.58556753076549
6.802094881185465 79.3951843384474
6.7757330753223 79.4517259025546
7.016685254114126 79.36561065569346
7.124464944564616 79.33743692359386
6.9285381801486325 79.34314052679848
6.916489818700815 79.439531100097
7.545666245695469 79.44075233605778
7.009107773402236 79.53505427077768
7.532374030098629 79.45609199630752
7.328588789897767 79.45034470088252
7.104513238127626 79.60164995346237
6.9332733741341235 79.45626552371013
6.963413203572095 79.42564398552699
6.760489761201946 79.60196654374636
7.126765539912354 79.44944631078708
7.017572770515383 79.49088027473277
6.619425627899752 79.49419552128771
6.988866831377242 79.39824526666688
7.168093485839326 79.51100352021211
6.4384005589463005 79.4355500347231
6.719921741748797 79.36399015455586
6.96617469557326 79.48505813218132
7.40590318766943 79.36807840981214
7.430058322215466 79.61294082725834
6.789237655287074 79.34113038730945
7.175631136315666 79.42278661637584
6.919804501197498 79.30956096446715
6.637342846966687 79.45434220921895
6.973354766622738 79.42138196274612
6.714576136199674 79.36533090242774
6.685769046395319 79.43095725279046
7.0885375751143895 79.34602923279527
7.142623089351487 79.39213013933588
7.452018542528307 79.49325721077847
7.397553440665172 79.52503128491053
7.069706351790794 79.38193573912744
7.298113251580748 79.472514499644
7.243246835399616 79.40846954723177
6.99475857384633 79.65594899511683
7.384513868820671 79.3766518702665
7.166205090660756 79.38315236222051
7.037116100538361 79.44965151876724
7.370229365205875 79.55223277936196

==> data/acsincome/forgetting_period.dat <==
x y1 y2 y3 y4
0 56.03626773609991 44.77119343305054 49.53753952149498 44.78463933575506
1 13.633094309191168 19.90818118348954 19.838610730970696 20.099542388073782
2 9.356814367603148 9.664247783866122 7.472511915435798 9.47067981318111
3 4.278459493036333 7.389933780438784 7.156339955641546 7.531726187668066
4 4.343846036485691 3.1269172995959127 3.617101599735737 2.792848044534604
5 1.6847932695451275 3.0147883301246114 2.0881506299844275 3.0452422512619712
6 1.5387633225082278 1.8363763302092369 1.552545892124015 1.1393121668160588
7 0.7977158300821691 0.9647322656398756 1.0617715067717428 1.169976883521253
8 1.1660600248468864 3.0253665347917154 1.1821056108725403 2.6725480020757653
9 0.76502255835749 0.3681215224152157 0.691331225520268 0.459970750577912
10 0.4577058041455069 1.0599361076438107 0.3232504365060639 1.2077180733122612
11 0.30513720276367123 0.22848922080944423 0.507290831013166 0.5849884417606265
12 0.24193021076262505 0.18406076120760784 0.2831390684724647 0.7878473368872954
13 0.5841197881475992 0.4823661328199378 0.6700957953848332 0.5260178327121763
14 0.8631023735315272 1.258806355385364 0.5025718465386249 0.710006132943341
15 0.2506484165558728 0.13328537880550914 0.19583785569345477 0.35854130301457754
16 0.2223142477278176 0.19463896587471174 0.23594922372705393 0.1179412180969005
17 0.1569277042784595 0.1480948653394546 0.19583785569345477 0.05897060904845025
18 0.03269327172467906 0.3681215224152157 0.22415176254070124 0.21701184129829693
19 0.10679802096728493 0.012693845600524679 0.10853664291444481 0.0707647308581403
20 0.07628430069091781 0.021156409334207798 0.22887074701524232 0.05189413596263622
21 0.11551622676053268 0.01480948653394546 0.08022273606719833 0.05897060904845025
22 0.07846385213922975 0.1036664057376182 0.05662781369449295 0.10142944756333444
23 0.31167585710860707 0.023272050267628578 0.12741258081260912 0.08020002830589235
24 0.054488786207798436 0.06770050986946495 0.2501061771506772 0.12265886682077652
25 0.33129182014341446 0.042312818668415596 0.1911188712189137 0.3255177619474454
26 0.08936160938078944 0.031734614001311695 0.08258222830446887 0.01179412180969005
27 0.07846385213922975 0.0021156409334207797 0.08730121277900996 0.00943529744775204
28 0.14385039558858786 0.010578204667103899 0.04483035250814025 0.15332358352597067
29 0.00871820579324775 0.02961897306789092 0.014156953423623237 0.1391706373543426
30 0.056668337656110374 0.004231281866841559 0.025954414609975933 0.00235882436193801
31 0.06538654344935813 0.033850254934732475 0.05426832145722241 0.11086474501108648
32 0.028334168828055187 0.042312818668415596 0.08022273606719833 0.06840590649620229
33 0.02397506593143131 0.025387691201049358 0.025954414609975933 0.02594706798131811
34 0.028334168828055187 0.06346922800262339 0.20763531687980746 0.00943529744775204
35 0.1111571238639088 0.023272050267628578 0.0023594922372705395 0.10378827192527244
36 0.04795013186286262 0.08039435546998963 0.08730121277900996 0.00471764872387602
37 0.06320699200104618 0.06346922800262339 0.0070784767118116185 0.00943529744775204
38 0.004359102896623875 0.10578204667103899 0.0023594922372705395 0.04481766287682219
39 0.0021795514483119375 0.0021156409334207797 0.028313906847246474 0.04953531160069821
40 0.10243891807066106 0.0740474326697273 0.004718984474541079 0.00707647308581403
41 0.04141147751792681 0.0021156409334207797 0.021235430135434854 0.00707647308581403
42 0.0174364115864955 0.042312818668415596 0.0070784767118116185 0.03538236542907015
43 0.034872823172991 0.06558486893604418 0.03775187579632863 0.00471764872387602
44 0.16782546152001918 0.008462563733683119 0.016516445660893775 0.00471764872387602
45 0.045770580414550684 0.0063469228002623395 0.08258222830446887 0.0235882436193801
46 0.08064340358754168 0.046544100535257156 0.009437968949082158 0.00471764872387602
47 0.015256860138183562 0.1480948653394546 0.0023594922372705395 0.03774118979100816
48 0.0021795514483119375 0.044428459601836376 0.0023594922372705395 0.033023541067132144
49 0.01961596303480744 0.010578204667103899 0.030673399084517012 0.13445298863046656
50 0.043591028966238746 0.05923794613578184 0.023594922372705395 0.00471764872387602
51 0.02615461737974325 0.11001332853788055 0.03775187579632863 0.00471764872387602
52 0.17654366731326693 0.031734614001311695 0.021235430135434854 0.00707647308581403
53 0.0021795514483119375 0.008462563733683119 0.004718984474541079 0.02122941925744209
54 0.0021795514483119375 0.016925127467366238 0.023594922372705395 0.01179412180969005
55 0.0021795514483119375 0.02750333213447014 0.018875937898164316 0.00707647308581403
56 0.00871820579324775 0.0021156409334207797 0.023594922372705395 0.00235882436193801
57 0.013077308689871624 0.0021156409334207797 0.011797461186352698 0.0235882436193801
58 0.0021795514483119375 0.010578204667103899 0.025954414609975933 0.01179412180969005
59 0.004359102896623875 0.0021156409334207797 0.0778632438299278 0.016511770533566072
60 0.0021795514483119375 0.008462563733683119 0.0070784767118116185 0.00471764872387602
61 0.0021795514483119375 0.0021156409334207797 0.009437968949082158 0.00235882436193801
62 0.013077308689871624 0.01480948653394546 0.004718984474541079 0.01415294617162806
63 0.006538654344935812 0.0063469228002623395 0.009437968949082158 0.00471764872387602
64 0.0021795514483119375 0.24541434827681047 0.0023594922372705395 0.00471764872387602
65 0.006538654344935812 0.0021156409334207797 0.009437968949082158 0.00235882436193801
66 0.006538654344935812 0.008462563733683119 0.011797461186352698 0.00943529744775204
67 0.010897757241559686 0.004231281866841559 0.014156953423623237 0.01179412180969005
68 0.08718205793247749 0.038081536801574035 0.004718984474541079 0.00235882436193801
69 0.021795514483119373 0.0021156409334207797 0.0023594922372705395 0.00235882436193801
70 0.32257361435016674 0.0021156409334207797 0.004718984474541079 0.06604708213426429
71 0.010897757241559686 0.0021156409334207797 0.004718984474541079 0.01179412180969005
72 0.0021795514483119375 0.008462563733683119 0.0070784767118116185 0.02830589234325612
73 0.006538654344935812 0.004231281866841559 0.0070784767118116185 0.00235882436193801
74 0.0021795514483119375 0.0 0.004718984474541079 0.00235882436193801
75 0.004359102896623875 0.0 0.0070784767118116185 0.00235882436193801
76 0.00871820579324775 0.0 0.004718984474541079 0.04245883851488418
77 0.0021795514483119375 0.0 0.004718984474541079 0.00235882436193801
78 0.0021795514483119375 0.0 0.0023594922372705395 0.00471764872387602
79 0.0021795514483119375 0.0 0.021235430135434854 0.00471764872387602
80 0.0021795514483119375 0.0 0.0023594922372705395 0.00235882436193801
81 0.028334168828055187 0.0 0.0023594922372705395 0.00471764872387602
82 0.0021795514483119375 0.0 0.004718984474541079 0.01415294617162806
83 0.09372071227741331 0.0 0.06370629040630456 0.00235882436193801
84 0.0 0.0 0.011797461186352698 0.00235882436193801
85 0.0 0.0 0.0023594922372705395 0.00235882436193801
86 0.0 0.0 0.0023594922372705395 0.00471764872387602
87 0.0 0.0 0.0023594922372705395 0.00235882436193801
88 0.0 0.0 0.0023594922372705395 0.00707647308581403
89 0.0 0.0 0.009437968949082158 0.01179412180969005
90 0.0 0.0 0.014156953423623237 0.00235882436193801
91 0.0 0.0 0.004718984474541079 0.00471764872387602
92 0.0 0.0 0.014156953423623237 0.00235882436193801
93 0.0 0.0 0.0023594922372705395 0.00235882436193801
94 0.0 0.0 0.004718984474541079 0.00235882436193801
95 0.0 0.0 0.0070784767118116185 0.00707647308581403
96 0.0 0.0 0.025954414609975933 0.00471764872387602
97 0.0 0.0 0.05898730593176348 0.0
98 0.0 0.0 0.0023594922372705395 0.0
99 0.0 0.0 0.004718984474541079 0.0

==> data/acsincome/forgetting_total.dat <==
x y1 y2 y3 y4
100 0.053076208589499754 0.47670998956455746 0.00892405628104828 0.7518796992481203
101 0.07519129550179132 0.9629067450905986 0.3272153969717702 0.8063261602281566
102 0.9863328762882038 1.0980931600417418 1.08873486628789 0.9100337049520353
103 1.0084479632004955 1.9613888625367613 1.08873486628789 2.1856365050557427
104 4.679552390640895 1.9613888625367613 2.778356188833031 2.1856365050557427
105 4.679552390640895 2.6634095436865572 2.778356188833031 2.5434275343531243
106 5.13954619841656 2.6634095436865572 3.00740696671327 2.5434275343531243
107 5.214737493918351 2.7155867564747176 3.00740696671327 2.714544983147524
108 5.214737493918351 2.8199411820510387 3.00740696671327 2.7275084262380087
109 5.334158963244725 2.8199411820510387 3.1174703275128657 2.7275084262380087
110 5.497810606395683 2.8246845650317804 3.3375970491120563 2.7275084262380087
111 7.961431288424963 2.8246845650317804 4.694053603831395 2.7275084262380087
112 7.961431288424963 4.050849065553553 4.694053603831395 3.728286232823438
113 7.961431288424963 4.091167820889859 4.694053603831395 3.9719989629245527
114 7.961431288424963 4.09353951238023 4.765446054079781 3.9771843401607465
115 7.961431288424963 4.3900009486765965 4.765446054079781 4.262380088151413
116 8.213543279225087 4.444549852955127 4.845762560609216 4.394607207674358
117 8.532000530762087 4.444549852955127 5.360383139483 4.394607207674358
118 8.562961652439293 4.444549852955127 5.369307195764048 4.433497536945813
119 8.562961652439293 4.444549852955127 5.369307195764048 4.433497536945813
120 8.562961652439293 4.444549852955127 5.369307195764048 4.433497536945813
121 8.562961652439293 4.444549852955127 5.369307195764048 4.433497536945813
122 8.562961652439293 4.444549852955127 5.369307195764048 4.433497536945813
123 8.562961652439293 4.451664927426241 5.369307195764048 4.443868291418201
124 8.576230704586669 4.451664927426241 5.369307195764048 4.443868291418201
125 8.576230704586669 4.451664927426241 5.369307195764048 4.443868291418201
126 8.576230704586669 4.451664927426241 5.369307195764048 4.443868291418201
127 8.576230704586669 4.451664927426241 5.37525656661808 4.443868291418201
128 8.576230704586669 4.451664927426241 5.37525656661808 4.4464609800362975
129 8.576230704586669 4.451664927426241 5.378231252045096 4.4464609800362975
130 8.576230704586669 4.4564083104069825 5.378231252045096 4.5605392792325645
131 8.585076739351585 4.4564083104069825 5.521016152541868 4.5605392792325645
132 8.59834579149896 4.4564083104069825 5.547788321385013 4.5605392792325645
133 8.59834579149896 4.458780001897353 5.547788321385013 4.58128078817734
134 8.59834579149896 4.461151693387724 5.547788321385013 4.5916515426497275
135 8.59834579149896 4.468266767858837 5.562661748520094 4.5916515426497275
136 8.607191826263877 4.484868608291434 5.562661748520094 4.7368421052631575
137 8.68238312176567 4.484868608291434 5.7917125264003335 4.7368421052631575
138 8.68238312176567 4.508585523195142 5.7917125264003335 4.809437386569873
139 8.70449820867796 4.508585523195142 5.797661897254366 4.809437386569873
140 8.70449820867796 4.52755905511811 5.797661897254366 4.817215452424164
141 8.735459330355168 4.52755905511811 5.797661897254366 4.817215452424164
142 8.735459330355168 4.537045821079594 5.800636582681381 4.817215452424164
143 8.775266486797292 4.541789204060336 5.803611268108398 4.817215452424164
144 8.775266486797292 4.572621193435158 5.803611268108398 4.817215452424164
145 8.775266486797292 4.572621193435158 5.803611268108398 4.817215452424164
146 8.775266486797292 4.572621193435158 5.8125353243894455 4.817215452424164
147 8.784112521562209 4.572621193435158 5.872029032929768 4.817215452424164
148 8.88584192135875 4.572621193435158 5.910699943480977 4.848327715841328
149 8.88584192135875 4.6200550232425766 5.934497426897106 4.887218045112782
150 8.88584192135875 4.6200550232425766 5.934497426897106 4.926108374384237
151 8.88584192135875 4.650887012617399 5.934497426897106 4.93129375162043
152 8.88584192135875 4.710179299876672 5.934497426897106 5.006481721545242
153 9.058339599274625 4.714922682857414 6.01481393342654 5.00907441016334
154 9.067185634039541 4.714922682857414 6.017788618853556 5.00907441016334
155 9.067185634039541 4.821648799924106 6.017788618853556 5.00907441016334
156 9.270644433632624 4.821648799924106 6.020763304280572 5.00907441016334
157 9.270644433632624 4.821648799924106 6.020763304280572 5.00907441016334
158 9.270644433632624 4.821648799924106 6.020763304280572 5.0116670987814365
159 9.270644433632624 4.821648799924106 6.020763304280572 5.014259787399533
160 9.270644433632624 4.821648799924106 6.020763304280572 5.032408607726212
161 9.27949046839754 4.821648799924106 6.032662045988637 5.032408607726212
162 9.27949046839754 4.824020491414477 6.032662045988637 5.058335493907181
163 9.27949046839754 5.037472725547861 6.032662045988637 5.4005703914959815
164 9.757176345703039 5.037472725547861 6.425320522354761 5.4005703914959815
165 9.774868415232872 5.039844417038232 6.4520926911979055 5.4083484573502725
166 9.774868415232872 5.06118964045157 6.4520926911979055 5.5379828882551205
167 9.774868415232872 5.56873161939095 6.475890174614035 5.802437127301011
168 10.655048874342077 5.56873161939095 6.931017044947497 5.802437127301011
169 10.655048874342077 5.56873161939095 6.931017044947497 5.802437127301011
170 10.655048874342077 5.56873161939095 6.933991730374513 5.802437127301011
171 10.655048874342077 5.56873161939095 6.951839842936609 5.802437127301011
172 10.663894909106993 5.56873161939095 6.957789213790642 5.810215193155302
173 10.792162413198284 5.56873161939095 6.990510753487818 5.815400570391496
174 10.792162413198284 5.6209088321791105 6.990510753487818 5.856883588281048
175 11.40696182935999 5.6209088321791105 7.255257756492251 5.856883588281048
176 11.40696182935999 5.945830566359928 7.255257756492251 6.126523204563132
177 11.40696182935999 5.945830566359928 7.255257756492251 6.22245268343272
178 11.411384846742449 5.945830566359928 7.326650206740637 6.22245268343272
179 11.411384846742449 5.945830566359928 7.326650206740637 6.22245268343272
180 11.411384846742449 5.945830566359928 7.326650206740637 6.22245268343272
181 11.411384846742449 5.945830566359928 7.326650206740637 6.22245268343272
182 11.411384846742449 5.945830566359928 7.326650206740637 6.235416126523204
183 11.411384846742449 6.126079119628119 7.326650206740637 6.297640653357532
184 11.760803219956655 6.126079119628119 7.389118600707975 6.297640653357532
185 11.760803219956655 6.126079119628119 7.412916084124104 6.297640653357532
186 11.760803219956655 6.126079119628119 7.412916084124104 6.297640653357532
187 11.760803219956655 6.126079119628119 7.418865454978136 6.30801140782992
188 11.769649254721571 6.126079119628119 7.478359163518458 6.30801140782992
189 11.769649254721571 6.126079119628119 7.478359163518458 6.328752916774695
190 11.769649254721571 6.126079119628119 7.478359163518458 6.328752916774695
191 11.769649254721571 6.126079119628119 7.490257905226522 6.328752916774695
192 11.769649254721571 6.12845081111849 7.490257905226522 6.354679802955665
193 11.778495289486488 6.12845081111849 7.561650355474908 6.354679802955665
194 11.778495289486488 6.12845081111849 7.561650355474908 6.411718952553798
195 11.778495289486488 6.12845081111849 7.561650355474908 6.414311641171896
196 11.778495289486488 6.12845081111849 7.561650355474908 6.414311641171896
197 11.778495289486488 6.12845081111849 7.561650355474908 6.414311641171896
198 11.778495289486488 6.12845081111849 7.561650355474908 6.414311641171896
199 11.778495289486488 6.12845081111849 7.561650355474908 6.416904329789992
200 11.791764341633863 6.12845081111849 7.564625040901925 6.416904329789992
201 11.791764341633863 6.12845081111849 7.564625040901925 6.416904329789992
202 11.791764341633863 6.12845081111849 7.564625040901925 6.429867772880477
203 11.791764341633863 6.12845081111849 7.573549097182973 6.429867772880477
204 11.791764341633863 6.12845081111849 7.573549097182973 6.429867772880477
205 11.791764341633863 6.12845081111849 7.573549097182973 6.429867772880477
206 11.791764341633863 6.12845081111849 7.573549097182973 6.429867772880477
207 11.791764341633863 6.135565885589602 7.576523782609989 6.435053150116671
208 11.791764341633863 6.135565885589602 7.585447838891037 6.435053150116671
209 11.791764341633863 6.135565885589602 7.65981497456644 6.435053150116671
210 11.791764341633863 6.135565885589602 7.665764345420472 6.471350790770028
211 11.791764341633863 6.135565885589602 7.677663087128536 6.471350790770028
212 11.791764341633863 6.135565885589602 7.677663087128536 6.5154264972776765
213 11.791764341633863 6.135565885589602 7.704435255971681 6.5154264972776765
214 11.805033393781237 6.135565885589602 7.7103846268257135 6.518019185895774
215 11.805033393781237 6.159282800493312 7.7103846268257135 6.5309826289862585
216 11.805033393781237 6.159282800493312 7.713359312252729 6.5309826289862585
217 11.805033393781237 6.168769566454795 7.713359312252729 6.702100077780659
218 11.818302445928612 6.168769566454795 7.835321414760389 6.715063520871143
219 11.818302445928612 6.168769566454795 7.862093583603534 6.715063520871143
220 11.858109602370737 6.168769566454795 7.930511348424904 6.715063520871143
221 11.858109602370737 6.209088321791102 7.93348603385192 6.746175784288307
222 11.862532619753196 6.209088321791102 7.942410090132968 6.746175784288307
223 11.862532619753196 6.216203396262214 7.942410090132968 6.759139227378792
224 11.862532619753196 6.216203396262214 7.942410090132968 6.759139227378792
225 11.862532619753196 6.218575087752585 7.942410090132968 6.759139227378792
226 11.862532619753196 6.218575087752585 7.951334146414017 6.759139227378792
227 11.862532619753196 6.25652215159852 7.951334146414017 6.7902514907959555
228 11.995223141226946 6.25652215159852 8.007853169527323 6.7902514907959555
229 11.995223141226946 6.2826107579926 8.007853169527323 6.85506870624838
230 11.995223141226946 6.2826107579926 8.007853169527323 6.85506870624838
231 11.995223141226946 6.363248268665212 8.007853169527323 6.8887736582836405
232 12.13675969746561 6.365619960155583 8.073296248921677 6.9198859217008035
233 12.150028749612986 6.365619960155583 8.111967159472886 6.9198859217008035
234 12.150028749612986 6.365619960155583 8.111967159472886 6.9198859217008035
235 12.150028749612986 6.365619960155583 8.135764642889015 6.9198859217008035
236 12.150028749612986 6.365619960155583 8.135764642889015 6.953590873736064
237 12.150028749612986 6.365619960155583 8.135764642889015 6.953590873736064
238 12.167720819142819 6.365619960155583 8.138739328316031 6.953590873736064
239 12.167720819142819 6.3774784176074375 8.138739328316031 6.958776250972258
240 12.167720819142819 6.3774784176074375 8.138739328316031 6.958776250972258
241 12.167720819142819 6.3774784176074375 8.138739328316031 6.958776250972258
242 12.167720819142819 6.382221800588179 8.138739328316031 6.958776250972258
243 12.176566853907737 6.382221800588179 8.138739328316031 6.958776250972258
244 12.176566853907737 6.382221800588179 8.138739328316031 7.039149598133264
245 12.176566853907737 6.382221800588179 8.287473599666836 7.039149598133264
246 12.176566853907737 6.382221800588179 8.287473599666836 7.0417422867513615
247 12.176566853907737 6.382221800588179 8.379688847904335 7.0417422867513615
248 12.176566853907737 6.386965183568921 8.379688847904335 7.114337568058076
249 12.198681940820027 6.386965183568921 8.38266353333135 7.114337568058076
250 12.198681940820027 6.401195332511147 8.385638218758366 7.114337568058076
251 12.198681940820027 6.413053789963001 8.385638218758366 7.137671765620949
252 12.234066079879694 6.413053789963001 8.400511645893447 7.155820585947628
253 12.247335132027068 6.413053789963001 8.43620787101764 7.155820585947628
254 12.251758149409527 6.413053789963001 8.43620787101764 7.155820585947628
255 12.251758149409527 6.413053789963001 8.43620787101764 7.155820585947628
256 12.251758149409527 6.413053789963001 8.43620787101764 7.155820585947628
257 12.251758149409527 6.413053789963001 8.43620787101764 7.155820585947628
258 12.251758149409527 6.413053789963001 8.43620787101764 7.155820585947628
259 12.251758149409527 6.413053789963001 8.43620787101764 7.181747472128597
260 12.260604184174444 6.413053789963001 8.477853466995866 7.181747472128597
261 12.282719271086735 6.413053789963001 8.495701579557961 7.181747472128597
262 12.282719271086735 6.420168864434115 8.495701579557961 7.210267046927664
263 12.287142288469195 6.420168864434115 8.495701579557961 7.210267046927664
264 12.287142288469195 6.420168864434115 8.495701579557961 7.210267046927664
265 12.287142288469195 6.420168864434115 8.498676264984978 7.210267046927664
266 12.300411340616568 6.420168864434115 8.498676264984978 7.215452424163858
267 12.300411340616568 6.422540555924486 8.498676264984978 7.2180451127819545
268 12.300411340616568 6.422540555924486 8.498676264984978 7.2647135079077
269 12.300411340616568 6.775922587989754 8.549245917244251 7.4358309567021
270 12.857711530806316 6.775922587989754 8.757473897135378 7.4358309567021
271 12.857711530806316 6.780665970970496 8.757473897135378 7.453979777028779
272 12.884249635101066 6.780665970970496 8.775322009697474 7.453979777028779
273 12.884249635101066 6.785409353951238 8.775322009697474 7.4617578428830695
274 12.897518687248441 6.785409353951238 8.787220751405538 7.4617578428830695
275 12.897518687248441 6.785409353951238 8.787220751405538 7.474721285973555
276 13.025786191339732 6.785409353951238 8.843739774518845 7.474721285973555
277 13.074439382546773 6.820984726306802 8.849689145372876 7.529167746953591
278 13.074439382546773 6.877905322075704 8.849689145372876 7.544723878662173
279 13.078862399929232 6.877905322075704 8.849689145372876 7.549909255898367
280 13.078862399929232 6.877905322075704 8.849689145372876 7.549909255898367
281 13.078862399929232 6.877905322075704 8.849689145372876 7.549909255898367
282 13.078862399929232 6.877905322075704 8.849689145372876 7.549909255898367
283 14.197885797691185 6.877905322075704 9.319689442841419 7.549909255898367
284 14.23769295413331 7.160136609429846 9.346461611684564 7.892144153487166
285 14.23769295413331 7.530120481927711 9.346461611684564 7.993259009592948
286 14.3659604582246 7.530120481927711 9.394056578516821 7.993259009592948
287 14.3659604582246 7.530120481927711 9.394056578516821 7.993259009592948
288 14.3659604582246 7.530120481927711 9.394056578516821 7.995851698211045
289 14.3659604582246 7.530120481927711 9.394056578516821 7.995851698211045
290 14.3659604582246 7.530120481927711 9.394056578516821 7.995851698211045
291 14.3659604582246 7.530120481927711 9.394056578516821 7.995851698211045
292 14.3659604582246 7.530120481927711 9.394056578516821 7.995851698211045
293 14.3659604582246 7.530120481927711 9.394056578516821 7.995851698211045
294 14.3659604582246 7.530120481927711 9.40298063479787 7.995851698211045
295 14.3659604582246 7.530120481927711 9.405955320224885 7.995851698211045
296 14.3659604582246 7.530120481927711 9.405955320224885 8.001037075447238
297 14.3659604582246 7.530120481927711 9.405955320224885 8.008815141301529
298 14.3659604582246 7.530120481927711 9.414879376505935 8.008815141301529
299 14.3659604582246 7.532492173418082 9.414879376505935 8.008815141301529

==> data/acsincome/immediate_data_order.dat <==
0 7.914277828902929 8.482367183075059 7.3740166068314394 10.41828793127718 5.653009690000989
1 7.676478346833385 7.9251563392737925 7.491723645314504 8.56902976950465 6.789597164836464

==> data/acsincome/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 22.097248280175116 23.39932952950611 20.79516703084412 98.50136691243478 98.65710547685138 98.34562834801817 78.52417674030846 79.21989030901332 77.8284631716036 81.01740001821992 81.62810980525346 80.40669023118637 76.15753073770492 76.33879942291485 75.97626205249499
0.2 42.43714821763602 43.449600988313136 41.42469544695891 95.3640957667136 95.60054592847169 95.12764560495552 78.66777824093373 79.28368704751422 78.05186943435324 80.91409310376243 81.41764357874968 80.41054262877518 78.52607581967213 78.65393536386688 78.39821627547738
0.5 67.03064415259537 67.74700366480346 66.31428464038729 87.58926352414879 87.9278773499551 87.25064969834249 78.54189245518967 79.07214729692464 78.0116376134547 81.01357383620297 81.44353297153455 80.58361470087138 80.14836065573772 80.22482460533851 80.07189670613693
1 81.66791744840526 82.33221856901422 81.00361632779631 76.67318366332532 77.42598576063027 75.92038156602037 78.69278866194247 79.40107315775676 77.98450416612819 80.88621663478183 81.51023643984126 80.2621968297224 79.17248975409836 79.3209372852839 79.02404222291283
2 90.65697310819263 91.07784873421308 90.23609748217218 64.6625797365587 65.46553330524492 63.85962616787248 78.64756148395165 79.41782416898667 77.87729879891663 80.87182290243236 81.50944246591843 80.23420333894629 76.91639344262295 77.10445344349424 76.72833344175166
5 96.39462163852406 96.7113251567678 96.07791812028032 49.559274293761916 50.52084666091921 48.59770192660462 79.01021258857858 79.7238369679164 78.29658820924077 80.46679420606722 81.07065549507546 79.86293291705898 73.16178278688524 73.41700897822204 72.90655659554844
10 98.09068167604754 98.38042129042151 97.80094206167357 40.32590506171817 41.75167327526545 38.90013684817088 79.49208003334722 80.29696358927444 78.68719647742 79.93349731256264 80.7104954887881 79.15649913633717 70.5532274590164 70.94388646721082 70.16256845082198


==> data/acsincome/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 68.43183239524701 69.42485212418906 67.43881266630497 86.58006793140584 87.1521991118733 86.00793675093837 28.34618591079617 30.26443095644955 26.427940865142787 98.26200236858888 98.49498435405872 98.02902038311905 72.57761270491802 72.96669036452998 72.18853504530607
0.2 69.05816135084426 70.07136192149375 68.04496078019477 86.36964625963053 86.96794710035228 85.77134541890878 44.888078365985834 46.26816652952078 43.50799020245089 95.70611278126992 95.99789098628335 95.4143345762565 75.9625 76.2184546199724 75.7065453800276
0.5 69.52751719824892 70.44238778661077 68.61264660988707 86.25913346035954 86.82832483917709 85.68994208154199 67.43580658607753 68.23339171036638 66.63822146178869 88.40849048009474 88.82245559528359 87.9945253649059 79.4955430327869 79.60267201912245 79.38841404645135
1 70.44559099437149 71.13318152124201 69.75800046750096 85.7451743848894 86.21761661540971 85.27273215436908 81.6094205919133 82.00062675954865 81.21821442427796 78.24797303452675 78.6678463655773 77.8280997034762 80.1140368852459 80.21360053490739 80.0144732355844
2 69.97967479674797 70.98483498883387 68.97451460466208 85.96553723800844 86.5871067914968 85.34396768452008 90.53480616923717 90.8115190982403 90.25809324023405 66.20880021863897 66.68057220866413 65.73702822861381 78.91460040983607 79.02442267554993 78.80477814412221
5 70.42745465916198 71.30339941167188 69.55150990665209 85.5325987904896 86.05983495571996 85.00536262525924 96.4153814089204 96.60720146932125 96.22356134851954 47.50678691810148 48.35922132059381 46.654352515609155 75.04103483606558 75.25610024700786 74.82596942512329
10 70.4196372732958 71.30169317570711 69.5375813708845 85.36011929417612 85.91433876717537 84.80589982117687 98.20591913297208 98.4151127790365 97.99672548690766 35.20816252163615 36.776906671157825 33.63941837211447 71.96849385245902 72.38319830344275 71.55378940147529

==> data/acsincome/prefix_shuffle_best_avgodds.dat <==
0 7.914277828902929 8.482367183075059 7.3740166068314394 10.41828793127718 5.653009690000989
1 8.102569040195648 8.50717473957469 7.730830857426749 9.810128105633005 6.975229272271943
2 8.269834253586039 8.598653075206656 7.922315051330356 9.555040052906318 7.247036146766172
3 7.09759199847361 7.302681358772012 6.897292366554852 7.9269537813119255 6.316831917888578
4 7.641977006645856 7.829649967348461 7.450122775700486 8.366316767279686 6.825092647170954

==> data/acsincome/prefix_shuffle_worst_avgodds.dat <==
0 7.914277828902929 8.482367183075059 7.3740166068314394 10.41828793127718 5.653009690000989
1 7.691997479072597 8.140388055764111 7.415284136654742 9.076821017274039 6.235483016930335
2 7.741109908353977 7.940352719513415 7.362607484234717 8.706682770531652 6.76759268274426
3 8.177909478438664 8.393964768461835 7.995222612818705 8.94789914292575 7.528095357914631
4 6.7881229682639805 7.005057368593878 6.624205330685196 7.3560432657006665 5.9397921980123005

==> data/acsincome/suffix_shuffle_best_avgodds.dat <==
0 7.914277828902929 8.482367183075059 7.3740166068314394 10.41828793127718 5.653009690000989
1 7.5032753434684745 7.924407742238392 7.0887185376876705 9.174922273240947 5.71981758972861
2 6.6366413374601745 6.953280923452082 6.299518523842381 8.384862641666814 5.205345542504433
3 6.089059609540259 6.313271881004343 5.816246310004816 7.55853601232386 5.139103253991332
4 5.91636306569556 6.140527367306124 5.70568390238432 6.96414625488654 5.162076115583436

==> data/acsincome/suffix_shuffle_worst_avgodds.dat <==
0 7.914277828902929 8.482367183075059 7.3740166068314394 10.41828793127718 5.653009690000989
1 8.37771592305926 8.803186153092042 7.988951887107701 10.122886862731084 6.648793544873528
2 9.13352547856802 9.449556530672321 8.795636512454227 10.570735124436373 7.624462081576859
3 9.380644844580889 9.631551945543897 9.144783660309566 10.255764800908246 8.253598358258989
4 9.610040768238467 9.855508140381854 9.407496018915566 10.369058876140294 8.983114821515812

==> data/acsincome/training_curve_3000.dat <==
x y1 y2
1 74.55881927321131 15.295384694231679
2 75.78573690053668 13.286820241505993
3 76.20817065075163 13.829276006918573
4 76.67341797435469 12.964199329643039
5 77.2906400870117 12.7021087956452
6 77.34850463385621 12.288049851096531
7 77.60238478411179 11.846510959871397
8 77.54315668146113 11.542803356330545
9 77.62597882334488 11.829895815962526
10 78.08248262430423 11.123048457896354
11 77.80553067029072 11.196883060803891
12 78.22592610124993 10.798940678247584
13 78.28629491608983 11.1963882158423
14 78.09081299693064 10.395423424046202
15 78.59633990954435 10.554207102627448
16 78.22316314261526 10.728477019578063
17 78.6544478160023 8.35471090629379
18 78.43970983979045 10.082874011467977
19 78.25242422634958 11.622402884615287
20 78.40066511287472 9.551820486231763
21 78.51775061804622 9.735265910465438
22 78.40238515852805 12.019939145834686
23 78.5094256057121 10.009450430851032
24 78.71069287046606 9.04004536049667
25 78.57215175973518 10.124392118974797
26 78.56197593888777 9.471643415684367
27 78.69799249859685 9.981820389327101
28 78.4410930759994 10.543163511155473
29 78.72666048658148 9.502146647164023
30 78.68802583976287 10.676262733057342
31 78.62980474159444 9.716835630590776
32 78.74325323425226 10.157724408125457
33 78.7889169538737 9.19214973815222
34 78.74475631308965 9.701236379759093
35 78.78881499107794 9.096039332664596
36 78.85711247931991 9.195999605601218
37 78.85082165035793 8.846309826830739
38 78.83849605175908 9.37156429815387
39 78.76047696773291 10.867587091564253
40 78.71345346764807 10.129446319273145
41 78.73633665485625 9.60135815234669
42 78.82122930643705 10.038331465513856
43 78.69190723662325 9.997579236167578
44 78.93134277046792 8.564336314230307
45 78.91880583088913 9.270358845749978
46 78.81139374457979 9.355304333834772
47 78.74514911068728 8.76681371163366
48 78.646142373866 10.071970092561386
49 78.94396546451236 9.124437864474436
50 78.92226594535813 9.870397662726596
51 78.8074787556021 9.651844910217203
52 78.91221143698304 10.568103793061862
53 78.88309656103316 7.68201529367891
54 78.96121146371014 9.298081695418169
55 79.00410356279667 9.779777826566221
56 78.95423178405125 9.42326345578827
57 79.02124263592077 8.688913590819634
58 78.91702275124824 8.55844327655132
59 79.03423735960246 8.56269076005122
60 78.99047915420213 7.237090779739985
61 79.01488585981977 9.386870013123534
62 79.07996591757637 9.07609757921749
63 79.10054661916952 8.130993636696138
64 78.94835216944458 8.971886962535857
65 78.84433895265708 9.581818718458859
66 79.02342745218598 7.654567140431789
67 79.14744165171525 8.65553453160537
68 78.87665046988415 7.775241439911833
69 79.1651179438111 8.672952203529222
70 78.87774309085914 9.099780010983697
71 79.0268033659076 7.60567433864349
72 79.08568033906305 8.274066688494441
73 79.02774499096957 8.299846309648773
74 79.13911642472236 8.125908287305663
75 79.14884735085484 8.918496300735718
76 79.20523124513899 5.635239738383463
77 78.98928531233096 8.020088960043187
78 79.07877502167374 8.593800773623578
79 79.01280336240961 9.008439501268436
80 78.98266519659167 9.107750077298176
81 79.03125795066398 8.984219245477272
82 78.98510875790453 7.847509875220483
83 79.18807542056916 8.737600004135272
84 79.01372844937976 8.815900490177487
85 79.24674411133677 8.675627278738068
86 79.18874879532018 7.742137666539513
87 79.09016410097753 8.47037575782986
88 79.1895370134626 7.128986762559716
89 79.11117100172713 8.045574799355037
90 79.1348997554351 8.140546845680685
91 79.21909423475344 7.88275616973213
92 79.18791966607728 7.787853047723011
93 79.2338491491227 7.814039081476655
94 79.23910378001762 8.012188483819562
95 79.16964301241136 8.149930003045924
96 79.11000669174716 8.28492065529883
97 79.19461531352871 7.251334486565776
98 79.05990293384758 8.64693027560798
99 79.18068287110319 8.229552132898265
100 79.2141211171846 8.48550392568247
101 79.22032541027632 7.535358042685028
102 79.19866408128937 7.539871841878003
103 79.39215049359545 7.424763315785443
104 79.17265673297769 8.595390010873034
105 79.31232024818726 6.448776093809412
106 79.10236248494375 8.211003996630106
107 79.17920489594114 9.18269271962631
108 79.25809289017064 7.168385262018203
109 79.22947311717415 8.805329753861626
110 79.12116831499935 8.254938084928945
111 78.89798082903951 8.83047715086427
112 79.20465113917844 7.780164494485571
113 79.27804037798232 8.861510201446574
114 79.3001932149887 8.607447994786968
115 79.35797303392522 6.976601134848484
116 79.42688776468711 7.659423879594267
117 79.23359337727125 7.347277067270156
118 79.25350210919933 7.702678875736462
119 79.28334658379069 8.016350110743826
120 79.27745851486762 8.297507478304885
121 79.25092856801686 8.076872676195315
122 79.23972193472638 8.85312749261801
123 79.41690376296178 7.398916437897146
124 79.25689012832524 8.506665119882973
125 79.31059215232759 8.875300292207731
126 79.2990842025652 8.040221255000091
127 79.33190160079602 7.946049749029874
128 79.28891608712301 8.771646210460549
129 79.31372409133803 9.412084336876807
130 79.36875951147442 8.431968698460972
131 79.28582940949656 7.637141656094309
132 79.24238341516497 8.181308459279732
133 79.2819424475226 7.980732713598025
134 79.3284784849731 8.57877155928671
135 79.3454679737415 6.83845607007186
136 79.4244366764201 8.367645230425472
137 79.24756155728667 8.153306410170805
138 79.3260608025928 8.248164294786225
139 79.23946454401721 8.64227080684786
140 79.3002595493168 8.278899861285502
141 79.27741964546142 9.605819418714203
142 79.28397490545828 9.172047033210696
143 79.29758721552513 9.500976522541787
144 79.28057910651279 8.493767022558654
145 79.34123566739382 9.041335190734118
146 79.32843777381919 7.6648814982973335
147 79.28720790396969 7.405678851731364
148 79.23400327785825 9.04676322483983
149 79.26227068485903 7.253111159522202
150 79.30486422388883 8.740023636021418
151 79.40766831726536 6.978493468433854
152 79.42365900285206 7.2431595504179285
153 79.32766167495362 7.981638321379558
154 79.3159601442598 8.587172497992036
155 79.39522755901484 5.833291906879061
156 79.30430980336146 8.289194563698738
157 79.28861024716069 7.688862306603522
158 79.34849629170111 8.795088541461368
159 79.33326839361635 7.699831475404382
160 79.38308950762374 7.8732523307732585
161 79.3525043617748 7.727845987503952
162 79.4175314217467 8.013799229268216
163 79.41235392747879 7.468357398033643
164 79.32573293498821 8.385422340422863
165 79.2952648560125 8.481671616825736
166 79.44579534785323 8.714886796213493
167 79.46247090596381 6.951558387194597
168 79.37786900205562 7.274272882867855
169 79.3896951610866 8.343074622324448
170 79.431362435165 8.161728835487416
171 79.38613083618688 7.350450818753029
172 79.37681549183158 8.526751690572674
173 79.28539361215385 9.624400159005047
174 79.47781764009882 8.100366488865816
175 79.09698240015973 9.325475129558896
176 79.35888638962274 6.39929288121751
177 79.41822651866306 8.001633241119817
178 79.42759944203164 8.809040980088287
179 79.36322475256831 7.690791352035562
180 79.40380396979651 6.97995919079184
181 79.43701082005788 8.133706767614395
182 79.5066822874314 7.178191729737314
183 79.48522566732788 6.401238409759803
184 79.49941171125923 7.950160742543407
185 79.40785690369933 7.466323962300764
186 79.46720920524743 7.821472788933695
187 79.5145914404905 7.801135743731688
188 79.35756000327562 7.3572785084656145
189 79.43733046595143 8.433032304428066
190 79.44189632870746 7.623118021363452
191 79.29031772255391 8.166491379617893
192 79.50692446500528 7.646120877109805
193 79.31546295396359 7.7332986180303624
194 79.39335317488492 8.11831738063351
195 79.45121945604092 7.419398027836756
196 79.4390060278757 8.248302492700477
197 79.50829219654909 8.053187492572132
198 79.33220180586989 7.425751681684158
199 79.56294446096237 6.41289634590186
200 79.50480710515977 8.889339683576058
201 79.51589738550273 8.72919588146502
202 79.52443502599736 7.447948646549789
203 79.45408285102357 8.204589491221473
204 79.46315158091322 9.188248453764102
205 79.51772534090166 8.090874035699066
206 79.49814925188635 8.346497136748898
207 79.55238676728341 6.42457755260594
208 79.4075916601277 8.128006961732678
209 79.36595332106852 6.652720319973475
210 79.3970747470935 8.003051306467412
211 79.40110080653464 6.249951892838594
212 79.52279007187109 7.470027743821787
213 79.39601194639918 6.428254979890437
214 79.38739495981716 8.341953822717905
215 79.5364277015777 7.528775432008136
216 79.50622037774124 7.796544502442278
217 79.53313149987451 8.053186414410433
218 79.51902434119225 9.37985154187914
219 79.49385062154181 7.679777992931193
220 79.37189816616726 8.045532285154543
221 79.49338980009031 7.399749010858468
222 79.41507821083107 7.777671001837774
223 79.52159300701848 7.179433675410723
224 79.45149219956032 7.959392366418193
225 79.59843618668853 7.0414254912101235
226 79.43700864106972 7.257596070963658
227 79.58862087868158 6.383965310061244
228 79.27916711711167 8.331219155497017
229 79.52845693963503 7.779082790874694
230 79.56494540290534 7.848344950955879
231 79.61303282441705 6.839507110500946
232 79.54910226661252 7.447686320055615
233 79.55858819461406 7.054254203868923
234 79.5273400081943 8.050434994987423
235 79.43089712068716 7.17501807715895
236 79.44776624254091 7.765252690977176
237 79.54029619301011 8.41557174153486
238 79.309776569994 8.432247205180122
239 79.52463782703296 7.708311379932872
240 79.5416381265667 7.9334570633942825
241 79.55903678900125 8.344385290862522
242 79.6323891617278 6.1570543452763
243 79.55304515939197 6.305808782978624
244 79.53550107830497 8.747005605722062
245 79.45377230510589 6.45918115711841
246 79.55076275729903 6.960580105910104
247 79.33230681886937 7.457459440661104
248 79.55009091480285 8.0240890235011
249 79.37478654371586 8.993687383248762
250 79.46503669286042 6.725008836038447
251 79.51067791308049 7.415199368025678
252 79.57811737425074 7.767030404219848
253 79.56656228107535 7.5650917818576
254 79.52671926622625 7.71801949207755
255 79.50485232491016 8.303375022710036
256 79.4943546164725 7.715284526560594
257 79.53996654609755 7.3911235468674725
258 79.53919102753224 6.86248499986168
259 79.5220926673348 7.456207847290819
260 79.52113527155612 8.034062209600728
261 79.35058124336192 8.029618466357766
262 79.55626878758034 6.794475891514357
263 79.5615303523997 9.26329622379404
264 79.55837229304254 8.14762363186888
265 79.57510688248443 7.244471137937467
266 79.532452105413 7.246194770029766
267 79.58166436851735 7.91286971502351
268 79.55278747985415 8.606079248672954
269 79.47563099337145 6.747466552879429
270 79.54561254114769 7.81441429419173
271 79.55675875516339 6.802697921776237
272 79.54125379285914 7.823445312076283
273 79.59855277903488 7.309909917461891
274 79.49257701872949 7.308959962063934
275 79.52686436782848 6.448803406619362
276 79.30696000335917 8.595897329602659
277 79.39289791827728 8.784716785824818
278 79.50407521855199 7.4611478481542814
279 79.45986289367303 9.461947511183919
280 79.58325008388478 8.21308277091813
281 79.57895888444865 6.7844494613822155
282 79.60478738492598 7.848145542715609
283 79.08364364087632 9.55340531310255
284 79.25859632580817 9.325751256102519
285 79.5555931306986 6.549040410304441
286 79.57478753022191 7.768981419163241
287 79.42422645581857 7.301232551044191
288 79.58679382415504 6.451323060723057
289 79.47167476094083 8.112156668614755
290 79.58739775838902 7.97523284145889
291 79.54284920412708 7.733768954665273
292 79.58260715503258 7.396730628725473
293 79.58153470517347 7.601643134944499
294 79.58503137380077 7.193121839475898
295 79.51947695479183 7.103241086611122
296 79.56254308999921 7.2780275756049315
297 79.55689461822095 9.001912330388611
298 79.61876795383863 7.211426189779016
299 79.56361081657802 6.526677365554745
300 79.54039775714372 9.1601578091392
301 79.55873494346699 6.473389524624042
302 79.5821224621082 7.22231406165676
303 79.5674309685104 7.3176880032008365
304 79.52308313160528 6.704485377411655
305 79.3984343148467 8.046349438596264
306 79.54908226574396 7.598335380171603
307 79.52841144243949 7.722118514020951
308 79.59733540047563 6.7229624872028975
309 79.55021793894272 7.568450450526239
310 79.484231419539 8.949074659499427
311 79.56290940087449 6.476566355807976
312 79.55729868872454 7.462412283000589
313 79.56414804661823 7.585543559223462
314 79.53277955502423 7.030468727803873
315 79.54406187622958 7.587071290337506
316 79.59812589122032 7.268296135302194
317 79.53195059648537 7.601351362408481
318 79.59057902140592 8.075598779356884
319 79.60577272858463 7.191600404393123
320 79.5704164909416 6.889987063878804
321 79.6032628314381 7.465885183892134
322 79.53910494582108 8.290713676202014
323 79.32823372371202 8.83026290358207
324 79.41777672055284 8.84644883319905
325 79.50454417967151 9.250782801176918
326 79.56194478057147 7.0960193982142945
327 79.47308783145405 8.052490167859064
328 79.56557753639906 7.534218917458303
329 79.36171585603826 8.444702126303195
330 79.58862412680914 7.043949714449964
331 79.57747204614583 7.774838813673628
332 79.31460772076599 8.303912180960676
333 79.56660138525426 5.537884799482306
334 79.58041162099735 7.695026210684916
335 79.57677587612461 7.865225387312477
336 79.58063644478372 8.226217635346304
337 79.60496624415026 6.410288902479334
338 79.54571815703646 7.038047313201965
339 79.43140507016358 9.228967000172657
340 79.59818201296322 6.42850744871541
341 79.4049185743059 9.175845724283016
342 79.57405145418967 7.732066363619232
343 79.59192293276129 8.22710853261737
344 79.59019410548504 7.265467077631197
345 79.5406224840034 6.9442521775644055
346 79.58275410073574 8.566386686886972
347 79.65168951965337 7.469611213692996
348 79.57336603112488 8.674588200935922
349 79.42984735026448 8.219020015188178
350 79.54584356154716 8.572151799718569
351 79.54081581415534 6.482342181430685
352 79.58244112610427 8.076126340702752
353 79.5927109925761 7.94312702408612
354 79.61728774900779 8.451487156455844
355 79.61149586254479 8.243830590435715
356 79.61553963177374 6.936849957820962
357 79.52507999305284 9.207302490802647
358 79.46677599238011 9.216143885736127
359 79.55990494375838 7.671225291795851
360 79.54083711591431 6.065802484548789
361 79.42840199179946 9.411818599404477
362 79.25648300807042 8.344947587746463
363 79.59031630300981 8.180908029228823
364 79.59104995184927 7.874976228566602
365 79.58272289111606 5.1116847033456345
366 79.6016839136624 6.630474513804568
367 79.55293716028358 6.084945747832658
368 79.43140507016358 7.58663329428117
369 79.5166536112231 7.196686541976666
370 79.55653438154509 8.127357860087436
371 79.5816742985463 7.469154976559787
372 79.58489277627491 6.733245516535074
373 79.60380770198164 7.021345395452497
374 79.58621551013145 7.236067610951601
375 79.65050052575207 6.816248412676118
376 79.58167885754092 7.419311329596259
377 79.55547236667782 8.919907033739257
378 79.57427649586735 8.074519799361944
379 79.57698213338509 7.541231891641892
380 79.58647053411802 6.777439183867304
381 79.57999323258902 8.173344783354027
382 79.63886859750001 7.371410591069627
383 79.61397193785069 7.5046116968554095
384 79.65510730526768 8.582225094271829
385 79.56450417525448 7.271314337571205
386 79.6325988870492 8.668760830688123
387 79.51808559976199 9.435470963673282
388 79.58222054408758 8.314160566855367
389 79.5581141431926 6.963156721280645
390 79.50901243192266 8.406356307368675
391 79.54122269663844 8.842812675697248
392 79.53355666072355 6.54756324112528
393 79.60257843311838 6.8612236729574585
394 79.4620921587468 8.007356960184254
395 79.55539282478125 7.075518187867353
396 79.64281025325224 9.10783484408925
397 79.41150499572026 8.879215263438219
398 79.59663179007293 6.8366594021961795
399 79.58168804951353 6.805377225360508
400 79.55646800075202 6.296557428591861
401 79.62533851809258 7.485001280478818
402 79.57837705727057 8.48800684346876
403 79.65278909633598 8.432756611286173
404 79.61278997925034 7.906186800704622
405 79.40523245908705 9.236702568491003
406 79.51815786959308 8.248775909036436
407 79.61951565520972 8.182111254712272
408 79.56887852384291 7.007715511708914
409 79.63335569819657 7.5503313244184
410 79.33861219908196 7.636107910813375
411 79.55938041165265 6.695080038846229
412 79.60443627963572 6.664724108085402
413 79.62399644985716 7.795093259938669
414 79.5223862984322 7.860298658316473
415 79.65554377814728 7.630310731624705
416 79.3897458113537 8.556378079754365
417 79.65428956066674 7.613201772263089
418 79.65336923723481 8.566600837462566
419 79.55000900568973 7.724780995450753
420 79.52453177842354 9.05632868587953
421 79.62697896820582 7.13060597912043
422 79.61555067957526 8.534918654163501
423 79.62648453695782 7.167955434037861
424 79.59338776116547 5.127510857712177
425 79.52184175933108 7.147364609476596
426 79.66593895602483 7.661162499098209
427 79.45164651445063 7.500839949591276
428 79.59554791925241 8.17686482839835
429 79.60412753938509 6.301148107948086
430 79.56241996586255 6.930257688669805
431 79.60480057527053 6.8351042144163445
432 79.50533788258647 5.510114304003855
433 79.60825320654644 6.970649453536123
434 79.57960629503489 8.258069494308197
435 79.62392979306996 8.082394376187874
436 79.64337983134764 8.221366816740002
437 79.59521913729834 6.354678705757727
438 79.36492373265256 8.322576148238145
439 79.58610610578931 7.264535053470107
440 79.46594372067976 8.558585014092863
441 79.58576503346602 6.602140184798823
442 79.23364584794625 7.852900792800233
443 79.57816652957364 6.903978561739903
444 79.61257628311782 7.268314456375374
445 79.62495300274124 8.254930061579818
446 79.61046656632729 10.00633260025661
447 79.62356448118003 7.411135526222215
448 79.39353449374764 8.3519590827319
449 79.64832849400041 7.474226151388883
450 79.53970677773124 8.43582715757347
451 79.58809833342082 7.868717738230995
452 79.67807182032882 7.8406594669726974
453 79.56522221906195 8.33215666322871
454 79.51245423563171 9.115813648602758
455 79.61073683208957 8.59838513852173
456 79.43161405490405 8.922139926787997
457 79.65064623191995 8.875625850769268
458 79.63608531205612 7.223863720010507
459 79.57897066670915 8.821547892305617
460 79.6824499226336 7.444657821356311
461 79.53887953285339 8.055871553676981
462 79.61431763393205 6.7519499240936875
463 79.63599519038509 8.194179364676133
464 79.62081824383588 8.833513104083424
465 79.56056456698666 8.796460698130781
466 79.61557491326828 8.079819997137017
467 79.65117548374121 7.627863460023973
468 79.47555752263206 6.969564436557831
469 79.59938735580039 7.06388653373262
470 79.630630637958 7.576887669933447
471 79.57961600209839 5.9633435725706505
472 79.6509005139379 7.502767434924734
473 79.61453835133547 7.748706041956567
474 79.6711124205511 7.084615469407895
475 79.63143414251445 7.408700427643498
476 79.57025488440634 8.331984550757495
477 79.65814112467744 6.844057229987775
478 79.63396456466214 8.323500773938688
479 79.42668749568486 7.275131913517213
480 79.6454205843929 7.905000915320656
481 79.70723984735997 7.265154325077959
482 79.64000121862398 8.112063034130026
483 79.66708070925145 8.476904921636454
484 79.59842729116335 6.830445257760477
485 79.6545722090685 7.618232907847486
486 79.54692294636297 6.812174722146647
487 79.39751224079733 8.262438197218138
488 79.63631670435308 8.947067940351694
489 79.6182954480353 7.019764420305948
490 79.66833087389382 7.448311898894862
491 79.71810275783831 9.350203719135186
492 79.34808095690813 7.552530956190587
493 79.60364231516618 7.820685196725892
494 79.57487716235582 8.752527178569073
495 79.62629566415933 7.284601495291068
496 79.64687812202256 6.267139200210674
497 79.67210365109626 8.482242759723277
498 79.35773752278364 8.717838071309128
499 79.63333162026572 7.4391110281631905
500 79.63955582286641 7.250026226021522
501 79.64866231248166 8.111681968269023
502 79.65035237991977 9.683980029353236
503 79.53580546754463 8.387367535008366
504 79.58559739909319 9.064551823507308
505 79.45318105291068 7.441244712772524
506 79.62494437450431 7.484458787450035
507 79.66467062343314 7.945611676950692
508 79.53397885133458 7.365521134749153
509 79.5537728996727 7.56831276107339
510 79.67977207789131 6.939960351384696
511 79.65366351867968 7.533130849983167
512 79.49775689363308 8.287312829156988
513 79.57374242366176 9.042678471815321
514 79.59025012342421 7.869791000415415
515 79.6437417128995 7.805775636613066
516 79.70547332562825 6.117854912334189
517 79.57901753205292 7.828830915561628
518 79.59742552071711 6.6904735156295345
519 79.37968217347897 7.552358963307632
520 79.38724857034045 9.188189004084387
521 79.50252959977684 7.347458530242938
522 79.48032045800262 7.927800786015209
523 79.60207500725444 7.507285163040889
524 79.62310455018684 6.872190382549656
525 79.47756611503874 7.816231848057706
526 79.69487775772768 9.153206409887204
527 79.70479202103469 7.1988954647870615
528 79.70715901036216 8.182054532621946
529 79.62129736604234 6.550708177295657
530 79.27481420992466 9.151407781450043
531 79.66987107339301 6.921471404935967
532 79.61146093897433 8.125578856031069
533 79.66383424295402 7.638002860920322
534 79.68241517576944 6.409873694084965
535 79.50749579750955 8.21972930295094
536 79.60086055973068 9.777324475287742
537 79.40421938131688 8.240721805141996
538 79.64468500996405 7.144053104681332
539 79.65303672083313 7.6319115663551225
540 79.64616684226955 7.525499888741921
541 79.66454920750081 8.585815442963147
542 79.65804474129654 6.148179798266766
543 79.65168951965337 7.430420647058622
544 79.621645612063 7.219118478254864
545 79.57933650327453 7.112803902737415
546 79.70686717822555 8.367802904891208
547 79.68125041714687 8.12197559252057
548 79.73805871602195 8.283001043525731
549 79.7050931034406 8.956343561598555
550 79.5941230906847 8.5113124547903
551 79.65856560685737 6.6927635384581725
552 79.71636222746655 7.462774957124919
553 79.70533403971835 8.792920080909635
554 79.70564128038208 8.962399735336374
555 79.52753585927556 7.633805991863903
556 79.63720993181485 8.030844827067837
557 79.45802981306535 6.098858157602641
558 79.61586606059694 7.330755301959179
559 79.64787489736868 6.6191257289858445
560 79.73242568573909 8.351163744498898
561 79.4818781975312 8.664896540980775
562 79.58076699254893 8.002813094457046
563 79.68106029757566 7.325050019159988
564 79.75405712170075 8.0671797784755
565 79.37592492967462 8.160608835274076
566 79.78043619397049 8.41479932190302
567 79.41761528916898 8.237973015308004
568 79.58059416538214 8.56123321257316
569 79.6456993522492 9.115094123722262
570 79.5335093535408 9.41959748357345
571 79.65880333040516 7.7712348686416775
572 79.7203614045857 7.198118130321722
573 79.60232947570454 8.071694069088975
574 79.63394970767685 8.034753085906237
575 79.68842029203763 6.1513327402635944
576 79.67105152042787 6.955276766441752
577 79.60953919729259 7.348120752132689
578 79.53582131090546 7.674917318523007
579 79.6514052205821 7.779662474103209
580 79.59883434041625 6.8377021194933
581 79.57270571000497 7.671383619542013
582 79.69567525928987 7.295728572797579
583 79.68425397617327 6.4349858745168
584 79.7773744706594 8.310969869082758
585 79.76341507385054 8.277672038958613
586 79.69097433535667 7.243753492328371
587 79.49595552999808 8.488091890414248
588 79.68628537318757 7.958353162223839
589 79.82315196124777 8.508578556084096
590 79.67615566984733 8.173444390150191
591 79.78670396924818 8.293902496960147
592 79.61995438757336 8.685899885788176
593 79.76793768623591 6.985375714970172
594 79.66109237645794 8.710141530190272
595 79.69635091743639 6.959900459377562
596 79.5929466274281 7.902145819906281
597 79.62757785581456 6.374055279675529
598 79.71810275783831 7.373119299999454
599 79.58794615878944 7.961135056021479
600 79.73989103186008 7.5339542090720855
601 79.66420319519914 7.03275803722717
602 79.62345734564488 8.603749053943902
603 79.65030247226903 7.68348200242861
604 79.73836088540402 8.231433195732784
605 79.70602157435096 9.068741687523325
606 79.7233973384974 8.80810160386256
607 79.57572991657838 7.370175651340757
608 79.56811447808118 6.953636703059968
609 79.68410311035716 7.561165221666599
610 79.70487582823422 6.729153310284482
611 79.47119645498675 9.78334207949538
612 79.59799031057965 7.651794023039235
613 79.77281112859247 6.5468053040275045
614 79.76722170140529 8.86196443077692
615 79.6276345977174 6.064379657284416
616 79.60293403088176 7.510581652573102
617 79.67104272700128 6.3036393864045275
618 79.60342576759616 5.956859755839651
619 79.85494584672833 7.649508025266829
620 79.74094380194737 6.657799256001352
621 79.63970014757702 7.816611162756011
622 79.67238546813866 7.488215350938066
623 79.54307407415794 7.3329653159987185
624 79.65212378721893 8.466890503629578
625 79.35671122347398 8.14883554475926
626 79.71335137686488 8.47778903922286
627 79.61065652220381 8.477676907443819
628 79.61192197167622 8.13300378172366
629 79.66085218159722 8.443453788855091
630 79.58351169183457 7.605251503540241
631 79.59179938560754 6.879965709627698
632 79.6278669017604 5.878824965961287
633 79.69544557733758 6.810374605568162
634 79.67204903807709 7.489561414947755
635 79.65809178713134 7.470512363406195
636 79.86254671330894 7.438297099572128
637 79.78571365484092 9.825646315336254
638 79.60023502218674 8.815026905095468
639 79.73855137599433 6.678014424539443
640 79.64170466575811 9.341875813533566
641 79.60496885059453 7.746623173242603
642 79.76494323384786 7.044187751532969
643 79.65184964126513 7.025627811395354
644 79.62067826893815 6.34600929250707
645 79.76266338653939 6.827506963600507
646 79.78040190594572 7.809366323385422
647 79.75643572565603 7.691456996644032
648 79.49260202278832 7.562583840426935
649 79.78061409468611 7.480281992886432
650 79.57372533921642 7.8261110013158515
651 79.64582730961781 7.72377049914394
652 79.67505308426222 8.404643198719889
653 79.78756418142957 7.815363576588688
654 79.60240547047147 8.221485906351166
655 79.69204500147346 6.7148284319645954
656 79.74829136192531 7.400496596186847
657 79.62775735484276 7.465584545048366
658 79.79910002950533 7.750875024426779
659 79.7354217452331 6.300199258952855
660 79.68223949994123 7.42763529507457
661 79.77295566993554 6.6915484048413925
662 79.60181339491501 7.246713294687532
663 79.53145450171864 9.401193442894042
664 79.82107935391261 7.388416202133154
665 79.89485587704148 9.358442137727058
666 79.67027947394263 7.470901394597535
667 79.68751827661617 7.307263113636421
668 79.7685800438154 9.330022053729852
669 79.67470670733925 7.025839302273577
670 79.82182428579596 6.934278746024733
671 79.65848558043322 8.664706366333483
672 79.79967544320657 7.456178726262561
673 79.83982283498368 6.5299284342454635
674 79.50730725586372 7.355203892370935
675 79.72728463757508 8.145557492245638
676 79.49633709290312 6.843937261950278
677 79.63313268873293 8.025046182711648
678 79.78122064200406 8.677066055148595
679 79.75132754221838 7.032421427370733
680 79.63395539051045 7.575323676121585
681 79.54169270941773 6.911719465799565
682 79.78331056707071 5.3600102802458665
683 79.65569965065599 6.97170629192284
684 79.80906397038797 8.186693426525562
685 79.72213667849714 7.971325800091032
686 79.74167944633545 8.03257798272175
687 79.82015443472237 6.909825168399491
688 79.61923786457166 6.641187753726714
689 79.82036601388687 7.7500123625309545
690 79.76567673448352 8.778019854257469
691 79.73026360326604 8.03164256917041
692 79.6771359867998 8.097156210277838
693 79.65292714711454 9.024941450138215
694 79.6279084177683 8.109633941613946
695 79.82479793989056 7.00811161577365
696 79.81970322802302 8.31302059240651
697 79.5797597181487 7.094486057677865
698 79.79798719462917 7.769415953449322
699 79.76064547746786 8.862064070361118
700 79.44279875402269 8.932236899743662
701 79.7317148641721 6.026179594717279
702 79.69814033483236 7.339237037646659
703 79.70022816421267 7.577342606015988
704 79.78665596368293 7.701511281798737
705 79.65857968758439 8.628018903612897
706 79.70711421270926 7.38003673390238
707 79.8390282565324 7.459506340619326
708 79.81902427361014 7.183918855232904
709 79.8226421874835 7.272829521151303
710 79.7866974482105 7.461968025957962
711 79.91881642363361 6.966093089350556
712 79.87494007330389 7.305484997490004
713 79.79438914404213 7.468016183573339
714 79.78676975045911 7.953547610215428
715 79.66972349689114 7.916291598718608
716 79.7564802913263 8.046674667597207
717 79.54584444548418 7.594439713395729
718 79.81139448372296 8.83222890497394
719 79.75499755818139 7.014489576073118
720 79.8012670852246 7.608750347394902
721 79.86796142563833 8.904984113782646
722 79.84594740819291 7.273182330953307
723 79.81507306390043 7.532646553695832
724 79.64993931130623 6.930827485988102
725 79.84191814688334 6.922520847541827
726 79.65981969296716 8.217274551176853
727 79.80153208133872 9.467670788656784
728 79.830950290788 6.886871866939005
729 79.55818310238539 7.472760137345763
730 79.66801879267594 8.13638299830155
731 79.42660199366128 7.649887725827992
732 79.79752355248777 7.650414073676767
733 79.75428971957645 4.994803110463176
734 79.68670955259843 7.714109641256689
735 79.77821298868678 8.447643731150887
736 79.86852558601538 7.593670162529444
737 79.6063495798529 5.318232064560499
738 79.80525125167098 6.694246359059434
739 79.76524827854652 5.867266014406493
740 79.63989227533723 6.660503408250296
741 79.57354196514972 7.135001368507165
742 79.61990657712118 7.20902299301778
743 79.78575068332931 8.457454690689534
744 79.76811370746577 7.34710430735928
745 79.55695614367409 6.607927144873821
746 79.77771939397145 7.931974494614254
747 79.83046208058377 8.769527101026279
748 79.77522096031234 7.132872153166297
749 79.66532110647364 6.4498331075131015
750 79.82509116511008 6.882377017832049
751 79.70825192476165 6.220877086422824
752 79.80657067795528 8.491434872535347
753 79.79215713325407 7.6726206862392665
754 79.79027201238806 6.761654394604134
755 79.59894819872699 8.492989522649577
756 79.68001214767642 8.232609985116095
757 79.78517967886289 9.83998067000947
758 79.76481877281554 8.107081940668165
759 79.68554506914047 9.355506224705792
760 79.80641651069828 6.559066254235815
761 79.86069818092611 6.832498478017546
762 79.55461299696658 8.146468238863608
763 79.80472480490775 8.269114119953706
764 79.74691461246375 7.014169139637729
765 79.5998043388936 8.157770079114112
766 79.7530008504237 7.586990827852554
767 79.79323001192795 7.33297748715342
768 79.83527262824776 6.414158587240548
769 79.67231835901933 6.9307782508750675
770 79.56877256094272 8.17531685563124
771 79.61670214330331 7.756799255877285
772 79.65091665772901 8.416793465275784
773 79.52015444168967 5.9394624417241095
774 79.55562789467461 7.400884919332226
775 79.77810204904013 7.698816035449499
776 79.85279334591941 8.637377781050585
777 79.79382537561064 6.513991967095565
778 79.7538810398242 7.109661661368398
779 79.79605175326854 5.93475832670768
780 79.64378943477338 7.096234076218533
781 79.62395905083837 8.488214486324255
782 79.76379176083196 6.827811337682675
783 79.81214326833161 6.59695712402034
784 79.52054344618205 9.372819603788745
785 79.7991027303662 8.086301240911853
786 79.70650077310665 7.8920410880087735
787 79.69437078684632 8.430026750854452
788 79.83792463991739 5.938247787272745
789 79.70050359249657 8.1329294475693
790 79.69525960851693 7.187202392221294
791 79.52559693923307 8.972097073660883
792 79.80016764002094 8.807523407389464
793 79.87363233993267 6.945900771429833
794 79.85797769206965 8.492857197179081
795 79.69591796948836 6.713470892741892
796 79.8205241556996 6.692023262500026
797 79.46706499122594 8.150701042924565
798 79.71571095201814 7.199313979895701
799 79.72145220533831 7.046549456526682
800 79.50780136240985 7.774868147894313
801 79.65049702492641 8.919322739102945
802 79.80161252245486 6.636622507909025
803 79.37963039819374 6.71156404838143
804 79.19217391834026 8.176396270413825
805 79.78678394145795 7.607905608215495
806 79.35589021781917 9.518343727098102
807 79.74970778694288 7.619921784681141
808 79.66223674839415 7.913077926616122
809 79.88078756359327 8.038719860658922
810 79.44024558813194 7.543417758409589
811 79.4792051311648 8.358152374505762
812 79.8223948249774 8.89981901717988
813 79.65007178671294 7.149830010182249
814 79.84838651707659 7.9096029355176745
815 79.78868312148529 6.904253218569009
816 79.83388377147762 9.537047690385457
817 79.73816018113219 6.2624818413780385
818 79.80666178587013 8.849312758490289
819 79.6928185922742 6.97155958646564
820 79.86638550384116 6.385522541229342
821 79.46205271042113 8.610813734612488
822 79.69929180972014 5.911780008069481
823 79.83684279231713 6.897789721770861
824 79.78250660793505 7.771007102758213
825 79.80774837261495 7.822518919465909
826 79.65617496523294 7.68804648486124
827 79.79724723290941 8.249429243030553
828 79.67213444288963 8.095265483999322
829 79.82751159731357 6.779188147913957
830 79.43605234946973 8.417510043110948
831 79.70385897027039 8.470109672370125
832 79.70154782716223 7.468677697417133
833 79.63611351083561 6.91199757319879
834 79.88148437473089 8.319022423266373
835 79.12907131801107 9.693436323332703
836 79.81713869777651 9.486030851684694
837 79.68997149178779 7.418003204387404
838 79.82167823634865 7.472923642406351
839 79.72116941034338 7.769663887793488
840 79.77921504440764 7.305393066055553
841 79.50187484642741 8.446826420396256
842 79.68748636021358 8.469579232775088
843 79.62151012565002 6.86659466312034
844 79.76612105553518 9.32574495284457
845 79.70597989441626 8.060440832258983
846 79.72593940191808 8.661803474449075
847 79.72062708499486 7.310070552040417
848 79.54255561780379 7.1514049087534834
849 79.74239903383979 8.427884003032498
850 79.82118359507118 6.251857615049208
851 79.79531120503215 7.714839248952303
852 79.72305758406532 7.5786170954363685
853 79.70934669899599 7.495972226966894
854 79.80321337470573 8.396706151825748
855 79.5502893235277 8.436731515096433
856 79.82913260355909 7.568497443056072
857 79.72999500038685 6.907387422227686
858 79.81622106929866 7.3445360556758414
859 79.8418381389689 5.890930113748589
860 79.68173897615603 8.30004271866569
861 79.60009841760514 8.337591962176084
862 79.70828804794343 7.626931063218281
863 79.61811704279371 9.873521707124574
864 79.74726671557681 6.760088963865794
865 79.79259179055974 7.7196705667395396
866 79.68620407144194 7.292504715332616
867 79.82559266197275 6.3160082908085515
868 79.82207639562546 7.210082740574385
869 79.75786528337468 7.4483546348082434
870 79.81760877869559 8.176717440456539
871 79.70492946481733 6.49793267337959
872 79.53003160106611 7.749146026635609
873 79.63418840004451 7.901917075728804
874 79.82525168795307 8.1537110653439
875 79.36357015360464 8.546877790329157
876 79.72509692680862 7.7655854069554096
877 79.86329364136965 7.299185958485115
878 79.47904295806012 10.207236409623011
879 79.69528027745308 7.420926644181063
880 79.7522779570697 7.5964584031504305
881 79.53580496471292 8.297758733783573
882 79.82170084727775 6.930418013408322
883 79.67958758613153 8.896462889583523
884 79.41358387135453 8.177956152758842
885 79.77657597594028 6.538749799214713
886 79.8990663566458 8.65253555680496
887 79.54990426741419 7.116014945250878
888 79.67644273265864 5.8368126667732865
889 79.87407123450919 8.957549844231984
890 79.60501335341527 8.3008802617996
891 79.81533575866528 8.648539403843419
892 79.50225482047415 8.01698110354515
893 79.57985397566407 8.519844786917194
894 79.51224372579404 7.178149728545222
895 79.62630910575956 7.403872976787214
896 79.723200122095 5.765074787968256
897 79.72136394804272 6.134769601328796
898 79.66899163823209 7.195437746859253
899 79.66449872857073 6.211072973648496
900 79.76672580601571 7.596143173384472
901 79.74095446575944 8.749710092468215
902 79.77806783083662 5.694022809455382
903 79.84846414611712 7.586437089303658
904 79.67882256133561 6.845228531253474
905 79.43541442701942 8.445339809368294
906 79.89367789480448 9.185989518424986
907 79.58948757845017 7.5557307109122975
908 79.83316683370454 6.700782268468884
909 79.79358036161678 4.871255716348087
910 79.35233173873799 8.800832341282131
911 79.85709829529368 7.68439232545907
912 79.79979435330719 7.920095309792454
913 79.76116035323845 6.445796773167535
914 79.67481531005434 7.917331909315687
915 79.60190566122685 7.815414392484057
916 79.49451822024042 7.739713514569072
917 79.69797455733557 6.1865894310732115
918 79.73396285827613 8.02809597695813
919 79.50497919314464 8.451022493643295
920 79.77493776940572 7.518654056856969
921 79.73762297489367 8.487373633796382
922 79.75867663479733 7.377799433577407
923 79.85482526783055 6.702055808799458
924 79.68441714021175 4.9246106747039065
925 79.87170341347212 7.943361231150463
926 79.66463777975754 9.487780211831161
927 79.75188828642695 7.399864808116571
928 79.53103724532215 7.012904316822427
929 79.81263562175059 8.171680257501023
930 79.69030922615103 7.461692587739723
931 79.68829264451749 9.94190623403505
932 79.75088839745777 6.934683520396476
933 79.86638550384116 6.172674280646392
934 79.58589511657061 7.027017273119296
935 79.80893520500372 8.060700838853343
936 79.67809944444653 8.865751701012165
937 79.69358718626597 6.929247761100118
938 79.8513797235508 7.148248704511937
939 79.81143315965024 8.004744856278345
940 79.73615988688833 7.897375089273
941 79.63992761686391 9.402224836391282
942 79.7459069356983 6.575831930940869
943 79.68989616237316 8.299238818124188
944 79.73288533450122 9.457842489018653
945 79.69160665028085 7.767609115958293
946 79.62159425636118 9.292061042158254
947 79.8093382313399 7.81882212401805
948 79.73637566590487 8.16496311213202
949 79.7526675028151 7.423762158780062
950 79.64828385022923 4.814455396534278
951 79.5542461211483 10.212501884927464
952 79.75211863584566 7.388879397098508
953 79.64070976954132 6.684258401420272
954 79.85435082280105 7.922347690592815
955 79.73533818076352 7.854403859991176
956 79.80159498495365 7.255540643168352
957 79.58879657622127 5.490913706808542
958 79.64830162442684 7.445041003948733
959 79.78961350146376 7.930345295436708
960 79.62406913549384 8.647439646246315
961 79.70492946481733 8.32702322739958
962 79.65684442544014 8.874755773372005
963 79.73855711404667 8.480296140855994
964 79.76024987389488 8.324590866798022
965 79.60319653695883 9.4862893819114
966 79.8604278649164 5.9286349667485725
967 79.82414909682907 6.784324970453659
968 79.64091356490094 5.299160304390099
969 79.77037931993794 7.346473898619451
970 79.90959630139123 8.469105991756114
971 79.6745760234052 7.8315587236618995
972 79.64760912202932 8.979838616970342
973 79.74340759222736 7.1157067703542465
974 79.72390428421014 8.388946197059042
975 79.76150946485309 5.019619552464502
976 79.90994011925294 7.09387267651783
977 79.75328726878968 7.1448741654583285
978 79.66830937621083 6.975445816480138
979 79.88740454054901 7.344085374493235
980 79.74897625529486 6.717601477458561
981 79.94307535096902 8.56116273399881
982 79.57203260565595 8.385142377597065
983 79.74187307016938 9.409402896417781
984 79.36411412231294 8.34710106808011
985 79.90818010500456 7.046917007759862
986 79.45486326713807 7.706379684228051
987 79.64593804081814 9.88904928349926
988 79.72675990703353 9.222468558768265
989 79.70631279074229 8.066537895426805
990 79.82139222372622 6.917307464915831
991 79.69898448348248 9.493383915499034
992 79.85095725097663 8.835792139476698
993 79.80648606925465 8.771868658184017
994 79.80938638455687 9.069140162279975
995 79.6432160801408 6.972996693999835
996 79.46995715412058 9.01785828165895
997 79.38307755537102 8.886671482619214
998 79.66380221092476 6.172788984569216
999 79.67628845358529 8.420416279434288
1000 79.70381756110301 5.9546072518671975
1001 79.705911344116 8.414990304463956
1002 79.89371023775644 6.87106108392062
1003 79.77456433583167 8.560804608326873
1004 79.78304968917112 6.5195112348267275
1005 79.76794112791193 5.099020385524689
1006 79.81249328356022 10.064045943353383
1007 79.51176775406769 7.8484163327645655
1008 79.88684516954916 8.252325615031559
1009 79.71680812133445 9.017859558442032
1010 79.76520625513687 6.521754531730725
1011 79.68798012560228 7.133977179575873
1012 79.8085566109195 6.2173358892644135
1013 79.55780136057498 7.788636340619967
1014 79.82562398174397 7.272786043440756
1015 79.82080823166451 6.9302346770049015
1016 79.8233810472543 7.036619936522024
1017 79.62100397842788 6.996453489530643
1018 79.43726308879175 9.670581128786493
1019 79.85320366004851 8.03421412838049
1020 79.40257301399186 8.118488760791182
1021 79.90878763537283 6.941528659409046
1022 79.67849643723973 7.816940013670605
1023 79.8683421491892 8.959313815021238
1024 79.91309741144165 7.285550757004275
1025 79.81179852247054 7.034095423313559
1026 79.73212848689954 8.561017909680343
1027 79.58982151247072 8.870230640142184
1028 79.75955050653879 7.351576798081743
1029 79.77372774748676 7.410682274763128
1030 79.59790592681006 8.860730811065956
1031 79.89460248225271 7.553038060400888
1032 79.7769538210348 7.091050076738011
1033 79.739711076324 6.076558927537241
1034 79.7531905954107 6.375668714988923
1035 79.8889499836625 7.943772131985473
1036 79.86066241274276 9.22082313537758
1037 79.75160534336374 8.913856314367855
1038 79.71113995425057 7.6999537363944315
1039 79.7672295209791 8.136092995685635
1040 79.56756923254312 8.748500799893069
1041 79.7225022761346 6.7668289082477004
1042 79.73031406950442 8.033798240331993
1043 79.55952135374342 7.798875051539919
1044 79.5682155674921 6.488966693160049
1045 79.82874610203949 7.66368866772594
1046 79.91216203620016 6.951543814816885
1047 79.86174021981978 8.393499475280047
1048 79.74292085046659 7.18420008192515
1049 79.41589823023337 9.418346951323965
1050 79.85619442242077 5.67990127591526
1051 79.85538999221598 7.471179980349819
1052 79.92329971185931 8.22905908266478
1053 79.76809703990135 7.084782950750737
1054 79.68671252477408 8.074605372772899
1055 79.78975052936673 7.232896853663304
1056 79.80812125792782 5.654466557791792
1057 79.78232909865297 7.956103327432373
1058 79.82370324028915 8.121124163077397
1059 79.74448836498686 7.364132828503528
1060 79.75916600779813 8.268843667232446
1061 79.77039339207474 8.338681504302361
1062 79.7781527757723 7.375701252827828
1063 79.83508902903942 7.037440608425889
1064 79.81948860631657 5.610881702332642
1065 79.85725426554347 6.590829046132618
1066 79.7859519893287 8.111364407403116
1067 79.75397105876397 5.407602874947391
1068 79.81002280630327 6.116487548230312
1069 79.79452699390887 7.368936180200388
1070 79.65710298283686 7.869248854951287
1071 79.77948429270371 8.54086341097218
1072 79.84836398414417 6.301295028314232
1073 79.92812349267582 7.32965058084262
1074 79.73379142720445 8.012162166884943
1075 79.81582004518005 7.390609214154252
1076 79.67911065193938 7.912779178243902
1077 79.79119509725224 7.916842286770655
1078 79.79548541712226 8.200272155480368
1079 79.8533058549597 8.35930215354165
1080 79.87389537446205 7.609701721715279
1081 79.7656583889147 6.524758460533846
1082 79.86047650827717 9.606177837515851
1083 79.87637542767516 7.262084467116053
1084 79.91562646444275 7.296025588011175
1085 79.5127403861748 7.886631727087898
1086 79.7372905082304 8.2208909677199
1087 79.75112021550046 9.445102611052357
1088 79.86731022465061 7.902668349899694
1089 79.46771787808427 5.614849602969815
1090 79.86140877865614 7.531919584109695
1091 79.77078355038726 6.73874478082652
1092 79.77742884748254 8.70499115261841
1093 79.89236678174557 7.351254320515024
1094 79.87838404813658 7.315682109970817
1095 79.88209741121777 5.8018761093630005
1096 79.85038564166689 8.162432389692524
1097 79.77005215680548 8.551178194141746
1098 79.78480128342349 7.046858408265446
1099 79.7118460961895 7.186805464495771
1100 79.54294224096547 9.0919017646131
1101 79.45759443891436 9.033417543074853
1102 79.8423851750516 7.0895950576875295
1103 79.62325653846227 7.383607205005764
1104 79.7887414949321 8.368854446224425
1105 79.86648806768993 8.964536043271222
1106 79.91150207328461 6.923414851038462
1107 79.78548282567135 8.681909545957847
1108 79.59527903617507 7.894916403639124
1109 79.90412558485261 8.317762054935585
1110 79.89236678174557 7.546743938096805
1111 79.7504173774136 9.134152618829127
1112 79.84923897529185 8.234700238259979
1113 79.64926333623245 7.744860809760204
1114 79.86195869619229 7.845012904092127
1115 79.78072272611088 7.821096544030075
1116 79.72356666695053 7.847020072388728
1117 79.94295194195924 8.216082216422171
1118 79.72398917438066 8.482516238673806
1119 79.75864526558927 8.491805184296743
1120 79.77342817536142 7.409309633477136
1121 79.76449324401138 7.509123222544465
1122 79.49271223966758 7.042076478930714
1123 79.75617185729823 6.893555910211689
1124 79.71126439600366 8.68382949806892
1125 79.75238000676319 8.296932252721955
1126 79.75388158521784 9.343475855674715
1127 79.88921286308764 7.495788308758897
1128 79.86632146308172 7.227356376222034
1129 79.61519730959861 7.7138264768846385
1130 79.82968425566337 8.695459979261694
1131 79.90474238792078 7.479209936972422
1132 79.90340833518658 9.553987576421767
1133 79.9036378037011 8.123578572223437
1134 79.76558905131152 7.319599445089285
1135 79.8690146151912 8.05115130483148
1136 79.63510491679567 8.54594456305875
1137 79.8938399679295 8.629028656255226
1138 79.78814674610905 5.01008576071889
1139 79.68439229804547 8.120200135318171
1140 79.65765111118964 6.684763134549048
1141 79.6766598068834 8.962306772136136
1142 79.8493296293381 7.142215648959841
1143 79.72671526667133 7.753645880960122
1144 79.54312115749242 7.637536989157684
1145 79.56361651941509 6.677861692486664
1146 79.70631699968898 6.064762569628794
1147 79.61999353427531 9.198621882823973
1148 79.62843601767817 7.555796247555091
1149 79.77668312486767 8.917621653779559
1150 79.89192821079396 7.035081929661448
1151 79.8068887616579 6.478354659573808
1152 79.73615988688833 6.989219045494867
1153 79.55589604934904 7.763994959039344
1154 79.8884516184936 7.622224579377256
1155 79.77336350313877 7.347873025081163
1156 79.80966336635042 5.684435354636751
1157 79.95742187842488 8.750981411803485
1158 79.66360104781086 7.461088885348076
1159 79.9305949581257 10.255775685373491
1160 79.82364643822282 8.175045171408826
1161 79.84236383851908 7.138245602537845
1162 79.7880010415907 8.890514799113287
1163 79.70965855976048 6.905840909691477
1164 79.60137401582782 6.309920205920423
1165 79.93679364574346 7.6351315007376686
1166 79.83529458547866 5.600020866363667
1167 79.80566730581525 9.217630962953839
1168 79.56361200627346 6.948435613044254
1169 79.74619889305833 6.44519506963556
1170 79.82371729105051 6.096058958750489
1171 79.9059753379572 5.890785356358967
1172 79.78387078650958 9.579234519944855
1173 79.78596141124336 8.461530672726985
1174 79.90022075891025 6.738516685382463
1175 79.8011265415833 9.766350814667346
1176 79.73427173762097 9.239728600754965
1177 79.7563846779445 6.2219544659148545
1178 79.89608582024907 7.763480717522557
1179 79.72743858853578 7.294230534669024
1180 79.58465325779906 5.7629467129321235
1181 79.82773059559977 6.749952777583141
1182 79.70399241391958 6.3941970915408985
1183 79.91347809651812 6.59749207927975
1184 79.80287308957489 8.310693638275255
1185 79.78854974232463 7.265797095224231
1186 79.98401381503693 8.045634095272534
1187 79.68854363120063 6.764820981113043
1188 79.79026421871752 6.389733765615254
1189 79.75329077610886 7.488905147365372
1190 79.6613284326595 9.117120319421485
1191 79.80320339270364 9.451970010449049
1192 79.79061652748334 7.195597183687817
1193 79.63538568736807 7.457184896193586
1194 79.80765221481025 7.891851422786058
1195 79.8553649504606 5.888870641988847
1196 79.90639985171175 8.511608909787222
1197 79.98328454564401 10.024967607402566
1198 79.83364702180171 8.408675660775147
1199 79.87282251470288 9.04527525377926
1200 79.77990077228378 8.177596612137933
1201 79.64323562629248 6.847216949048606
1202 79.528503660329 6.934688659232914
1203 79.88970203260466 7.821340688759914
1204 79.83672688703032 6.442584079359061
1205 79.76296158234939 8.721656468625852
1206 79.85248628845085 8.83569420878355
1207 79.80943525223452 6.678507190222328
1208 79.81029245674695 6.223976484030761
1209 79.6653136883942 5.146495540193537
1210 80.04904889954378 9.240730276999134
1211 79.88561932386703 4.996911593483812
1212 79.80912719631401 5.361749543546611
1213 79.74351828198945 8.630915705854548
1214 79.80772606155949 5.330429765991148
1215 79.86430386365654 6.878290369399381
1216 79.82933500871243 6.666453723689271
1217 79.72966629027336 6.600352593203206
1218 79.91234355291277 5.885308357388263
1219 79.97470529105975 8.179441899570888
1220 79.75337438899113 8.463466558119405
1221 79.59056577612284 7.096939136569036
1222 79.75435174899931 7.413851389276864
1223 79.74340554053019 8.573573110600579
1224 79.86113216799204 8.189131972090562
1225 79.93339344041131 7.181638765522777
1226 79.69472228932352 7.73606227300805
1227 79.8008405884593 8.176648226171372
1228 79.55363156825574 7.463128716979904
1229 79.85204406558141 8.288514102025859
1230 79.61599952512968 8.04191105665597
1231 79.60018210945438 7.15303463707618
1232 79.91449430174634 8.026532071663022
1233 79.89787834669423 7.8153122203480345
1234 79.76889687683017 7.2362851069292935
1235 79.86196997005433 7.917966982512341
1236 79.7172929341709 7.82552573690597
1237 79.77930720728071 7.6186404674046555
1238 79.7480053336831 7.5438641266734745
1239 79.70806958203079 8.25230007990882
1240 79.32933798471286 8.340705807273116
1241 79.82564121981575 9.084524161010926
1242 79.63446582637255 6.847912403973893
1243 79.83790293128565 8.237523918881182
1244 79.96066712574122 8.377245748433
1245 79.95220519291625 7.211149544867622
1246 79.76482657497202 3.657310780134293
1247 79.73264288260361 7.031571589910027
1248 79.75407355803439 7.664772175548555
1249 79.61733204003595 7.923427432256306
1250 79.78451512203782 9.176832975589159
1251 79.53187372091223 8.331333651704453
1252 79.89396072420381 6.011796292219969
1253 79.65415467176156 7.693847968778781
1254 79.85583841164765 8.202431273628248
1255 79.82190239404405 7.705276042989706
1256 79.90027388066217 8.978408962662241
1257 79.83366182677914 6.856412849607694
1258 79.62461723091216 8.768553719469907
1259 79.65733272127135 8.770939872904213
1260 79.75909581465592 7.871026437405552
1261 79.86634762549276 7.093859753178203
1262 79.92727381200304 8.734464770004564
1263 79.75864526558927 7.335976698027934
1264 79.63932119582587 6.829385775904928
1265 79.70099614770866 7.183193795989695
1266 79.76227795193313 6.690169797084726
1267 79.9723683530724 7.420645184153056
1268 79.82446550969914 8.452420245711178
1269 79.8492822694742 8.244253048887778
1270 79.84155273776234 5.993021790986693
1271 79.48233672404925 8.636050372221666
1272 79.52047209420712 7.880060595266872
1273 79.75586378760136 6.4722473422473445
1274 79.92751032605472 8.404599986710389
1275 79.9553625184775 6.8686954388036
1276 79.76963767873141 7.562935877360257
1277 79.86305686227641 7.507447816199668
1278 79.94650220423243 7.858307018680957
1279 79.91518681768324 6.9399583695659235
1280 79.71871743685999 8.312906910916656
1281 79.3862413116613 7.5218237145464775
1282 79.87601866846697 7.237065278276296
1283 79.73449570068364 6.128696105495555
1284 79.79093623440022 7.228441173895181
1285 79.35970217120439 7.9387986515034745
1286 79.68364050257321 7.790819016618808
1287 79.86932722322383 8.100047643990136
1288 79.79336584762488 8.92190446127524
1289 79.95156292529724 6.658713116402174
1290 79.9287040528279 7.717267219318523
1291 79.90035597551699 6.803252452491648
1292 79.4994694926875 8.553589827933243
1293 79.62623854045458 5.6516074974461
1294 79.94224988593727 7.283363110832844
1295 79.75549969931923 8.128879770843591
1296 79.87394055618712 7.639781370876506
1297 79.79271820545148 7.01094510230878
1298 79.38784543243368 8.821365346774943
1299 79.93401925718852 6.7451734620903
1300 79.75223093674784 7.575419434895016
1301 80.00027610538552 7.513793719625678
1302 79.73920432535297 6.3078517774688825
1303 79.96215314901761 8.553633860350294
1304 79.89377697733688 7.362213865886592
1305 79.83349233607345 8.3062786379648
1306 79.87329535587469 8.035182982260004
1307 79.75359593161188 8.980028308717584
1308 79.99593998327042 7.974171975725882
1309 79.95634161815492 7.761381726179649
1310 79.5357032387081 8.681914905966748
1311 79.3470822878383 10.575935710114932
1312 79.87521886541118 7.236721553274808
1313 79.6092689605643 8.018665853587576
1314 79.70352857446652 6.209360724668632
1315 79.53746608698088 10.489867533668571
1316 79.87674889187751 7.581539624769015
1317 79.92910916454346 6.880636213340939
1318 79.60777991291637 7.960844432159823
1319 79.77825062463025 7.083017430250665
1320 79.55254264616003 7.727092665938229
1321 79.85241557750516 7.975321472019828
1322 79.86335495336806 5.65460761595114
1323 79.9788004292233 9.08643262746221
1324 79.88445688650867 8.955594769577017
1325 79.74630823060042 9.85003822324965
1326 79.65892095638732 8.603475871765939
1327 79.74718503834892 8.07757348974358
1328 79.78123962829568 7.087932615237494
1329 79.95068837618828 8.197969776181907
1330 79.87087459241296 6.502471666934577
1331 79.72607342863505 6.995775943441974
1332 79.82078561582017 8.130786628271498
1333 79.96590171423503 8.174172184690878
1334 79.97933317435776 6.59656848850608
1335 79.74233876232543 8.451497247038056
1336 79.88366965770068 9.040358189521019
1337 79.8635718830721 9.082770154411694
1338 79.54350183541571 9.317181588956869
1339 79.93944473140743 8.188443001580978
1340 79.82667517632156 5.960927089157998
1341 79.89221642345699 7.4059686249849666
1342 79.9730650221497 7.810915230458379
1343 79.93509154989742 6.365837922390933
1344 79.90668566038025 8.46574210521791
1345 79.69896750065223 10.237493745210138
1346 79.97047725869788 7.692068900862868
1347 79.73885834227053 8.485849239563995
1348 79.66623064593314 8.200068110270948
1349 79.96226877851058 7.496388690556451
1350 79.78942092253995 7.4948958833649115
1351 79.89199835032169 6.835787570956538
1352 79.66186214290205 8.319736030751795
1353 79.59786983969688 8.89590501400644
1354 79.93364491437849 7.656571224057586
1355 79.8225634762831 8.816973319831197
1356 79.76191323910864 8.050831928553706
1357 79.95280931322203 7.15983645659527
1358 79.93106172518844 8.049175690787706
1359 79.93915709876055 6.575415600396646
1360 79.80525575453466 5.954734474509389
1361 79.77374103425554 8.654051373944895
1362 79.85155482595772 8.327115227630198
1363 79.88207994155823 8.827140757330598
1364 79.90768659641758 6.889776584623039
1365 79.56110621232669 8.087229070448712
1366 79.58496998931126 6.48141979960711
1367 79.61506176984683 6.3270496443951245
1368 79.95369028252742 6.914644430073285
1369 79.55462210445316 7.425702911044368
1370 79.96244866782003 7.4449354140306205
1371 79.85184398485677 8.074042307567277
1372 79.93728405164384 6.911687237582574
1373 79.95214419395434 7.3276022435351615
1374 79.78660210401843 6.9583321863981835
1375 79.92640261686068 8.317813238116196
1376 79.82314410584503 7.366777529205436
1377 79.99819033058102 6.822719889165824
1378 79.77308590656685 7.772223482237372
1379 79.87289663055968 7.168859529833228
1380 79.95424393815433 6.619873701470853
1381 79.98189998121339 6.973882628714617
1382 79.9058591805888 7.35190950553952
1383 79.69640234358071 9.102654271874435
1384 79.94356084495129 6.992244161457039
1385 79.90450535020986 5.154579197613811
1386 79.96816450967367 7.6317478346118985
1387 79.83229881589415 7.232559834249974
1388 79.80924631253093 8.230051847319281
1389 80.00919044293043 6.973972992434178
1390 79.61082045779659 7.990249156300955
1391 79.76564089882814 7.114750186684743
1392 79.90938314872066 5.594696439453147
1393 79.96307321168513 6.783187357213107
1394 79.86196997005433 9.303966740396799
1395 79.75341121109348 6.715813257813273
1396 79.91757635694343 6.6321444782768495
1397 79.79540638043325 8.824630027130675
1398 79.86998914217463 7.870364082860084
1399 79.93225885812694 6.302149091470676
1400 79.89044130181242 7.750162924531335
1401 79.8681422755815 10.014269580611519
1402 79.94576868583734 7.29741295100776
1403 79.92323787221052 7.845215920215434
1404 79.85637767825436 5.995527625169554
1405 79.78049320248226 8.382190759061025
1406 79.76211901749024 7.911434262908583
1407 79.8608568617559 6.604897235772548
1408 79.88288857338249 7.305455231312158
1409 79.85315359265014 7.32351835644308
1410 79.93397788344329 7.02567229392443
1411 79.7448545039462 7.184731021461143
1412 79.91264253256878 7.205695165045839
1413 79.9415666087093 6.175549673593353
1414 79.84506111118155 9.753995500340437
1415 79.98665959307434 6.443580959453851
1416 79.70876892905297 7.689549038654164
1417 79.91147165001323 6.829594246394648
1418 79.94664669158563 7.6494743206821845
1419 79.63761296796915 6.8319260614979935
1420 80.02594839943472 7.061460902564049
1421 79.9250439822204 8.680318575549768
1422 80.02063731255595 7.909847598192537
1423 79.8911282038542 6.679779000978095
1424 79.79923280116587 8.21965766450208
1425 79.93096397293009 7.930921379302639
1426 79.68677204171738 8.82632104667984
1427 79.79821263168547 7.041860854997747
1428 79.94230561325895 8.047289381269042
1429 79.92743371874428 7.584044347189785
1430 80.03140762605105 7.929952062394459
1431 79.86525183700446 8.326556702356527
1432 79.4340003502843 9.572085216881474
1433 79.91906356250591 8.109092453403681
1434 79.74378535156332 8.906981727446118
1435 79.83335764517912 7.176833175789706
1436 79.97817836379629 7.918067680386845
1437 79.93129149742259 8.191051013740624
1438 79.77283864823208 7.485022965862311
1439 79.88596638116915 5.19435916396974
1440 79.89936507008856 7.324702891700794
1441 79.9818222120618 6.988790021303918
1442 79.74769863485625 8.448853354249797
1443 79.91442047317791 5.910739145776183
1444 79.90187015197695 7.934502274945028
1445 79.83856721490004 7.647964260191397
1446 79.97824333702196 7.52100602376975
1447 79.73759260283886 7.767097055032471
1448 80.02211250356082 8.772848365880009
1449 79.98723660268242 7.070276970479799
1450 79.83288524357724 7.90872997987125
1451 79.94591440395611 6.873862505061844
1452 79.84949639840224 5.12519559370288
1453 79.97029996850304 7.164573682228466
1454 79.74781670654332 7.469271163654198
1455 79.83664169337985 7.593044012273389
1456 79.72442536719282 8.121481381118805
1457 79.76461872599461 7.03636646513546
1458 79.90461445679311 7.423622087435168
1459 79.91659802382792 7.366771711527228
1460 79.94223611567892 6.958419889457204
1461 79.69211551875493 7.632100047435747
1462 79.60108540927439 10.102868258324914
1463 79.84992341276988 8.687027735867849
1464 79.89419068788098 5.989663043134128
1465 79.79090234997221 8.89640765521178
1466 79.87027510014644 8.652905516605502
1467 79.80437871046232 7.431301554155588
1468 79.94655923129008 6.923057642480678
1469 79.8386337410251 5.219234706369598
1470 79.8881104500512 7.534028178198144
1471 79.4851791483844 8.940641115054909
1472 79.41741796273514 8.220863374424942
1473 79.84602196422188 6.143745663610105
1474 79.96155119620074 7.627468564486575
1475 79.76614489469229 7.265627361965378
1476 79.759660207151 8.282291463114664
1477 79.69766120071552 7.044943415126828
1478 79.85913854033491 8.819502698948378
1479 79.94001067212282 6.987480888596847
1480 79.92182410887665 8.73642871777121
1481 79.97764858346795 10.176327565267847
1482 79.84816536907425 8.83252876071206
1483 79.8206426434878 9.774137604854117
1484 79.65358482468798 10.524628805842854
1485 79.53145310020626 6.815934572628378
1486 79.8720920302467 6.228800644401293
1487 79.96761360449376 6.943537903881923
1488 79.96003028962726 5.9346011036477355
1489 79.86373780423912 8.909950362361824
1490 79.50635746573967 8.037609410142094
1491 79.88447199229614 7.682957085996158
1492 79.99532283177095 8.55282870006661
1493 79.96461041761 6.567770605770189
1494 79.86692472355314 7.173102855621185
1495 79.98141712473681 7.730079758556271
1496 79.8727348868677 7.764329963845874
1497 79.95001230749416 6.117167398471664
1498 80.03646099704713 6.901918644804747
1499 80.02631089567771 8.505196505785628
1500 79.95473321235997 9.754573355089653
1501 79.88253122606916 8.269033819328667
1502 79.95092943524602 6.553985392117882
1503 79.95901424894656 7.498456786767725
1504 79.84365113960268 9.322791776077267
1505 79.83237672777786 9.258632135105675
1506 79.38082138253523 8.832308318652201
1507 79.69331657033422 8.456633489640517
1508 79.97118521190737 7.882677586095843
1509 79.5202349440924 7.530556151759485
1510 79.98527074914556 6.923757385093923
1511 79.84901378476141 8.730959376158152
1512 79.91432907003701 8.461246666690089
1513 79.94998394614763 7.097001930687669
1514 79.91222265754406 8.249049174371782
1515 79.95761315181838 7.886978553767955
1516 79.97744575964673 7.385981220463021
1517 79.82995538779267 7.642817763430297
1518 79.84324570076178 9.92895982909961
1519 79.95841904497847 7.043537668914027
1520 79.92848934436061 6.464324857883567
1521 79.91034714374388 8.331241763835418
1522 79.95997268940305 8.493796956014435
1523 80.10198016009494 8.793154545154565
1524 79.9526925513574 8.58241773038472
1525 79.65552237916746 7.81772509319797
1526 79.74013133771155 8.495927902646603
1527 79.94308910029761 6.79176963346218
1528 79.82788740084526 9.373104823653335
1529 79.97063845017408 6.983735726225318
1530 80.06579712063365 8.22521787739196
1531 79.86902243955694 6.45197094447501
1532 80.00197439609688 8.039920976214887
1533 79.78893636376412 7.300568823009029
1534 80.0267711598185 7.118240474884045
1535 79.79495346991628 7.977147491157099
1536 80.02697072609047 8.03190017318897
1537 79.97023372651071 8.234826541920704
1538 79.94370356941995 8.72107583266467
1539 79.74598996065814 8.004825265291512
1540 79.9424956493305 6.482745999485936
1541 79.99766704420303 8.0420441036295
1542 79.99868717953883 5.6962931282965545
1543 79.81261675019573 8.70919280078331
1544 79.82110481395992 6.472977578955791
1545 79.87352456298046 8.39697387337379
1546 79.46127946127946 9.843932677769626
1547 79.66151914117422 10.83785009026464
1548 79.95593646771835 8.228227975834148
1549 79.84693927523028 9.054160865540766
1550 79.87519012565963 7.6273976121061695
1551 80.04669236206911 8.581237620407316
1552 79.96773041547871 8.597698711341357
1553 79.71992055423236 6.621186474999795
1554 79.98113441515112 7.349414965801541
1555 79.90530224479775 8.657735074709592
1556 79.78684368466098 6.29677886029666
1557 79.95722406898298 8.204555339744907
1558 79.79825195994965 8.389090292647792
1559 79.55949058262323 7.035004261455921
1560 79.96841046648093 6.593842538089318
1561 79.7461568077428 9.036314111980737
1562 79.97544448171526 7.773458879635549
1563 79.93245777514718 7.781210639379001
1564 79.92179939033076 8.694930637548937
1565 79.92413941072027 7.508553861307579
1566 80.0343679247528 7.621634057505842
1567 80.06967911244732 8.28514469629853
1568 79.58851141393698 10.605934148190107
1569 79.84137739362514 7.835156456783138
1570 80.02394151876942 7.464106861897629
1571 79.88519251452422 7.235573757351463
1572 79.72069212862436 9.978876559958929
1573 79.79202891544762 5.870870286319355
1574 80.00154599189948 7.866185551917747
1575 79.95513284272529 6.295443648386935
1576 79.67118290603452 9.485799520189838
1577 79.92425400541451 9.472334129284473
1578 79.94028757852348 5.772072527432845
1579 79.95192593894123 9.002035130007435
1580 79.87226684738584 7.538254084702695
1581 80.01730587102831 7.878471829143788
1582 79.76375267078615 8.088751321965587
1583 79.65515282290089 5.664808239277791
1584 79.87797221157018 5.779880159081317
1585 79.86733310191707 5.724618763242245
1586 79.96601229092784 7.023131538498746
1587 79.87761148256129 9.008289713007766
1588 79.87031362841286 6.300131370526367
1589 79.93075832032164 6.336888116328283
1590 79.89025757279632 7.725574075353425
1591 80.07725686067846 7.83265104148998
1592 79.82022398322842 7.1232384395759505
1593 79.87637519517865 8.47931762636296
1594 79.99687394194632 7.119055809330079
1595 79.923138210592 6.57995379642575
1596 79.92303465835496 6.7130991085862926
1597 80.02057402043195 7.727326961519318
1598 79.8261531119623 9.597009759191288
1599 79.66509173632927 8.453153203355884
1600 80.00254983828837 7.459754250695918
1601 79.91250360420518 6.113774897109672
1602 80.05683368237962 10.149502495643173
1603 79.83094295218976 7.606111490895712
1604 79.95419700058636 7.300690619525842
1605 79.99263966022984 8.162364171705434
1606 79.7058880679434 8.46723136838596
1607 79.93746092272671 6.857638962620785
1608 79.79506180594342 8.131526231228644
1609 79.97351139627756 7.202619541160986
1610 80.00191123128214 8.629100847694076
1611 80.0750184753418 8.597472835929434
1612 79.85905003687004 8.684306112731027
1613 79.85048394666848 5.49719775027096
1614 79.99631877220915 6.476337005558353
1615 79.75879617748389 7.8587902126898115
1616 79.89864856626829 7.091968386686713
1617 80.07968197236646 8.068348996338223
1618 79.87301174936015 8.648554233942143
1619 79.77469306383145 10.683655954859159
1620 79.8120970010376 9.212837354274523
1621 79.97400240400039 7.070978182807572
1622 79.9921761822449 6.579453760541844
1623 79.97605781179008 6.059770380343443
1624 80.05145222181693 7.379434525882458
1625 79.87351520908335 4.966734603050306
1626 79.9127745875096 8.900867470291592
1627 79.95024557130965 7.027418523577753
1628 79.96074573815552 6.750414619742548
1629 80.0039774474725 8.149853947414465
1630 79.95469260298047 6.685075610590719
1631 79.81837084148728 10.43941689196034
1632 79.8461468193451 7.4506777985128005
1633 79.9875880166529 6.184949931881545
1634 80.04443113076924 7.606051069575119
1635 80.05631829306552 7.249449982552612
1636 79.75036909780995 7.713121713306697
1637 80.04315599062417 6.484406011931508
1638 79.93277183333825 9.909490590470638
1639 79.97434634916915 8.418785575074509
1640 80.03458002336954 6.851794230685608
1641 79.65353777903775 8.80125221317016
1642 79.70946700969309 9.592452892807831
1643 79.86968198981755 7.786556935933193
1644 79.97026193416325 6.910124572309072
1645 79.96007192328887 5.96029788668858
1646 79.99212792855116 6.587245529421653
1647 79.8866410779994 8.743152521520106
1648 80.01918671496556 7.095620593474303
1649 80.02809846439324 7.06511235223009
1650 80.01308880750683 7.238068323613957
1651 80.05267926507341 8.91279419157234
1652 80.07512657194185 7.607996198044144
1653 79.93040591707013 6.600911934910976
1654 80.10658239019082 7.339205638027069
1655 80.00986668775647 7.657699786730228
1656 79.79408021005902 7.328658896217129
1657 79.809556730147 7.326078511103638
1658 79.85474042943159 6.5102030163611175
1659 80.00080736166946 6.793466088469548
1660 79.9434418421489 6.082249663942825
1661 79.90700767561108 9.572009579750098
1662 80.01072941372497 8.858069462563394
1663 79.98016287275547 7.665430687007911
1664 79.91548229918189 7.951758178940368
1665 79.96150527643194 7.891320440978418
1666 79.9407312308276 5.859189018435412
1667 80.06123537858011 6.941083083311682
1668 79.76304785299595 8.217721171684717
1669 79.96687467426223 7.993895542730654
1670 79.93381871821357 6.997358603211996
1671 79.92943710037288 7.1166218904972505
1672 79.94389320216023 9.899988002733512
1673 79.87656990389291 7.8778534653172665
1674 79.99879007864487 6.0314964199988745
1675 80.00230328293125 8.23911497512633
1676 79.97744575964673 5.022212686953431
1677 79.96625552282248 8.521130825283375
1678 80.05726421459197 9.264605718426987
1679 80.0267753100802 8.525075323515184
1680 79.88777597936839 4.637878666484448
1681 79.9273461962922 6.344159290214811
1682 79.75702553548201 7.811031143331299
1683 79.88449954987162 7.496279006785944
1684 79.8821409853651 8.396997611088738
1685 79.96459318749848 7.798444315778247
1686 79.92710130280926 6.206142111597758
1687 79.80009870509531 6.691251054707833
1688 79.81605880219863 9.573974888843125
1689 79.85178859918973 8.837296070883566
1690 79.99981750590752 7.277846581078835
1691 79.696284951939 7.108127962067173
1692 79.99697391511123 6.915515944397038
1693 79.97087460871433 7.569423877515346
1694 80.02542302027473 6.8611780282638115
1695 79.56384739989299 6.882754366609515
1696 79.81041257298611 7.124028447004252
1697 79.96641846849943 6.734685477087689
1698 79.95083383593825 8.758828371066867
1699 79.8509108402214 8.939140244922283
1700 79.73832888554888 6.9048152313250775
1701 79.77227947203365 9.74275892744785
1702 79.62052625181906 7.847020632605394
1703 79.9526814479957 6.063207198401149
1704 80.04680989332013 7.881474327824363
1705 80.02931353340239 8.149858994903672
1706 80.04244161405731 9.534668609824546
1707 80.02728439456386 7.1709875316769995
1708 80.01649138990349 8.659668826870115
1709 80.00610143075077 6.67499425764336
1710 79.7884782226749 7.514220053951884
1711 79.92741648216209 8.540787176862658
1712 80.04765838614362 7.644281395581376
1713 80.04730768767779 7.402320022496581
1714 80.0480125960171 6.040927052793996
1715 79.75658254932354 7.4840517499621395
1716 80.10415848133547 7.056325228698716
1717 79.83205813974283 7.333559718258151
1718 79.66887139780283 7.223532225627069
1719 80.01291686534935 5.885344126949063
1720 80.08150954816804 7.925934888107234
1721 80.04168751621869 7.556966466112093
1722 79.99063821544514 6.363534274829834
1723 79.86820755457889 8.271568387111218
1724 80.00125145632838 7.691221801379318
1725 80.00486284705495 9.938215479694797
1726 80.09910525119362 7.924699977582564
1727 80.11699769035086 7.436814979940953
1728 80.03039331635553 8.515452198040267
1729 79.84535546693974 9.346546428486525
1730 79.9250792765507 5.441661942620069
1731 80.0431549720998 7.509069955960891
1732 80.06017320611156 6.384189936508368
1733 79.91725228752081 8.400903939863632
1734 79.82905655580892 4.074900371450586
1735 79.96476880718816 6.22030647224769
1736 80.13127170576222 8.090045887595299
1737 79.8274164406648 6.031718418183866
1738 80.03412141613263 8.151817266168274
1739 79.86266731225832 8.353647524777912
1740 79.86785920607385 9.41531636922169
1741 80.15721852762216 8.058574725341849
1742 80.13879369010044 8.523198669250673
1743 79.78107843270361 8.214064424965182
1744 79.99384888592611 6.364106653624731
1745 79.92360421155952 7.974259781332278
1746 79.96990389708836 7.289788564566274
1747 80.03977666697395 8.425928394685371
1748 79.98957605491965 7.371112826832181
1749 79.60352692536495 7.1757914481375344
1750 79.95836239341361 8.610281408519352
1751 80.10488554550471 6.91545934189498
1752 80.08689709721936 9.653101568988621
1753 79.97309400552437 6.897274671528053
1754 79.91265363890172 7.766282597296249
1755 80.06440870984267 7.394470212471711
1756 79.74210649649518 8.439956228587459
1757 79.96831064373175 7.117666737442444
1758 79.95048091875633 5.146620182171488
1759 79.99739113792765 6.093080802530117
1760 79.94636128262816 5.43431374739412
1761 79.99481837332772 7.588120858372388
1762 80.07614283469657 5.983989380704246
1763 80.10316098255102 7.176107561266443
1764 79.86395702743903 8.366715014600365
1765 79.88672028178969 8.666315801247846
1766 79.67667986798641 5.063751589676853
1767 79.98453571696247 6.345285865227902
1768 80.02194979868624 5.664519431640377
1769 80.0361995995271 6.960899404448508
1770 80.10530069083316 8.553186916122609
1771 80.02533990186996 9.10848141902344
1772 80.0828231076173 7.958953419886128
1773 79.58069228392961 7.028897814035333
1774 79.96856728901247 8.12775762963124
1775 79.98277902759014 8.262221238483304
1776 79.99924510263119 7.639960996849526
1777 79.85008841304258 8.425331530537596
1778 79.80286054810746 7.74269474058413
1779 80.02490932236552 7.267123565351113
1780 79.93002085014271 7.24025881883036
1781 80.12201187813808 7.885302115657362
1782 79.99446176742218 8.695556147592018
1783 80.07455717389375 8.163406669546616
1784 80.08926897295015 7.790737801948924
1785 80.11680536096044 7.429702904801955
1786 79.82927536559897 8.286518347913221
1787 79.99721194364213 7.873081495625548
1788 80.12144177074737 7.743873286820105
1789 79.89935079935317 8.342486072365446
1790 80.12775908497123 9.318965982556941
1791 80.07217238890608 8.970291406821747
1792 79.97064898646687 8.993553531912285
1793 80.02953374697243 6.776785228958046
1794 80.08156633626511 7.688045789309167
1795 79.96551908769078 7.171903595069051
1796 79.54414069332135 8.300356758448796
1797 79.94029203904827 9.021334772969878
1798 80.11098453465894 8.17024645309728
1799 79.97900851707824 7.886653928549096
1800 80.04629479480303 7.587502071921529
1801 80.03639334525768 7.462430466058686
1802 80.1857713712533 8.471169835324382
1803 79.70887529851302 10.145989750154873
1804 80.053762690749 7.871475393949981
1805 79.94326773128131 8.896542714112432
1806 80.03944722067146 8.480405959539146
1807 80.0775140668746 6.900707460794895
1808 79.90118799557389 6.987658557981849
1809 79.78695587866417 9.861385788730518
1810 79.7651708695766 7.681484377565006
1811 80.08091696708914 7.7662195971787344
1812 79.96109684150574 6.3150686556857165
1813 79.89464359517258 7.079104841452652
1814 79.97760383308379 7.3214187635750205
1815 79.82577484609534 8.766397114542894
1816 79.7280745528335 6.480630668888615
1817 80.00671495020589 7.893519829027074
1818 80.09218503759598 7.351937028321796
1819 79.75861710905372 8.031799637174371
1820 80.0914178875786 7.615473225898817
1821 79.97100130335161 7.857679795350629
1822 80.09169518841192 7.395914946292035
1823 80.14895778182598 8.790056802965902
1824 79.80565434649742 6.677788435530821
1825 80.01346930753506 7.190073463729091
1826 79.82042989655503 9.052952030634925
1827 79.91847219953574 9.16795717564137
1828 80.1221270345241 7.310372402091206
1829 80.06372201089279 8.049889793667074
1830 80.11554685714827 8.665041158488
1831 80.10016283171433 7.623843909685468
1832 80.09113534375192 7.811176724771326
1833 80.00906852128138 7.8346606070030065
1834 80.11723022186109 9.393974853496095
1835 79.96639269941892 7.540714608299498
1836 80.03150186854987 6.705058594768974
1837 80.09905004299513 6.3456391533829635
1838 79.92651771686545 7.2648130634093935
1839 79.90297615328153 7.135679168133582
1840 80.02554566102054 8.593428776393214
1841 79.95684426116998 5.61820869465241
1842 80.14612768359852 9.525779297116246
1843 80.00381187024973 9.124537434416977
1844 79.94478218823777 6.630207453634653
1845 80.07573406328049 6.891291119469722
1846 79.96494159201224 8.585082091085939
1847 79.95041659692615 8.630563991255128
1848 79.63720144855027 9.565599489807546
1849 80.0177071359246 8.481327689949623
1850 79.95884505118266 7.807188809104688
1851 80.0246860775823 7.119571425630323
1852 80.04331427105402 7.341366297365309
1853 79.80834631310312 8.319272934690957
1854 80.15417299974858 7.0773992273974535
1855 79.97969550680821 5.952329367405233
1856 80.0006584533357 7.337039342741915
1857 80.03332689625375 6.165707097809657
1858 79.96068457188792 6.252330669940689
1859 79.86107187349744 9.37209579706104
1860 79.95430324928536 6.598832563975403
1861 80.18451327144116 8.444278989880392
1862 79.89964406490738 5.492779061117996
1863 79.85682166812984 9.421082640211282
1864 80.06539577787139 7.095371319391646
1865 79.9790488021531 8.33922990084642
1866 79.6778690471854 7.849031007748583
1867 80.06107703060756 8.10832644087092
1868 79.88708138617213 7.70910811679416
1869 80.0538616950281 6.968368257000515
1870 80.13471613734453 8.378848436450733
1871 79.7667938634281 8.656475787220174
1872 79.47181018791079 7.977835553132014
1873 80.11183373315211 6.970393823686908
1874 79.78978974639432 7.3193444531961
1875 79.97009717893704 7.949702835688364
1876 80.04480165083463 9.27847864730162
1877 80.11775257533935 8.70091453530461
1878 79.90570673553843 8.667411262636525
1879 80.0735434389913 9.161660433985228
1880 80.0076636991416 6.643713738906633
1881 79.90011541972095 7.924292467100978
1882 80.0667472545784 7.993979628423026
1883 80.05468804137288 5.434147660706115
1884 80.15151422227234 8.812180257337944
1885 80.05350885382117 6.572598682959631
1886 80.11834734623503 6.851185408424765
1887 80.1384014816027 7.301451328741589
1888 80.06490292408772 6.9069172555503915
1889 79.8822003294743 8.757479279111388
1890 80.03377136292768 7.2262126364264265
1891 80.04710175034874 7.889562795424626
1892 79.74096740467225 10.76222055360321
1893 80.12540479033197 7.546539717960026
1894 80.14113469018471 8.85106332036017
1895 80.13392755476798 8.309058585951789
1896 80.06102616081866 7.434906572802226
1897 79.81339385675142 9.098755746569973
1898 80.14759500657456 9.562300694736727
1899 80.09696096601448 7.05945562302248
1900 80.15060978309616 9.055225248349998
1901 79.95305123994689 5.811499322542296
1902 79.8411969812292 8.900162680189133
1903 79.99694081952511 7.904779410000744
1904 80.13530077111977 8.592944882858843
1905 80.05331191674112 8.7885387375528
1906 80.1248505903722 8.27899850640581
1907 80.21259848911488 9.167052563194748
1908 80.07766370281905 6.5252292643216805
1909 79.49165517105428 9.827287050965696
1910 80.02244949610838 6.800755641929433
1911 80.122974958431 6.945956858243794
1912 79.96640497231073 7.551474584534051
1913 79.82105815021511 6.618141794359003
1914 80.03187916038442 7.224593810183423
1915 79.89484920832064 6.04575564299184
1916 80.08933247389972 7.417392328831932
1917 80.0690621460461 7.141369335802042
1918 80.13551643010133 7.431688791912583
1919 80.14192034530154 9.15615729740346
1920 79.84370342841191 7.731190182699393
1921 79.97354372280809 10.267500097823559
1922 79.73704996021324 9.822665622590598
1923 80.15661745521886 8.804216375986915
1924 80.01591637171623 5.335762543521326
1925 80.07599550780292 9.18009113022072
1926 80.17890472528006 8.149192911923729
1927 80.18400187639448 7.501292627343487
1928 80.02744727251556 7.958091619375736
1929 80.13998197899706 7.016448671388126
1930 80.01764512190991 8.034374871347149
1931 80.01072812438376 5.418924249345417
1932 79.88187679827614 9.406063294743747
1933 80.04984085091236 6.40566345211731
1934 80.17337158959377 7.469028471024432
1935 79.84061186361474 8.578233743359458
1936 80.26688593175342 8.396319620787828
1937 80.21920789637824 9.011954920451604
1938 80.11943700811209 6.737560888038724
1939 80.19275412263909 7.138264656464997
1940 80.15689452496719 7.954005261724061
1941 80.20142992137049 7.266997177147083
1942 79.75742722658931 6.890159180474273
1943 80.05289034655586 7.380541580355896
1944 79.98105931506736 7.889656478021773
1945 79.7476661342016 7.3295166698039775
1946 80.09271485064752 9.895668931576845
1947 80.0566201434472 7.51658228622343
1948 80.03489507911003 6.405349652473904
1949 80.1578869648697 8.780020947272513
1950 79.99421024859286 8.593295264523693
1951 80.00064894040908 8.096405547505338
1952 80.14637013964621 6.535989599321022
1953 80.12318535224193 5.555272607617563
1954 80.16326421484952 6.87109597050809
1955 80.08936951950527 9.107565422711037
1956 79.99157985372617 7.4504209866607525
1957 80.07159621585545 10.51544013279039
1958 79.852857181549 10.403393710264906
1959 79.66163308192917 7.822502077590862
1960 80.05134637398918 7.627332891897474
1961 80.00034572864023 7.389171263238696
1962 80.17042663310615 8.279217713954225
1963 79.63697919617778 8.762594294962826
1964 79.71316180874577 7.7377731494613995
1965 80.11001674963009 6.679948760761473
1966 79.92488086286652 8.612471802151564
1967 80.00070199322336 7.4667463267259055
1968 80.0103318243529 8.70388560118794
1969 80.09644230520148 6.364408657919128
1970 80.13281802941782 9.222967797515903
1971 80.07476921688082 6.342217617252527
1972 79.99214505993874 7.040152701737595
1973 79.87223109632127 9.50447913667982
1974 79.86980341604897 8.039648325049392
1975 80.21422315659169 8.819477406975615
1976 80.06138358217679 6.5178635887242296
1977 79.7972108255603 6.633715197548246
1978 80.07320258800262 5.341875726638409
1979 79.98764550219168 8.193811363871346
1980 79.85433444619031 6.164002908128024
1981 80.03906468996045 7.858625292680253
1982 80.17704713872216 6.476732120128943
1983 80.1385233282924 9.393274260697549
1984 79.94552482461232 9.775902793113916
1985 80.26247953337047 8.56834602721927
1986 79.97514201495225 4.6444233586215145
1987 80.1020519021539 8.826720986604016
1988 80.125006267116 7.837299669890693
1989 79.99824658001684 7.336442226350163
1990 80.00437062937064 7.547858846832775
1991 79.73219779691763 8.397001729359518
1992 80.06324034986775 7.755993978262271
1993 80.00610657055367 7.8748038171835635
1994 80.04765876540083 9.882049992996963
1995 80.10422950498106 5.438719189487623
1996 80.11664428701972 7.260024482347906
1997 79.85443538548671 9.028025293854324
1998 80.07766398054106 5.312723734766367
1999 80.06325979772065 6.025696914257252
2000 79.88467722241946 8.437640626497119
2001 80.10293455699275 7.437126490756063
2002 80.1632697269067 7.8975331517077345
2003 80.20891989470213 6.296295290059366
2004 79.60320365548522 11.033872206576852
2005 80.1303710880499 7.1432826596415815
2006 80.1193408583198 7.678308172563435
2007 80.00160454463557 6.709562708540425
2008 80.14358858743817 7.760137126649627
2009 80.08325742800075 7.459891539112322
2010 80.08203170446117 6.106594634091938
2011 80.1056902305853 7.254143838863396
2012 80.03336754362317 7.718828251301082
2013 80.23045927427526 7.0328296913900346
2014 80.18661919586472 7.513215160803951
2015 79.88147719756775 7.460334366032397
2016 80.08872006107654 5.851449410126073
2017 80.07703320183705 7.801675567156742
2018 80.14604867139619 7.299249669868704
2019 79.64235284684203 7.980317387059962
2020 80.00692035745874 7.7681815581899905
2021 80.06624585385886 4.9577296589172715
2022 79.95657523802346 5.287565798183453
2023 79.76793759559622 8.218353408903853
2024 79.91437868533905 7.201757740650594
2025 80.16357029128125 7.082529242764804
2026 79.88741919282893 7.121163185947989
2027 80.0056888447275 7.456424116854773
2028 79.99508331553645 6.739020135464628
2029 80.0009868077268 6.262217770525108
2030 80.0678424228897 6.804764477337569
2031 79.97249727193578 8.55886930019202
2032 80.01694275148063 5.894518870457442
2033 79.88005884563768 8.733711772158669
2034 80.17089651250377 8.162094205857679
2035 80.10888324676253 6.91406625160425
2036 79.94591770611312 8.084239728020789
2037 80.13942464558491 6.767491503322487
2038 79.75882573135553 10.266408856289857
2039 80.09825601961546 6.101735820046937
2040 79.93303072044671 8.170676614762467
2041 80.08087322163881 6.971373254481716
2042 79.97038827122968 7.428193894985169
2043 79.9381854909587 7.8327425256428915
2044 80.09177769568899 7.836672140304191
2045 79.81901132370581 7.175553526095796
2046 80.22791167525062 8.168884335254802
2047 80.21522291346173 7.629681542612355
2048 80.00194310086938 10.604606419614813
2049 80.03450021062915 9.965777491616068
2050 79.94034653080621 8.184988111110242
2051 80.14440965072028 7.040365331806576
2052 80.02860194023063 8.230677474270946
2053 80.04194408719289 7.281996984070896
2054 79.86028116676624 8.971388958417336
2055 80.04695431238775 9.434135724816281
2056 80.11900778573944 8.250637010702887
2057 79.9438772771452 8.281442163319564
2058 80.1033226122009 8.767787912362476
2059 80.12846589371496 7.39258000413821
2060 80.14870745274514 9.492512301848029
2061 80.02854088054102 7.925386097330672
2062 80.14826216903703 6.22029950231128
2063 80.00123958717292 10.38376511212398
2064 80.19220836959849 9.059725923655606
2065 79.81515320847559 6.32385514939188
2066 80.08664054549655 7.332098229212211
2067 79.89400241049482 8.250767746870599
2068 80.07535586024646 7.744153513630438
2069 80.15164951253273 6.5170260842781325
2070 80.19469356371177 9.03384960144197
2071 79.85765952063888 6.678690165181273
2072 80.14754574934271 6.726578645238451
2073 80.14371509622245 6.5498540233324025
2074 80.05862000779783 6.692128743607263
2075 79.90755034210692 8.9653143844224
2076 80.13087069771682 8.651252504653332
2077 80.06143879845446 7.115447696198422
2078 80.1251007739273 6.999412054125136
2079 80.1398614276178 6.724632586587825
2080 80.12676311133428 7.3745719722028635
2081 80.03109073268025 4.797871642246854
2082 80.03358897154435 6.631006745448034
2083 80.02738674621035 8.109945086437577
2084 80.05947335522087 6.730137602441001
2085 80.04921001503635 5.228136604876907
2086 80.11022670947095 6.94137371397727
2087 80.13156948412316 6.807432807366294
2088 79.64108694763226 8.36685638527941
2089 80.19637954352359 7.46357567011766
2090 80.24248097947888 8.60992325671252
2091 80.12428674194838 7.363228943070109
2092 79.98604559430174 7.063246822180899
2093 79.98644798072247 9.816135448032574
2094 80.13292551912241 6.394167780260898
2095 79.93147494028405 9.207203233828068
2096 80.091994737208 7.2692913191506445
2097 80.21649618626319 8.389540466662766
2098 80.17520516356012 7.024567373223308
2099 80.14646564707373 8.13356419704613
2100 80.15527731179291 6.836973631657482
2101 80.0670941899599 5.787749065304994
2102 80.20160151114584 7.4486451593426315
2103 80.15703259909361 8.72274218925391
2104 79.99427171395712 6.623145732174715
2105 80.10414665379358 6.8349453957901
2106 80.08250889228876 7.184105564467093
2107 79.74541791531715 8.220230122480912
2108 80.02441935611462 9.233095306838413
2109 79.45184775276313 8.98888656636066
2110 79.50119756950744 8.926964734175444
2111 79.95793659309822 8.122752189312985
2112 80.06142237406763 7.674267701189674
2113 80.04735787662356 5.1090148963757045
2114 79.73863183209147 7.1256217750368025
2115 80.09330047717233 7.664270095853644
2116 80.16438380409461 8.727816213127989
2117 80.0871717837136 6.728344585683171
2118 80.165733404565 8.931595405957738
2119 80.0778934165482 5.381541070935127
2120 80.1764608569174 7.744746889483441
2121 80.02738373354248 7.573070456876477
2122 80.1291747070851 7.157014810841873
2123 80.01821234953195 6.37705992064887
2124 80.15987293914166 8.700641353126647
2125 79.88717135419503 7.849437217179495
2126 80.140717302934 7.149497501886285
2127 80.01306441564206 5.487058574671321
2128 80.06749676606636 7.929098745159433
2129 80.19960344677187 7.7601344367848855
2130 80.04459431452102 7.436408427069637
2131 80.14771364820284 7.262304529786387
2132 80.10673021231646 8.48309568766242
2133 80.08334630425901 6.713852511592878
2134 79.84332848561014 7.316326110655072
2135 80.1869429658608 9.38949303611691
2136 80.08315113218536 9.232966321833397
2137 79.80250858086018 9.972985550343818
2138 79.79577883754828 10.247483421223961
2139 80.1573833634577 5.771688229494498
2140 80.10555505519785 7.563026075636077
2141 80.17834417840028 7.862192542906427
2142 79.83332187712777 9.962461143463155
2143 80.20366317209245 8.671567989900868
2144 80.07315370660675 7.126811874765574
2145 80.10208896448567 9.14863620070086
2146 80.14740849011687 6.978253717490055
2147 80.14274824298958 7.395351361424882
2148 79.9688475674439 6.811421415905309
2149 80.03510537189938 9.585954319710892
2150 80.12184338840581 7.317079503273898
2151 79.93627305299806 9.790823288906827
2152 80.03018229013841 6.9692506476918075
2153 79.9339395434145 7.363517088002514
2154 80.01978365851079 6.927138009394099
2155 80.24938739403092 8.49866303131725
2156 80.16290402077205 7.8982584029192076
2157 79.98725342738463 9.866917596768936
2158 80.12024534685868 7.228524115849794
2159 79.90445218926516 8.58159968635337
2160 80.19160444983476 9.043513445966521
2161 79.59167800757342 10.298677352052154
2162 80.14982999408005 5.057748552936199
2163 80.11201150648498 7.152695162427639
2164 80.12092293391838 5.937254368525462
2165 80.14803985922133 6.131797518099911
2166 80.11859086152772 6.275791091358602
2167 80.20244063264646 7.925344966856823
2168 79.9820160691747 8.175066356851362
2169 79.77152959049376 10.896453140649633
2170 80.03643208178713 7.2298411554788045
2171 80.16212239444246 6.751385951647156
2172 80.15458271127298 6.422630573646957
2173 80.07846074306397 8.148878622727128
2174 79.6993797227218 8.961938077165202
2175 79.9516278174915 8.28627272130556
2176 79.6622466643462 8.501558992467595
2177 80.15410982590929 6.182264937011272
2178 80.1075817728774 7.011326622255256
2179 79.92108048562375 7.464458113468369
2180 80.09907824043631 7.088557170831404
2181 80.1411228129066 6.945353894969636
2182 80.051121758519 7.928837047678094
2183 80.15276085153327 8.683743186834251
2184 79.82867955065664 9.391976044913156
2185 80.17716744605394 8.215483855612609
2186 80.22874402824898 8.015793238599352
2187 80.17064994936128 9.93060512567535
2188 80.13296824465945 6.901358127475343
2189 80.17896224940337 8.594461447636709
2190 80.22528881767916 8.191516440478658
2191 80.00803821417928 8.45899570122831
2192 80.05173973042872 8.514725357526014
2193 80.12282894628243 9.431565964730506
2194 80.12665255680511 9.283270053952869
2195 80.08080035874528 6.569282732200304
2196 79.95453806754598 7.826969277100596
2197 79.71520385003737 8.990380511026444
2198 79.78383221781766 10.217595454149189
2199 79.93258635710434 6.365878459860077
2200 80.21024867461091 8.003152891829119
2201 79.80898202528464 5.092801462884664
2202 80.1330580771029 7.471032320443448
2203 80.12364342131583 7.023922042284178
2204 80.10023275447901 7.890148415919618
2205 79.9896123848306 7.521071519104061
2206 80.00461421847405 8.140386372116584
2207 80.11274386429375 8.556658265586826
2208 80.16330359826232 7.097000237121007
2209 80.179813278735 9.692057242490204
2210 80.17061058483084 6.134334045150166
2211 79.78295462839344 7.048184891459772
2212 79.83200528264433 6.027418039932624
2213 79.9938292356018 7.760665508976591
2214 79.95350249635553 6.6025583545997355
2215 80.14182234940328 6.584056932092923
2216 80.03505031973562 8.300301430050142
2217 79.97274059608056 7.467343742569906
2218 80.2124520088202 7.7806045240238
2219 79.99238362851202 7.552521310750652
2220 80.13690393843184 6.877208345711529
2221 80.2775117975882 10.007375058083074
2222 80.22910330873647 8.520867974580671
2223 80.1628189731788 6.787433610175024
2224 80.15688885209522 7.893756786231871
2225 80.04888999456558 6.536939346613971
2226 80.02861355812752 6.920193908734952
2227 79.99537851732208 3.793548451170195
2228 80.13489563247434 6.740620048533898
2229 80.09567063858826 8.029982798158304
2230 80.18319135224186 5.850972511336113
2231 79.98395867682268 6.791938095778718
2232 80.23109102795975 8.042541556169482
2233 80.10991779162158 6.918458082936886
2234 80.17922654134328 6.918441301186753
2235 80.11333880833116 6.806164183736525
2236 79.89928896653934 5.511669432952545
2237 79.94418245341583 9.528803388539316
2238 80.03901599554864 6.748956590750351
2239 80.22003096974524 8.17534226393904
2240 80.06891296141245 5.849452787824067
2241 79.877502937031 9.54930408094124
2242 79.94399367279816 7.774818705970035
2243 79.88905377637762 7.431783776523565
2244 80.11409376915188 8.985037689699574
2245 80.1760633190378 7.755210166997541
2246 80.09747198194182 7.831113703234208
2247 80.09691745036574 8.982601251382372
2248 79.93266495570825 8.021960968725955
2249 80.04334084888077 7.300052042287277
2250 80.16303877439191 9.321103990862383
2251 79.77799815308117 9.625037554358455
2252 80.1030281414588 8.381159789481897
2253 79.56122474716408 8.275561915030732
2254 80.04546282023529 5.837586126268625
2255 79.95828697501797 7.624767460054804
2256 80.11641364925883 7.467143483240185
2257 80.1725099900088 7.156416724676558
2258 80.19068423148894 7.414067442064559
2259 80.08366562094184 6.202950755608111
2260 80.12450094067722 6.879756976987629
2261 79.98196337775796 8.883681128146078
2262 80.21031904703923 7.2686205294422255
2263 80.06032859981622 6.70603888426953
2264 80.0713719311873 7.638322300634886
2265 80.14524012515034 8.763981712724963
2266 79.69328397673188 7.964061581356951
2267 80.060326187639 5.97443610972746
2268 79.97327588187765 7.232754841054781
2269 79.92915740327518 8.699402287569717
2270 79.64763624173166 9.525357678612528
2271 79.84712568496228 7.492208240901544
2272 80.22015570032964 7.455714046739713
2273 80.16992251047174 6.442094773307168
2274 79.80475881695912 7.765263717581758
2275 79.99989258424962 11.396554598743796
2276 80.08711489397675 5.681169744489043
2277 80.09756722442394 10.0219784183141
2278 79.32652457344113 8.347478414990258
2279 79.98192948624066 9.606579008941175
2280 80.15754405227837 6.076624487120726
2281 80.14445497665652 10.188621316403726
2282 80.11681656456979 4.511463940073421
2283 80.22011193996754 6.9524566038599485
2284 80.15966801820743 6.924969044777157
2285 80.08899952642403 8.271789040106576
2286 80.075695395346 5.772070815862114
2287 80.19752153058268 8.569771001323412
2288 79.84838836788875 9.275209065569465
2289 80.23053923084854 7.0739308834787575
2290 79.9749147928806 8.689103515961282
2291 79.78467167681444 8.200130995736817
2292 79.74766081943183 10.119859396337997
2293 80.10020765002774 7.168369614639881
2294 80.17220485665587 7.050560695804371
2295 79.80141663152031 8.589623048455627
2296 80.08062460081975 6.929967057581478
2297 80.04170671313318 7.253656637802375
2298 80.04831613543433 5.624953505755394
2299 80.23813752843536 8.429152608235443
2300 79.90865677500652 8.734424788355893
2301 80.24094002715951 8.29163161657541
2302 80.17907353628088 7.79554801841417
2303 80.24237638639048 7.465344548124102
2304 80.17164337751174 7.61016423061217
2305 80.19541065242493 8.093032643999615
2306 80.06140815591138 5.492948682404887
2307 80.10593071066046 6.9362205804241865
2308 80.15230505233019 6.669401855224306
2309 80.08925156190234 7.841097275185025
2310 79.60199346012341 10.80825850183335
2311 80.1670264976666 6.348458725217
2312 80.2184648043475 8.969647392257675
2313 79.97703918741809 9.3096566576886
2314 79.95005042106301 9.165807501058799
2315 80.1473586655592 8.305870650423927
2316 79.82744732014686 7.700529189531019
2317 80.08837620856353 8.788396948796418
2318 80.03618754525203 5.591302175728327
2319 79.99538214300783 7.455593100408203
2320 80.02666429648761 7.932296905641743
2321 80.23020713315012 7.543413668920265
2322 80.16863750698707 9.418137217838819
2323 79.90556200787975 9.784180234931826
2324 79.97683324969944 8.95507155351516
2325 80.15904388951607 6.608685659618787
2326 79.48589953461374 10.376779758392454
2327 79.98191832384096 7.9567631769137055
2328 80.03608469359594 6.993864602714978
2329 80.01182083068528 8.541689645630592
2330 80.18483407850334 7.279664571026225
2331 79.80562638124361 7.158378889819374
2332 80.16956315964087 8.82686525257313
2333 80.26658815874808 7.555888081378795
2334 80.1084158879162 6.606920989304012
2335 80.27070177002332 8.544488016274965
2336 79.59673396897529 7.387692741676346
2337 79.86681933541793 8.326208928843595
2338 80.07315370660675 6.653192017512014
2339 80.05472678074509 6.701758075633525
2340 80.09138419012905 7.614128541219575
2341 79.99338271085969 8.609729469245575
2342 80.05556259235803 8.90881127940675
2343 79.81535954752513 6.839581756752263
2344 79.96373757761725 9.283534080817638
2345 79.5406868348829 9.12221005636761
2346 80.15349257109452 8.70195445434886
2347 80.31081615550943 8.205377704792689
2348 80.09257492322695 9.173648214119854
2349 80.06761682438017 4.933825911542467
2350 80.10951836307643 7.637529743613862
2351 80.11441732210929 6.796635370683958
2352 80.12218744736504 8.098503066454048
2353 80.03392055489368 7.040894123690425
2354 80.04866322135676 7.5256794697636185
2355 79.72724804504674 8.102641402555285
2356 80.05971752780077 6.033710309489814
2357 80.14741246553675 8.15882909071431
2358 80.05804041952425 9.479866997972655
2359 79.9940273204359 7.586720000619366
2360 80.02236779188713 5.310997524781282
2361 80.25043866695042 8.564203737537653
2362 80.02929777742355 10.00416603698035
2363 80.17599097386987 8.42522176303616
2364 80.15197319589448 5.781896027278745
2365 79.99705570462996 8.877741365354817
2366 79.97574260506624 6.384092146991377
2367 80.0654926368273 10.032414119574145
2368 80.1364857504409 5.6370774049483
2369 79.94925884477935 6.392865946146681
2370 80.15714842824171 6.836926605376448
2371 80.22000640518223 7.074258627027458
2372 79.96232285437793 6.514482412878636
2373 79.98073403039491 7.407504958962632
2374 80.08742187595857 7.261895718195112
2375 80.18109387714024 9.584674731046034
2376 80.14167703759914 8.031430910168758
2377 80.16536357344613 7.416479143689053
2378 79.83927997428479 6.560310647917763
2379 80.02551165223954 7.822493937333162
2380 80.20122324844252 7.793915719814995
2381 80.17426885688488 7.397937243176433
2382 80.13176968634443 7.4904067759133195
2383 79.78670255418518 6.6306287808759805
2384 79.64167602961948 6.763475127075677
2385 80.14253259575239 6.558719305677438
2386 80.17336296673882 8.1279752451972
2387 79.78550802199419 7.81027066970825
2388 80.24267532966829 8.463914161857899
2389 79.89276195181046 7.222778217452472
2390 79.77198966952476 8.999788366396569
2391 79.82682175658272 8.49059527803315
2392 79.69496770197175 8.464293694718389
2393 80.22564839234651 7.028596568156255
2394 80.20979297210786 8.842942078356852
2395 80.07290419948805 5.731596813503323
2396 80.16573382699032 8.704379657533725
2397 80.17227571373836 6.631267150399155
2398 79.78305587137889 10.808406194105007
2399 80.11146534717746 5.948320438933363
2400 80.18676410881038 6.35820751681936
2401 80.1444692270111 9.024867249933331
2402 80.15268187395648 6.800182442153442
2403 79.97775936290085 7.288543798239727
2404 80.09526179000352 6.012042113052825
2405 80.20813165640193 7.147515971259792
2406 80.10464254668076 6.53670225675346
2407 79.52519913255998 9.210325508188264
2408 79.51844288510046 8.56550429447917
2409 80.1059828279719 5.626568531275717
2410 80.00194669546264 8.836863178949304
2411 80.16530074885114 7.955697077986749
2412 79.76924340436096 9.365955037689892
2413 80.02942060789628 7.487011877334893
2414 80.05360197688798 5.998043557642715
2415 80.08120820984198 7.589103475389064
2416 80.13301823916183 9.560840978441385
2417 80.02906908438199 4.261850678389589
2418 80.20097269915854 7.921843890806731
2419 79.64529828926999 10.742500434547903
2420 79.97956143636308 7.914625881919587
2421 80.16216915558716 8.925981217475142
2422 80.23791954268198 8.207432928456418
2423 80.07887967895832 5.691220401076956
2424 80.02718118042236 4.221674424521109
2425 80.11816710676499 6.101066981085779
2426 80.15237257262686 6.974964313898682
2427 79.62090953786203 8.95335808122398
2428 80.09122787588039 9.675707716465395
2429 79.96679378536466 7.642980408068628
2430 80.17054768562193 6.6944723976250415
2431 79.95938417052812 8.31003876802739
2432 80.08445683927768 9.455614318022782
2433 79.67336035226396 10.579196653515748
2434 80.01892729302145 7.74153067137206
2435 80.03429419736187 7.176848463557745
2436 80.05595847141734 9.109547203714188
2437 80.17178218589575 7.800426692043033
2438 80.23315612240725 9.120895238064499
2439 80.05829523727115 9.103918792557804
2440 80.0431041786392 6.466522005216338
2441 79.32352696387315 9.833232062698036
2442 79.98971196725435 7.360887497884332
2443 79.98259685152533 7.39445257120347
2444 79.81475236814791 8.85216416334565
2445 79.87246801880245 10.556494651522108
2446 79.86594116846132 5.875608960079176
2447 80.16770173315955 8.089699023580215
2448 80.0338379284597 7.827807289103937
2449 80.09601645853964 6.31415898722944
2450 80.17315684439927 8.120815094007302
2451 80.16125351835221 8.557622005709842
2452 80.16053353301325 8.215898395402172
2453 80.20083204756293 7.810544325692276
2454 79.97817999770558 5.912309523323682
2455 79.9392755520454 9.897196824550795
2456 79.98189550163055 5.92994200671986
2457 80.19105123100887 8.294361005458017
2458 80.11207996775478 6.763974786580332
2459 79.91324561021271 6.762707294584051
2460 80.01623610438244 6.055780031992667
2461 80.17541059504163 6.368647056618519
2462 80.1781643367511 7.48892214215713
2463 80.08184904693616 5.3692171120888466
2464 79.96819345936773 5.704637065330689
2465 80.00518284787572 7.556756921584931
2466 80.15126308828499 8.738765123988221
2467 79.7612704926903 8.84354848464386
2468 80.07869376127663 8.01371628914779
2469 80.14310620868827 8.089479276498873
2470 80.12620813326991 6.5952292676768725
2471 80.08718062264066 7.63272764217557
2472 79.89796055435411 7.326661162965396
2473 80.11760745399424 6.001611669254317
2474 80.24467891327885 7.6926313901046806
2475 80.11486892683656 7.004628315904454
2476 80.12105194547445 7.794238106997652
2477 79.88964473209887 7.287794461748646
2478 80.16745863279355 7.388207562556842
2479 80.0748092967144 9.240846335984834
2480 80.03103683085159 5.366008287891004
2481 79.94412637966705 4.323891169945333
2482 79.86547590902005 9.641007804313755
2483 80.16327275876225 8.157142350332663
2484 80.01795305449416 5.34667892954281
2485 80.17447399912882 6.927660742555903
2486 79.96979766288095 5.203973152076505
2487 80.13798085532535 6.96086890767363
2488 79.91814489535457 8.104124814293925
2489 80.14745516649766 6.379145386163835
2490 80.05398534417047 8.161260882578745
2491 79.55430737628649 9.838341915445458
2492 80.13506512011358 9.152923265776161
2493 80.22892602664213 7.9114603029088935
2494 80.11274610655703 5.459651291945986
2495 79.9699901202469 8.36377197240344
2496 80.19249594454025 6.673809038996888
2497 80.14834374962348 7.583316324249951
2498 80.00323233198165 7.739555117604002
2499 79.79583342397544 9.71810515167275
2500 79.99664993456277 6.373999710383836
2501 79.95752775976656 8.492149095002983
2502 79.95891794585656 8.534767804451434
2503 79.89692214793536 7.174715812581521
2504 80.19462685934414 5.964216426210142
2505 80.1252711466712 6.5681025534267325
2506 80.06256265133112 8.628841837397799
2507 79.6359190775522 6.556285652156042
2508 80.03574466318257 6.189400383392342
2509 80.01837600840548 8.047349098517113
2510 79.79758836275195 7.3980511994613325
2511 79.91204762266594 6.210569904459444
2512 79.9717819694482 7.088439832382928
2513 80.06477021787136 8.734826012289833
2514 80.06132701063034 9.053601236121303
2515 80.05578561692614 8.226232099453556
2516 80.05801370894024 7.7834341239074
2517 80.03720134929262 9.14772383653907
2518 80.12526538758505 8.248282141273362
2519 80.0065114271885 7.747968070151111
2520 79.80029208552233 5.735051586253113
2521 80.1765537540094 7.531322673143273
2522 80.1171331258136 7.177818488511894
2523 80.1137606539186 7.141957555777707
2524 80.13443823675578 7.11003698418812
2525 80.13991924158202 8.44415941071603
2526 80.11883427931919 7.738560013329108
2527 80.26123968237184 8.655930369123572
2528 80.15320079236463 6.359605744983359
2529 79.73030902938594 8.222041789872515
2530 79.68392835531199 7.166052730829836
2531 80.14601128385652 6.51694488625953
2532 80.05257071280288 6.570913981029627
2533 80.0899963172107 7.8805820417392205
2534 80.09502407954267 5.789965775449067
2535 79.9018518528247 9.417992414204098
2536 80.15987056530372 8.356216531715589
2537 80.08667914793497 6.218814340314087
2538 80.06388543657485 6.555402427416201
2539 80.17337216562233 6.808236776703957
2540 80.13702085823809 5.492503417864053
2541 80.02735281386917 7.2762139417189395
2542 80.1375203600851 6.725692927149125
2543 79.79891568340824 9.299995153747611
2544 80.15450553246792 7.217967365710873
2545 80.1282596476809 9.782819555732356
2546 80.02276532275158 6.705066770071648
2547 79.7133396846593 5.931824780735482
2548 79.93423613531874 7.967356058962041
2549 79.6667592003501 8.267431657023067
2550 80.18003862909413 7.787799397684315
2551 80.00118902364393 9.591288752119906
2552 80.13249384086915 7.313658706260949
2553 80.05458972381734 5.081502738192538
2554 80.19982092758417 6.560492770824099
2555 80.18360142034388 7.342933456715284
2556 80.08303145687398 8.373892463618105
2557 80.01033654058463 6.093229126494294
2558 80.12074108962103 7.365549300001345
2559 80.11726069398301 7.995986544475644
2560 79.9738178113905 7.756221103932759
2561 80.06125460494025 7.60727670423516
2562 79.80116463221052 6.816625996083111
2563 80.09046861048535 8.38553064176049
2564 80.22262914416845 7.841040792271237
2565 79.7913535136173 8.106727049330505
2566 80.20153760380806 7.895922881932457
2567 80.07141917004594 5.932568346756619
2568 80.1083874333853 7.298910373731347
2569 80.02632193786408 7.12333794650443
2570 80.23974133117477 8.141985054647865
2571 80.05469719685492 7.97277473533952
2572 79.33212255109548 8.255042725334496
2573 80.04134405168122 7.203443819231373
2574 79.77131332859835 7.593850080338409
2575 80.21492969141902 6.2523073287151805
2576 80.18847231390681 8.228460092842385
2577 80.17164943139076 6.618245726567787
2578 80.1175352011795 7.186835272522525
2579 80.2448172918034 9.104114220119634
2580 80.10211884879304 5.316088229633658
2581 79.95131916487705 8.663897252859037
2582 80.16223189452796 8.158671750745784
2583 79.62401903526784 8.75226704880262
2584 79.85934860432432 7.69390364603586
2585 79.74231437297445 6.439226470848047
2586 79.98682638038257 9.577916517346212
2587 80.16888824272716 6.945380421453836
2588 80.1206607154409 5.778032846653806
2589 80.15252365794154 8.362796547848426
2590 79.85105172737812 6.399686810682846
2591 79.97729805905229 4.617379291420744
2592 80.1348759505305 7.563947427410375
2593 80.01214662508131 4.421597522666765
2594 79.97375682253328 8.657707217007356
2595 80.08939415822599 5.552309708516455
2596 79.89060392726712 6.075980749068205
2597 79.77324753792465 7.046756339580942
2598 79.52311596213268 6.351700841373292
2599 80.14437880072647 7.057409415363088
2600 80.12553466405275 7.858809436997325
2601 80.14231370702856 7.341290324020207
2602 80.16529880240014 7.9009140083804965
2603 80.0284906950775 9.528373856791111
2604 80.17132746694948 9.985399589594165
2605 80.15085797855035 6.304464507433524
2606 80.11043203306355 6.447898145979747
2607 80.1551452467668 7.048975343489934
2608 80.04621231804884 6.859097766738604
2609 80.09934647972564 7.235388568201144
2610 80.09936780612883 7.390378566437781
2611 80.0790948932161 9.126913641665334
2612 79.67531994872517 10.608384997565523
2613 80.14943540747541 6.801149149193181
2614 80.10293081650897 5.830537697300874
2615 79.37278702031536 9.829713914929188
2616 80.07930701606092 7.032045813196465
2617 80.19138746081309 7.556352826054952
2618 80.0631588659272 6.613724243492649
2619 80.1932814657452 7.532273347938129
2620 80.03896455004946 8.940083751912685
2621 79.98728307922546 8.91042806638575
2622 79.9477577002425 7.502891305901321
2623 80.12917753027511 8.58414321748085
2624 80.07708798718329 8.048490945973862
2625 80.02946385475317 7.066479094125058
2626 79.695546913257 8.97327910743828
2627 79.94129189470519 10.157912429728114
2628 80.11420977513562 7.681993113349739
2629 80.18929348312511 7.580116454876601
2630 80.08243357107635 4.780327472918485
2631 79.88337545858653 8.147608212889706
2632 80.05779012694013 7.267926655299275
2633 80.03385082094054 7.043549240410895
2634 79.95391920885365 6.968657050666341
2635 79.8281646716169 7.568392523610076
2636 80.05663938832316 6.698871317578199
2637 80.17333543884735 6.818200868519453
2638 79.94441953230613 8.564756330091857
2639 80.20972656930397 6.560632459136614
2640 80.10238714848114 8.23914565760596
2641 80.12315017222839 4.822830630126116
2642 79.95130783602858 9.33851763854237
2643 79.99536328954126 8.387357471491097
2644 80.09801510339058 7.929687965017012
2645 79.62321618410448 7.905736737334719
2646 79.69998080487115 8.657460786128897
2647 80.18157352396032 7.677885565859334
2648 80.1540330748444 6.513996538488655
2649 80.20611075294248 8.068277570541376
2650 80.08651137805587 6.4433112939624895
2651 79.75011791451469 7.416121290944844
2652 80.16956851865397 5.850084294446164
2653 80.15914406330185 9.439426017713885
2654 79.81912749797154 10.240318472921523
2655 79.9818382573095 7.775149276975812
2656 80.14155550365058 6.954398794767249
2657 80.0681680338943 5.787313456981473
2658 80.19963494573533 6.819207995156586
2659 80.05784778979226 5.306740084707667
2660 80.10481541479861 6.842844219755547
2661 80.1184426057373 5.324100465804083
2662 80.0141927028603 8.442090097034221
2663 80.02047450944809 8.0945491934531
2664 80.14495877863743 6.7009984719163596
2665 80.19063509237246 7.247398365055399
2666 80.21058234770963 7.32678872450099
2667 80.14509296334904 8.969582406347932
2668 80.08691316816787 7.39158372198474
2669 80.06697802607317 6.127854438790522
2670 79.80941728017066 7.103754659100367
2671 80.12194011767677 7.204405038153497
2672 80.20285408672451 6.876675176659787
2673 80.14832095608286 8.095868269666436
2674 80.22855077901254 9.542925838230422
2675 80.13610366499269 7.8250835560396315
2676 79.89466816329502 11.068113301835188
2677 80.09507445310592 9.69732059082627
2678 79.93182152789727 9.705643671074316
2679 80.16514859920494 7.2185091101385614
2680 80.24939204891648 8.121528980110412
2681 80.02019858179193 6.579181078304831
2682 80.19246379015888 6.984983427433904
2683 80.06995032381464 6.750602591398609
2684 80.20644464016783 8.437067174477146
2685 79.92530249007761 6.671458070249506
2686 80.19194912861809 9.393025145795121
2687 80.12077173738187 6.376295838179617
2688 80.07503336970076 9.340114762842383
2689 80.17094085150033 6.0431708968472195
2690 80.14517521797197 7.5141418303155
2691 80.06332449090856 6.876040501819884
2692 80.18702355261107 5.903796968917033
2693 80.11127691623857 9.179815530142568
2694 80.19075413380854 8.280546196008222
2695 79.9786561295535 6.884852611608261
2696 79.85994819295924 7.492909413637347
2697 80.04421939924433 6.012354174600985
2698 80.08840172117478 4.926569010217681
2699 80.05216828812571 7.469268909870866
2700 79.88131571761959 7.28295838644083
2701 80.14904731565753 8.75899033590026
2702 80.22870345559352 6.400010291200776
2703 80.15303399973726 7.175323050476204
2704 80.16259398580023 6.148466742346778
2705 79.89768589714107 7.680693588747577
2706 80.20778727281363 5.912119796921105
2707 79.74969366634474 8.32935194801792
2708 79.9586328514476 5.660555721745755
2709 80.14586405363961 6.514155087407275
2710 80.16882783414584 6.448506225539276
2711 79.95340021908852 6.674362819817422
2712 80.18758436858906 7.7067691950662205
2713 79.82613304242851 8.549194812635685
2714 79.98823716496742 7.980138053312507
2715 80.00892689750931 7.168114365566108
2716 80.23700992134219 9.486499835513664
2717 80.19501220631054 7.707539292118561
2718 80.11539663946103 7.751216143684071
2719 80.0600486384882 7.826836993901744
2720 80.20088396270904 8.88310598882296
2721 80.0739659637048 6.3565188387579035
2722 80.02288509313821 9.201937126831101
2723 80.11333108137242 7.240935990407109
2724 80.12023893946903 5.683780282937008
2725 79.84972677595627 7.718889252558922
2726 80.1333851622957 6.593829182641726
2727 80.13656049842413 5.2731203277498615
2728 79.83310970091529 6.707049542436256
2729 80.16440730316849 8.170353576979078
2730 80.20658984886 9.087859145013653
2731 80.15360655261897 8.188339250529935
2732 79.76183214574627 7.246188887679648
2733 79.95736743891382 7.215809947933595
2734 79.92292265510615 5.066442065438061
2735 80.07129299311755 7.181596323702279
2736 80.20387974060095 7.557343100429276
2737 80.11107845622669 10.407546490602009
2738 80.23855806969071 7.338423013312168
2739 80.22403237132352 6.364894668034128
2740 79.9884851666096 7.4268393149120815
2741 79.94689029080715 5.214964569157213
2742 80.0526755715479 9.553360032051298
2743 79.77109681590196 7.073577719458957
2744 80.15383368420788 5.214611087166578
2745 80.23937538998457 9.865572599569997
2746 80.12695941709367 6.062797214680287
2747 80.18709478585296 6.611243425583354
2748 80.1237135396207 8.06442620417366
2749 80.25046650964526 8.487152398573713
2750 79.82738529096468 8.567657603469288
2751 80.21936076266667 8.080548416143543
2752 80.09645238354777 7.73248198114775
2753 79.88128314686385 9.330369112933305
2754 79.80184383131814 8.445764956721929
2755 80.16455506896989 6.182694528072023
2756 80.18855594946326 7.565517484880907
2757 80.1447175190648 7.386882157524209
2758 80.17365562547603 9.297908443664042
2759 79.97669133201029 7.466049621542056
2760 80.08663902055588 6.013338892061533
2761 80.18863411600773 6.2780533580691955
2762 79.95433579464657 7.951682396659386
2763 79.57799382706776 8.880132092472277
2764 79.97872720657888 9.741447312981052
2765 79.98847216408937 6.963406566357362
2766 79.29563062340321 11.240295945475282
2767 79.88550632622258 9.311285838862077
2768 80.12640390466905 6.836303043400939
2769 80.13408830946051 8.691401762205004
2770 79.98755347324513 9.529599682515267
2771 80.11990754803897 6.516160606125368
2772 80.27912409841359 7.498408835241713
2773 80.16230096998962 8.520520012683305
2774 79.41408644468085 9.408220421258637
2775 79.90257677240112 8.043101615017214
2776 79.92898994131743 7.810533743840356
2777 80.08875101785374 5.218795485616044
2778 80.07816789245663 8.53347695054589
2779 80.21391122856558 8.781084315779598
2780 80.15867685212442 7.556243970881842
2781 80.26404749622036 6.429717629740926
2782 79.92572147576578 8.339608058349905
2783 80.0347132863777 7.543093655109214
2784 80.1442333260685 8.978832222224014
2785 80.12486819508551 6.273881674854344
2786 80.12593297866826 8.16890763420866
2787 80.18920477219706 7.615753580817862
2788 80.1361214333464 6.292376339113598
2789 79.77465771465504 7.19443089631093
2790 79.77750045597767 7.602592694393443
2791 80.21202841282295 7.493317471268155
2792 80.18271928908176 7.752003580835905
2793 79.57696319640499 6.943632279351458
2794 79.89766215314393 8.027907868250164
2795 80.06769761730935 7.891509962345289
2796 80.15998766432104 8.396945265203136
2797 80.12537881909618 7.001617420748745
2798 80.13998509061553 7.381064273113372
2799 80.23531760442634 7.728825413329023
2800 80.23178238664748 6.650904581096616
2801 80.18666106113848 7.293094766044536
2802 80.03486761437676 5.012867178420406
2803 80.13500185981827 5.543601415895597
2804 79.94791305553038 8.474034667103176
2805 79.63665941691738 7.493184766018516
2806 80.10045197941609 6.860154627525588
2807 79.69250593963869 7.737747242506418
2808 80.16420181612625 6.425123662578633
2809 80.25781593333755 8.498427240790894
2810 79.61087222686992 9.641019971495005
2811 79.5385022966831 9.39675202448752
2812 80.20942036804625 9.045253209208223
2813 80.21763964955355 6.352590937924275
2814 80.06293042236618 8.504095844531442
2815 79.90849324509219 7.653606752845398
2816 80.0970170767262 8.853872108890409
2817 79.81624497117232 10.07863075775494
2818 80.04274690745956 6.689061896550238
2819 79.97124665526667 9.37478747325189
2820 80.20764613905648 7.208521019843693
2821 80.2490256132418 6.788061278258005
2822 80.05891493455518 6.269364887307558
2823 80.21381607242559 6.924949413169683
2824 80.20387974060095 6.788269992471263
2825 80.11635384088696 7.6291734132894
2826 79.99564990000962 7.082416911401207
2827 80.08741846770963 6.4523242110421775
2828 80.23952129242738 8.468391410100939
2829 79.70335675253708 8.651014321457547
2830 80.09383439669485 6.395878939878941
2831 79.7690745209519 9.130842793720706
2832 80.05644429992816 8.391021833296636
2833 80.07766415202893 9.080882492087095
2834 79.79951680999727 7.970763403490216
2835 80.2382247908692 7.549012165918706
2836 80.16544579382463 6.277194265427613
2837 80.11570679665256 8.185581756248125
2838 80.23222567968827 7.550621965861371
2839 80.00057657801715 7.490934931076247
2840 80.17991377963641 6.818785040887825
2841 80.17863443443943 6.3086792588020275
2842 79.12844765796376 9.920574081547873
2843 79.76849249932106 8.673811482415978
2844 80.0529190560524 6.875667952022281
2845 80.16687735701726 6.070350134920592
2846 79.8139718513331 9.14846817049228
2847 79.73476580699976 7.186456431240654
2848 79.65687341379517 8.526959247168357
2849 79.9250228937729 6.868531870787607
2850 79.62817143893957 9.87378176279452
2851 80.20752246468383 8.0447662024397
2852 80.19126365477194 9.02929245361034
2853 79.8281551978509 7.731118380133692
2854 79.86535595333932 8.943779880623056
2855 79.87371927378358 5.806605688026314
2856 79.9929738974819 7.960064423966505
2857 80.07217810661804 6.4254198829460245
2858 80.04718397888904 10.473080042085405
2859 80.11237497119896 5.962439532985406
2860 79.96797419202362 7.037034082079084
2861 80.15305662414531 6.727015532212373
2862 80.11870890765277 7.901917317162269
2863 80.04526670071535 6.191166291953189
2864 80.08913656512175 6.331617269814796
2865 80.11862713168365 5.90330130258472
2866 80.14767487405383 7.253398048263119
2867 80.12791253908836 6.884204640633322
2868 80.01877672814032 6.764444157988681
2869 80.18769385841027 6.6431595993213035
2870 80.25489729176998 8.096238209595597
2871 79.99105762403468 8.15684523353487
2872 79.5384787698104 7.021926137122131
2873 79.73601965977346 10.176849630938817
2874 80.12130124223751 7.580727683837489
2875 79.89591067259315 7.939793086750825
2876 79.75214551890582 5.939517199999725
2877 80.11236632638466 8.621009418264514
2878 80.05047211902203 10.350227274298195
2879 79.82248201857021 6.142124179386248
2880 80.14171135215673 7.006249288987225
2881 80.20387050766446 6.573171349043474
2882 80.11033349519023 8.699406083837182
2883 79.94416736547905 5.383937521703872
2884 79.94946895218584 9.327228102102275
2885 80.18690972016135 8.417254492294864
2886 80.16139361712074 6.225117457034618
2887 80.16521266343474 8.912049167577239
2888 80.07806103603912 8.861691544408346
2889 80.01195144475868 7.47196650532412
2890 80.25209752401399 6.7613633651590455
2891 79.97010592970982 6.580124427982318
2892 80.25312612177964 7.145783443655556
2893 80.13222040853869 8.576716742077437
2894 80.18882914237047 7.2508973527659
2895 80.26067056118401 8.63680266825198
2896 80.2107045189458 6.430572195518014
2897 80.04163775345152 7.434884543978329
2898 80.1851007768599 7.763622949164286
2899 80.0494101678651 7.41355518423385
2900 80.06936074835238 8.640922090275328
2901 79.94645585460019 9.619292979952487
2902 80.19358614299928 5.428620714933555
2903 80.11371796854661 5.6427170908289845
2904 80.12879046127219 5.949701294209846
2905 79.76753057206703 8.740462302939491
2906 79.99832976084481 8.428293818629932
2907 80.22591984749204 8.213473251529857
2908 79.57026103802 9.547468170957117
2909 80.21772602493193 6.200361243422458
2910 80.29598091907341 8.628339550410246
2911 79.9141923504778 9.022628433648745
2912 80.16180695361395 7.858626680531157
2913 80.18532795656924 7.499919737397352
2914 79.84019811444935 7.241082798411666
2915 80.01135389379185 7.49220569982927
2916 80.05409726642213 5.310375871281381
2917 80.25746363864816 7.633186186141148
2918 80.11145103846842 6.810422463607678
2919 80.17337130954773 6.137656322049098
2920 80.1794902285222 6.613084247331669
2921 80.17855753102506 8.134611713172312
2922 80.18399009314317 6.496314479218723
2923 79.37041399527268 11.002544975795303
2924 79.83500899258374 5.713591463816405
2925 79.68327057453473 7.699831107696395
2926 79.85585021456596 8.635608541599666
2927 80.10234375797639 6.444777476669465
2928 80.17442546989571 6.593051836976262
2929 79.73588270400005 9.948226739930657
2930 79.94685406688747 8.020000387949306
2931 79.6053841745296 8.74710915772896
2932 79.96763057071261 6.057341027967084
2933 80.24829912798103 6.952293576189245
2934 79.99292711860029 7.6209560425477285
2935 79.96441099093516 7.580294706066167
2936 80.2608154899963 7.405973025997686
2937 80.11895685979954 6.832734092804172
2938 80.11794311675325 5.663669812672444
2939 79.52451651177952 8.068016252118964
2940 80.30808058061388 7.473089979048271
2941 80.06563805831712 6.467647841111954
2942 79.82865974508003 9.34557417401662
2943 79.8601126441669 5.713938845776509
2944 80.23363306362745 6.950101234489465
2945 80.1164951356957 6.584468412052817
2946 79.64715358111559 7.61740336791937
2947 80.0064714597083 8.9106359304137
2948 80.06887759048651 5.527051951581222
2949 79.95188125364106 7.53476471093786
2950 80.18102066344859 6.140607548069147
2951 79.82614037632628 6.0943367343804695
2952 80.15882608181259 5.007882996737048
2953 79.5714546878429 7.608112303848494
2954 80.31267007771199 8.134862103141314
2955 80.11827520206045 5.518238212085729
2956 80.03459068234855 7.409883556623492
2957 80.05946688459599 5.614499263153859
2958 79.60200593262444 10.085129668932922
2959 79.90470972306046 5.445913295730606
2960 80.18011662050576 7.024582475286595
2961 79.68822350311025 9.094718425409942
2962 79.97170348043305 7.034409339865551
2963 80.04690730315613 6.36371354203806
2964 80.13986667869577 8.490610806694225
2965 79.82151921575664 7.496202575771537
2966 79.12470327356282 9.186784660716278
2967 80.1398570254049 6.461635475457641
2968 80.18476107531085 7.47124489119988
2969 79.77848336203878 7.881778936146438
2970 80.13513608703818 7.694238082105271
2971 80.10914542850433 4.484501032203441
2972 80.01795398442913 8.62185581822255
2973 80.26273816078586 7.829438225413565
2974 79.68009289578275 9.027659252739992
2975 80.18775993185497 5.955798716142454
2976 80.04366108194078 8.978229959438544
2977 80.18804068436354 6.126339359051555
2978 80.1778090747902 6.278927232697093
2979 80.21812545651595 9.284189794024124
2980 79.71578086902672 7.555252842348774
2981 79.38811072470799 5.848100206221028
2982 80.11609693777334 7.304924409497114
2983 79.94738867754101 8.761508934393325
2984 80.09604112161801 9.418340974042785
2985 80.13510120684221 8.792870468604987
2986 80.10747240198593 6.661744777959906
2987 80.14311938697365 6.947489837335757
2988 80.03801685368923 8.085441064749205
2989 80.17767583400646 6.877593199319543
2990 79.96641413054293 9.695270427719183
2991 80.28686158874511 7.8266624392627575
2992 80.22284657626572 8.282648164504815
2993 80.16458636959405 8.586572259204829
2994 79.90822939511418 9.363346615010189
2995 80.04082121080441 9.020036213594272
2996 79.66754686161933 9.264973314762297
2997 80.10173643236372 5.104708580857993
2998 80.25604629456167 7.179058114285494
2999 80.2552450277207 7.743740441688077

==> data/acsincome/training_curve_agg.dat <==
x y1 y2 y3 y4 y5
1 74.30748977194175 74.87486626510704 73.69907765959684 75.28405699013358 71.33617424866132
2 75.5709258432885 75.7941306335379 75.2367834819092 76.36249607476051 74.0901938374129
3 76.13402129555084 76.36210395993689 75.96503268054892 76.97792277251546 74.99406673723793
4 76.60550863720448 76.85299120710042 76.30996964036862 77.22408182585274 75.78737603915712
5 76.98949862870987 77.15819408350583 76.78804074063731 77.50528719987916 76.27268618439716
6 77.19064144817952 77.37662420331935 76.99107942852298 77.68225655337916 76.57699185269689
7 77.46594838259443 77.60340204509973 77.28938450851942 77.81421438640912 76.86010986574165
8 77.6138356453499 77.76731201491849 77.47636007910128 78.0468979805341 77.15687573040391
9 77.75061180351132 77.87547041060067 77.58892662694909 78.0927639819763 77.01247032295177
10 77.85910286931963 77.96348202177295 77.72277667511696 78.1722092772682 77.36055704363729
11 77.9219673340203 78.01334968820679 77.8456929577747 78.40718517829049 77.30668090797023
12 77.9985879650533 78.10145601751168 77.84994078849921 78.39846808903002 77.6575462464258
13 78.09308451818288 78.18954770134492 77.8652453495537 78.32376286337819 77.5892165401479
14 78.04264560480186 78.15170307187793 77.93061859273973 78.33771273154142 77.48850573331141
15 78.15251877576443 78.24400198670597 78.01092627725356 78.59633990954435 77.64639276444748
16 78.16182986114484 78.332117779183 78.03775430151015 78.56760757552496 77.777190584985
17 78.2046946244345 78.34090773852415 78.11829529970669 78.6544478160023 77.83217907067377
18 78.27575530515608 78.39695072475554 78.14519225263804 78.57698628779993 77.70501961826467
19 78.24994647728303 78.31481401643192 78.1135999601975 78.61415860026007 77.83947144715293
20 78.30527414412877 78.39587949205699 78.22067999249934 78.54417247908472 77.70046683092224
21 78.3216234298375 78.45245779437171 78.14252791572034 78.76610964272132 77.83546649413047
22 78.32965101492827 78.47983051033903 78.23061240705071 78.6788959796962 77.53329653864367
23 78.3689320059214 78.47308904300301 78.25000539596924 78.80648096497352 77.87414537710433
24 78.40304931294304 78.4643699751794 78.31654263888721 78.80202622286012 78.06274917159014
25 78.3917001398278 78.47225576552236 78.24528615392701 78.6572700169804 77.86584960903069
26 78.39853293335977 78.53337383389811 78.28588863419859 78.69770272522739 77.92974596656587
27 78.35277130124396 78.51122714569236 78.28156920975164 78.75437835089355 77.77213637204599
28 78.42662311306412 78.55898329565323 78.29286433171394 78.8388130348975 78.07856586895585
29 78.45657724450061 78.5591840409192 78.29946605082162 78.84698649470732 78.11124934440494
30 78.42102252034076 78.5225931071281 78.33553200690626 78.82400301008403 78.15611997270963
31 78.4548748703609 78.57025295939235 78.34127786493077 78.96076974543537 78.06879244293428
32 78.5110723376476 78.61371735229372 78.39006850483621 78.9208870085948 78.17497355485034
33 78.50426783551825 78.60270101358894 78.37211454236984 78.90068464733113 77.95617226245585
34 78.50919452873524 78.61514651985401 78.4008338027082 78.96204243905784 78.08749395568009
35 78.49066040452524 78.61349952400161 78.36334730928368 78.84559629027817 78.20493245496259
36 78.51383166990232 78.63972614278951 78.39203778080353 79.01145261370263 78.17590113423292
37 78.5517300679007 78.69071891465255 78.43781659188758 78.85082165035793 78.16489583252452
38 78.57458534296873 78.66699350970116 78.4564761369207 78.98139111641524 78.05716231274302
39 78.59757655824538 78.67612096530884 78.46099467224855 79.03784317758155 78.14796437563909
40 78.6054212581598 78.67486039055362 78.48310734133793 78.85527994617172 78.16500999479723
41 78.60554878456878 78.67359541750336 78.52095960810946 79.07025744357345 78.21441046595332
42 78.59584717219985 78.72423261667711 78.51838650480617 78.87934938655499 78.31607862384085
43 78.61211375977288 78.69091574361275 78.52635403756459 78.88830119210856 78.20673040258733
44 78.58133099796747 78.69200396541248 78.46534306248864 78.95715112352173 78.17035696196058
45 78.63853740582184 78.76038613451362 78.5283137019465 78.91880583088913 78.09573047054425
46 78.63820618459481 78.74927109463438 78.55521234790464 78.96580872047238 78.12191882372981
47 78.63207318355578 78.74066960326466 78.5477511613783 78.94487932081606 78.23335012887793
48 78.66192821639753 78.7270397300794 78.55568754782547 79.01521487586072 78.14652551310294
49 78.673569129604 78.75838623519049 78.59536383495353 78.97989992441352 78.16191892337257
50 78.6537066488012 78.7908550357253 78.58343865604503 78.98307527223889 78.27932485873484
51 78.67103546872104 78.75641878274153 78.5784087236025 78.98660243173694 78.2970661262355
52 78.67170162324003 78.76391883593112 78.5878560529612 78.93765491557579 78.15792451100553
53 78.6979866712117 78.79895834329791 78.56475558187569 78.97722544433327 78.26104458622771
54 78.70694564197422 78.79053405356237 78.60136599195329 78.97492622371593 78.31039056395589
55 78.68240554414331 78.83477813407188 78.59740485514119 79.07064586113457 78.2607492842944
56 78.72014910851257 78.82838807000103 78.58131718413489 79.03796002830903 78.04382133595522
57 78.73394548669481 78.82316492297434 78.62104691919947 79.02124263592077 78.12646120663116
58 78.77007296155429 78.85275474761275 78.61924837984878 78.9891478308768 78.448773116559
59 78.7632212421492 78.85138969653713 78.59203518874571 79.03423735960246 78.31817471509069
60 78.74772625359822 78.86947788707339 78.6394267309721 79.03372978882959 78.41983559777049
61 78.78217480356889 78.84558028673304 78.675810389584 79.06356740935236 78.25887628558779
62 78.79094813106335 78.89776657585874 78.60246453426913 79.07996591757637 78.30263115202311
63 78.77972665561978 78.85479364960855 78.64120700317457 79.10054661916952 78.418190036362
64 78.77661149497715 78.88079184025122 78.67135168531625 79.0593460775355 78.323196724404
65 78.80898957992105 78.87052555822854 78.7092681436449 79.04998301546843 78.45528278583176
66 78.80528171006996 78.94791094884897 78.70183635660456 79.09275918937256 78.4004930983057
67 78.81675119039818 78.91319155349916 78.6641827008138 79.14744165171525 78.4531061201727
68 78.77827788694586 78.9096996666714 78.66212302556212 79.10038098938486 78.49192685898524
69 78.8327643082095 78.92644544103221 78.71527995635982 79.1651179438111 78.36444726497082
70 78.84809227976358 78.9500595156331 78.72314141222867 79.16246882453828 78.41098723363704
71 78.8354846698583 78.96843887986665 78.69705823073554 79.11615562405477 78.38930886027981
72 78.85094729450054 78.93189643994793 78.73385140264398 79.08704535361035 78.41867430290907
73 78.83291767623167 78.93710657049851 78.74668709635587 79.19553582111854 78.43358696933737
74 78.86929542119786 78.93826521864284 78.73701136942255 79.13911642472236 78.53177603571046
75 78.83212929245441 78.98805353509987 78.75517357912398 79.19731291881165 78.4062865105139
76 78.87638312175149 78.96292150092259 78.7691286827712 79.20523124513899 78.45580205847685
77 78.87336098189792 78.95274122172705 78.79701043719396 79.13277642965792 78.59792298966171
78 78.88645400551476 79.00852910180187 78.77154447041832 79.18287094916717 78.59899653892664
79 78.90872982799041 79.01216582918647 78.79617176118305 79.13055057900992 78.42060996728036
80 78.87686408364573 78.97807375624075 78.80066178581178 79.13584081659604 78.42586136106561
81 78.89788055867109 78.97604248764274 78.78038146806233 79.10303223113371 78.52204511899849
82 78.90741314394303 78.9861103133961 78.83312338322214 79.28826234864808 78.52643204330462
83 78.89499378012204 79.02496013359294 78.77107796798887 79.23254215199375 78.50289638092899
84 78.99401079284642 79.03754016626661 78.85374602979603 79.1745829331752 78.62527971903012
85 78.93697459297142 79.01966789175538 78.8386439501235 79.24674411133677 78.58826942911001
86 78.93843066279393 79.06552093835043 78.81403862921036 79.18874879532018 78.58899309835768
87 78.93484033747478 79.05001323955153 78.88430414285037 79.21936483043547 78.49444050492309
88 78.97004476906503 79.05398706914141 78.83375441306956 79.1895370134626 78.66620063060506
89 78.9994153926317 79.0661446123922 78.88222961402897 79.22226098058827 78.69305444550044
90 78.98194701946909 79.0798640719218 78.86103311677707 79.20205437949758 78.5900780070334
91 79.00550428877774 79.06718030496697 78.88100744233995 79.22089677328414 78.6026862641371
92 78.98628318030845 79.0834421622274 78.91490129997261 79.28990614365736 78.45623471350098
93 79.0222718824872 79.08009703949281 78.90327927270073 79.26788705328494 78.6153928155438
94 78.98788891065959 79.07582503927932 78.92322312423505 79.23910378001762 78.53786336207374
95 78.99192552501248 79.09101594180561 78.89784733867428 79.18859394791188 78.53025867560855
96 79.02586221406109 79.07767635684777 78.88836175477222 79.24951037570865 78.54682073029313
97 78.99721974344448 79.08624560900603 78.95004845492019 79.33665659969871 78.66055596888167
98 79.06433676906602 79.1371378911992 78.94494117231106 79.30293525975623 78.71734630103835
99 79.00881645924028 79.1154819296967 78.93539790400679 79.2517454630737 78.58443685221346
100 79.04482039429192 79.14090898972646 78.94317031348771 79.34213061942934 78.44911139602692
101 79.0337256424805 79.12588412672976 78.92847840533003 79.35520499418011 78.68525549825812
102 79.04680550034165 79.13075242842653 78.93845342062343 79.36626944532776 78.62841691894434
103 79.06062307726471 79.1569779636267 78.95535463535879 79.39215049359545 78.59999396554014
104 79.07244119201332 79.15755898690436 79.00490991852452 79.28289844590901 78.73132174437697
105 79.07442828588282 79.12602014467505 79.01879256567197 79.35419304319294 78.72455311988995
106 79.08534168720118 79.14376593733797 78.99871367471903 79.25271708374783 78.64297880085607
107 79.08996371000919 79.15839423707553 78.9903713736401 79.30806819322285 78.72656333460428
108 79.07757863096856 79.14139522552858 78.98170799633552 79.29128019917044 78.77931740755919
109 79.07644815664632 79.15959852358957 78.94424150910184 79.32152462846477 78.5932390964898
110 79.09571364868734 79.15370220676876 79.01246864298828 79.33109895310797 78.8163655472748
111 79.07901966624877 79.14137599110792 78.95400757106901 79.40951286343561 78.59282103064334
112 79.09465145279529 79.16621048923778 79.00471253215551 79.35542078224206 78.69029397603087
113 79.11780363884756 79.176748115717 78.98814458894505 79.27804037798232 78.74604536632313
114 79.11579208117547 79.19227405724395 79.04971443040031 79.3946456607894 78.71905951487082
115 79.12938893285795 79.2158250552784 79.05887234448016 79.37617197780523 78.73807404827782
116 79.1149223711162 79.20844521172121 79.03283970980333 79.42688776468711 78.77018155292059
117 79.12815424925716 79.22694693907488 79.02792864690967 79.33821794988857 78.77123213523316
118 79.09701406288224 79.18976286216272 79.02921799687915 79.39571115124131 78.7721557548273
119 79.10301208713472 79.22979748759728 79.01109411946832 79.33226281213543 78.71675413556598
120 79.13173087491325 79.23536724859422 78.9711463274817 79.40188381867247 78.75643196429276
121 79.14593932813331 79.21100861584742 79.04320859262654 79.39645572725684 78.91438033923295
122 79.14351019927781 79.21524181240315 79.01602883720454 79.30778101183533 78.64859249785648
123 79.14801377418475 79.23392800040385 79.09055627015631 79.41690376296178 78.85099084759626
124 79.13503065039654 79.21040238478089 79.06923950182292 79.33278418749292 78.67229874902517
125 79.13665795601156 79.21839398655393 79.0655070777834 79.41742454197971 78.76695107322945
126 79.18792790219374 79.23813576988265 79.08948650370795 79.39630795926263 78.87959581487073
127 79.16635969252471 79.23455681764486 79.06934695614275 79.46420175024711 78.74617357294323
128 79.1576020554339 79.21997268422896 79.08070940480764 79.42668820587821 78.72133278969547
129 79.1571732461279 79.26360792699649 79.08857658863725 79.4198530472625 78.80669170453332
130 79.19547094314194 79.27548633589679 79.11487391315141 79.36875951147442 78.83846899055075
131 79.19593422888514 79.28224509803489 79.1118560767736 79.43687554389642 78.87905071485999
132 79.17138467990486 79.24882696849565 79.05177812090196 79.39130472559141 78.85841959900122
133 79.18380866127612 79.24079173412882 79.10891578380937 79.39617710982597 78.75439134787712
134 79.18952608200863 79.30007570389 79.11251547212919 79.48129112660148 78.90116935376543
135 79.18094820036902 79.28063069863367 79.12541367304507 79.37896275524857 78.89245019829315
136 79.19123709950264 79.24601022252617 79.12895642044809 79.4244366764201 78.96034228818294
137 79.21487498242774 79.28458051544683 79.15089260839122 79.43901017317211 78.90073660633021
138 79.20613769800042 79.29674835409267 79.0981025161501 79.46774005804753 78.89820097342873
139 79.20294051099981 79.28650067006771 79.12161275771922 79.42647744865606 78.88310201309328
140 79.20036944872574 79.28070250819451 79.14117465294417 79.44956597222222 78.79425893782238
141 79.22630438662435 79.27827739251872 79.10747233895786 79.43716412146229 78.8812618089214
142 79.23058169948145 79.30348509645671 79.10655163629087 79.48360615107141 78.83271410403863
143 79.23379650112415 79.29466694176821 79.16075250312711 79.45259499193592 78.99659535172081
144 79.2386172401346 79.30510255458444 79.17544582032875 79.4668947137016 78.97092089846598
145 79.24746724459519 79.32476684637207 79.13965504150275 79.46897564748807 78.8516653817789
146 79.2575748457827 79.31624749842354 79.15726731405337 79.55622148177572 78.92111849549099
147 79.28519543671007 79.31489426979931 79.13231652846298 79.41063506865058 78.87979087504311
148 79.24250978736737 79.30670876034833 79.14848068990254 79.45580124573978 78.92799830238393
149 79.23669546643205 79.31938118292172 79.09327065894486 79.47831234236943 78.88353130023886
150 79.24876710130785 79.33733341521082 79.16330037166821 79.49358567790438 78.90239428861474
151 79.25580111061666 79.3453025615685 79.18488824040142 79.46158557206327 78.87971005907137
152 79.24383190650505 79.30570253375977 79.17067317584679 79.47395553524889 79.02862049490844
153 79.25247236190597 79.32391607078088 79.18877447650833 79.49640074530693 78.91549542407009
154 79.26694796670182 79.31645072373992 79.14662478179068 79.45700331235751 78.94834232669974
155 79.27366918229964 79.35493459375093 79.18580091038568 79.47384157069325 78.86377531793849
156 79.2635418632533 79.32144948120839 79.13311881730401 79.47137824118767 78.9189215039288
157 79.28066508935751 79.35467006552241 79.15460619844873 79.50077170217583 78.95455754928768
158 79.29134103802977 79.34623472133548 79.19295853170436 79.49689620733203 78.80667250202461
159 79.27357691238039 79.34643459545765 79.1688112209129 79.4427906053142 78.90731552281724
160 79.26696285007336 79.33502601867553 79.19768116052131 79.44941294367143 79.0159366933314
161 79.26673141850388 79.34809363672369 79.17822096738158 79.53098222681162 78.98153902320482
162 79.27336166957346 79.38046684669797 79.21342794374493 79.5186037360513 78.94494273934465
163 79.29302934408416 79.35706669336331 79.18689176039503 79.52691252052682 79.00922042651342
164 79.28028385692042 79.38068666766688 79.20269145550986 79.50232172717725 78.97254886118021
165 79.31544572813976 79.36239745869442 79.2507457400824 79.47605581283177 78.7742364018651
166 79.28448715605127 79.37129080922512 79.20638222722796 79.47275559542042 78.99562178121457
167 79.29220405353006 79.36970356522107 79.18791947110248 79.48128591317018 78.99473008854756
168 79.31472528442742 79.36026597680116 79.22589604912365 79.44819389764871 78.94386059538559
169 79.29914209487391 79.38380121983917 79.19769846323649 79.45119052477985 79.0499192864037
170 79.31303776131884 79.35944538802511 79.18331796557942 79.51187594373015 79.04941428433813
171 79.29668938317886 79.360323671349 79.19088982246761 79.50305225197694 79.03765370870653
172 79.3028312672568 79.393066938912 79.23838182370542 79.4794870990801 78.99426835512142
173 79.30419841547527 79.38588701569006 79.22644877523653 79.4722183323461 79.04211752074627
174 79.29822680523279 79.3689062818526 79.21792179336822 79.559491984145 79.0775171138917
175 79.29438231842678 79.35628448941614 79.23755662445413 79.50856296787097 78.94552887060738
176 79.26756251774813 79.35518179942225 79.1780400905818 79.50518829488887 78.75562615851588
177 79.31050092814888 79.3632896289086 79.25581912146718 79.53298210767528 79.05018989414727
178 79.30741896751152 79.3440916801727 79.23964643940005 79.49971764691614 79.0472763335146
179 79.32826291079407 79.40674909934941 79.23397777493618 79.51623354699865 78.95786510314039
180 79.32047422586963 79.35990029822601 79.24906751787398 79.48065138326687 78.9040334378309
181 79.33723963142765 79.40231325421978 79.24765262097606 79.48864744571715 79.14042965943717
182 79.30256262861545 79.3734405423672 79.26593357354727 79.50736503969783 79.03578769240228
183 79.34121184752823 79.40919632004915 79.22108367350779 79.5140040764722 79.02633557982244
184 79.32607177281227 79.39894347718133 79.2440798059377 79.56932078761848 79.05586129933344
185 79.31830419866007 79.39383627339743 79.22669815708267 79.52445509061569 78.97803378316507
186 79.30542934705053 79.37547280694083 79.23315069527666 79.51188288960148 78.8477772241049
187 79.35796275415498 79.42490401140466 79.28173788354589 79.57293223452885 79.01547750285238
188 79.33422559991055 79.38557796537862 79.25221960991125 79.59749600291308 79.13966690144349
189 79.33560994915827 79.4224117391866 79.26499638856062 79.59841489517599 78.90984815657835
190 79.28414160477661 79.38744684439708 79.22611965638526 79.57929494679246 78.9915243953275
191 79.31469387187425 79.38649110806794 79.27008577200529 79.55154639591167 79.08468915763234
192 79.3295961083757 79.39680199443305 79.26600920205793 79.54259885884544 79.08006831749813
193 79.3498621426642 79.41352777346506 79.28006992509265 79.56699865948931 79.05113951439276
194 79.32040864873966 79.3918606027574 79.2545169194266 79.53033235233961 78.92999273734839
195 79.33170723291671 79.39996204563153 79.26481847850069 79.5808283032605 79.12163206813293
196 79.33407271145376 79.40640425276281 79.27274590409561 79.59552571260456 79.0746352932814
197 79.33302776916742 79.40338438225291 79.29048581186964 79.60371779949693 79.06006264686751
198 79.33026469470121 79.40680832290295 79.23013854127478 79.51824511159002 78.92300177307621
199 79.34219326920429 79.41526275830998 79.27163316798669 79.56294446096237 78.99590163934428
200 79.34492313706085 79.41791798722844 79.26330172092841 79.58482838783968 79.00957521583382
201 79.34792723733713 79.45153794709407 79.25615530717164 79.57369268628979 78.99973570364094
202 79.32881285310488 79.40546060520549 79.26943465489656 79.57759189865278 79.01821438383303
203 79.36176249863192 79.4388723224155 79.29624203174149 79.59759337824157 78.89228129495072
204 79.33785234816641 79.43019244666826 79.26684856344667 79.5630551220923 78.97352055811841
205 79.33425571673345 79.43635788455464 79.25135143717053 79.58027411078426 78.9596023070829
206 79.32437181642041 79.41097162877605 79.28133731294128 79.59496090096326 79.13000589955041
207 79.35709362826967 79.42086768929198 79.28447080425498 79.56781597295898 79.0345815287168
208 79.38013166795189 79.42575665949033 79.28608152800865 79.59066056861276 79.07203387484678
209 79.3554456692207 79.4121991333549 79.27504332667542 79.60029977371148 78.99000526857903
210 79.34454960635915 79.42353282975759 79.26895624298899 79.54933218894863 78.94174047990103
211 79.36234203628833 79.4150650869865 79.28058756458793 79.60043431539567 79.05735519245026
212 79.33016583647432 79.41483497187241 79.26323869267375 79.54076449394869 79.09857175296725
213 79.34052160820531 79.42145168155338 79.27298016387391 79.57129142959775 79.15147686526664
214 79.36792724367125 79.40464544968431 79.30689893929286 79.58457639126505 79.1954603590303
215 79.33678841324115 79.4408175405928 79.2657865122446 79.64201005775388 78.99396827263944
216 79.3620416352932 79.46186173652447 79.28743983506234 79.66588053508377 78.93731688870437
217 79.37317592921951 79.42128750347214 79.29664100882168 79.5606722199286 79.05062649183256
218 79.38590535131402 79.42823088202047 79.28638186746554 79.6416273437594 79.12522690489496
219 79.36428122572002 79.42969476758836 79.30190645682012 79.61962546792316 79.01630168803803
220 79.37248336901177 79.43320016336438 79.303461194936 79.57496077609999 79.01127556153297
221 79.36989516718388 79.42076138942801 79.31972829094772 79.63249222728838 79.11130793243505
222 79.34764765987347 79.40915763816943 79.29747930735132 79.55668540264655 79.15710322225944
223 79.34859577688772 79.43785652264751 79.28053046206774 79.66925323730882 79.0650440348269
224 79.3945159438323 79.45327104677663 79.3320331693672 79.6118093775375 79.0193143297038
225 79.35356308501892 79.41782966323302 79.26980104175202 79.64137175566222 79.05376772011483
226 79.33692879479986 79.43717501462316 79.27493913131573 79.64832799695512 79.0659355698318
227 79.37535642949341 79.44478019419402 79.31145387017531 79.62580408160458 78.95711070303386
228 79.37223121977982 79.44576726679517 79.27969165464378 79.6150843346654 79.1334956417504
229 79.35912742125802 79.43852253430198 79.29284355295145 79.60653153278123 79.18496436867662
230 79.38531571648103 79.43720796120233 79.34398219852011 79.62953404789374 79.05460211748634
231 79.35679581285102 79.43928794411133 79.28844701779266 79.61303282441705 78.9995783740175
232 79.3810085901951 79.42097860945756 79.29894590717083 79.61497597734906 79.10596240733123
233 79.37947146914257 79.44642700449921 79.301761813037 79.5718011839095 79.12217564275983
234 79.39855397910225 79.45093133909552 79.29482189372521 79.62616201028399 79.021738373389
235 79.38512782290894 79.44167249503982 79.33717194510201 79.59606856705972 79.05770196072035
236 79.39061477261333 79.45021227757344 79.30070685265727 79.64316879694402 79.14807463247885
237 79.38972637661216 79.42766601761733 79.335004236787 79.61592505854802 78.87476594026326
238 79.38607131366881 79.48093758848488 79.31316924024235 79.64635570114034 79.13687348087674
239 79.40048850497561 79.46568381557678 79.33804419544005 79.66701648330579 79.05916293459254
240 79.38623711929515 79.44672112830176 79.29865613108146 79.59720606098738 79.15440905524711
241 79.39728225142328 79.44184024032847 79.33560784157078 79.63661585217095 79.15843419137293
242 79.38516910530262 79.42107485494256 79.31586524957271 79.6796821881002 79.2152867653721
243 79.39349445954345 79.44213152332634 79.3127329862165 79.65681299063625 79.12237076016055
244 79.3929896975904 79.44872104933835 79.33223039049255 79.58494790643843 79.16105125721413
245 79.38227790193204 79.43641182204382 79.32177300964705 79.55311282690923 79.1774110600986
246 79.4010607779588 79.48659757136735 79.32581381214302 79.64986081039282 79.1716013558937
247 79.37084677785782 79.45847485473327 79.30400031826352 79.68390961204985 79.0843263894191
248 79.389578089546 79.45859217247883 79.32682583493464 79.64857175194733 79.2215396954148
249 79.38136557746162 79.4437685257075 79.29978118565266 79.55464721251275 79.13158715691596
250 79.40423446395347 79.45515165796022 79.34198304381029 79.67986187950802 79.21847179887203
251 79.38628697721886 79.4503818780402 79.3335880544688 79.68551753727053 79.16981254119379
252 79.37052876489713 79.48907437474293 79.29342854713921 79.65817432716086 79.11552305400926
253 79.405525351737 79.44624067819021 79.30234799795326 79.59064460525924 79.06390979712387
254 79.39972351849676 79.48270528717873 79.33878517042668 79.69061525806748 79.17695625811145
255 79.41829473310952 79.47413263181723 79.3507588308243 79.64717766941118 79.15312161373676
256 79.40734466948058 79.489050335852 79.33563762556378 79.67729388377198 79.20370667147867
257 79.39753908186916 79.43637345105334 79.33416375946872 79.58388736626365 79.0819333735197
258 79.38523806831626 79.44473434474529 79.31030594984469 79.66202971020539 79.16881651083001
259 79.39693869461561 79.46874024174355 79.31071799243733 79.66274593828315 79.12779374280612
260 79.40948110846864 79.45556879628795 79.3263303808827 79.73258400115174 79.16477029576176
261 79.39451612956162 79.45808469530971 79.34349310132257 79.7365853130229 79.17105547232049
262 79.3818087816577 79.48576958040039 79.33688679138297 79.65382149843975 79.13465739168211
263 79.38924519108248 79.48911124024556 79.3107683754769 79.66941982136008 79.02659331692847
264 79.40265832920437 79.47673111296588 79.34039144966593 79.68100368820237 79.0534728229874
265 79.40957857018262 79.47205790256706 79.34066701610149 79.59372598299792 79.17988268997075
266 79.39096947326897 79.4783721200806 79.33975143541907 79.6872445665474 79.17856974926531
267 79.39844368194368 79.44530117800716 79.34369446333598 79.62208527243682 79.09341306014133
268 79.41398552674971 79.50320920489126 79.34706828652395 79.64419845266806 79.16303666909866
269 79.4051873873126 79.4909343601862 79.34318771702942 79.64981993191691 79.194180568909
270 79.40553052184083 79.49771503234166 79.34315871332755 79.6803131527269 79.03650607608805
271 79.39393882609973 79.4872401196382 79.34951462015724 79.59633199497496 79.10587953872546
272 79.41326043449232 79.48769693349314 79.34530806849702 79.63596054270707 79.18213693510918
273 79.41177078159016 79.47003449605884 79.31783388242967 79.67378544796225 79.20334979059848
274 79.40843151807181 79.48038472654075 79.32690623224798 79.63263479800331 79.15171731876278
275 79.40697744196999 79.4980844425845 79.35461809626995 79.64091913745376 79.04234943998618
276 79.41607882727294 79.4945935000819 79.3699443707226 79.63634331241852 79.03670476712217
277 79.42237178932723 79.48653010130738 79.36783392239354 79.70490930076059 79.01626490556622
278 79.40137365856143 79.45218782450887 79.33212615423577 79.67643371500711 79.1315087160561
279 79.42794138562307 79.48248196940727 79.36850614889526 79.63250725608756 79.08885188177229
280 79.41875971900295 79.49482700048719 79.3543732666405 79.67700909039314 79.21009519815352
281 79.41874311486288 79.48611775297763 79.35524652848936 79.63681832433357 79.10487790834307
282 79.40861565035883 79.50922874442772 79.34732815864919 79.60478738492598 79.13475701700389
283 79.42318686321599 79.49310365683215 79.36614472839562 79.76869804800532 79.08364364087632
284 79.4086405003072 79.45437931350712 79.34564842845472 79.73766847798568 79.13113213298398
285 79.4224280790337 79.51622799717542 79.36620782949507 79.74283389133498 79.079204670693
286 79.43082882263418 79.49956999729659 79.35820148214674 79.65482122785512 79.13314833650989
287 79.4193768011622 79.49199394176267 79.3512628114471 79.69688807755676 79.16797624012213
288 79.43456430720974 79.48763682336076 79.38345385586453 79.63719845629133 79.11630893898163
289 79.41961168222133 79.4931900829381 79.37498913188014 79.59179938560754 79.1462457877776
290 79.43336418833414 79.50077899771567 79.3707721648988 79.64876479887783 79.21335683428771
291 79.42742868155148 79.51225744290232 79.32909831002974 79.73915421010598 79.12557859912485
292 79.45253141264823 79.51832174253992 79.37303544805441 79.74169545170841 79.15803486290886
293 79.41962077187819 79.48345490033773 79.34748787275628 79.64512520886149 79.19554028695465
294 79.40981144482696 79.50119431376201 79.33993680126153 79.70042652176463 79.18814319904824
295 79.42970053398265 79.49192846342754 79.3498986699316 79.66162453287392 79.09433121287505
296 79.41674704009716 79.51331903646866 79.35323148237683 79.63415790435444 79.11124044198684
297 79.42217849924245 79.50617130413347 79.33686259130741 79.63559852497299 78.94897304094837
298 79.4127989183067 79.47004559741487 79.36545883248753 79.61876795383863 79.09706491775938
299 79.39892266440857 79.48091600415822 79.33742899246634 79.7679388767387 79.14791122085553

==> data/acsincome/training_curve_ind.dat <==
x y1 y2 y3
1 74.55881927321131 73.7967427895551 74.98264153391509
2 75.78573690053668 75.31841425182091 75.89658026594903
3 76.20817065075163 75.86271471002766 76.72891838209367
4 76.67341797435469 76.35207006803125 77.01267748967955
5 77.2906400870117 76.78181306982238 77.06337088102988
6 77.34850463385621 76.97594525283924 77.64665854726564
7 77.60238478411179 77.25165549431917 77.58016970879089
8 77.54315668146113 77.62385340995337 77.85399285776325
9 77.62597882334488 77.65299287439046 77.51906319925581
10 78.08248262430423 77.86266641095267 77.9378469686358
11 77.80553067029072 77.84668820724532 78.40718517829049
12 78.22592610124993 78.14903512200296 78.39846808903002
13 78.28629491608983 78.32376286337819 78.12045427627868
14 78.09081299693064 77.8986590860406 78.06875184595397
15 78.59633990954435 78.34544635578533 78.14433254493642
16 78.22316314261526 78.40713201456265 78.56760757552496
17 78.6544478160023 78.39802631553884 78.18707680003385
18 78.43970983979045 78.4925959384516 78.57698628779993
19 78.25242422634958 78.35457756165141 78.27962410786469
20 78.40066511287472 78.37735865531403 78.46166334524554
21 78.51775061804622 78.43465391308638 78.45418253757629
22 78.40238515852805 78.43697224999961 78.56904077084872
23 78.5094256057121 78.48366699718282 78.57189917253815
24 78.71069287046606 78.4849385975649 78.59333163685764
25 78.57215175973518 78.4651233251295 78.39548213238574
26 78.56197593888777 78.53357046425043 78.69770272522739
27 78.69799249859685 78.62056918088756 78.35192126733739
28 78.4410930759994 78.67717216815426 78.56818432239837
29 78.72666048658148 78.65316410681484 78.70287565150728
30 78.68802583976287 78.43134545013329 78.73318750110215
31 78.62980474159444 78.69062833756347 78.3872759516002
32 78.74325323425226 78.60486242964717 78.63414395911201
33 78.7889169538737 78.60998807888502 78.72792391403203
34 78.74475631308965 78.59523880870537 78.7620070766764
35 78.78881499107794 78.34241998552929 78.45374186610601
36 78.85711247931991 78.58966972363596 78.54581069158264
37 78.85082165035793 78.72576520252706 78.61312392268293
38 78.83849605175908 78.62102471759349 78.58862478183465
39 78.76047696773291 78.60031778719173 78.65568241323598
40 78.71345346764807 78.64355303294144 78.63377503333695
41 78.73633665485625 78.55403764283193 78.63534234351862
42 78.82122930643705 78.72578421503776 78.69476687188019
43 78.69190723662325 78.616546780759 78.59811008173475
44 78.93134277046792 78.42478700338647 78.58401085859867
45 78.91880583088913 78.670707907321 78.5884100302824
46 78.81139374457979 78.73381752342428 78.78943198153777
47 78.74514911068728 78.79875549314386 78.77547974845636
48 78.646142373866 78.72817094362973 78.6845013395072
49 78.94396546451236 78.62149791052413 78.73562899882735
50 78.92226594535813 78.6464312238823 78.76694647891627
51 78.8074787556021 78.74496299949708 78.76876547080678
52 78.91221143698304 78.71740773308198 78.66260776575376
53 78.88309656103316 78.82467405629964 78.78894814472042
54 78.96121146371014 78.77047701916158 78.79339130866211
55 79.00410356279667 78.81536153993135 78.84125033211872
56 78.95423178405125 78.81133151188993 78.8715886161406
57 79.02124263592077 78.73743964958409 78.8840340157812
58 78.91702275124824 78.87596858759464 78.80419760081577
59 79.03423735960246 78.87108608039458 78.85360135939491
60 78.99047915420213 78.90378108627385 78.97514085413202
61 79.01488585981977 78.87554440877464 78.9358448303186
62 79.07996591757637 78.89859575256818 78.96898872543368
63 79.10054661916952 78.7766320475542 78.87716603413354
64 78.94835216944458 78.89587618645852 78.863805495629
65 78.84433895265708 78.9108350691661 78.86049490601803
66 79.02342745218598 78.97156273289416 78.96739160157367
67 79.14744165171525 78.94212692570382 78.89969948712633
68 78.87665046988415 78.95545139199699 78.93727026796252
69 79.1651179438111 78.98544915295669 79.06034016401607
70 78.87774309085914 79.03222633205297 78.9585189234299
71 79.0268033659076 78.9567301583116 79.11615562405477
72 79.08568033906305 78.99912400049696 79.08704535361035
73 79.02774499096957 79.04544946081968 78.90952700893612
74 79.13911642472236 78.95003374041916 78.94097901172287
75 79.14884735085484 79.04688307894862 78.89852651046665
76 79.20523124513899 79.02170955726896 79.12495528774394
77 78.98928531233096 79.04735572542285 79.03065129296868
78 79.07877502167374 79.02115353595596 78.969004659594
79 79.01280336240961 79.06955664646931 79.06560149424308
80 78.98266519659167 79.01868380337483 78.87562944339793
81 79.03125795066398 78.78860838199833 79.0579767591446
82 78.98510875790453 79.04529295517779 79.03575546480097
83 79.18807542056916 79.09339624610215 79.03044335418772
84 79.01372844937976 79.16977993928091 79.04013385774628
85 79.24674411133677 79.16687329045895 78.95552196233791
86 79.18874879532018 79.05996536202862 79.14925382041805
87 79.09016410097753 79.2058003118263 78.90432515592029
88 79.1895370134626 79.125815844978 79.04427720758898
89 79.11117100172713 79.03101882888392 78.96836678133815
90 79.1348997554351 79.17907528427928 79.1255070817479
91 79.21909423475344 79.05920939603155 79.13850175385845
92 79.18791966607728 79.00548765993784 78.82110100469903
93 79.2338491491227 79.14908771596835 79.06556015570874
94 79.23910378001762 79.1962484635986 79.04471687754419
95 79.16964301241136 79.09476390171824 79.04084830253726
96 79.11000669174716 79.04381852983558 79.03535600448524
97 79.19461531352871 78.94319824136926 79.0233121015952
98 79.05990293384758 79.15624218957358 79.1186378143809
99 79.18068287110319 79.2517454630737 79.20647881673335
100 79.2141211171846 79.15610267529438 79.1120946410538
101 79.22032541027632 79.0407978451153 78.98471070733525
102 79.19866408128937 79.1775117211502 79.04984942030163
103 79.39215049359545 79.34607199093936 79.12007644723813
104 79.17265673297769 79.2048132436486 79.16274351081671
105 79.31232024818726 79.09923580051273 79.22479742344596
106 79.10236248494375 79.1049907095052 79.13220995691124
107 79.17920489594114 79.0960725741944 78.98337271374814
108 79.25809289017064 79.08513432162736 79.05190295815972
109 79.22947311717415 79.19087985005274 79.0002174593905
110 79.12116831499935 79.33109895310797 79.01102112959757
111 78.89798082903951 79.24395398357046 78.92998374667748
112 79.20465113917844 79.0137914948839 79.32616604243634
113 79.27804037798232 79.13717607009734 79.15965874587658
114 79.3001932149887 79.22765609460978 78.9659186011179
115 79.35797303392522 79.35404965846253 79.24508105049729
116 79.42688776468711 79.27077525337623 79.28137025469306
117 79.23359337727125 79.16326352618502 79.29613352664046
118 79.25350210919933 79.32288259752171 79.22517398690879
119 79.28334658379069 79.07481519598547 79.23073529270133
120 79.27745851486762 79.36245196213724 79.2270987692742
121 79.25092856801686 79.2766749685826 79.16685242978801
122 79.23972193472638 79.18793710739729 78.92788688705059
123 79.41690376296178 79.36747652180524 79.22797304524755
124 79.25689012832524 79.18125348309873 79.13529030351604
125 79.31059215232759 79.37298662817362 79.06808334297321
126 79.2990842025652 79.36309722142974 79.28899239448157
127 79.33190160079602 79.13928791406164 79.25156404574565
128 79.28891608712301 79.42668820587821 79.21281137505618
129 79.31372409133803 79.36847598165066 79.15400491854267
130 79.36875951147442 79.16463488181607 79.04215651892711
131 79.28582940949656 79.18868537074665 79.21583719498592
132 79.24238341516497 79.21176874422851 79.12450074786878
133 79.2819424475226 78.9031537472648 79.28587500577291
134 79.3284784849731 79.43122615452182 79.18744150284813
135 79.3454679737415 79.31322891498694 79.20714260543372
136 79.4244366764201 79.36520016023937 79.19692042211456
137 79.24756155728667 79.34427193678523 79.15492353356157
138 79.3260608025928 79.22106622226654 79.3480449481511
139 79.23946454401721 79.22632957200074 79.26071775950709
140 79.3002595493168 79.20027285321542 79.18602906160504
141 79.27741964546142 79.43716412146229 79.24434843387988
142 79.28397490545828 79.48360615107141 79.26439866162063
143 79.29758721552513 79.43806346096953 79.27066784000397
144 79.28057910651279 79.43044362848094 79.19422522079614
145 79.34123566739382 79.24880291370826 79.16133342224761
146 79.32843777381919 79.55622148177572 79.17888768014004
147 79.28720790396969 79.41063506865058 79.40631713656461
148 79.23400327785825 79.08553678703618 79.18292595070098
149 79.26227068485903 79.40738563116574 79.27668278685032
150 79.30486422388883 79.46906154685794 79.18741258843154
151 79.40766831726536 79.43103850051753 79.21326083790696
152 79.42365900285206 79.46254556023015 79.27752387790383
153 79.32766167495362 79.39997883640548 79.34875782404478
154 79.3159601442598 79.4087512097057 79.28858757737387
155 79.39522755901484 79.40276464397947 79.27295085220588
156 79.30430980336146 79.29721321931262 79.17109303415135
157 79.28861024716069 79.50077170217583 79.36236007815253
158 79.34849629170111 79.49689620733203 79.28652950191304
159 79.33326839361635 79.27472900943108 79.26610200904504
160 79.38308950762374 79.29910680356947 79.2951218476419
161 79.3525043617748 79.4071597219975 78.98153902320482
162 79.4175314217467 79.498372065294 79.32785824061273
163 79.41235392747879 79.45545908670113 79.36013703136253
164 79.32573293498821 79.49705814293395 79.23422269079887
165 79.2952648560125 79.43633909618806 79.34611353395229
166 79.44579534785323 79.17261178962475 79.14960117328323
167 79.46247090596381 79.37746866837617 79.28879473774637
168 79.37786900205562 79.34464932463044 79.34401586699067
169 79.3896951610866 79.38333029738911 79.14951265606977
170 79.431362435165 79.51187594373015 79.3474309066341
171 79.38613083618688 79.25533416108652 79.3832655086379
172 79.37681549183158 79.41543421815558 79.22572808436293
173 79.28539361215385 79.40505009715338 79.17786572816983
174 79.47781764009882 79.55550371997661 79.32684639808426
175 79.09698240015973 79.50856296787097 79.34722371900747
176 79.35888638962274 79.42579043708278 79.25221157761608
177 79.41822651866306 79.5086465295194 79.2925578254025
178 79.42759944203164 79.42389339066416 79.32316450706618
179 79.36322475256831 79.39988413230274 79.27274575841983
180 79.40380396979651 79.32031608767439 79.35422018652993
181 79.43701082005788 79.42589183919277 79.34749511702493
182 79.5066822874314 79.40175927491262 79.33369506131163
183 79.48522566732788 79.42879286424125 79.40989581245506
184 79.49941171125923 79.38927914941725 79.2387549897663
185 79.40785690369933 79.18398692947737 79.26720725914048
186 79.46720920524743 79.30028981862922 79.33683033222457
187 79.5145914404905 79.30865345481016 79.42715065323046
188 79.35756000327562 79.29076389265111 79.32634201503059
189 79.43733046595143 79.47340475723462 79.33214124376491
190 79.44189632870746 79.52988034963528 79.47640191290144
191 79.29031772255391 79.38739029848732 79.30681641342663
192 79.50692446500528 79.42864106286603 79.34807263814989
193 79.31546295396359 79.5152740314595 79.20786913982137
194 79.39335317488492 79.26718647211118 79.33498778729411
195 79.45121945604092 79.43051945024975 79.2968475490483
196 79.4390060278757 79.50090161129573 79.40252254574149
197 79.50829219654909 79.44353927139386 79.26624812101876
198 79.33220180586989 79.51824511159002 79.39812621040787
199 79.56294446096237 79.47819796743218 79.43694253972578
200 79.50480710515977 79.22643197418705 79.29172060525606
201 79.51589738550273 79.5129053718825 79.36151855047456
202 79.52443502599736 79.52262802026158 79.35781082824597
203 79.45408285102357 79.48626545448782 79.43914853937666
204 79.46315158091322 79.48522441678548 79.44230646496644
205 79.51772534090166 79.47218665953453 79.34033459512632
206 79.49814925188635 79.526876894182 79.48663982279433
207 79.55238676728341 79.56781597295898 79.41632382141242
208 79.4075916601277 79.41473551844564 79.4458474251091
209 79.36595332106852 79.51996480104175 79.3308282794208
210 79.3970747470935 79.32520433175479 79.34928279144385
211 79.40110080653464 79.53168076605226 79.35602167579614
212 79.52279007187109 79.51341973756578 79.35021495648517
213 79.39601194639918 79.54778278312217 79.32046436081406
214 79.38739495981716 79.36726162063921 79.34571085513011
215 79.5364277015777 79.53995902775807 79.30897840007674
216 79.50622037774124 79.5021688624069 79.27719930310128
217 79.53313149987451 79.5084421024872 79.28338821346983
218 79.51902434119225 79.44417935006169 79.44365500908235
219 79.49385062154181 79.45491303625869 79.38689930434752
220 79.37189816616726 79.4290575928465 79.39037148549109
221 79.49338980009031 79.54959808001524 79.34193426739378
222 79.41507821083107 79.54675354778287 79.34316440859497
223 79.52159300701848 79.51471423564041 79.3165397606468
224 79.45149219956032 79.54333718430162 79.43024795674836
225 79.59843618668853 79.51602570755377 79.34265153669632
226 79.43700864106972 79.55359837447715 79.39459635548953
227 79.58862087868158 79.56967881915354 79.33336330277257
228 79.27916711711167 79.5479275211571 79.37455506495925
229 79.52845693963503 79.52193572266155 79.3660675834597
230 79.56494540290534 79.41736378915036 79.29733075522944
231 79.61303282441705 79.51955784384035 79.36843988240794
232 79.54910226661252 79.36930974854273 79.36992113399968
233 79.55858819461406 79.35671112012663 79.40355246817415
234 79.5273400081943 79.58734843782088 79.44503209203137
235 79.43089712068716 79.52377362013215 79.44394311653151
236 79.44776624254091 79.41749059435342 79.33154896640713
237 79.54029619301011 79.54955821069993 79.43933354381319
238 79.309776569994 79.57571955181517 79.37821785350604
239 79.52463782703296 79.4272846851636 79.38755410849218
240 79.5416381265667 79.59720606098738 79.40451359016632
241 79.55903678900125 79.44033166093847 79.38334645144758
242 79.6323891617278 79.54404928026074 79.39706375077186
243 79.55304515939197 79.510642135268 79.43557639097152
244 79.53550107830497 79.51125877710001 79.38192106301102
245 79.45377230510589 79.55311282690923 79.46629667366103
246 79.55076275729903 79.59501840225258 79.40128544545615
247 79.33230681886937 79.49745568124006 79.37699726078911
248 79.55009091480285 79.59883082569218 79.32643856693613
249 79.37478654371586 79.48104271795154 79.23091835645548
250 79.46503669286042 79.35156059978246 79.45367939250464
251 79.51067791308049 79.39836811699918 79.38447869051085
252 79.57811737425074 79.53958324744971 79.32542768428057
253 79.56656228107535 79.5692504413782 79.45120421517551
254 79.52671926622625 79.55889036135194 79.36606789821326
255 79.50485232491016 79.6017257607433 79.47480479947147
256 79.4943546164725 79.56736525260301 79.44856723482678
257 79.53996654609755 79.35284303898288 79.2949789663599
258 79.53919102753224 79.58903315754904 79.32742032599829
259 79.5220926673348 79.51956974544197 79.46927885260328
260 79.52113527155612 79.5395167350153 79.42852984719357
261 79.35058124336192 79.51140726505128 79.47484124562973
262 79.55626878758034 79.49003087550369 79.4867308108623
263 79.5615303523997 79.39400201899043 79.41730777782227
264 79.55837229304254 79.39936219514992 79.40387496934123
265 79.57510688248443 79.54660027016011 79.40868493112832
266 79.532452105413 79.5894256315916 79.4489255732867
267 79.58166436851735 79.53580901755643 79.42054347662788
268 79.55278747985415 79.5564633092117 79.26421255168268
269 79.47563099337145 79.50558178563102 79.31636877475039
270 79.54561254114769 79.63329582351916 79.40514316517107
271 79.55675875516339 79.44133378718502 79.45554442243068
272 79.54125379285914 79.54453388994277 79.41369509060252
273 79.59855277903488 79.49079500642715 79.36518382488637
274 79.49257701872949 79.47522909741895 79.37497760931383
275 79.52686436782848 79.519825618835 79.43651647701296
276 79.30696000335917 79.38012295081968 79.46501964289779
277 79.39289791827728 79.59767931667876 79.43039710319937
278 79.50407521855199 79.44863861520486 79.47132637743776
279 79.45986289367303 79.5884709402633 79.37452973867596
280 79.58325008388478 79.55805943789633 79.49801342787362
281 79.57895888444865 79.57090334100502 79.45367856100091
282 79.60478738492598 79.49633177720226 79.45649650279476
283 79.08364364087632 79.46693955742042 79.40645370673705
284 79.25859632580817 79.50406941828767 79.48990677080346
285 79.5555931306986 79.57274272559178 79.46838963411062
286 79.57478753022191 79.48807031625115 79.48834348596529
287 79.42422645581857 79.35039533651255 79.54063550206388
288 79.58679382415504 79.57610817848865 79.40498821613795
289 79.47167476094083 79.53090438191121 79.47509558638878
290 79.58739775838902 79.57185994093922 79.53204942668295
291 79.54284920412708 79.59509941042431 79.47052234350022
292 79.58260715503258 79.54354153321039 79.52639301686845
293 79.58153470517347 79.46750533188415 79.39255236316623
294 79.58503137380077 79.6242553801145 79.40200750317598
295 79.51947695479183 79.53194089717168 79.40685529705382
296 79.56254308999921 79.30996829667805 79.45176259139537
297 79.55689461822095 79.43402240411717 79.29408458526967
298 79.61876795383863 79.45978975599287 79.41707162445266
299 79.56361081657802 79.58294805135425 79.37983327949914

==> data/acsincome/uncertainty_bnn.dat <==
x minpos minneg majpos majneg
0.0 0.046801872074883 6.346058502726822 0.0 3.1556929792651873
0.003061224489795918 0.15600624024961 13.336638572136836 0.12467532467532468 7.557293561295016
0.006122448979591836 0.40561622464898595 19.492645843662206 1.018181818181818 11.931611495089124
0.009183673469387754 0.748829953198128 25.06197322756569 4.4363636363636365 16.114950891233175
0.012244897959183673 1.575663026521061 30.300776731118823 9.309090909090909 20.671153146598762
0.015306122448979591 3.135725429017161 34.85374318294497 14.275324675324676 25.44561658785013
0.01836734693877551 5.195007800312013 38.762188068087916 19.324675324675326 30.183703164787197
0.02142857142857143 8.003120124804992 42.38142455792431 24.654545454545456 34.62168061113132
0.024489795918367346 11.014040561622465 45.66187407040159 29.693506493506494 38.805020007275374
0.027551020408163263 14.321372854914197 49.000165261940175 35.251948051948055 43.78865041833394
0.030612244897959183 18.221528861154447 52.27235167740869 40.592207792207795 48.16296835212805
0.0336734693877551 22.80811232449298 55.7676417121137 46.08831168831169 52.30083666787923
0.03673469387755102 27.19188767550702 59.114196000661046 51.15844155844156 56.43870498363041
0.03979591836734694 32.35569422776911 62.51859196826971 56.68571428571428 60.77664605311022
0.04285714285714286 38.40873634945398 66.31135349529004 62.44155844155844 65.76027646416878
0.04591836734693877 44.92979719188767 70.6577425218972 69.21558441558442 71.34412513641324
0.04897959183673469 51.93447737909516 74.73144934721533 75.17922077922078 76.79156056747908
0.05204081632653061 60.702028081123245 79.10262766484878 80.46753246753246 81.45689341578756
0.055102040816326525 69.95319812792512 83.49859527350851 85.15324675324675 86.13132048017461
0.058163265306122446 76.5990639625585 87.12609486035366 89.11168831168831 89.83266642415424
0.061224489795918366 81.54446177847115 90.13386217154189 92.04155844155844 93.07020734812659
0.06428571428571428 86.48985959438377 92.6871591472484 94.61818181818182 95.31647871953437
0.0673469387755102 90.60842433697348 95.23219302594613 96.15584415584415 97.03528555838487
0.07040816326530612 93.65054602184087 97.12444224095191 97.34025974025974 97.98108403055656
0.07346938775510203 95.78783151326053 98.13254007602049 98.26493506493506 98.75409239723535
0.07653061224489796 97.4414976599064 98.98363906792265 99.05454545454545 99.31793379410695
0.07959183673469387 98.48673946957878 99.54552966451826 99.43896103896104 99.72717351764278
0.08265306122448979 99.34477379095163 99.78515947777227 99.74025974025975 99.85449254274282
0.08571428571428572 99.6411856474259 99.93389522392992 99.88571428571429 99.94543470352856
0.08877551020408163 99.85959438377535 99.97521070897372 99.95844155844156 100.0
0.09183673469387754 99.95319812792512 100.0 99.97922077922078 100.0
0.09489795918367347 99.98439937597504 100.0 100.0 100.0
0.09795918367346938 100.0 100.0 100.0 100.0
0.1010204081632653 100.0 100.0 100.0 100.0
0.10408163265306122 100.0 100.0 100.0 100.0
0.10714285714285714 100.0 100.0 100.0 100.0
0.11020408163265305 100.0 100.0 100.0 100.0
0.11326530612244898 100.0 100.0 100.0 100.0
0.11632653061224489 100.0 100.0 100.0 100.0
0.1193877551020408 100.0 100.0 100.0 100.0
0.12244897959183673 100.0 100.0 100.0 100.0
0.12551020408163266 100.0 100.0 100.0 100.0
0.12857142857142856 100.0 100.0 100.0 100.0
0.13163265306122449 100.0 100.0 100.0 100.0
0.1346938775510204 100.0 100.0 100.0 100.0
0.1377551020408163 100.0 100.0 100.0 100.0
0.14081632653061224 100.0 100.0 100.0 100.0
0.14387755102040817 100.0 100.0 100.0 100.0
0.14693877551020407 100.0 100.0 100.0 100.0

==> data/acsincome/uncertainty_mcd.dat <==
x minpos minneg majpos majneg
0.0 0.015600624024960999 2.2723516774086927 0.0 0.7002546380502
0.00816326530612245 0.046801872074883 5.511485704842175 0.01038961038961039 2.5190978537650053
0.0163265306122449 0.046801872074883 8.692778053214345 0.05194805194805195 4.856311385958531
0.02448979591836735 0.062402496099843996 11.799702528507686 0.17662337662337663 7.56638777737359
0.0326530612244898 0.187207488299532 14.815732936704677 0.6961038961038961 10.722080756638778
0.04081632653061225 0.31201248049922 18.253181292348373 1.922077922077922 13.450345580210985
0.0489795918367347 0.34321372854914195 21.798049909105934 3.5324675324675323 16.178610403783193
0.05714285714285715 0.4836193447737909 24.5579243100314 5.5064935064935066 19.070571116769734
0.0653061224489796 0.748829953198128 27.268220128904314 7.916883116883117 22.280829392506366
0.07346938775510205 1.0140405616224648 29.978515947777225 10.524675324675325 25.481993452164424
0.0816326530612245 1.5600624024960998 32.870599900842834 14.036363636363637 28.755911240451073
0.08979591836734695 2.230889235569423 35.333002809452985 17.36103896103896 31.884321571480537
0.0979591836734694 3.073322932917317 37.89456288216824 20.83116883116883 35.35831211349581
0.10612244897959185 4.430577223088924 40.38175508180466 24.51948051948052 38.59585303746817
0.1142857142857143 5.803432137285491 42.79457940836225 28.332467532467533 42.44270643870498
0.12244897959183675 7.7067082683307335 45.34787638406875 32.47792207792208 46.44416151327756
0.1306122448979592 10.249609984399376 47.859857874731446 36.68571428571428 50.4547108039287
0.13877551020408163 12.901716068642745 50.396628656420425 41.35064935064935 54.80174608948709
0.1469387755102041 16.661466458658346 53.503553131713765 46.52467532467532 59.28519461622408
0.15510204081632656 20.65522620904836 56.899686002313665 52.43636363636364 64.09603492178974
0.163265306122449 25.80343213728549 60.06445215666832 58.38961038961039 68.67042560931247
0.17142857142857143 31.8408736349454 63.7250041315485 64.18701298701299 73.00836667879229
0.1795918367346939 39.656786271450855 67.7656585688316 69.89090909090909 77.39177882866497
0.18775510204081636 48.11232449297972 72.53346554288548 76.02077922077922 82.29356129501637
0.1959183673469388 57.394695787831516 77.40869277805321 82.53506493506494 86.75882138959622
0.20408163265306123 66.69266770670826 82.06907949099322 87.81298701298701 90.50563841396871
0.2122448979591837 75.44461778471138 86.85341265906462 91.71948051948051 93.23390323754093
0.22040816326530616 83.8377535101404 90.98496116344405 94.2961038961039 95.21644234267006
0.2285714285714286 89.53198127925117 94.08362254172864 96.23896103896104 96.78974172426337
0.23673469387755103 93.51014040561623 96.45513138324245 97.7038961038961 97.98108403055656
0.2448979591836735 96.34945397815913 97.73591141960007 98.72207792207791 98.88141142233539
0.25306122448979596 98.11232449297972 98.72748306065114 99.26233766233766 99.35431065842124
0.2612244897959184 98.95475819032761 99.28111056023798 99.6987012987013 99.70898508548564
0.2693877551020408 99.46957878315132 99.6198975375971 99.8961038961039 99.89086940705711
0.27755102040816326 99.79719188767551 99.83473805982483 99.96883116883117 99.95452891960713
0.28571428571428575 99.95319812792512 99.96694761196497 100.0 100.0
0.2938775510204082 100.0 100.0 100.0 100.0
0.3020408163265306 100.0 100.0 100.0 100.0
0.3102040816326531 100.0 100.0 100.0 100.0
0.31836734693877555 100.0 100.0 100.0 100.0
0.326530612244898 100.0 100.0 100.0 100.0
0.3346938775510204 100.0 100.0 100.0 100.0
0.34285714285714286 100.0 100.0 100.0 100.0
0.35102040816326535 100.0 100.0 100.0 100.0
0.3591836734693878 100.0 100.0 100.0 100.0
0.3673469387755102 100.0 100.0 100.0 100.0
0.3755102040816327 100.0 100.0 100.0 100.0
0.38367346938775515 100.0 100.0 100.0 100.0
0.3918367346938776 100.0 100.0 100.0 100.0

==> data/acsincome/variance_epochs_baseline.dat <==
0 7.822459050504989 8.344913252334116 7.349657380882311 9.624400159005047 5.833291906879061
1 79.02250937890787 79.77803251354732 78.10285535639849 81.59649854105876 75.97957482284285
2 69.03533458411508 70.41510318949344 67.74546591619762 72.85803627267042 65.07191994996873
3 79.83765129052642 79.90448646283964 79.76838574831089 80.27025713313566 79.6286394789287
4 80.45973899388098 80.55314886012887 80.34466886879298 80.72778469702713 80.16461796718471

==> data/acsincome/variance_epochs_extreme.dat <==
0 5.017510647372934 5.396937649435351 4.622727699766327 6.639902469603709 3.4810506535419257
1 78.55725031341413 79.20497283744255 77.96698704554952 81.66527371500209 75.66861679899708
2 83.22932917316692 83.90015600624025 82.58970358814352 86.30265210608424 80.78003120124805
3 79.81678199005945 79.85576454536594 79.76561738621966 79.94347529480558 79.63161485235358
4 79.45425361155698 79.53451043338684 79.37399678972713 79.69502407704655 79.0048154093098

==> data/acsincome/variance_introduction_best_validation_epoch.dat <==
6.960580105910104 79.55076275729903
7.570719126956571 79.53168076605226
8.019842449499036 79.47052234350022
7.624704884700891 79.43262766818962
6.853698943563814 79.30707645298637
8.086129655328852 79.43787275788846
7.76425882576072 79.58985083661612
7.933301996929663 79.38016712071148
7.284333932923261 79.55370142658526
7.751797162137211 79.39405573994033
7.491620860182986 79.46140165577995
6.850345801641586 79.38764076836168
7.688236694013072 79.44941294367143
8.31595684221505 79.54062674512018
7.172053988828331 79.52497491096099
8.168272961508022 79.47498063250198
7.632594863042345 79.4550757979134
7.471959128874224 79.60243690493827
7.779989310833748 79.483066683014
7.361749708374367 79.53265882323366
8.47756793439896 79.60160883862
7.996716945183263 79.53109975562167
7.236291971157256 79.42686063975569
8.226823539766013 79.5100809027427
7.733632347770314 79.45288600539932
7.387166354988943 79.52922748781356
8.683276615968841 79.44238429565118
8.098261252283745 79.50876000162222
8.050651665047392 79.54959808001524
7.8059156787537525 79.42141985070036
5.626814837147888 79.53523417487428
7.718459971610129 79.42764577123064
7.568386906843326 79.39169400340053
7.822169704089873 79.45726831517193
7.357864478241781 79.53527760326115
7.6991853028004025 79.47515850104978
8.54848419579415 79.35570595352546
6.387562028880336 79.52162069902516
8.652256226998569 79.3856274497007
8.436063182339728 79.27165310932165
8.867258099607712 79.45489253773125
7.789650716774374 79.52413672335545
9.401778969784866 79.3918648563609
7.585607838803749 79.50019040365575
7.114470037613778 79.4444160201493
7.382905262080965 79.74169545170841
8.359369527606946 79.4734877949283
7.245001499252718 79.58497649112388
5.624046088825514 79.47042082361135
7.37668069750246 79.61605612860694

==> data/acsincome/variance_introduction_last_epoch.dat <==
6.526677365554745 79.56361081657802
6.538439722105989 79.58294805135425
8.82994684693523 79.37983327949914
7.624704884700891 79.43262766818962
8.043976381561633 79.29949345438378
8.558851960515282 79.35155165830281
8.42813625694852 79.6611570222049
8.41294097621779 79.3081977877864
8.791111679346571 79.20638476019161
8.939067762974387 79.34795393259269
7.634656451533519 79.43519227911875
7.519552666824785 79.31962136192517
8.9614574530432 79.14791122085553
8.019031502608657 79.43912195520923
8.736426528270169 79.39936264248257
8.143998693362658 79.36799532770502
7.91375595732137 79.34948685990372
7.828283263975817 79.65686450551836
6.859772357684241 79.1692380104861
6.377852097739957 79.45792893687985
8.228519002599551 79.62589349838645
7.603938506581902 79.41723805945875
7.013377280789422 79.35415022165432
7.534142357372022 79.54085280977009
7.993208963056313 79.4646053360162
9.204955619491487 79.45259467380019
9.006008842331246 79.55538422635028
7.269486622610335 79.39498528365625
7.390264457809717 79.3136803444638
7.874788447162295 79.30204853946994
9.079686751323997 79.5416834610538
6.721095714875166 79.25696904394255
7.13214888639426 79.53192710125417
8.237699548461755 79.31657445118478
8.0659187460869 79.48550958861902
8.326030748740255 79.35130255639353
7.753526800292154 79.33978538608675
6.953375830955924 79.3366435279262
7.402247820280347 79.38547116746953
7.302320848212246 79.44115919466086
9.08004169532107 79.22819819543048
8.51675790309201 79.48441439767385
8.14457055249602 79.2633664645164
8.14164545192373 79.36590101939889
6.3250688195576625 79.4691908945615
6.674475326108384 79.7679388767387
7.809117666575044 79.40260062900708
6.271748525264062 79.39848268633457
5.624046088825514 79.47042082361135
9.16560908005574 79.6431375898296

==> data/acsincome/variance_introduction_mitigation_avgodds.dat <==
0 7.894272202241833 8.424337436765837 7.277695179010813 9.204955619491487 5.624046088825514
1 1.0448647317032926 1.7620306430413155 0.7399290534116167 3.0440913062012425 0.4777682792864141
2 0.8097963959134147 0.9849040311015584 0.6654656576842857 2.2456434947808592 0.5652449448848823
3 0.9347913565125473 1.1465478060895342 0.7249639884456323 3.2104631822973753 0.4159461322026728

==> data/acsincome/variance_introduction_mitigation_disimp.dat <==
0 30.58546902791752 31.851134670706625 29.420116723325833 33.63309457078435 25.726823906699536
1 13.530123293073547 14.871218261384413 11.980588432989045 17.193118725582035 9.089970580437058
2 16.38476667464401 17.79030065074776 14.524964943004305 21.955180723934976 10.764329942261618
3 14.65231910682454 16.043644796629636 13.618312854638164 17.939096750360328 10.843907090633353

==> data/acsincome/variance_introduction_mitigation_eqopp.dat <==
0 9.864325504607535 10.672584222475438 9.08000610531645 11.783019608180501 7.133626920326663
1 0.79471108062798 1.3627782552715684 0.4522108440534883 2.741357470970418 0.01551094486158533
2 1.1543368992865288 1.8110217515584641 0.5496674792316275 4.528381249118551 0.04640900771402112
3 0.7217542435468571 1.167452771779773 0.32953263046594516 1.8761465390650267 0.06779847033407949

==> data/acsincome/variance_introduction_mitigation_fscore.dat <==
0 79.39892266440857 79.48091600415822 79.33742899246634 79.7679388767387 79.14791122085553
1 79.06924835990452 79.15989658198805 78.98775359423013 79.33868497048789 78.80823090294025
2 79.1337707025506 79.17798764344411 79.07008933466352 79.28897383469237 78.89010993123897
3 79.16320110773192 79.22002749491742 79.06359359047417 79.49583894836753 78.88645500398806

==> data/acsincome_arch_2048_64/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 9.572279647939194 12.645813300659215 8.165659594499452 18.250748722203262 2.685867590987075
2 8.462591053742308 10.893986969052285 6.809752850781795 16.01264114541231 1.16444724276472
3 8.083438140939082 10.562996688453424 6.5514718865799715 14.590734851018878 2.569950117404239
4 7.7201060019607315 10.08675640785988 5.466060708229602 16.37227178337347 0.6522952045194125
5 8.102771090610814 9.96919283041866 6.6458127152440305 13.946352636798725 3.540078469796003
6 7.669705679533486 10.220068724881841 5.824161133293814 14.668419698052126 2.9439259466934304
7 7.898718820830146 10.007790510699982 5.498415244540084 14.860480159811454 2.206151738008666
8 7.781636255107726 9.588832326548406 6.45800854405485 13.789609654785446 2.7967792395614186
9 8.216340352087318 10.192132437380785 6.55641556196949 13.874864833726486 3.392507761305055
10 7.690603103779601 9.378667525206957 6.104101071432279 15.721672369975744 1.5616662268233161
11 8.368008458037945 10.111352805785657 6.803361389349181 13.117720479329495 3.318094943016195
12 7.829271980541625 9.564618600056276 6.367989479919759 14.435296470782571 2.803366469743819
13 6.853057164779003 8.728234581554876 5.584926861812634 14.453072294843858 3.9903820192244575
14 8.404621490320311 9.900436966227932 7.188702868069829 14.179485487226001 2.73971287502318
15 7.7434331383404995 9.742059491244003 6.339985710538656 12.67602038463754 3.660411946368562
16 7.756305647582947 9.08763795788416 5.482516938778733 12.915388394293839 2.360670708090801
17 7.504174335217173 9.067818195572379 5.619880922114957 11.121254559940361 3.3466532654827756
18 7.807320867670269 9.298711454889757 6.399301148153928 15.499841493476879 3.1787858512991427
19 7.638439231094253 9.564692868529672 5.696243731709595 12.564106064542768 2.106548491534806
20 8.367116930414195 9.388308701176229 5.574152140449973 11.689267638996792 0.6190449335416335
21 6.985858473816451 9.243511202018464 5.644471372412463 15.178403149928963 2.1624826228011678
22 8.10152692469389 9.606325480939082 6.09248199011254 12.570483192661008 0.6969174631481667
23 7.634015544340036 8.83431573168846 6.442177334686676 16.62524823357358 2.10414529835741
24 7.710793986082625 8.972992291385008 5.74787013875801 12.050897329684446 3.5220059776040147
25 7.176490824535172 8.929960927455106 5.943384392601532 13.330545087342976 1.3042750651052828
26 7.667882090941093 9.058834266095428 5.536891033840368 12.559938747295677 1.0472515283535822
27 7.759945231297403 10.006169148938785 6.368210527734802 13.232818287932757 1.7498997217897563
28 7.974824280650459 10.085467949707557 5.838693608681602 14.783857547843152 0.5738892681550783
29 7.53317095263534 9.431515953077644 6.167872523522457 12.627804138209017 2.994607960028897
30 7.866694172602373 9.25653864417308 6.531973669227378 12.092023484515929 2.09557174805228
31 7.207353265102921 8.89439662441908 5.794943627930854 10.999033018290243 2.652984295410801
32 8.110324049733745 10.017349043857072 6.705652933525428 11.655308141358795 3.544327860959147
33 7.539442066406268 9.294706016624243 6.043021184303375 11.569782332842795 1.5047411157245685
34 7.472204690087679 8.381059101890429 6.0360575436780195 13.086849434796912 1.5602389320069854
35 8.620517830928843 9.726385182164453 7.037082028742936 14.065468583983009 2.118806933458876
36 7.319123422498224 8.899934876129812 5.989785529023946 12.993211896308477 4.492868988823448
37 7.191871306744822 9.150944826158254 6.125609484127592 14.325737915102785 2.841534544141881
38 8.089240090276471 9.054315561281335 6.272757613531619 12.307690481108835 2.8278602209532306
39 8.427233262437401 9.128160234689368 7.018051289310221 12.675402111254108 2.0819179139417345
40 7.539506197945887 8.810123458629977 5.842325018462477 11.284399542640408 2.7176115386239816
41 7.282252765438148 8.437175722273107 5.867048798567426 12.009322306674102 3.0006187421294213
42 7.959662058404559 9.082874397071574 6.960829152286574 13.147459505439379 2.9013457833789724
43 7.704658803586539 9.27762368477317 6.71195442859256 12.470774475408662 4.56673219707116
44 7.53358018149159 8.88501066776163 5.544662648334948 10.600924946108922 3.68928405809079
45 7.93641092467882 9.82639927715848 6.316401928878193 13.231318232668892 4.06799720517278
46 7.476536224429799 8.494185676245575 6.248825315551998 12.415124447698169 1.8364732558307257
47 7.158643013737905 9.541514353110875 5.763899542695785 13.684765124358922 3.1004600270390674
48 7.982936733874019 9.451423429107288 6.863758435763845 10.78947980576603 2.846785214155602
49 7.433092962478094 9.52081726135561 5.566822964423087 12.812070962594516 2.290033707316214
50 7.92576359991435 9.147159611603202 6.260759372728542 12.252562178098767 3.5332536588730146
51 8.068820742458007 9.503043213559728 6.7524314973900506 13.007531743216877 3.0298995382383564
52 7.706476279849121 9.10257104744058 6.221859364741766 11.999031072835061 2.436792771166803
53 7.1854782689198595 8.153524226901862 5.809803519633573 10.952590355000908 2.5051250719307485
54 7.478610203307297 8.99988448715757 6.0512850621846015 12.768456426463981 0.8048617968102578
55 7.810016733773043 9.22964351836511 6.724076918458823 13.091173087524608 3.672114508895541
56 7.235483234256858 8.36544828828465 6.278158133616207 13.274935355786205 2.461219078735144
57 7.786240675877256 8.752809693274822 6.813069246878116 12.822787849991663 3.0727145798098516
58 8.151367316939101 8.914263755887973 6.396946635177217 13.742661769777321 2.2782448233176003
59 7.980092519357624 8.9468267120028 6.141478057627688 12.710285457750514 3.0847840044322576
60 7.11219257398424 8.880645721023857 6.088798299922228 12.465921061927702 1.5731736274895145
61 7.669060912648504 9.118508974504406 6.4684127273109056 12.505355843051246 3.4459012774764055
62 8.212917622525989 9.519727444367334 6.765113338471514 13.579433016161532 3.3032679643766785
63 8.101509443688453 9.32608657328613 6.2678396334228115 12.055672217547894 4.001098601869021
64 7.313302579419355 8.654859133394005 5.8543392812053 12.679926442411043 2.5492197381162165
65 7.970647792449498 9.373984139296265 5.93491276698253 12.019966822496851 1.8063957328255165
66 7.586645052929082 8.558315852908455 6.324302750332242 12.410595551047928 2.79794092727107
67 7.606690129849708 9.246750034317394 6.09929978049449 11.598021606724881 2.9326432556907576
68 7.1030972485796395 8.417256568773547 5.78253831089885 11.421394788366438 2.7376669974647996
69 7.538784345984959 9.092512776955788 5.837349077453889 13.841099936346682 1.661041817966992
70 8.024686826426318 9.6647065632319 6.914707979666757 13.170895055792364 3.6746350931808265
71 7.350349784091248 8.622569763857857 5.496729553648938 13.169880032621053 1.8925198619855617
72 7.928995320237691 9.395199733602105 6.236278455482054 11.18359829003037 2.2052828924104038
73 7.738201149609315 8.929883441287586 6.187794854580051 13.50046529717124 3.005442771711558
74 7.731102748202963 8.872824627383933 6.421390509594719 11.130537203268524 3.2893976314906688
75 7.632208481129549 9.180073715853723 6.535041081852068 11.086936067114166 4.46425663054746
76 7.304627905500006 8.998408992011795 6.211710831308388 11.653507493767833 2.429565197258769
77 7.01803842450753 8.478727419503361 6.200907324125731 12.624985729741168 2.8551069811896825
78 7.622196878070836 9.184700840977882 6.373182100388329 11.31606768897044 3.1229755509359984
79 7.888742520960424 9.135671543776038 6.526166969615324 11.847748475412438 1.711739846447423
80 7.575670104250069 8.695796750308126 6.1167029807297375 12.439229633244436 3.433123706149316
81 8.143851407304762 8.987870429034182 6.663422946737865 11.475015728307735 2.5305150836729933
82 7.652094564106951 9.093958298450762 5.86984349996875 12.671034919907582 2.7211256962897905
83 7.521689739497486 9.174244010208051 6.198909233704596 12.032952295517521 2.3072723701165754
84 7.843172469517004 9.46231216714169 6.572284053017933 12.039218478255743 4.048981034555074
85 7.983384254124346 9.443811820449476 6.572842196607258 12.451757927268755 3.0288865431309153
86 7.827814147685947 9.14743738023671 6.6823374792121975 12.867352057120716 2.884522908579258
87 7.519416947928129 8.643958196572111 6.219592559123818 11.343004949356096 3.6364888694264423
88 6.67134480140241 8.321218070484072 5.5711256256765225 11.0212250175893 1.9949798831378915
89 8.027931537304916 8.956948730211817 6.756853764890121 13.254042298531393 2.876530364292021
90 7.712512423622716 9.732407348583084 6.183252967939471 13.683021446555257 2.535001419396235
91 7.162195194506955 8.916936476001403 6.1863364849033005 12.454531603492066 1.7281081539861811
92 7.15958640494819 8.677083490163447 5.8559935424291485 13.474871106600695 2.264935246033381
93 7.4358916701799505 8.801259253302284 6.052812161478429 13.695062392171033 3.333174060648145
94 7.643278551725103 9.622096646169032 6.118335743975828 13.141765710556921 2.484302276474025
95 7.163672294107093 8.938711381365378 6.3295718729904955 11.011318193087012 3.7573666176191485
96 7.323651345655282 9.222351338101387 6.169227534821274 12.230462560405206 3.8714805590983463
97 8.29762215568664 9.769128227491946 6.29396678697824 11.879836120504491 1.0244390319466001
98 7.642458782590552 8.847609410774 6.241558085363561 11.226844856276836 2.752707746867648
99 7.32899436519736 8.9265390303755 5.220877151025971 11.864196064786107 1.2215911707891005
100 7.20769338026397 8.445267896584747 6.235052850515995 12.34252757425192 3.4468224841928747
101 7.754482837729513 9.455147084264707 5.39741674939006 11.898049594020616 2.632290020063113
102 7.975784546944834 9.260147273743584 6.60588802414045 11.501653377972573 4.492093102392953
103 7.706614393913032 8.866170807604671 6.16007210215956 13.016695371993553 3.4907086536619447
104 8.10939807235573 9.154489048890767 6.988349341555429 11.831701865918582 1.6134539161141424
105 7.282900036600793 8.905758656364311 5.909994497671316 12.718972298533462 2.0982918557108823
106 8.267165974257447 9.966857717285912 6.692080736631894 13.431824124183056 3.5816596268855387
107 7.263881757922924 9.33745868140722 5.846711942486896 13.027513804499243 1.841355281606595
108 7.198618385134102 8.539998717647276 6.045297810504573 12.702103506384324 3.408765055116275
109 6.991058131300141 8.963395475044738 5.526610943522764 10.569889080563447 1.6686013368518937
110 7.4139657119133435 9.008798303696116 6.098601803337251 11.61018404994564 3.8444248781880894
111 7.387011868595829 9.17490835951759 5.970502735191782 12.018457877259834 2.8454094819684252
112 7.712663473911846 9.193951394466305 6.099297213356244 12.106331153101976 2.9359650663081576
113 7.038834340315319 8.676988872770847 5.359107989317401 11.994223002305434 1.0173060303543215
114 6.8236678700470925 8.91166071738553 5.964967223948612 12.195328943858652 2.9978788253480744
115 7.527785663926628 8.347462482544904 6.259511170298864 12.255715371494455 2.1856284120634784
116 7.345659948697757 8.267388062870769 6.543731299019056 11.669517724949054 4.87306199907359
117 7.152120253777163 8.585143090522447 6.478634931606461 11.334168786653398 2.851370134333818
118 7.7766553004420675 9.179118093782787 6.662946459362977 11.805334018315245 3.9398592908816794
119 7.886631607047564 9.297385627194998 6.1614832290492245 11.676142255105232 3.695985200419119
120 7.370964574149042 7.9280863604074066 5.972003551574138 11.859197196437119 3.518206575291509
121 7.400789975789024 8.647945276979934 5.99489204893789 11.781954504947308 4.028565820243426
122 7.861298840865322 8.767292921040916 6.286116587154762 10.775029230457012 4.510200401267895
123 7.59864583289121 8.863875356587755 6.437621312037442 10.77870192921531 3.1418338865808386
124 6.712107266978668 8.274391946872296 5.190435629323423 10.79605031275749 3.5308600202369576
125 7.540286102070137 9.60440826416146 6.036937713824369 11.516189971294398 2.7082809185980814
126 8.112641257127647 9.293460318217456 6.8651100079645975 11.642419728070077 4.699335058051816
127 7.736524861224849 8.638477677851881 5.912444129132311 10.887189224308694 2.672492943367492
128 7.983825718497605 8.727421513202573 6.120937214318729 11.951210750607302 1.5827658371490416
129 7.3280076932109175 8.452564087905571 6.488298984966593 11.901578004468554 2.824425415844471
130 6.978546310841878 8.199861145376024 5.620574906007105 11.599262723859919 3.395350910346917
131 7.556046719793892 9.389065238942667 6.29250476508468 11.146660254223576 3.053287486769249
132 7.715973180847245 9.45537072402609 6.464403280599981 12.619450959873454 3.2617355092484437
133 8.210913335880532 9.41257119386529 6.342514360383019 11.82140242886643 4.34758448927922
134 7.337334594675591 8.99104587056054 6.414335532562234 11.550066697626992 1.2612094173289345
135 7.39798356467923 8.870163066049301 6.019360245034438 11.75947560266379 2.558669419901874
136 7.717671054942329 8.786985286092861 6.233900773234368 12.046042571285422 2.67597700442347
137 7.4989319169479085 8.770418380162688 6.086106763439069 12.349318968901397 3.493870386906843
138 6.825176709558911 8.193931375159195 6.176186945265471 11.229414605915823 2.561050103222641
139 7.201237440127045 8.373293509753287 5.723777512921937 11.655677400097106 3.8333187779600806
140 7.6251750835616 8.510639589793263 5.994044666448564 11.115878292172615 2.6582736545429824
141 7.465427767735305 8.759026691955073 5.67218432256816 11.375907697605532 3.3892049717350035
142 7.90667032487506 8.7251509680778 6.704049846163182 12.292823913759388 2.679049885843189
143 6.883766101928876 7.72187393920758 5.654365181279387 10.429033363375053 1.9615916519591519
144 7.697492674393172 9.022609471331618 6.334860420061806 11.334307253911549 3.5334802000592607
145 7.497861403369294 8.816547659191611 5.717050192028738 14.0795725156039 4.083274547174861
146 6.945545543803044 8.396827779113702 5.982867471398695 10.502528739000432 2.8324913236083633
147 8.083466975637762 9.372983666965315 6.302278389913354 12.644867205510613 1.991271131444279
148 7.208943016759457 8.744605047046583 5.868898353124168 13.596126691046917 4.307751740143913
149 7.125952327104853 9.10326544589595 5.836472377196824 12.173158757780218 3.8492247622149063
150 7.442691265331279 8.537509825312833 5.746562683733648 14.374290835997908 2.953521327368115
151 7.5601335999815955 8.706057131678612 5.72191469774936 12.038994465074335 2.7317463875052015
152 7.89271270676667 8.652056754739837 5.9929321603857035 11.199640172501612 3.6491531293203803
153 7.125573702071774 8.236436920595986 6.440897202897727 10.229275740578036 2.2913938285559485
154 7.286748590383749 8.553324032036816 5.7526447309914435 11.511004354270064 3.4989307226116497
155 7.237464589022331 8.248590400306163 6.203586892861567 12.130808638491922 3.391810776838186
156 7.059627560582902 8.282737795121424 5.4537689931856 12.204589890272594 3.0793815176125854
157 7.3563530846656295 9.175746015367846 6.306200511147328 11.819127651052778 3.4801282526083166
158 7.572368748597766 8.384705358554609 5.797474279946798 11.08110754460817 3.3027697722964655
159 7.395274274873122 8.688909972804105 5.799459772403128 12.079005555842295 3.677483606719571
160 7.019033053092492 8.352394507246373 5.885738795631189 12.682539833877426 3.2523814477397357
161 7.647250777804411 8.935742963067893 6.036562600178325 12.478525711906752 3.4882818068901518
162 7.500209690290802 8.36542132437092 6.379302100386477 11.910730440384537 3.6054866437936943
163 6.531736472136623 8.242214499737546 5.588162433514696 10.969092363605979 1.9790787224283444
164 6.875382082490618 8.410081820059744 5.524332449030724 10.988956872071347 3.7271905847959044
165 7.37239911133136 9.123702384205226 6.117446696975062 11.520901428528116 3.2165413071197344
166 7.4340309773608695 8.712793496403764 6.355819208199357 12.763341654666668 4.843991191340333
167 7.846056677045954 9.64906227902412 5.928710346773711 12.16070571957141 3.4357770415987408
168 7.581986544082236 8.394659821678946 5.901498915898768 11.68469933340846 1.370710079211196
169 7.753308377518267 9.84928160431894 6.182155272623241 12.601114543213257 1.5461408880620822
170 6.967879768287057 8.553006518335003 5.315357166149232 13.281533317094379 3.293696757616021
171 7.080730315281589 8.494934591986109 6.424310342310274 12.096043241783352 3.110279014440703
172 7.230440403792128 8.351336380138532 5.617277670711522 12.130872186089263 2.9140877417375863
173 7.403117888569113 9.240088945623718 6.01099753640891 12.220080912054494 3.496055776133855
174 7.880992581822715 8.857045790433215 6.486167029955006 11.013539559167471 2.2665019311545507
175 6.550826153277417 8.049846950795564 5.202883139657356 11.41031958896003 2.560623593579453
176 7.787562321749508 8.649606489599595 6.554594015147115 12.581571038895486 1.519336578998673
177 7.0744965874868075 8.97962332020525 6.025481277228447 10.232342537173567 0.886525604582812
178 7.0209253756890995 8.532008706596457 5.631950699991302 12.18013843013211 2.720426849294566
179 7.296964944440912 8.185441213107024 5.9204352275499605 11.785140033984954 2.3216064716416684
180 7.59008120926132 8.703180641669066 6.523404991552924 11.162042157116677 2.964844571072532
181 6.977818560348194 8.64218102633879 5.513990698004173 11.616252456771376 2.3950013106789054
182 7.579908804434315 9.33606435262229 6.206672369906317 12.91529176353429 3.557310246780507
183 7.651708822377616 8.252987196173622 6.336989271932834 13.41598770355359 3.555331196046431
184 6.88855433042663 8.223363975367773 5.41614858652391 12.294935992558784 3.05097795005409
185 7.443688051761331 8.778533072121792 6.266351385596252 12.417903037038464 3.9771096919929403
186 7.688772797735482 8.565549060270339 6.414578746131869 11.274477264172997 2.3345899377639867
187 7.126147052025967 8.384139880838624 5.937142833980216 10.626678695353238 3.674700157311335
188 6.960628313260306 8.184103757869716 5.902137205508381 11.58614263873837 2.4766728483250775
189 7.038169871958811 8.323666429865053 6.050481940276285 13.248531479361231 3.0302876081765797
190 7.300112982817337 8.446182247630556 6.210603079861232 12.126282458502521 1.0376904436690426
191 7.934437058379213 8.963372101476025 6.334858279040797 12.171331294430757 2.951278320432743
192 7.243865320665151 8.573274650677089 6.267252768163631 12.282301160371656 2.9806944519538887
193 7.113293333961071 8.302913416557608 5.230619536371977 11.8295923259014 3.331252907203282
194 6.938284076925939 8.240573185134014 6.035685025529892 12.079708690043722 2.9961790465855365
195 6.92822278180717 7.991650673490412 5.465789788924227 11.313222941109052 3.7776537771073815
196 6.6683368890004555 8.014758894346123 5.422096470017592 13.463233630181737 2.6029914473505458
197 7.4285838358857355 8.353616227623036 6.289396003900396 11.544453345299074 1.8071240453112314
198 7.124159141758577 9.08707128112893 5.395322532834664 12.289989172359663 3.2594556424863086
199 6.402101601793278 7.682072855090699 5.692409800580959 14.69746594371534 2.7974956514383145
200 6.778630326049354 8.229901431393982 5.336874697081966 11.137258753866655 2.432438251970881
201 7.0175933860757675 8.29567648267828 5.417043437798185 12.39971689867353 1.5662767388161498
202 7.001067731027586 8.798534289978479 5.9303561573954875 12.398535990266096 0.5600065190894719
203 6.555881806144466 8.200166575535654 5.163184736897812 9.594743326097506 2.8259252401806862
204 6.752116769889967 8.475391609859605 5.772505345723442 11.244837465108763 1.214684815187006
205 7.08426236901971 8.821130162469565 5.959906291302416 11.249237125142573 4.24827869729458
206 6.878317179347996 7.969085579177339 5.719940430112905 11.170517963999115 3.6472009449270844
207 7.104982898841149 8.507253365727898 5.174091370303474 11.462020279264348 1.8515992405044603
208 7.236669478118837 9.128292832393603 5.766810221491131 12.766875225597973 2.965588418541851
209 7.565314569213324 8.725515959903852 6.021444117438462 13.240563891222651 3.334624987048225
210 7.12040635388377 8.178197259847908 6.056130528767733 11.251778910617533 4.655526813064724
211 7.128438133385614 8.015328852719302 5.74032074943699 11.471593059580652 2.9402380580753116
212 7.621808203069516 8.873889782436876 6.149097677213969 11.202358763778221 3.382813823207219
213 7.506630475788755 8.571724924715348 6.555514418961016 11.000580101820509 3.0368511591442076
214 6.975240842142189 8.02327034888274 5.310519628368249 12.308886642298358 3.1677157404775045
215 7.205406042782592 8.668927414726614 5.738734344567409 12.694830060710405 3.026902389660309
216 7.206516238754501 8.806945268557431 5.386711761846409 13.381723013050244 3.3739329524067885
217 6.2849955989827 7.654681587072911 5.500025817928525 11.017131080800743 3.5209588206322486
218 7.311920360331618 8.582487228527445 5.867274164034624 10.562116248702205 3.8048512535779553
219 7.219419274486942 8.627616899953113 6.132478704505923 11.691141540500189 4.651788461357589
220 7.709004971769383 9.44673366004813 6.241928368401311 10.593932103051017 2.984105762225739
221 7.091940961498617 8.271618479446861 5.813010320808981 11.738704555540973 3.558292867289238
222 7.188237463360899 8.67284660917712 6.289321384082576 12.161190516130294 4.01489893104168
223 7.4344493487496415 8.391869442656926 6.26810663530287 12.12025396582306 0.6860602859906708
224 7.377754633033485 8.579005943083184 5.924048375774241 13.001422534514727 3.3336588995377
225 6.932603801519568 8.224801689077996 5.784459774226873 13.419220322099246 3.076307858023837
226 7.81570788784978 8.563361796363955 6.128321693482199 14.125308165928166 1.9256432594077069
227 7.870207005447896 9.41941368341079 5.979500995285059 12.066296296437057 3.281669893167273
228 7.270203279160792 8.35659904505632 4.838435409458516 11.401408538359636 1.1169273592812639
229 7.375420639206483 9.147373136529454 5.6896219056737785 11.821178399937883 4.088342345530349
230 7.086766042212773 9.007946749614185 6.176853244035564 12.130846262093382 2.2841275394863483
231 7.533074503773934 9.017993299146205 5.573280296151074 13.188987459804883 2.472055562488351
232 7.425723729126261 8.423412897925136 6.41450146852247 11.289636194442508 3.111957750804191
233 7.6096836949004585 9.099432786116758 5.823586012153008 12.502761172308574 1.6015332169737564
234 7.492373083232311 9.324588237668332 5.624864342572781 14.36903681555332 2.2661528695075956
235 6.773027382153204 7.700084851506072 5.856762055229206 9.886732593010263 3.0602772290195994
236 7.299711693053688 9.197794362447306 5.785925087562777 14.408907982475085 3.281137417800274
237 6.656650891987768 8.855601055935463 5.269315770586416 12.34029655291731 1.7566048348901715
238 6.30653258925407 8.239191398327907 5.696130404429251 11.486315100829131 2.654984038299599
239 7.036582814155291 8.2320378971021 5.7424120584700855 12.868444293658731 4.030077864809925
240 7.13587285979826 9.083188895998934 5.928476699903007 13.457179305606978 1.6298004474625982
241 7.627156126169556 8.749571715870907 6.160841480928714 10.859249390344315 1.936249238818892
242 7.002852805577618 8.858548974368217 6.025224508453855 14.293613413345044 2.6555282886628175
243 6.960493449654482 8.609980664419218 6.023002329762112 13.5772245671572 1.8885753256063607
244 6.767973561092037 8.11385215347179 5.652810570869285 9.772218843689071 1.5032549242185167
245 7.1700577977594575 8.69435795826254 6.314789790404863 12.486963491530629 3.416644046022373
246 6.839824898198223 7.805567914475278 5.614073478537152 11.815925485024998 3.9946994341163626
247 6.957075422171787 8.326911946415025 5.694313411916696 10.738854884272879 3.8592893469609826
248 7.297365671911266 8.417923032029913 6.2678721602335346 10.880109361639551 2.705815544416944
249 7.146958045072475 9.158786905707574 5.771644747720348 12.489955803885557 1.922767058547095
250 6.135781926309731 7.832718566717781 5.277913150456368 13.37661337659769 3.39956436238127
251 7.088991590212183 8.129699627562168 5.242832190229949 9.923092624701841 2.0891386168178707
252 7.580083241683132 8.742617097903036 6.020570355865108 12.684229495743068 2.9344097999175687
253 7.243030017388866 9.1761481205209 6.278603765185869 11.548234859094993 1.3919732886244207
254 7.604960197118572 8.743806355304635 6.027672915985048 11.172451099310102 2.175458720780747
255 7.032579530060879 8.312080517378423 5.9552180210653445 12.62274490737022 4.316138905324301
256 7.362241887134198 8.70042728896891 5.393654334548025 12.646919057578335 1.6591118788428894
257 6.775696370369458 8.045261744766503 5.3570969802081905 12.775241590566107 3.7700300046262916
258 6.332454053149206 8.394939456441953 5.336928633895839 11.130632980046022 2.0896023306323857
259 7.106407877130117 8.9262328796666 5.357434971833975 15.265690359347362 1.3381321686814565
260 7.254266805311881 8.215582166169709 5.955101005395698 11.965561814981244 1.8658431410740528
261 7.200353751035258 8.188847750594466 5.102588819974829 11.121047678389695 3.5668254944131577
262 7.099916246134738 8.245158112740965 5.910176023095917 11.210814810040336 3.668461983324742
263 7.06239348999816 8.423181499500494 5.733628649922495 10.905733919490352 3.9623130311684687
264 7.10409382881601 8.95530246870164 5.516515550219156 12.209088727945868 3.5395900876622006
265 7.003694767263303 8.088149236530583 6.179173372862802 13.63834014509088 3.2595432525733603
266 6.954369363433965 9.165312339732786 5.642587748768438 12.844832148498611 2.1772028243698323
267 7.065464169422752 8.430771176944125 5.83600307272552 11.591541658700365 3.4037154038107547
268 7.013150372496185 8.602852147087788 5.675156898232053 15.140375699410278 3.6459703082105706
269 7.274966875499928 8.895757265922287 5.998766226655293 12.043468302339216 2.6288387743876984
270 7.365085770057199 8.974882239434795 6.044803021311107 11.184623125345999 1.6263281758558374
271 6.840634973842876 7.945784537864878 5.761144863187592 11.998326466570031 2.247918544082977
272 6.662961537069467 8.68743971334475 5.279744523362749 11.116490410006625 3.3748535538634714
273 8.138959817516879 8.89402980721338 6.554857750665718 11.749796990573158 1.7076004277882986
274 6.4543528392307365 8.129633891485451 5.390597680787683 11.834444784602589 2.8861344335497265
275 6.860602327670952 7.743090280022114 5.475219140720988 11.083670356076581 3.514955709346443
276 7.552929888811354 8.84244573200185 5.922666040876966 12.838185040442976 3.309815152634689
277 7.0306020791533195 8.760097558127706 5.713152060345699 12.617577974730859 2.4546547703149915
278 7.182348830896023 8.555578655021444 5.795725583196484 12.158608997666812 1.9999627833993825
279 6.966106946725825 8.718526822421602 5.722754808811786 14.362302619781875 1.7465479560955592
280 7.15518496891262 8.506399396695683 5.8550434561820595 11.411111819309975 1.3206384091836068
281 7.063021126438144 8.954488062209593 5.321518504704239 11.67445622469589 3.9132754126779994
282 6.945634235016374 9.028582888630206 5.989427653291264 12.459975816918616 1.2552132705283991
283 7.20314304539956 8.923829339563234 5.491231673903739 11.422998170068915 1.5790451574507007
284 7.954572895494346 8.80277515954624 6.19666997128884 11.612210863247752 2.5537538234908452
285 6.794681773993743 9.022670269075366 5.195278901037868 12.05404550602987 0.9286633410154177
286 7.108359506695622 8.995904799352868 6.2782422547671395 12.44288764099993 1.6192483914074574
287 7.143977508481761 8.710824595301652 6.115126034682734 12.252399437776026 2.6956540536086164
288 7.996339308438728 9.330588943090248 6.206090951600341 12.533631896613006 4.019497728104554
289 6.897747000700281 8.384258974514081 5.435500002728247 12.837782561372869 1.1205466181243615
290 7.446153704229378 8.814979676360911 6.149323714553702 10.55786683321245 1.589423908644029
291 7.1434843771695835 8.292026039111683 5.236271335781042 13.469081649922982 0.7580331355882458
292 6.890697098044559 8.654490427509453 5.642953403757202 11.949718098379591 1.9107193003999656
293 6.979633436196444 8.609101206171161 5.418600772657644 11.848052024870654 0.8497473195078986
294 7.363503917824163 8.542537862492 5.6492308784647545 11.426467079081878 2.593777093874933
295 7.502818698342347 9.131610888617097 5.582740728446027 11.754547925541143 0.9698854462602837
296 7.189918031559776 8.406826384587188 5.705317240097672 13.183951280374137 2.537970926566531
297 7.329051158717458 8.883888287892042 5.9025604431982295 11.49807684010809 2.584261343621641
298 7.009312268030725 8.526391946165912 5.910913242745769 12.646958896966904 4.114859690462192
299 6.489160973552638 8.097139547483753 4.79475472158959 13.799973977126307 1.8358815762827176

==> data/acsincome_arch_2048_64/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 13.734554635378757 14.182608084870745 13.04674922413544 15.447918500690852 11.46487799791969
2 5.5853736316496745 5.934968073163736 5.131225112896448 7.011805053207841 4.226180367076942
3 10.823781552641107 11.56282983822403 10.293752133126251 13.795993241217609 9.105323765453651
4 8.76045827779603 9.14651712636859 8.211611554798385 10.417646683354032 7.452780781193867
5 7.9108128933139525 8.439865292212193 7.521561446569838 9.83451951059827 6.899034241999272
6 9.187193990451004 9.682241617767094 8.94240988187509 10.548361607457995 7.932346214943436
7 9.986102126187301 10.126563061495641 9.57223912162169 10.921540120338259 8.858855950658535
8 6.599669204192809 6.979067243255433 6.361844020293213 7.890857380808047 5.668342609815219
9 6.809686951722138 7.346829857974413 6.263845632562928 8.410814487113521 4.327351616308027
10 2.834048018843925 3.3216817743362315 2.07270147467853 4.329341184222112 0.7553722505961271
11 9.692944555710307 10.089938957611384 9.270933308858375 10.86832456975093 7.2782683493713325
12 9.794484600759743 10.110360237358954 9.366438964638139 10.582852895780459 8.681486054446225
13 5.204769891529317 5.449304267645551 4.871207887250747 6.7854972108441505 3.9132914093374924
14 4.75738607786187 5.113059838381757 4.462108125512288 6.526023602132351 3.8018055527942503
15 12.65554904504842 12.963471306141464 12.245738059749304 14.394888538126164 11.537495842406823
16 5.969309876659585 6.326048520833901 5.6939781090657515 7.053981065679114 4.676275749018624
17 6.601217561089701 7.176794932208676 6.353173249035485 9.354201137349074 5.527919093706825
18 7.3742568934440245 7.65209904554691 6.984592618563722 8.841053473628707 5.5459166888480915
19 6.319235068193337 6.645333106279763 5.99235925602957 7.268138048599878 5.63842348244819
20 3.813095156420455 4.281175750805836 3.375815767301854 5.2301929304295 2.301315230313544
21 5.966109457727539 6.651086728768677 5.439143345813415 7.495485968250776 2.722019350505252
22 11.455124253603035 11.727019751665933 11.1415141948323 13.152903368621583 10.552752095798917
23 6.7986041683751 7.0120989848121535 6.4685201290588585 8.446509902106651 5.71293221456646
24 7.7583259213400915 8.122176127133221 7.538001287446461 9.346297386236037 6.916890972934439
25 8.346025877142512 8.55799500079682 7.984139791611748 9.854751299354076 7.68852959646606
26 6.294075692033764 6.6226305339234175 5.864166566948408 7.376464241961804 4.52407648848709
27 10.300679626470764 10.843952748155349 9.840328868532396 12.507475183472192 9.004051580432176
28 7.720816873815828 8.496088849211649 7.149874949884473 9.385331257239107 3.1630975540861197
29 4.189401680633478 4.538783234084656 3.82509310630562 5.513977203180623 3.267374201510731
30 8.306526091728484 8.554387664568035 8.029103081647257 9.761658068012519 7.558063079428379
31 8.236775798838636 8.610962254556938 7.924892002380676 9.566327923057614 7.298281816293846
32 7.58638996591003 7.963489571578655 7.3001074965974135 8.465530800467178 6.580805393992341
33 6.959815750619764 7.236438861280815 6.620777355315492 8.139356879210176 5.456819992537285
34 6.473220515428501 6.740151785953544 6.177849653809012 7.596159227217254 5.358134169157129
35 8.042103305342021 8.469696036952515 7.626765045070987 9.284272772773345 6.687049159658331
36 7.123743799866802 7.355722940559125 6.834392068870319 7.810389896371328 6.198722722557928
37 5.7720455348653505 6.027803234240809 5.552698944991731 6.787116833800678 4.3299794885919605
38 8.826133203268473 9.15518696975411 8.461108646510572 11.054532309495745 7.713782362453177
39 8.726292718761082 9.364473003838077 8.100907350750335 9.900079260295934 5.185592920198266
40 5.429729722368917 5.815278498277995 4.927558657966634 6.582499610151141 3.7499599149993665
41 6.694906176145968 7.039910897494689 6.42985576136692 7.668856068904139 5.7688985695614665
42 7.759781621323979 8.238614140301394 7.376617462732369 8.642546441007811 6.711859323632462
43 9.53387261105718 10.090603865737013 9.166826979867935 10.842640567157034 8.51404413518088
44 3.94493256955662 4.268796239091387 3.4926972330311647 4.845512446559132 2.4056020852289515
45 5.543380717061327 5.864341376554192 5.331295654514112 6.596271688624175 4.6976164676079515
46 5.50792865714417 5.8289560411088495 5.159234402885553 6.953327233376176 4.570739819041222
47 6.9693462023963155 7.486272912635311 6.559643412878042 8.240163244823357 4.632154774933513
48 9.640420141558973 9.973043177837148 9.289147799664239 10.719072277145287 8.50450155802798
49 9.276507868517793 9.578825905838317 9.063406857103935 11.139253509332136 8.179748825925458
50 6.644304950654654 7.00136174491913 6.33176638637652 7.411725973033949 5.596394967567497
51 7.27549850831449 7.610765418962489 6.98779157882332 8.353464990447366 5.797394706087698
52 9.531426423760182 9.856343980165589 9.205114609022816 10.932270344605385 8.435394407627731
53 6.341152167963319 6.637296566749521 5.9908742877514225 7.40220994572868 5.4353562928663095
54 10.133710206186532 10.323048600906613 9.878823391692855 10.71201858219556 8.97293163867794
55 7.766071114697777 8.174790513246398 7.4369636276781925 8.974176592425755 6.287003684198635
56 8.206542306779816 8.466977686891958 7.975011634765057 9.326439920896343 6.872487061549528
57 9.190658292706015 9.427485905821003 8.781619628337223 9.92055001728262 8.335784503288519
58 8.457718269234192 8.768426645070607 8.21762513864381 9.975497234992915 7.681032558908167
59 9.993050462356404 10.22214329998311 9.62814780971317 10.627878295702928 9.007166976533787
60 6.450405171395403 6.7107978462897835 6.193150627290961 7.460103599150416 5.729058994345595
61 9.349376216032276 9.703917800781282 9.174832357780657 10.501562964762952 8.569464698563658
62 4.930445722436119 5.18213815995723 4.5843512276498775 5.765601701393072 3.7790592246803048
63 9.796564283023905 10.131018861798552 9.485526204800209 10.986691824148776 8.477102269024819
64 8.932993101034187 9.449867072314868 8.692941663956361 10.100716747495934 7.716277859801411
65 11.852017726460712 12.172504648765042 11.446301430171758 13.097504464487407 10.544597668931514
66 2.892866274150702 3.275574880194314 2.359515503531374 4.437786517564554 0.7263025467572959
67 9.948632081308176 10.210777749763222 9.594147609291602 11.042498080878083 9.068769053805054
68 5.261045984967396 5.4886920244822 4.954342585413739 6.702987029593893 4.51405600907848
69 10.730235879483399 11.049287319414583 10.451028902353906 11.587435413223801 9.969591434871038
70 10.292387126471265 10.636351278347808 10.021821922953844 11.549556817141337 9.293104070107752
71 5.409720870570386 5.66144586330233 5.1221702832811875 6.229851814325015 4.198321344996364
72 8.397942084737506 8.611221206917344 8.11102852579584 9.568148644388044 7.488510299458992
73 9.18038615267286 9.345924288407144 8.812871077967287 10.237475307228378 8.049446268607399
74 7.499837393595433 7.669886412517645 7.252748444164528 8.093490677246857 6.620594707266009
75 6.200571925063752 6.621733669894904 5.910014477445383 7.307542609849726 5.522562394591148
76 5.382224616900055 5.8372064646232165 5.027309147839123 6.433962288886187 4.065422190305148
77 6.175582464871999 6.446487557869583 5.934039711927052 7.353104941432352 5.323591451250851
78 11.513663193659633 11.848083685810714 11.175063927076232 12.362668154285537 10.448810930240121
79 7.8155098418990585 8.044131028743227 7.469786300870822 9.886969121690932 6.503957470048888
80 7.915425312681707 8.25088446334458 7.658070114494307 9.027222519105536 7.169188547154735
81 6.452537359478927 6.746819068882909 6.109415598030722 7.548015374763399 5.500634223443688
82 7.0045057287557775 7.307175848788923 6.768664822515085 7.710321401247887 6.235630864798389
83 6.054513580448103 6.404884866377969 5.786838224171452 7.084014453297159 5.050961570591732
84 9.430779799936246 9.815134819240585 9.224781100072336 10.170202402060175 8.621359535040689
85 12.715413891988382 13.049212983410076 12.359688609965957 14.461725956875066 11.66470466040201
86 5.987142380673971 6.342670592871778 5.7090451115428 6.920922035938669 4.798201472782358
87 6.73282882255965 7.081592333487244 6.183746066712697 7.682199519436855 5.368201794012285
88 2.863066248664607 3.239690849205494 2.5174033717917714 3.927327396531603 1.452853647117955
89 7.389366871734136 7.597720428202631 7.034884959666911 8.91826485094637 6.165232796243438
90 7.97890290856449 8.314310206365848 7.7856929735518 8.876290030210214 7.188058866473989
91 10.638959514329313 10.820277032394571 10.303551733853938 11.698624204301765 9.439968520649042
92 8.691533503538592 9.108092825396824 8.422855866158548 10.600800704593869 7.230610592869543
93 8.305332132203304 8.59032809872058 8.0050191264783 9.184106112327221 7.426949083225888
94 9.58118755670517 9.838029099357927 9.162050445202887 10.702400056024155 8.292576461198163
95 6.787265797812342 7.018739457241619 6.458504530123363 7.719868595649353 6.018403897674314
96 6.70758298482191 7.069028286476187 6.465078068471637 7.550455322209933 5.905474443340417
97 7.104610399835644 7.501224372287012 6.847171573971661 8.324053264908697 5.919057258531324
98 6.90172470383304 7.290762533068742 6.621021318960218 8.578448935184465 5.966502738218754
99 7.166640661649248 7.511778487440704 6.967568000976028 8.568575818909672 6.156674576882137
100 6.125481745369145 6.549063607018085 5.897130687014632 7.510853527708837 4.910439614637557
101 6.871124152382228 7.119337220523285 6.600009800061354 7.489478854698622 5.6604104225662795
102 4.658380199680014 5.005615092817779 4.251160908948498 5.911709477019637 2.721035689169861
103 5.481036428756383 5.692902139778984 5.2160202919057115 6.356707477574195 4.475382625496076
104 8.287650188667598 8.714577855019602 7.99047803586525 9.534545921273537 7.052953457249217
105 7.467847134333751 7.869507845775024 6.998493322765113 10.02332295007663 6.304855854400425
106 9.097590527555063 9.39687631722277 8.7814336266593 9.989684873008805 8.212205904352581
107 8.466907166392438 8.85170448421599 8.116547260158287 9.628264600665945 7.711748693384527
108 6.755577831685221 7.302064555351043 6.588696031934759 7.997346440029049 5.869874347606288
109 7.067714834768836 7.590632470604734 6.54183294649936 8.273176277674132 5.167272742171451
110 9.659616816605539 10.135075046702916 9.37055417867467 11.149687391596487 8.726606585092458
111 10.403890446826512 10.700142982284108 9.939730899012789 11.272725007773284 8.985890712992525
112 7.342451913957423 7.717996647134716 6.99909530139253 8.448358596511175 5.9449922027904405
113 7.834051212332863 8.045561002532853 7.628939709372226 8.719504516415123 6.712271053969021
114 10.266367806356344 10.67827740095936 9.800111210058642 11.624177916631337 7.866240860595819
115 4.814548743037108 5.094766097546784 4.492706374991088 5.972942946450812 3.8126370766708537
116 7.74746436680141 7.992493323260685 7.315316007948551 8.53139661706344 6.602660983500925
117 8.478441772912255 8.877236798904043 8.237080819222836 9.689162586606926 7.679772522817648
118 3.902861314983908 4.423410046416247 3.666782232937605 5.48693586185273 2.6729185952090853
119 8.744557033792946 9.123599050313652 8.457559022843991 9.859447850466225 8.109677308256675
120 9.505745388941268 9.965548917615953 9.185211235915663 10.982742435740686 8.284485784765897
121 4.6705537630356755 5.0395136354571 4.181836443561204 5.86164629917749 3.619468016509014
122 7.3147059175757 7.72761523705179 6.931664471118098 8.45751900627795 6.379619640944538
123 5.64293763245699 6.03675451743741 5.397929705406531 6.6996298484930366 4.721126961256762
124 6.8393507861449 7.065201972451592 6.564329566329427 7.870825070709937 6.0192546833206855
125 10.283102788808087 10.552557575212361 9.867622060871687 11.145175201426873 9.296661484252622
126 11.910733605305282 12.407126463194452 11.693730491994062 13.168490738597791 11.045062981859077
127 7.765871724536974 8.195452491362396 7.345376817639501 8.776347128444593 6.6096488554230675
128 11.910374767115966 12.420661587872257 11.4945142585624 14.726926301878724 10.30547276414156
129 7.5608743352191 7.7653794228605015 7.216934241163983 8.69569435766957 5.943234565757098
130 8.111665910176018 8.42889774303686 7.709754326475906 9.19486267667947 6.702669174212353
131 5.326305213591428 5.8060328680076365 4.968158640498929 6.392426425459481 4.344237863656571
132 8.009157641223078 8.28590388168938 7.66716549232306 9.14985704360772 6.791774231802532
133 9.732345049751679 9.962611045936942 9.2913717922929 10.750069346477954 8.276719302348683
134 8.502631741825475 8.859164117694462 8.024995717121268 9.517574997212913 7.1692502501950335
135 9.903398663113961 10.162425278876388 9.548868943361816 11.545469443471005 8.436727144581676
136 8.034901337008833 8.28000524191934 7.791806536772597 9.065928416657165 7.054279254375094
137 8.513303558460166 8.95104655951421 8.031237730285664 9.996524866531795 7.037570563204469
138 7.754232107194602 8.038492306396408 7.423646821433533 8.734630559015853 6.501852445214677
139 7.379427632391459 7.739900367455075 7.113216338108627 8.369087037461462 6.060673633180194
140 10.032382987133477 10.390840415977033 9.694869829939204 11.398243168990671 8.890069801659415
141 8.813242149883557 9.088200274757078 8.42047559321437 9.790282836046192 7.483622139030004
142 8.653907051508213 8.935242820059427 8.495716782109207 9.641289863999596 7.432944346089933
143 8.094673329906591 8.803520546166652 7.751497573009985 9.741588698503083 6.768251852420653
144 8.208918343361038 8.516837543661335 7.952352262659287 9.34091281066071 7.113532047522445
145 11.682926566763758 12.103501803287374 10.95884380060172 13.860003457299344 9.659552591265392
146 7.879010284184872 8.292998667859187 7.487949254866333 8.868960135373696 6.598188064254333
147 6.462983337613977 6.947651514497057 6.049155965701509 9.23610853481058 5.26143285876572
148 5.078869069366222 5.5392281343063665 4.678419780103214 6.238923842040197 3.571830526950065
149 6.263412312907925 6.579863277056546 5.97559668444276 7.661799770889904 4.932040687477686
150 7.917227763716037 8.174879372424233 7.624287218067412 8.920674149090921 7.1662984243663495
151 9.028054825115866 9.427954560135367 8.641612778384843 10.219972701683798 7.638026695672464
152 7.618150812207565 8.133531730760033 7.184524329982775 9.60308499483629 6.596867011581587
153 7.155068781606829 7.594616152942851 6.729595049979315 9.267342658958793 5.412619336029456
154 6.992552422025443 7.66904044377161 6.698258822974641 9.182771865313455 6.04441799882071
155 6.2638247494985375 6.629727828820327 6.092984794659221 7.143994323455615 4.848879348938833
156 7.256548586555876 7.518253851411041 6.815306617511906 8.303016346305048 5.906989541987602
157 7.947840137974035 8.243268361324297 7.698832035117634 9.5323396303091 6.629583872750927
158 10.485082184443547 10.791368735539182 10.06020260767251 11.329516560183867 9.20583274549456
159 7.170763044402753 7.487674411345501 6.637263657636048 8.111107338370473 5.873186635143476
160 7.908308164822747 8.200724341640303 7.635373464477861 8.818836999000814 7.155019424437222
161 8.55160679429311 8.970992606760273 8.123433026739091 9.523775555544942 6.931635490769756
162 8.210974503528725 8.562409383932398 7.831918112260146 9.083275776413576 7.215173925647128
163 3.02621333931991 3.4402409872713653 2.6750355488439097 4.01154731049746 1.755546905425115
164 5.673878736295289 6.028245687417226 5.301391463272091 7.114915264970392 4.508859993076496
165 6.3581969319716585 6.7464560491953005 6.116342114581112 7.624124841380688 5.594373073976479
166 8.998543961439092 9.39399576205308 8.56849908261692 10.212892922594778 7.883432185407823
167 7.151737113245016 7.412937820070545 6.794439997230244 8.143491454206583 6.372809811956144
168 9.891792273177535 10.333979055508909 9.436219990203904 11.658325972126164 8.607032956350212
169 7.882533013975455 8.243422711441116 7.539160676213001 9.204127395034273 6.226880744045488
170 8.39067245175457 8.878139236118876 8.07108185665485 9.611912724632973 6.73579180632346
171 7.488398484579279 7.917490261486531 7.209557739163114 8.373716888836205 6.341287753811025
172 7.955556332964646 8.38091101850155 7.563037408288228 9.38671375357363 6.449368192456582
173 10.871179974206076 11.315997690586357 10.287774515840457 12.59520708204117 9.430002635068599
174 9.704689084579034 10.353803188154352 8.972696790059752 11.612208813595979 8.019260278247268
175 8.858844340545643 9.316751471038183 8.144848895517363 10.637390073044873 6.739275100833296
176 3.015881899680325 3.51720810171636 2.629513700145704 4.678025706683675 0.7081192301263445
177 8.459927050943833 8.760903745021004 8.032886878362374 9.810210511215782 6.6919936693822315
178 3.6144797856673243 4.095461265491114 3.167927956669662 5.01698939457237 2.3113734948197964
179 7.788074175728299 8.110861189157951 7.465896691567142 9.33643223501964 6.494014037210456
180 7.501031999926145 7.9313082346835575 6.9694854199637 9.971620803335066 5.873463574147748
181 6.906615958700964 7.299474969785463 6.592572406365226 8.611113684708117 5.514842565869375
182 5.93667330771251 6.388632508586627 5.311527901412824 7.684119372974019 3.4752566865082004
183 4.142047885330401 4.52881881069052 3.913879657929226 4.881746166400126 3.051076770524505
184 6.301647936855449 6.7385200435285695 5.840894792541888 7.730352053787465 4.815009544640056
185 5.66882285856704 6.029486332573756 5.336028623040989 7.104057571988465 4.539631597517299
186 8.173345548619352 8.449647839233732 7.8812966182759165 9.47620666179689 7.278648813284427
187 9.413622698677463 9.952789352802307 9.176012503495896 11.154646703931427 8.098543728870826
188 11.100121825672968 11.945027463872162 10.547036080668079 13.344170872323435 9.379397637139638
189 8.529526204636118 8.75619023220295 8.355134360222248 9.706702443920728 7.519979566693904
190 8.316864471707046 8.772634364421348 7.863079904538664 9.709978168014086 7.150466416464256
191 6.495795176590359 6.708837648386591 6.13589782346684 7.579740642503682 5.4350414803653155
192 7.97975173572601 8.64729986553256 7.414318812187564 10.029128131357128 6.6252635584115716
193 9.300968817038939 9.57435324116745 8.805774269130579 10.259351469336533 7.3560488802104835
194 5.582440645122166 5.9358858865255675 5.215223646631415 6.886167504397503 4.416905339238886
195 8.031167646071673 8.32379047303695 7.824189437215043 9.355722583209241 6.74949935842338
196 5.9211528732646475 6.237465625340809 5.373320209558069 6.86807937912976 4.701789264029467
197 8.769855822869 9.25526430629187 8.462409825124173 10.487245336500765 7.674008277212245
198 6.585256619169504 7.268118697785422 5.994909512307905 8.922312547390025 4.49046431741108
199 4.793671871743319 5.035197917019116 4.456855578942644 6.173170619979709 3.6526694166342564
200 7.150415442969202 7.511603016839081 6.768388959888785 8.561598490302428 5.760024798581698
201 6.350423003749845 6.775520792899687 5.98641732492271 7.732338033811035 4.30090861109937
202 8.772961589700554 9.103800846397709 8.373308556877184 10.226799552352182 7.723665800719607
203 4.037241383923474 4.380539168671081 3.576750382100329 5.069939985433656 2.9568772279512476
204 8.940173627659789 9.513548464083732 8.582010460442453 10.037590258951374 7.787412642827371
205 9.039762967484364 9.440715042816676 8.584167490227793 10.744036654237652 7.953933149469146
206 10.408276802370132 10.884714758281536 10.097930273414477 11.378522024763683 8.890134041224991
207 5.1542666590524275 5.535699999133934 4.910847257292401 6.6523435336696135 4.236089929100515
208 6.641495298947065 6.996233215313823 6.171025047711224 7.97442004182162 5.205017174067149
209 6.736470403643132 7.079880760586899 6.377426924846025 7.620901497887296 5.500143544475661
210 6.725475677739944 7.181293781892901 6.445514946057379 7.8597697904097705 5.665979708152389
211 4.309379068976682 4.980559224502159 3.8530457178029525 6.17693416782439 2.845030680668148
212 6.705638969484147 7.0619138421284084 6.469151436689108 8.328381732812021 5.615719953684422
213 6.435785782246058 6.698905931871964 6.0799323354242025 8.116065339266978 5.52968687154093
214 7.330130064345676 7.706748152733429 6.782201758224765 8.351731330305503 5.655549184357592
215 7.538695103421023 7.914216078734434 6.972292007438107 8.66768653770108 6.049772629857804
216 4.321851642237348 4.840182548541694 3.620258904208012 5.956357048095079 1.4022246382747448
217 9.477332570267313 9.927025384044699 9.057290779622154 10.645087924698018 7.7547524381722965
218 10.065141734784245 10.4222543498005 9.633243200926469 11.40185243305364 8.828671926910474
219 8.567027467175606 9.066955194893595 8.056289826989211 10.47799115926295 7.1767810754949535
220 6.315632890701531 6.731779171313022 5.943043768841201 7.251174217133233 5.257195839396786
221 7.675796024856341 7.897051421204144 7.155585092743239 9.435008552354 6.1334279118073045
222 11.682887866700375 11.997433079365265 11.344844845723204 13.60318859414637 10.510544151850079
223 7.220187873749033 7.506903887124816 6.921839900140478 8.179940595716303 6.334028505249536
224 11.880129516936186 12.266996290972308 11.35510913503919 13.31554411166048 10.306175601570427
225 6.859308122792761 7.178289355542671 6.4113644070575795 7.729405821313804 5.570383408846166
226 7.4864626235003255 7.944562034360656 7.180152489903774 9.356413698360685 6.29959465745113
227 8.711705767709095 9.03371393346785 8.37497757302792 10.30636517469256 7.235991241506678
228 4.030315944692056 4.270540577994678 3.7586023271675955 5.234478014226449 3.122565896775727
229 6.766078453866989 7.14442490791701 6.45925956959683 8.07438926958273 5.612311832314121
230 7.239649194255927 7.787260546342218 6.7853267403102855 8.943455667640777 5.73074613212083
231 10.666246092187667 10.984561644107792 10.33323946595741 12.363649969982667 9.018583797608297
232 5.037270502640451 5.719025629097686 4.617682536316613 6.775038179286799 3.322202077847283
233 6.145493793700173 6.661404049825526 5.815848173869632 7.328252042989414 4.800483215232075
234 8.766300476379964 9.098532749776648 8.353704857642773 10.178249977550749 7.6788287015910335
235 3.546718561954655 3.8645133664462694 3.1007593322618856 4.8695763757207455 1.8522349418098076
236 6.2079323993804625 6.6200969173442346 5.738527218294154 7.680648043381192 4.719100001360095
237 8.924611010801183 9.484324563109373 8.588570975719293 10.613369583295604 7.841816184932508
238 11.129364281402658 11.723197614389353 10.770952439301178 13.688965002934303 9.715425989264649
239 6.067604109634347 6.545079824781126 5.732868544850067 8.022727331503063 5.2614701911047845
240 9.815881158149779 10.293028990589644 9.416064109816652 11.089704530404529 8.548006662691
241 8.738373013893701 9.18117758183837 8.311416975334877 10.935704950398062 6.668691380099354
242 8.993843684149413 9.62091137008458 8.49024224896354 10.949754095020904 7.402446879570043
243 4.384616207274916 4.628016067533136 4.026552568709157 5.589195423999003 3.183465968225814
244 6.077804165412919 6.738332069614542 5.605605381739505 7.466150025323678 4.8032703965078065
245 7.947006195406581 8.424083180000123 7.5100343547310136 10.262854259155267 6.778295850628684
246 6.293318640361067 6.623122543251043 5.9026056504908215 7.922645885552305 5.22376058455767
247 6.076503190680845 6.641315633825864 5.6158930017342135 7.534789060473942 4.987217942285295
248 7.678754083444787 7.9518803320092095 7.320852471562209 8.51628224835613 6.672809531992748
249 12.110350690689128 12.602369139486228 11.822962574978312 13.929536837941715 10.944115452256952
250 4.914035074541468 5.397388124013026 4.361699432445263 6.20557620189416 3.7538382723245207
251 4.466284930333218 4.847411861870153 4.162779882340649 6.124678176766464 2.868093777871107
252 9.438903105094287 9.99116466771899 9.106940325145326 10.750938063511997 8.728782824847043
253 8.203879360648832 8.656312566550923 7.902638431240732 9.186150286471593 6.6621182426147225
254 5.839544186432432 6.183976333389988 5.496316333387416 7.0266667871905595 4.726809999900354
255 6.598525926942567 6.990250410140852 6.252941283256693 7.9651135942392886 5.704663134145585
256 9.512421655674226 9.87485135100133 9.1707414051906 10.302411976949546 7.8756585137490465
257 10.139185939362914 10.579842870807227 9.94615001783061 11.634401182800943 9.060672338672923
258 4.84643284692611 5.363705297299842 4.108725860786801 6.058429420125226 2.9212566369672803
259 1.771225503336804 2.2009023132665146 1.33886593193689 2.7925662874348944 0.8078326378196166
260 9.52999371731411 9.975343446944297 9.268764180430598 12.009396534697276 8.376791518679912
261 7.1439603926261075 7.79492355835336 6.8707599652186575 8.466584368147752 6.070630911170211
262 4.228270244034664 4.77740267671392 3.7770916271577217 5.423876127270705 1.9078149671928724
263 7.489488920849509 7.77809004023502 7.243045654867292 8.567063979768497 6.651532948164693
264 5.531500958578736 6.033198159226611 5.01588857490606 7.796703734176109 4.176661920840203
265 5.347954298036588 5.794506376199607 4.9603501213401175 6.903604936037539 3.8256973600010262
266 2.7456895247225277 3.270700895906465 2.305082549187694 4.146611297114607 1.436410283440026
267 9.160884253629039 9.476872568735667 8.540220381837875 10.640749891351058 6.580453055467517
268 9.377320137918193 10.075381314940154 8.871908888952243 11.208813070548805 8.286014612799047
269 8.672885203929775 8.952525159764246 8.158316058517123 10.063504428618607 7.389408223123178
270 6.943697356834295 7.33639660771688 6.405083121608152 8.405363164559398 5.632839549273884
271 8.434135955028564 8.770528714390547 8.05775250029578 9.709814166022818 7.048654601761522
272 10.083222138910198 10.628546802370678 9.730331104804774 11.691249381911565 8.579727670984344
273 8.763279953247972 9.084788756153243 8.32617140297945 9.796363848060919 7.300163299073017
274 7.557772913430847 7.863648479245673 7.117720553328398 8.617289568549499 6.331147594980756
275 4.0491222341608015 4.393780918481786 3.7205204520533064 5.50999057871731 2.5448483616290902
276 7.47724485386906 7.72259572511914 7.162305991936203 8.961446377480712 6.6729645012693615
277 6.947599639235278 7.3992223354274484 6.296240804719669 8.813941883570179 5.32174412852735
278 10.094266327435722 10.388850208503152 9.766738552711782 11.242110291862094 8.655179506226084
279 9.360392972911383 10.030321715579245 9.01450642103558 11.267280031924845 6.574517426120615
280 6.1011395097180845 6.488822418316591 5.778158238281252 7.585662375002758 4.256108482714589
281 6.315937620433301 6.760826190403352 5.8955330883727814 7.2280434994948966 5.104900918092188
282 9.318974119517588 9.861770545504429 8.725857251935452 10.50743949602727 7.165049919368363
283 7.9500257180996785 8.314738726294877 7.554530207094641 9.364530794182786 6.122554444183849
284 9.083480353328426 9.530533415003255 8.707115619244982 10.465618181116724 7.869640923572027
285 6.389203428280805 6.706461096952502 6.083087155412398 7.730449583444172 5.217968347300558
286 8.994469865853656 9.252553733049378 8.529307546652776 10.254935763027222 7.7579124057424735
287 2.594708704264793 2.792106551973814 2.4080400420576686 3.3015172686159695 1.738480301715971
288 6.340864335385124 6.561579185349222 5.901269968312108 7.265428463149681 4.552457920667743
289 6.5356106653815935 6.899445362113795 6.054186768338007 7.720597170675022 5.050648477218749
290 6.892176124289679 7.243820589843546 6.458419846134909 7.943966601124668 5.9021930823960025
291 5.957248804823693 6.308253801706728 5.6758518545414685 7.135824126070939 4.226970978405009
292 2.8129878507975214 3.078266437426624 2.6630714162890516 3.755514660455385 1.6360768012020812
293 9.329453117179437 9.679002809897337 8.892819135993141 10.620533688639428 7.791741658784064
294 8.01520221120348 8.29390747632233 7.660621317845277 9.26332234662114 6.507847249597043
295 7.489913350296884 7.904878949619847 7.076232059103751 9.040577277481182 6.388754511041574
296 6.026262639671335 6.350235734358767 5.53277025791945 7.658192647252389 4.658122170265471
297 8.032293086606316 8.512697267787978 7.034888561942631 9.57085164341561 5.1864057063453455
298 5.374299628633556 5.604937265253673 4.784552572202239 6.683416537810361 3.3660102504543863
299 5.062726631444326 5.579767611277154 4.7723690509779715 6.248056754736842 4.206199532925433

==> data/acsincome_arch_2048_64/forgetting_total.dat <==
x y1 y2 y3 y4
100 0.45557079039320625 4.411346172089934 0.12493678793467591 3.8397718434016075
101 8.195851209695254 4.44929323593587 5.645952940476545 3.9097744360902253
102 15.635366446990137 4.4564083104069825 13.787666954219592 3.9227378791807106
103 15.70613472510947 7.3783322265439715 13.787666954219592 8.283640134819809
104 16.197089654562344 8.13964519495304 13.936401225570396 10.362976406533575
105 16.294396036976426 8.929418461246561 14.010768361245798 11.293751620430386
106 16.789773983811756 8.97448059956361 14.097034238629265 11.314493129375162
107 16.794197001194213 9.228251589033299 14.097034238629265 11.355976147264714
108 17.024193905082047 9.235366663504411 14.27551536425023 11.374124967591392
109 17.04188597461188 9.403756759320748 14.364755927060713 11.449312937516204
110 17.152461409173338 9.446447206147424 14.36773061248773 11.633393829401088
111 17.37803529567871 9.498624418935584 14.36773061248773 11.641171895255379
112 17.37803529567871 9.648040982828954 14.391528095903858 11.656728026963961
113 17.38688133044363 9.759510482876387 14.391528095903858 11.890070002592688
114 18.656287319209163 9.766625557347501 14.599756075794984 11.944516463572725
115 18.656287319209163 10.30025614268096 14.632477615492162 12.053409385532797
116 18.77570878853554 10.30262783417133 14.635452300919178 12.079336271713768
117 19.125127161749745 10.35006166397875 14.787161257696999 12.100077780658543
118 19.142819231279578 10.610947727919552 14.805009370259095 12.2219341457091
119 19.288778804900705 10.625177876861779 14.805009370259095 12.234897588799585
120 19.439161395904286 10.677355089649938 14.84665496623732 12.25563909774436
121 19.439161395904286 10.762735983303292 14.879376505934497 12.284158672543427
122 19.48339156972887 10.78170951522626 14.882351191361513 12.289344049779622
123 19.48339156972887 11.05919741959966 14.88532587678853 12.460461498574022
124 19.744349595293908 11.073427568541884 15.025136091858286 12.517500648172154
125 19.766464682206202 11.073427568541884 15.069756373263527 12.561576354679802
126 20.204343403069576 11.073427568541884 15.081655114971591 12.561576354679802
127 20.71299040205228 11.13983493027227 15.153047565219978 12.561576354679802
128 22.614887876509354 11.170666919647092 15.260136240592557 12.587503240860773
129 22.614887876509354 11.969926951902096 15.260136240592557 12.704174228675136
130 22.614887876509354 11.97704202637321 15.260136240592557 12.711952294529427
131 22.614887876509354 12.03159093065174 15.260136240592557 12.763806066891366
132 22.694502189393603 12.038706005122854 15.263110926019573 12.80269639616282
133 22.694502189393603 12.041077696613225 15.292857780289735 12.851957479906662
134 22.698925206776064 12.041077696613225 15.328554005413928 12.85455016852476
135 22.712194258923436 12.043449388103596 15.334503376267959 12.934923515685766
136 22.712194258923436 12.048192771084338 15.405895826516346 12.976406533575318
137 22.743155380600644 12.05530784555545 15.432667995359491 12.978999222193414
138 22.743155380600644 12.192865951996964 15.444566737067555 13.077521389681099
139 22.858153832544563 12.197609334977706 15.504060445607877 13.08529945553539
140 23.008536423548144 12.197609334977706 15.524883243596989 13.08529945553539
141 23.01738245831306 12.254529930746608 15.524883243596989 13.113819030334456
142 23.01738245831306 12.25927331372735 15.53975667073207 13.113819030334456
143 23.01738245831306 12.264016696708092 15.53975667073207 13.113819030334456
144 23.030651510460437 12.264016696708092 15.53975667073207 13.113819030334456
145 25.211199080012385 12.264016696708092 15.572478210429248 13.113819030334456
146 25.211199080012385 12.916231856560099 15.572478210429248 13.150116670987815
147 25.211199080012385 12.939948771463808 15.572478210429248 13.150116670987815
148 25.211199080012385 13.523384878095058 15.572478210429248 13.339382940108893
149 25.95426600026538 13.523384878095058 15.768807448612309 13.339382940108893
150 25.95426600026538 13.523384878095058 15.768807448612309 13.339382940108893
151 25.95868901764784 13.525756569585429 15.771782134039325 13.39382940108893
152 25.9631120350303 13.549473484489138 15.83722521343368 13.427534353124189
153 25.967535052412757 13.55421686746988 15.884820180265937 13.427534353124189
154 25.998496174089965 13.55421686746988 15.926465776244163 13.430127041742287
155 25.998496174089965 13.57793378237359 15.926465776244163 13.479388125486128
156 26.002919191472422 13.57793378237359 15.982984799357467 13.479388125486128
157 26.002919191472422 13.57793378237359 15.982984799357467 13.502722323049001
158 26.002919191472422 13.58030547386396 15.982984799357467 13.588281047446202
159 26.01176522623734 13.582677165354331 16.069250676740936 13.588281047446202
160 26.01176522623734 13.582677165354331 16.07520004759497 13.588281047446202
161 26.016188243619798 13.582677165354331 16.07520004759497 13.5908737360643
162 26.020611261002255 13.582677165354331 16.08709878930303 13.5908737360643
163 26.020611261002255 14.061758846409258 16.090073474730048 13.637542131190044
164 26.63541067716396 14.061758846409258 16.1733646666865 13.642727508426239
165 26.63541067716396 14.06413053789963 16.1733646666865 13.725693544205342
166 26.63541067716396 14.080732378332227 16.20906089181069 13.774954627949183
167 26.653102746693794 14.092590835784081 16.25368117321593 13.787918071039668
168 26.688486885753463 14.092590835784081 16.259630544069964 13.847549909255898
169 26.701755937900835 14.092590835784081 16.33102299431835 13.860513352346382
170 26.701755937900835 14.097334218764823 16.34887110688045 13.930515945035001
171 26.706178955283296 14.097334218764823 16.399440759139722 13.933108633653099
172 26.706178955283296 14.097334218764823 16.43811166969093 13.94088669950739
173 27.11751957185192 14.097334218764823 16.65228902043609 13.956442831215972
174 27.11751957185192 14.251494165638933 16.655263705863106 14.176821363754213
175 27.11751957185192 14.251494165638933 16.664187762144152 14.17941405237231
176 27.11751957185192 14.260980931600418 16.69690930184133 14.17941405237231
177 27.13963465876421 14.260980931600418 16.69690930184133 14.311641171895255
178 27.144057676146666 14.26572431458116 16.798048606359878 14.311641171895255
179 27.16617276305896 14.26572431458116 16.801023291786894 14.345346123930517
180 27.205979919501083 14.26809600607153 16.8396942023381 14.345346123930517
181 27.205979919501083 14.272839389052272 16.8396942023381 14.379051075965776
182 27.205979919501083 14.329759984821175 16.8396942023381 14.420534093855329
183 27.228095006413376 14.514751921070108 16.88133979831633 14.451646357272491
184 27.418284753859083 14.514751921070108 17.11039057619657 14.454239045890588
185 27.418284753859083 14.517123612560479 17.113365261623585 14.508685506870625
186 27.418284753859083 14.517123612560479 17.113365261623585 14.508685506870625
187 27.418284753859083 14.517123612560479 17.113365261623585 14.508685506870625
188 27.418284753859083 14.517123612560479 17.113365261623585 14.596836919885922
189 27.418284753859083 14.52186699554122 17.143112115893743 14.596836919885922
190 27.458091910301206 14.52186699554122 17.202605824434066 14.596836919885922
191 27.458091910301206 14.526610378521962 17.202605824434066 14.609800362976406
192 27.458091910301206 14.588274357271606 17.202605824434066 14.892403422348975
193 27.52443717103808 14.588274357271606 17.479251569146562 14.892403422348975
194 27.52443717103808 14.730575846693862 17.479251569146562 14.941664506092819
195 27.696934848953955 14.730575846693862 17.529821221405836 14.946849883329012
196 27.701357866336416 14.735319229674603 17.541719963113902 14.94944257194711
197 27.701357866336416 14.735319229674603 17.541719963113902 14.94944257194711
198 27.745588040161 14.735319229674603 17.743998572150996 14.94944257194711
199 27.745588040161 14.868133953135375 17.743998572150996 15.11018926626912
200 27.909239683311956 14.868133953135375 17.75589731385906 15.115374643505316
201 27.909239683311956 15.216772602219903 17.758871999286075 15.211304122374903
202 28.32058029988058 15.219144293710274 17.83026444953446 15.232045631319679
203 28.3603874563227 15.219144293710274 17.83918850581551 15.232045631319679
204 28.39134857799991 15.219144293710274 17.886783472647767 15.232045631319679
205 28.39134857799991 15.233374442652499 17.886783472647767 15.286492092299715
206 28.404617630147285 15.233374442652499 17.886783472647767 15.286492092299715
207 28.404617630147285 15.276064889479176 17.886783472647767 15.294270158154006
208 28.457693838736787 15.276064889479176 17.889758158074784 15.294270158154006
209 28.457693838736787 15.276064889479176 17.92842906862599 15.294270158154006
210 28.457693838736787 15.280808272459918 17.92842906862599 15.34093855327975
211 28.466539873501702 15.280808272459918 17.940327810334058 15.34093855327975
212 28.466539873501702 15.280808272459918 17.940327810334058 15.34093855327975
213 28.466539873501702 15.280808272459918 17.940327810334058 15.34093855327975
214 28.466539873501702 15.280808272459918 17.940327810334058 15.343531241897848
215 28.47096289088416 15.280808272459918 18.095011452538895 15.343531241897848
216 28.47096289088416 15.295038421402143 18.095011452538895 15.44464609800363
217 28.479808925649078 15.295038421402143 18.095011452538895 15.44464609800363
218 28.479808925649078 15.302153495873258 18.095011452538895 15.44464609800363
219 28.54615418638595 15.302153495873258 18.17532795906833 15.44464609800363
220 28.54615418638595 15.311640261834741 18.178302644495346 15.49649987036557
221 28.54615418638595 15.311640261834741 18.178302644495346 15.499092558983666
222 28.585961342828078 15.311640261834741 18.178302644495346 15.514648690692248
223 28.585961342828078 15.318755336305854 18.19912544248446 15.514648690692248
224 28.590384360210535 15.321127027796225 18.19912544248446 15.525019445164636
225 28.590384360210535 15.323498719286595 18.21994824047357 15.525019445164636
226 28.590384360210535 15.323498719286595 18.231846982181633 15.525019445164636
227 28.590384360210535 15.325870410776966 18.231846982181633 15.540575576873218
228 28.590384360210535 15.344843942699933 18.240771038462682 15.540575576873218
229 28.612499447122826 15.344843942699933 18.240771038462682 15.545760954109412
230 28.612499447122826 15.344843942699933 18.240771038462682 15.545760954109412
231 28.616922464505286 15.354330708661417 18.240771038462682 15.99170339642209
232 28.621345481887744 15.356702400151788 18.496593985186067 15.99170339642209
233 28.6257684992702 15.356702400151788 18.511467412321146 15.99170339642209
234 28.6257684992702 15.359074091642158 18.511467412321146 15.994296085040187
235 28.6257684992702 15.359074091642158 18.511467412321146 15.994296085040187
236 28.63461453403512 15.359074091642158 18.511467412321146 15.994296085040187
237 28.63461453403512 15.359074091642158 18.511467412321146 16.056520611874515
238 28.65672962094741 15.359074091642158 18.582859862569535 16.056520611874515
239 28.65672962094741 15.378047623565127 18.59178391885058 16.059113300492612
240 28.678844707859703 15.378047623565127 18.594758604277597 16.074669432201194
241 28.678844707859703 15.380419315055498 18.60070797513163 16.074669432201194
242 28.678844707859703 15.38753438952661 18.60070797513163 16.08504018667358
243 28.68326772524216 15.560667868323689 18.606657345985663 16.100596318382163
244 28.886726524835243 15.702969357745944 18.612606716839693 16.178376976925072
245 29.10787739395816 15.702969357745944 18.686973852515095 16.178376976925072
246 29.10787739395816 15.702969357745944 18.686973852515095 16.178376976925072
247 29.10787739395816 15.712456123707428 18.686973852515095 16.178376976925072
248 29.121146446105534 15.712456123707428 18.686973852515095 16.178376976925072
249 29.121146446105534 15.712456123707428 18.68994853794211 16.183562354161264
250 29.121146446105534 15.714827815197799 18.695897908796145 16.183562354161264
251 29.121146446105534 15.724314581159282 18.69887259422316 16.183562354161264
252 29.13441549825291 15.724314581159282 18.69887259422316 16.18874773139746
253 29.13441549825291 15.745659804572622 18.69887259422316 16.20689655172414
254 29.1565305851652 15.745659804572622 18.716720706785257 16.20689655172414
255 29.1565305851652 15.745659804572622 18.716720706785257 16.219859994814623
256 29.1565305851652 15.745659804572622 18.716720706785257 16.227638060668912
257 29.1565305851652 15.745659804572622 18.72267007763929 16.23023074928701
258 29.1565305851652 15.745659804572622 18.802986584168725 16.23023074928701
259 29.1565305851652 15.76937671947633 18.81191064044977 16.27171376717656
260 29.200760758989784 15.76937671947633 18.81191064044977 16.297640653357533
261 29.280375071874033 15.76937671947633 19.073682958027188 16.297640653357533
262 29.280375071874033 15.81918224077412 19.073682958027188 16.416904329789993
263 29.29364412402141 15.823925623754862 19.073682958027188 16.481721545242415
264 29.30691317616878 15.8452708471682 19.121277924859445 16.52061187451387
265 29.329028263081074 15.911678208898586 19.14805009370259 16.549131449312938
266 29.474987836702198 15.911678208898586 19.252164083648154 16.549131449312938
267 29.488256888849573 15.911678208898586 19.252164083648154 16.608763287529168
268 29.488256888849573 15.914049900388957 19.252164083648154 16.613948664765363
269 29.488256888849573 15.9187932833697 19.258113454502187 16.613948664765363
270 29.488256888849573 15.942510198273409 19.258113454502187 16.626912107855848
271 29.514794993144324 15.942510198273409 19.281910937918315 16.626912107855848
272 29.589986288646113 15.942510198273409 19.284885623345332 16.626912107855848
273 29.589986288646113 15.980457262119344 19.284885623345332 16.717656209489242
274 29.59883232341103 15.980457262119344 19.380075557009846 16.717656209489242
275 29.59883232341103 15.982828953609715 19.380075557009846 16.72543427534353
276 29.60767835817595 15.982828953609715 19.383050242436862 16.72543427534353
277 29.612101375558407 15.982828953609715 19.383050242436862 16.72802696396163
278 29.612101375558407 15.982828953609715 19.383050242436862 16.738397718434015
279 29.612101375558407 15.982828953609715 19.400898354998958 16.738397718434015
280 29.612101375558407 16.070581538753437 19.400898354998958 16.800622245268343
281 29.749214914414615 16.070581538753437 19.534759199214683 16.800622245268343
282 29.753637931797073 16.075324921734182 19.5377338846417 16.84469795177599
283 29.753637931797073 16.101413528128262 19.5377338846417 16.917293233082706
284 29.78902207085674 16.101413528128262 19.579379480619924 16.917293233082706
285 29.797868105621657 16.108528602599375 19.579379480619924 16.917293233082706
286 29.802291123004114 16.113271985580116 19.579379480619924 16.950998185117967
287 29.802291123004114 16.113271985580116 19.64482256001428 16.950998185117967
288 29.802291123004114 16.113271985580116 19.653746616295326 16.97433238268084
289 29.802291123004114 16.113271985580116 19.653746616295326 16.97433238268084
290 29.802291123004114 16.113271985580116 19.653746616295326 16.97433238268084
291 29.802291123004114 16.113271985580116 19.653746616295326 16.97433238268084
292 29.802291123004114 16.22236979413718 19.653746616295326 16.979517759917034
293 29.983634835684903 16.22474148562755 19.656721301722342 16.979517759917034
294 30.226900791720112 16.22474148562755 19.662670672576375 16.979517759917034
295 30.226900791720112 16.286405464377193 19.662670672576375 16.995073891625616
296 30.226900791720112 16.286405464377193 19.677544099711454 16.995073891625616
297 30.23132380910257 16.286405464377193 19.683493470565487 16.995073891625616
298 30.23132380910257 16.300635613319418 19.683493470565487 16.997666580243713
299 30.240169843867488 16.300635613319418 19.686468155992504 17.00025926886181

==> data/acsincome_arch_2048_64/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 25.171669793621014 29.27098588088418 21.07235370635785 98.29856681302296 98.75951116805012 97.83762245799579 79.16152563568154 81.01180455517976 77.31124671618332 81.28887674227931 82.8064959102042 79.77125757435442 76.83150614754098 77.39219468212555 76.2708176129564
0.2 46.111006879299566 49.75966660937967 42.46234714921946 94.78899842597961 95.61074510889483 93.9672517430644 79.67548978741142 80.9997545957159 78.35122497910695 80.87583128359296 81.9979026204062 79.75375994677972 79.18709016393443 79.55128396250495 78.8228963653639
0.5 69.03939962476547 71.88099529613271 66.19780395339822 87.03305442796785 88.43603592837482 85.63007292756089 79.67423926636098 81.08747592249972 78.26100261022225 80.95545230937414 82.0648015968594 79.84610302188888 80.56746926229506 80.69489818191721 80.44004034267292
1 83.07723577235772 84.62442387039883 81.53004767431662 76.68792974898517 78.28176445834252 75.09409503962782 80.18132555231347 81.94349317372357 78.41915793090337 80.50888220825361 82.03316204087413 78.98460237563309 79.66772540983607 79.91601631263624 79.41943450703589
2 90.74296435272043 91.72687652527276 89.75905218016811 66.30552563996353 67.98122653433072 64.62982474559635 80.15756565235516 81.84260228200458 78.47252902270574 80.50323403480004 81.93104580521677 79.07542226438332 77.70599385245902 78.06251777050592 77.34946993441211
5 96.17479674796748 96.68264157096155 95.6669519249734 51.27909866622483 53.18759422961529 49.37060310283437 79.09483117965817 80.80932930070647 77.38033305860988 81.3152956181106 82.65747336074199 79.9731178754792 73.91690573770492 74.41497680570954 73.4188346697003
10 98.47091932457788 98.70112773382498 98.24071091533078 39.190125093198574 40.80443554576584 37.57581464063131 79.48082534389327 81.2039151006586 77.75773558712794 80.91864808235403 82.37489593561088 79.46240022909717 70.53857581967213 70.98628561594776 70.0908660233965

==> data/acsincome_arch_2048_64/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 69.12726704190118 71.55258026501927 66.70195381878308 86.74906801424903 88.04270633658992 85.45542969190815 28.57544810337641 31.281733516076045 25.869162690676774 98.23613009018858 98.53831103643684 97.93394914394032 72.79287909836067 73.38183189535859 72.20392630136276
0.2 70.27454659161975 72.33742318754679 68.21166999569272 86.29359622235108 87.46164184522972 85.12555059947245 47.13109629012089 50.0784318966259 44.18376068361587 95.39218365673682 95.98265226227014 94.8017150512035 76.60133196721311 77.1841975647774 76.01846636964882
0.5 70.70200125078173 73.31101370090518 68.09298880065829 86.08151768701849 87.58951044032624 84.57352493371074 69.07669862442685 71.20994198760357 66.94345526125014 88.18529652910631 89.28989414594813 87.0806989122645 79.9736168032787 80.20205632638209 79.74517728017531
1 71.21951219512196 73.66027984076882 68.7787445494751 85.87739209676083 87.2262742289535 84.52850996456816 82.06898707794915 83.46975302572662 80.66822113017167 78.8676323221281 80.17743793944771 77.55782670480849 80.56890368852459 80.66288191393068 80.4749254631185
2 69.58067542213884 73.36365684257315 65.79769400170453 86.586695385635 88.61024452034496 84.56314625092503 90.4237182159233 91.63768193539755 89.20975449644905 67.65527922018768 69.8518553814517 65.45870305892366 79.42069672131149 79.78645365458563 79.05493978803734
5 71.18667917448406 73.54715951605634 68.82619883291177 85.68983514207605 87.04736351529414 84.33230676885796 96.68736973739058 97.02684289090267 96.3478965838785 48.95363031793751 50.83046436010251 47.07679627577251 75.68770491803278 76.18073384033275 75.19467599573281
10 70.57223264540339 73.03393825350132 68.11052703730546 85.8672852290614 87.16825335477894 84.56631710334385 98.53084618591079 98.68776443326473 98.37392793855685 36.291700829006096 37.80460424098592 34.778797417026276 72.53483606557376 72.95060258407156 72.11906954707595

==> data/acsincome_arch_2048_64/training_curve_agg.dat <==
x y1 y2 y3 y4 y5
1 78.04164258721994 78.16524649092003 77.79705215312111 78.46262008954581 76.71806745507386
2 78.35319687038611 78.65158543379957 78.03954608898935 78.99129357695959 75.59453008523546
3 78.65690587428989 78.81511742473361 78.38974311620414 79.03467749350608 76.84093982464621
4 78.82833279437456 78.98623206754763 78.51669624936571 79.2569495417102 77.26421229386472
5 78.93281053503131 79.02704278482994 78.61012768789332 79.20616483785399 78.14310210976222
6 78.90160468790577 79.11844326530482 78.61313107789312 79.26944386692738 77.72392328942468
7 79.06700959796977 79.1824905619173 78.88975193215775 79.39302994520128 77.81166446962133
8 79.13417047102625 79.24003228245104 78.97096036698989 79.37827590431566 77.30267312087771
9 79.11767227124457 79.24986540029066 78.94906596880914 79.48378484906627 78.09981828384988
10 79.13516754083008 79.27147668740908 78.85504616746735 79.4904243947485 77.75522896858509
11 79.22719681221396 79.32600229101287 79.08810915289632 79.51377709981347 77.46970942196299
12 79.17305059428662 79.34313905519319 78.9987296019981 79.45153928958588 78.05017543074445
13 79.24422250310658 79.34211839354563 79.00631777724931 79.51711812762827 78.5344947463729
14 79.27532877063706 79.36720384484849 79.10955793527236 79.52796658838102 77.11821969703894
15 79.35172739083927 79.44078622059905 79.24941354682743 79.5462805313642 78.08403192073494
16 79.26894630646899 79.4086948729578 79.00856300252227 79.56138993314516 77.79671300058308
17 79.2884871617891 79.41729371556316 79.14159833624333 79.6647905740931 78.58844303562988
18 79.38129165425492 79.46016189607573 79.17965390031011 79.6638405332751 77.90056663776326
19 79.379357858824 79.49797131294602 79.18083080687599 79.71910888162986 78.06634397686796
20 79.3601854937701 79.4287039901948 79.23696274013439 79.59556803778707 78.85669298962029
21 79.37032735035281 79.4793234214392 79.19166251599339 79.67206208455963 78.10809309328125
22 79.34642934514471 79.45854761855361 79.12790801108488 79.60948107185605 78.40178112850951
23 79.35252711261592 79.47587776236594 79.15499568291521 79.63592338459532 78.21009926166887
24 79.4372585376041 79.53747935195808 79.23321400236505 79.64282223305852 78.05968904612945
25 79.39340321854957 79.53516496547667 79.2635128065818 79.66189007986323 78.44898483112172
26 79.41346746884304 79.5291624595652 79.26957901240253 79.67484406659788 78.66268738073403
27 79.43316405205502 79.50745287043436 79.29356508471831 79.71399541510675 77.85303369963566
28 79.44924839120029 79.5374855101282 79.27811080121465 79.75082245601057 78.29432382363164
29 79.48596108785082 79.575735574134 79.32453599730732 79.72984458156421 78.09377783123684
30 79.4263022321928 79.53329518200795 79.18974312098233 79.72074621866429 77.72290684861093
31 79.49210708140569 79.59601918181811 79.30207162563578 79.76462203279586 78.37021620213987
32 79.49004525805776 79.57872210840877 79.26292703162542 79.69584036522139 78.62798181049774
33 79.4768899756807 79.57788185871104 79.29412650670692 79.71044267092094 78.56439827273888
34 79.49156468183389 79.5899002643915 79.29429942390672 79.72671940865344 78.6571869543955
35 79.44422182271728 79.58298429349486 79.13164839766905 79.80381940577736 78.10597460624624
36 79.56179845103102 79.62820501248136 79.45121627829843 79.81468345939777 79.00368364051806
37 79.53825353355955 79.59609697333225 79.41615088732445 79.856374083552 78.74427325875463
38 79.50424695553411 79.60666326103221 79.42564131854282 79.7845981441182 78.81619456378432
39 79.51969781965573 79.5995145950777 79.43973383407655 79.76524297514918 78.96697096551125
40 79.54319838375008 79.64343544004055 79.38192588700792 79.76887238436672 78.82184159632253
41 79.55970792706393 79.64231458506862 79.40776927790984 79.84964262898701 78.63341818414014
42 79.57659595687679 79.66542591862846 79.44487247812188 79.78639615798149 79.1650946295807
43 79.57014864636514 79.65744930975043 79.41639370269971 79.78155072697335 78.68695260964607
44 79.56946568289325 79.66095174356917 79.42426916351152 79.79538970122249 78.58194986169744
45 79.54456066158255 79.62325642940873 79.29480221812166 79.82695468934035 77.70688599107093
46 79.58009754295855 79.67831742413735 79.40743084278469 79.78040163373011 78.56040483932864
47 79.56320339839186 79.67817583449937 79.37627539264221 79.76996080700265 78.403623753945
48 79.56248170018341 79.67602784978494 79.44631460373103 79.82111190531522 78.5973231222868
49 79.565479525173 79.65531174091183 79.49403965008517 79.91172891767934 78.65838075681378
50 79.63271878120602 79.68492821203051 79.43956541787426 79.74902954213638 78.71157962797784
51 79.56704632661939 79.6735814223941 79.45189898012941 79.75943502273698 79.03927514945676
52 79.56331391274318 79.68811016923333 79.40773647641025 79.90849611681682 78.7059190695562
53 79.6331359362167 79.69586398087158 79.56179898429079 79.84252756793498 79.24863639402534
54 79.5183439705539 79.68400187845538 79.41604300072555 79.80274776189358 78.85223056617777
55 79.59657336123465 79.69601827880776 79.49655719885908 79.81505294114095 78.53469673788729
56 79.58067162382744 79.70159566728567 79.42259989938991 79.87409397717991 77.9412691960214
57 79.64183340407922 79.70203288628188 79.52634142397496 79.854033963441 78.93843061003798
58 79.63058227722465 79.70704899331861 79.50973216940655 79.88956039161505 78.30922525519419
59 79.61059168329807 79.67951032948163 79.4854306311105 79.85038816509038 78.48511955007876
60 79.65054457170763 79.70569063185377 79.46836555078126 79.90466258446783 78.75284030440707
61 79.61730466519043 79.70734824183063 79.4642842528978 79.80559542206484 78.98039398342567
62 79.63201015394091 79.743533425894 79.4621623232194 79.8257439026061 78.5696530693877
63 79.64413901397991 79.72258402898316 79.54340355081523 79.84949639840224 79.08195880104059
64 79.61145265930583 79.72108990316656 79.49096356766134 79.86112043728882 78.38710644746827
65 79.6519794910198 79.7544561209343 79.48060330110826 79.9703961075869 78.79536464682671
66 79.63030957110036 79.69134657540431 79.42664758256296 79.85878347097164 78.99509096959913
67 79.62178107846765 79.75464804063029 79.54003826196096 79.90678487443925 79.15329964233128
68 79.67528795275729 79.76281866608414 79.59682333101551 79.87129969162203 79.09944924164594
69 79.62313481983597 79.70329417436118 79.40069236620597 79.91366480553235 78.85864305812375
70 79.65600845117905 79.72179986995148 79.51703425521606 79.87998212673995 78.72256213133349
71 79.60218462735966 79.69538782544956 79.52165157096488 79.90845152350646 78.76244806192818
72 79.69230086043282 79.74641444833878 79.59524963845013 79.99338103271253 78.87603992767637
73 79.590683621664 79.72296075753704 79.51542438327762 79.8829133146077 78.92248756794618
74 79.65851428622827 79.761374039392 79.55098746336691 79.89580237463481 78.55188044988168
75 79.6564570153849 79.76788678228073 79.54695324122946 79.97792266198287 79.061722509423
76 79.65004872717901 79.76272766061183 79.52892724411052 79.90353711698701 79.14926570113973
77 79.66179459104684 79.77270392570517 79.57112675690186 79.99050597154438 79.16326801725052
78 79.67497640434146 79.785631296302 79.60641104835673 79.88419800992756 77.86295826569143
79 79.7139958606073 79.77341259741266 79.59463636550213 79.9109838163568 79.18021862670886
80 79.68771428855294 79.76022980804552 79.58259074882633 79.96430904791181 79.21697053028225
81 79.68755955540706 79.73711954114566 79.54698474972993 79.9358854299965 78.94806433721575
82 79.71502033703509 79.77800672317377 79.62777060311123 79.92541303538584 78.92926475218988
83 79.69307715483171 79.78662262514942 79.61472088788165 80.03782141892472 78.84448795580647
84 79.63973240220122 79.74681415584718 79.47213892549362 79.93573890323462 78.98857003264136
85 79.6832161845322 79.76249859846187 79.53812559137107 79.92136580540037 78.80654847630642
86 79.68412211326188 79.74711780358503 79.55589834462005 80.024048433371 78.83877034156012
87 79.65095130587335 79.77391498544539 79.53925922150282 79.87959137309156 78.67437581160421
88 79.68823831754032 79.76443086533615 79.60855792967502 79.85690006448654 79.1119039996777
89 79.68968046080451 79.79304056060143 79.53507923250805 79.9485661583064 79.14420420051775
90 79.6313508745441 79.72796936109182 79.5546041354171 79.93775236428998 78.83186887345173
91 79.70087652558382 79.79352386942111 79.57786324626363 79.8903652676247 78.83294840230388
92 79.68680364536927 79.79057077248065 79.45624541180908 79.8786398671949 78.46389239578764
93 79.67436816789788 79.7787349035884 79.57722771268733 79.93061218540606 78.38458625892754
94 79.71149377121291 79.81687135373552 79.62027459637495 79.97189551259036 79.11869899819406
95 79.68943917896837 79.7769070566699 79.50896859374083 79.93940223484134 78.88597944580762
96 79.69394416302055 79.80293733836311 79.57748150298261 79.95327392768417 79.12386373435656
97 79.6629625158917 79.78968052340916 79.50684337707347 79.93806166515172 78.79410565791902
98 79.74087491078619 79.82302816406009 79.60559007475635 80.00308418267798 79.03098727243426
99 79.68336523031091 79.79690494921753 79.59029612470393 79.93349384193718 78.59635026228646
100 79.72566165211683 79.82315918430112 79.58833863238591 80.02744182006467 78.93934533801207
101 79.72745220681318 79.79235861370634 79.59788138431384 79.98599547030068 77.96856822285476
102 79.72887489365732 79.81307890234714 79.59560058124829 79.89183138811543 78.95150933007248
103 79.71993646094913 79.81339834335954 79.51595877027302 79.98825967399372 79.01416022953175
104 79.70601264455013 79.78444788466584 79.58439585379232 80.02319869285137 78.84301564073327
105 79.70030041090475 79.7828209068096 79.57207339137015 79.96388967725562 78.49393564403192
106 79.73307594266235 79.83738850851445 79.60742792190239 79.97931480562698 78.66408905294348
107 79.7111378956954 79.80290366125459 79.59920124326608 79.94711994963701 78.70642803586149
108 79.7431299509092 79.83782892760698 79.62936341243292 80.0286892146842 78.97162470855167
109 79.67436486519583 79.75611414687735 79.57968559453735 79.91964585911786 79.07904662430045
110 79.72681738702767 79.80017490210736 79.61459974189177 79.9715642345834 79.01374262207086
111 79.69694134322455 79.78845817444972 79.59036363436957 79.90221670605536 79.0258946460455
112 79.70697436097404 79.76925382914453 79.5570195899851 79.93638006874279 78.15730515064597
113 79.76932586043674 79.84183992302813 79.6787692123849 79.96178058754204 78.98595673876872
114 79.72222804069716 79.81956983782914 79.57730432308063 80.12508160647012 78.77466083805272
115 79.74289752539104 79.83612136589926 79.63514102113763 79.97738155427686 79.15234140321377
116 79.7262569637343 79.81971627167951 79.57589960619231 79.95700738184563 79.24184927649027
117 79.69811362024164 79.81489438257675 79.5826035602205 79.93690286291996 78.97526694858249
118 79.70034443704378 79.82938626011486 79.63264362727973 79.9694345988547 78.67921580331947
119 79.72569190791083 79.82633646717917 79.58757251638082 80.01409500856806 78.80946654205047
120 79.71355803381938 79.78802616084013 79.57226812339155 80.01769084589868 78.22587209099395
121 79.7602027887311 79.84182552199638 79.6210816386349 79.9252792957705 78.9212431931793
122 79.70426027664429 79.80732278127894 79.60916373395408 79.94747852382635 78.53910335767702
123 79.72090390776611 79.81607778015896 79.6088848854072 79.99783063896405 78.27810583888
124 79.76396810676069 79.8593474234499 79.61563798838063 80.03732747346855 79.33631488443562
125 79.73090965219379 79.83018853331774 79.63156098721905 79.97809028259053 79.04865126707354
126 79.75103079907387 79.83660214629967 79.57960328344987 79.92573518721315 79.19604622377842
127 79.73662300042925 79.8170053366003 79.56249103312233 79.98006568800841 78.74224158187748
128 79.71381832121529 79.8360714299207 79.57534879354057 79.9564222913621 78.86196799935881
129 79.82072627166691 79.87435283331237 79.72693635666076 80.0001241522708 78.68102648245217
130 79.75670176256378 79.83915951272897 79.64259247524073 80.05023402641689 79.14827510123669
131 79.72183234113201 79.83014049183649 79.56884251324541 79.97539148047959 79.03224798337752
132 79.68732562204804 79.82084593334118 79.47342527183667 79.94561857577361 78.86311639531903
133 79.7914276930947 79.87126537575026 79.65776834845825 79.94237352045684 78.7375784429281
134 79.76242021387867 79.84265529887577 79.66938385171204 80.05049389612809 78.98410506455718
135 79.73214388754158 79.83834884151716 79.54686209519213 79.97698336908779 78.86900310803502
136 79.75762478171643 79.83827934275664 79.61571343423331 79.9516436203871 78.7653845180009
137 79.73450705711033 79.81002119939338 79.64848047551162 79.93875881404107 79.29261026493275
138 79.79666352409765 79.851704325899 79.68683809901788 80.03330959047047 78.41712961380678
139 79.78097795549735 79.8562863865373 79.66852949673951 79.98773119057662 78.96766121713381
140 79.7077135508259 79.8369561129365 79.60204959813562 79.98522574730312 79.17139271433915
141 79.7454650094031 79.83380973685682 79.62336701707224 79.9890573772244 78.39631243891051
142 79.77528804879172 79.87066298324788 79.59653286677292 80.02353850277369 78.86933068308828
143 79.7825790726121 79.87633075088428 79.67445014254267 80.04758686874996 79.31161764734912
144 79.71328015163965 79.83081438513653 79.63145738858537 79.96418194011035 78.77807996304291
145 79.7414424586116 79.86275294330099 79.6450447657748 79.95034225741097 78.40187760564945
146 79.7651488996217 79.83511944547683 79.65237423115971 79.97807821216576 79.05497126240174
147 79.79544302852435 79.88666436072144 79.68102875465812 80.07646595010827 79.17381615275517
148 79.75658010421904 79.86220170200531 79.62088343412084 79.99968056543666 78.3713547223002
149 79.71109437581839 79.80985428027573 79.63253975899894 79.94860471060049 78.61725089129222
150 79.78820707099719 79.90898612012903 79.70406368634447 80.03580800260157 78.62307071314423
151 79.78500395353264 79.87463575352797 79.65746355834084 79.97316098755789 78.2889612457954
152 79.78734095222111 79.86241271540767 79.71957270234552 79.98121187507948 78.31709792047086
153 79.77561648922612 79.84769756110063 79.59320316026364 80.01265506240568 79.0142344712704
154 79.79949118080295 79.89429603682555 79.6925351624024 80.00254212974963 78.79243917704856
155 79.82743157467627 79.89581462581631 79.68147966701994 79.99617278377475 78.77418944592345
156 79.74273745884713 79.86261982430044 79.58545536782135 80.00830936261795 79.05335810479097
157 79.76966954206813 79.84925211772114 79.67545716654085 80.00983164954508 78.80482951718886
158 79.82540881130437 79.88734548178019 79.69337099537931 79.97181437046832 79.28433453240824
159 79.82408248390438 79.88423735736076 79.68262229217797 80.037490217868 78.76647370528718
160 79.79983679383052 79.89575683206608 79.6835262644257 80.07584352566637 79.4524450556581
161 79.79285250010341 79.87370823067089 79.60210100416995 80.00016376897861 78.83074962974804
162 79.78747926814219 79.88109833786396 79.69264157082699 80.03109058163204 78.91369786196574
163 79.79993102535576 79.86937493223641 79.71732481197432 80.02493007800328 78.86039132969802
164 79.82324157239782 79.89955032325558 79.6934393089662 80.07956340774021 79.01136740496521
165 79.77008116774962 79.88896172777294 79.68627473274611 80.03600216461201 79.24424363744458
166 79.79411566850155 79.88704286136016 79.6631919110807 80.02159849773405 79.09739881804192
167 79.77166944610734 79.85497174160676 79.62450701261321 80.0382893138996 78.63590443575718
168 79.75704331173907 79.83765822830583 79.60057763375187 80.03882479455791 79.0397231194331
169 79.74909793159279 79.84537647529264 79.635070338971 80.03176333123722 78.65386956632835
170 79.79623435740311 79.86521611362564 79.62145754354796 80.02230450058488 78.84672250933924
171 79.80732113402864 79.88893587101593 79.69538941627302 80.02286828130732 78.95360871211439
172 79.75629703912253 79.88066644677622 79.61677761869254 80.02376688326858 79.18929798298915
173 79.79008586411825 79.90876158780642 79.54331178892855 80.00480086608364 78.88119217698673
174 79.77102698084471 79.88584318099518 79.54644474195106 80.14031586536656 79.0661091426473
175 79.7901684282008 79.87433667060111 79.70194156659277 80.10739994504775 79.04620731991166
176 79.81188704610537 79.90024298629662 79.67330523872427 80.0074599927197 79.24114953284807
177 79.78167196617079 79.8758437642394 79.66349679655951 80.1138439096654 78.84804474127006
178 79.77527968967348 79.83068898390158 79.65312098363682 79.95401874703555 78.9646293389669
179 79.78704432185506 79.8462505153527 79.63880783494777 80.10633204398403 78.94185874076364
180 79.7798408208394 79.89906974701404 79.64332122035101 80.07050821170898 79.10315077078928
181 79.82364230909154 79.90775485298208 79.6792323935893 80.07236015710947 79.18163949432244
182 79.77378800355189 79.85409566325352 79.65157376879185 80.116546083421 79.00197980550354
183 79.7712767979638 79.86920490210989 79.64190663889934 80.0536335858224 78.98806282711364
184 79.78123084824452 79.84725096802784 79.62401704782492 80.04102895219383 79.18679873925878
185 79.79699146658106 79.89148887051655 79.7297580608023 80.0861230906846 79.27609483629307
186 79.80203265198624 79.89677881683906 79.66092143576269 80.10470777062127 79.38254132216696
187 79.7861933806069 79.88206748650587 79.6345243883006 80.09860164129442 79.22220871189533
188 79.8371217794969 79.90435019227996 79.6977579977823 80.03041459426075 79.2867038950935
189 79.82963066961072 79.9049461097844 79.75949763033326 80.05264155871174 79.1748624790647
190 79.79030846931119 79.89198100093581 79.66424106818191 80.05143656649648 79.03022094169359
191 79.7731171718646 79.87427619074332 79.60158486294846 80.02175864511061 78.75481698895716
192 79.80035833446948 79.88402033703173 79.69857361229296 80.10196328322385 79.26536352889353
193 79.79994554648675 79.8893218614523 79.68500749712769 80.10816715481366 78.85628526722319
194 79.78413074924643 79.90421666724161 79.64434229087709 80.10282541634213 79.20778087688542
195 79.79438452765007 79.84886363660166 79.73155161093031 80.05002011531634 79.32563223224697
196 79.85124773297431 79.90003175622935 79.73268573123624 80.00244921075237 78.88044942789011
197 79.81974094756097 79.9136874990115 79.69134008730009 80.11685040916086 79.00204118641807
198 79.78381178815805 79.89588909791298 79.6116553007817 80.03140976725318 79.0949181901482
199 79.81826112528555 79.90949754365315 79.65950346822765 80.1198219269904 78.29806952404581
200 79.80952368074922 79.90321958244098 79.7095509173522 80.05306797332976 78.8481683280687
201 79.79998434044703 79.89340583998118 79.69803743225162 80.07595360782334 79.28542068121575
202 79.85574843432583 79.93040102431601 79.6934338005084 80.02843550838064 79.10994456272256
203 79.83137378799212 79.89389656380648 79.70328851553481 80.0202644897402 79.31231453241361
204 79.7984446888498 79.90384893957835 79.67372580241556 80.15513450702166 78.63547532118244
205 79.83205501545794 79.89071395724619 79.70305563965428 80.07570230029167 78.97300879958618
206 79.83976569706914 79.92871120990424 79.69668313752584 80.14981516326469 79.03793752538175
207 79.80668518714077 79.93107500845055 79.72461602246852 80.20404121046116 78.50970075704733
208 79.87750087314737 79.93742270584747 79.73803015844132 80.06411120724198 79.11521329555823
209 79.77576227156979 79.90668279746025 79.72182046682602 80.02678546899595 78.37232780441536
210 79.77823419452452 79.9030031511788 79.68307971450707 80.04338425919781 79.29128616547239
211 79.8472590927689 79.91176577055452 79.66273769306298 80.06589332567412 78.84240920652013
212 79.81681800384703 79.92583297348573 79.70582266580098 80.0922974936896 79.26778600756434
213 79.80983838565766 79.91548735978898 79.68765211218451 80.14527760106729 79.11023940724137
214 79.81196255872975 79.925918040192 79.68349635956787 80.04449454889122 78.96210533198101
215 79.81039324833394 79.87831327549772 79.71827395338948 80.11862832033631 78.89999610771619
216 79.81801723501215 79.913549502564 79.6957687640502 80.13288170922354 79.25365008683251
217 79.85369463120861 79.92026562036493 79.77697652451974 80.07259568843135 79.49217683849896
218 79.84775161688708 79.91783195934619 79.75531088353338 80.10209610292824 79.41503764233516
219 79.79857869381604 79.88621401949237 79.64559810527948 80.04505854665985 78.96294794923233
220 79.84174975719338 79.90916719444068 79.71831613224086 80.04029471924193 78.74844584049279
221 79.78947032033568 79.9025891414336 79.64384749959996 80.1129502034216 79.23505168409596
222 79.81746195124288 79.92698226619285 79.67897994254699 80.09607834045902 78.34616053675468
223 79.86486449539404 79.9249958503497 79.76496554470754 80.06731108787216 79.50093534755867
224 79.85576920805214 79.93023181418411 79.77925014308664 80.03460856519955 78.01617300854701
225 79.82617247010288 79.94012270313429 79.70311716441768 80.14522988893019 78.7339506944739
226 79.91586749891212 79.94870717216293 79.80636120795039 80.0782353936769 78.49767984901368
227 79.81110786552195 79.89247940755075 79.70861102574983 80.07745046218797 79.22553067959852
228 79.8157922095596 79.91114879182437 79.68070731646245 80.0709310672567 79.10155772005541
229 79.87504623876322 79.93014006134587 79.67418453240619 80.11994186285673 78.61310477334906
230 79.80445004651371 79.91775486971761 79.67322280689596 80.0859461039311 78.98222346057105
231 79.81128069272467 79.92788596719636 79.72605437304503 80.12454808796421 79.37620278753859
232 79.85194314563859 79.92732783461452 79.71881670552376 80.08865965811351 78.95775249704664
233 79.8451410448923 79.91949686169248 79.71942818994899 80.06651097055723 78.66358626920601
234 79.80604558950569 79.92118916092532 79.69557911421035 80.11287796339452 78.37318363517522
235 79.83647911447659 79.89855332250502 79.73052744529815 80.03960482434216 79.19620141915806
236 79.79820481511726 79.89505382399452 79.67735736598482 80.06591714478806 78.38539245389431
237 79.86053828845519 79.94212859211576 79.74436403718147 80.22905944109232 79.42306495768136
238 79.87156882639374 79.95131458645805 79.73832469902504 80.06645978175047 79.23247209688951
239 79.86925645565974 79.95103628066389 79.72674990034474 80.17078396610806 79.07152279621195
240 79.84302682702447 79.9469770340362 79.68746359021684 80.16336799819378 78.64839523976208
241 79.81274058424464 79.94325749153552 79.6749834701772 80.08348209777378 79.08879937192472
242 79.85129341665456 79.95792248901611 79.67635993370246 80.10879285443518 79.27712111374329
243 79.8267537053642 79.9053279079368 79.70361217891444 80.13285511015134 79.07934834517913
244 79.82622296648563 79.92873631057007 79.7429378373167 80.15119810700232 79.05265854002906
245 79.84812239094616 79.95812478662927 79.73450347251222 80.168184266125 78.25201621825425
246 79.87935487149481 79.9491251420864 79.74270608918661 80.0896326359635 79.0166666353367
247 79.8288516575401 79.96296117021097 79.67048438720153 80.10282471227812 79.10644391305522
248 79.9068493568495 79.96606528246875 79.81814330833616 80.09641761084033 79.61606950697683
249 79.79570134721152 79.89054624180841 79.60023006372485 80.08956838977927 78.93479536732846
250 79.84746482080868 79.94758056345401 79.6941211319344 80.12205655202614 78.86280071099019
251 79.85954003400656 79.95225822516264 79.8004544130018 80.09583165528787 78.93056657586858
252 79.85215345865467 79.94369039986275 79.70696760739202 80.09459140492157 79.0544818056297
253 79.87273595856374 79.96985246577012 79.74296280824385 80.23028654687003 78.68165389063914
254 79.82381210244078 79.87397751174335 79.70819320206016 80.14192660125276 79.19029949667159
255 79.84989895034826 79.95240349327949 79.67280146424693 80.13294781460081 79.29933960333429
256 79.84899469049203 79.96077199960274 79.69834133672543 80.07838440075601 78.33851719898013
257 79.88793629358567 79.96295414684563 79.72008981034745 80.11996361044844 78.90406873027271
258 79.87950275096509 79.95235572607082 79.79138278152746 80.14400314149019 78.90298260095443
259 79.8640715194877 79.92274908709689 79.77040279645102 80.12470291002343 78.81772968527909
260 79.85391632057538 79.93769636516609 79.7126748653738 80.08055468683332 78.91134048811234
261 79.87870846800749 79.93860509022798 79.75380936815488 80.11089446972703 79.15819006300298
262 79.82898720111685 79.92188605341559 79.69161661454017 80.11144677467699 78.68568895176516
263 79.85808207578836 79.97544471951741 79.77567049318482 80.11197702732858 79.02029491273554
264 79.85753603568264 79.9319730920066 79.7257830458251 80.21211350072815 79.07239534858574
265 79.82485551914505 79.9512745485622 79.69721389067897 80.27701929321653 79.23882359922764
266 79.87441315925447 79.93832179397488 79.68919878723042 80.17139146446452 79.01040621652808
267 79.82889507127294 79.91021374330393 79.69123804410084 80.12342996325027 78.6391834210365
268 79.86567611021636 79.95234791768308 79.69089103356134 80.17260259053806 78.97497432544452
269 79.87308048965039 79.94186048267674 79.69510069251898 80.05381322723395 79.090273510553
270 79.86864996976223 79.95273017208206 79.7660601742061 80.2020948365135 79.2237838167271
271 79.88063206846138 79.9549686760661 79.79682618711435 80.0888537884511 79.22132308485581
272 79.84298549326566 79.96240547558403 79.70212676043774 80.22120942938007 78.7571231490957
273 79.86940284635423 79.9611657131417 79.77667452406709 80.07973443363375 79.49804636647804
274 79.8406638500864 79.95332977309593 79.6735884377067 80.11118419326664 79.09098649118714
275 79.88141427987819 79.95150708881496 79.79738269999547 80.28579828130847 79.26878860676239
276 79.88602997467794 79.97193968936723 79.78590623847715 80.19705642680329 78.90024309527558
277 79.87830684786539 79.95672455909397 79.75025341004348 80.10210865143253 78.95488326294786
278 79.84940366072732 79.95258363239928 79.70130470934853 80.18160355574119 79.25624795430714
279 79.85354186619696 79.95544796667497 79.76306022711351 80.1196502291669 78.16571708245081
280 79.82715306108437 79.90455784658613 79.68680742403633 80.2221093474135 78.85651372716069
281 79.86213018292904 79.93296520496037 79.68132248758504 80.12185644569169 78.99988529083306
282 79.81543011685142 79.96223350957496 79.64908471705581 80.22577479457456 78.81943109288375
283 79.84977506627527 79.95558001074005 79.76005531263972 80.20824016319523 79.43810370712849
284 79.88680865214239 79.95737493112223 79.72603057697026 80.09448519242355 78.91465240410534
285 79.84526129237177 79.94318849687006 79.73882029571851 80.19564863261365 78.24452625950609
286 79.87179324335256 79.96374534854439 79.7359984899965 80.10560434591967 79.03219092438243
287 79.87513942532308 79.95541452018128 79.75297782137866 80.13031017722842 79.47859624070567
288 79.85520667974501 79.9394173135885 79.77652301630516 80.20040441094562 79.18306698556418
289 79.88456674865532 79.99609607582775 79.72357757718683 80.12618170742991 79.24623954713773
290 79.90474136942018 80.00587630465543 79.79760917542029 80.18841742882928 79.4258702509791
291 79.86322621407004 79.93366326141013 79.75564836658207 80.19039935949704 79.39309427685906
292 79.84347859340318 79.94341387418787 79.71492687795865 80.13051374684943 79.01792416832308
293 79.86938376436787 79.95466037581491 79.71232123438405 80.19794632713419 78.98014238086789
294 79.81526285265315 79.95033304757064 79.68480624184176 80.1345152826173 78.7002417256359
295 79.78489560028052 79.91435902776567 79.57658694794884 80.10634543751252 79.10129422868081
296 79.88714053590716 79.98196246472882 79.7820035594085 80.17588578523257 79.04341618121352
297 79.85785038211606 79.95256713136871 79.70496742493805 80.15133504272191 79.3586729254267
298 79.84765535444643 79.9466422841379 79.70960501609459 80.12413728926595 78.72647834435702
299 79.84645697592568 79.97577783919581 79.7172068184498 80.1745081245308 78.36368354109347

==> data/acsincome_bs_1024/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 23.864150725157316 24.11960672383869 23.73425562635429 24.40177563874828 23.16137080225095
2 15.419105270446657 15.765900949673371 15.20111376563758 16.224668951992694 14.73868869559627
3 14.378646119779148 14.532992390161759 14.245413052819067 15.120360533664948 13.992700038374043
4 14.13514412299591 14.337599125998349 13.843705300750894 14.838319062878687 13.522576035658162
5 14.300596030857033 14.501931309644881 14.138843313801075 14.974547799714827 13.825417666946061
6 14.356713587164668 14.491334702082455 14.25266879626323 14.756951124611447 13.983521066008473
7 14.424051399780964 14.59849933695536 14.288278974165497 14.838587196181532 14.072380904831366
8 14.460589665018155 14.544601016681169 14.36401615149405 14.818409196255274 13.97362612193891
9 14.440056811690262 14.534000692741888 14.365069941619712 14.847294611669831 13.988160752078599
10 14.514887157459063 14.603848652941254 14.37615299088571 14.824178351334805 13.973567787182379
11 14.442140346253947 14.590873239552323 14.304310663943017 14.834864783324575 13.988434359137846
12 14.287628137231415 14.391848708333699 14.195646998225504 14.82360909848605 14.02112748430875
13 14.338282189806375 14.482556115266817 14.284500022213859 14.771793284465051 14.072413004847494
14 14.346540983458823 14.392855481609494 14.25447411281005 14.498808119952272 13.909279475019224
15 14.161072865834738 14.356533081483189 14.083553646485596 14.549093889763363 13.929454931193519
16 14.162148252067166 14.387828603069908 14.08707357900192 14.560744440512325 13.72949037220106
17 14.081431562932003 14.189225412784007 13.935781936386181 14.515925980666594 13.672886768895468
18 14.047537390789929 14.098126240407801 13.915804159215558 14.290507174339764 13.603679079800951
19 13.922948041693147 14.017017108968036 13.801158944462209 14.186455144301402 13.46711174008946
20 13.807211755869105 13.914987532465343 13.71701504719558 14.11455482724654 13.482396389204855
21 13.713608639088712 13.85037522887655 13.626229627140642 14.026948055481899 13.473386328786436
22 13.713317066107745 13.779976483383813 13.640793188176419 13.932530704411262 13.419047141710895
23 13.697503464182242 13.739285947270773 13.625549685671626 14.089911473330766 13.279114427742616
24 13.605371573789881 13.683736317741745 13.504316256924454 13.806644069395396 13.2908051288041
25 13.539529929273463 13.635044552117101 13.413565393070133 13.768219251849676 13.216497089840024
26 13.451764483401874 13.52449498585883 13.302091292119322 13.728770236852212 13.017397180402929
27 13.407780089084321 13.50034992824857 13.183672646328349 13.661518020769423 13.058491645315595
28 13.310351008208428 13.464533648349363 13.201535950771152 13.752344931048171 13.054695898608927
29 13.325599850233184 13.413588369086245 13.228056938118371 13.602170935883468 13.037444459485858
30 13.281100358900247 13.331870436130806 13.237458493572904 13.539593817089552 13.03141901901976
31 13.269602288081373 13.33824596101409 13.176008035892979 13.475735042938119 12.959306301588825
32 13.236659391807233 13.332475803922447 13.108773369520861 13.41093698562471 13.008970059135216
33 13.13276901485093 13.238101174231069 13.043740925617325 13.359532824623646 12.919751249391705
34 13.13027796863112 13.192014834442066 12.999290688500542 13.316612517758003 12.778717936161478
35 13.01520544928917 13.082544058243178 12.94685060158263 13.362910901047604 12.803307653528751
36 12.963831876575526 13.010681027853762 12.902217161259426 13.283599431825072 12.648429446310427
37 12.93459489154588 13.021194795390349 12.858578161039345 13.204374567779292 12.569778021217159
38 12.843553574639401 12.913084485927257 12.79355555632583 13.179259356721989 12.582138491421407
39 12.762842488468305 12.845001642955715 12.717886448521813 13.087213838411493 12.621452973983693
40 12.736638523402396 12.785940266314118 12.686401293980348 13.021888100163956 12.398623879427086
41 12.731801437870802 12.775182063694896 12.671621011610917 12.979643729400452 12.486612764142906
42 12.648746131865195 12.69726381234527 12.589233397984513 12.893696082171429 12.320677573996875
43 12.575346884436206 12.63729454761429 12.504722228621683 13.004501269899956 12.239454968178904
44 12.535056303671022 12.590404752375516 12.407152315019124 12.857960514395927 12.25983205262561
45 12.474265515390693 12.55241169559741 12.314777181400856 12.792308723486661 12.105285317390452
46 12.364911092941176 12.511739413929194 12.306126789885646 12.69541890377359 12.047648022275707
47 12.331355853881924 12.430531052123929 12.204998665198573 12.618937683168078 12.022432983249786
48 12.240695459191977 12.315962866695726 12.141666951782122 12.459458901199664 11.91301355801493
49 12.149651679674871 12.21377913230003 12.07084325989777 12.46082732359385 11.908906121592338
50 12.130768462577329 12.186262100839112 11.958158456865796 12.32869791399412 11.722695554239642
51 12.041345897111444 12.142600392230989 11.949550266119903 12.354551207501947 11.724734604482338
52 12.015982568519426 12.068082053484568 11.913000912736173 12.255193224838488 11.60510231596996
53 11.947301347148723 11.997362785802018 11.892703830508077 12.161797414142873 11.575256566863548
54 11.882980018696982 11.944052770167149 11.798806115691892 12.160607690219797 11.43451462609608
55 11.805981931051072 11.921516505542641 11.692228490865874 12.16290471899298 11.350020908555711
56 11.840091226492198 11.963866228905818 11.634656185597654 12.199990178117151 11.20151471584994
57 11.756790920829648 11.84890230817307 11.596203962607362 12.033094077021698 11.353847718094705
58 11.605621620224944 11.789974643249293 11.49462146215182 12.135457466723249 11.239168075016932
59 11.673671632604364 11.759325416323133 11.511523269935065 12.133779191612899 11.251587914904594
60 11.534691024893345 11.674869709511524 11.439234164802171 11.97400147288784 11.274667471913393
61 11.504824141406706 11.619465473648308 11.37840304749685 11.870091650646376 11.156739383470416
62 11.410633300737558 11.52176557652161 11.307749818557669 11.726773083308226 11.105517538307115
63 11.380880159468564 11.525349622309738 11.2614879123483 11.761285413640122 10.959398238153137
64 11.450813406888997 11.573910395202764 11.277577627555164 11.74728464939801 10.776269210363859
65 11.329946321840154 11.445073374559847 11.24168532449746 11.714912268635192 10.838390959250754
66 11.270197822362332 11.458448115449979 11.188756322230507 11.736653658168473 10.93233595055924
67 11.259239322470885 11.38984413414408 11.150695702168228 11.686689542263329 10.914276373998797
68 11.19835580676488 11.381022784469792 11.107282929682073 11.55592015858265 10.565779774658136
69 11.273224874063484 11.395888526141627 11.065675650086298 11.549142862141093 10.81838975199968
70 11.263143497059918 11.378865903928984 11.1457931473003 11.640308739900751 10.82672818200799
71 11.220780386929594 11.330078643900398 11.101229488968317 11.504290751182502 10.698188492086736
72 11.221140034041802 11.37766806946522 11.103974065066685 11.561739640816718 10.704140149131518
73 11.284795001678768 11.373091750578194 11.137402950222588 11.473176168474 10.62063664568976
74 11.274169246774935 11.332850219920633 11.062607779196746 11.45091180473507 10.501730237401706
75 11.22357357771582 11.27371638309004 11.108032998433469 11.455239298891383 10.791387931971475
76 11.145858215840978 11.252947221960696 10.926678421062473 11.373281988813012 10.549113447568653
77 11.050875228159772 11.213581395065507 10.94384491599042 11.418840479176847 10.796020760499903
78 11.074311139280837 11.229792865812417 10.933631678547458 11.402244608110648 10.53776825771632
79 11.062908994695373 11.194935898369494 10.938460737162671 11.461915456830026 10.643543689190896
80 11.032147172336618 11.19497500059019 10.910633331811404 11.360412267135949 10.579270096481402
81 10.942741912572135 11.116765586953235 10.862565501883838 11.301251708459116 10.537786618381462
82 10.972426928917795 11.04848683489735 10.848269240329522 11.225206024701272 10.6453691481115
83 10.897028925203092 10.970580907154122 10.810440732292964 11.25090309771075 10.653425981462645
84 10.861903801597387 10.961576685497281 10.740184091402877 11.169903670636028 10.519958523975653
85 10.853578414998562 10.925119876566534 10.724901195007778 11.210002433332475 10.535257706417207
86 10.828467856927752 10.885793750955358 10.695694167830224 11.124116555682983 10.415546137845459
87 10.82600452208602 10.895034358972708 10.691132719131005 11.184760397989745 10.533854271583772
88 10.787534703854831 10.838820038154015 10.709181373100806 11.172515997971338 10.55071772660568
89 10.750077953335396 10.845168058244333 10.658290540670743 11.153642676267646 10.45937537989066
90 10.763814482155652 10.8317958630249 10.664145690837238 11.255705249941137 10.440511714404295
91 10.774223622051831 10.815213256434959 10.6748757421576 11.113343425452719 10.413488556557256
92 10.756623936662837 10.809185068319753 10.696846815504065 10.955287178100372 10.392476425438414
93 10.743879936647122 10.784792827413508 10.690968880520582 10.932383180549088 10.208802615792049
94 10.731418197557755 10.796003308812539 10.643466002468493 10.941453268867948 10.353053787228534
95 10.686013982545083 10.753193696648811 10.59210050589746 10.82499959774716 10.38651613274197
96 10.688804569996591 10.747790565619681 10.577523559554725 10.924362167550845 10.335553406263084
97 10.689782481624627 10.741341046898874 10.599953945798669 10.87814179605798 10.403878153933254
98 10.666779439962163 10.713348917683886 10.595787183507152 10.875167409580557 10.363501911887251
99 10.620601329356187 10.691773047335642 10.565288232978649 10.780496538047757 10.243045312516468
100 10.644603846379788 10.706081655107123 10.564135685804708 10.867617727258363 10.220051570774832
101 10.58843778665511 10.651503305344287 10.496295502493815 10.841974766470768 10.330006002061188
102 10.596903717351815 10.667216144730709 10.538969563463377 10.797296027725578 10.264757186248563
103 10.570835043182477 10.657941433786716 10.525603943111687 10.76190492406905 10.341782330005417
104 10.540237901851565 10.620570080404653 10.448254689122919 10.820458931309265 10.215904773949305
105 10.556908325594414 10.637963765968166 10.486359773627559 10.780449912803167 10.367250820697326
106 10.489728799310884 10.560632028097013 10.409223119058133 10.740694542867924 10.29457793789784
107 10.529909500935336 10.565033352100823 10.41129987566195 10.850597073444094 10.282943467506167
108 10.510828710158481 10.609338849253065 10.4419443629365 10.79265102349546 10.231123467381389
109 10.50222843854278 10.567699793223888 10.373765031851587 10.821788274748698 10.249821298423733
110 10.476678324769136 10.559193348722816 10.370907269680355 10.752854456157527 10.166692795467789
111 10.426806387348531 10.514789052032894 10.360535135016208 10.89690542092371 10.15373749770009
112 10.414482817856973 10.502837345473747 10.354224311244979 10.694133713495887 10.190904304539487
113 10.399707173645893 10.503212816341652 10.344160278277684 10.695961572312603 10.183440249100032
114 10.402324414280043 10.486882149334123 10.328008741894173 10.788318152289351 10.159048731022938
115 10.376019920786332 10.463067204375657 10.294012393590169 10.799534425932837 10.12413857198813
116 10.423102449567661 10.500203894890362 10.354996510216138 10.671304588727743 10.050536173311807
117 10.433553143163014 10.468641512741328 10.320882993271505 10.660647459887148 10.19704867275684
118 10.410594544242842 10.494007902457813 10.345838399965922 10.651657740989487 10.19413959590898
119 10.402584306480017 10.463415693995685 10.293164217886698 10.63601971065529 10.139446150904806
120 10.412033955207438 10.463665651006757 10.345759254992865 10.620111977917453 10.067402886935568
121 10.41114327436702 10.473740718851905 10.33042232876604 10.631547100344568 10.045571633623682
122 10.410236955784434 10.462408554645773 10.338034526190334 10.738601210022992 10.118928067611305
123 10.395330897785627 10.472582773492341 10.312491362240145 10.801437115261042 10.076182392701261
124 10.41341750506096 10.479086453661244 10.300345457391778 10.647969479609088 10.155639046874377
125 10.389242185900905 10.478271032120958 10.306359922104233 10.622346139228835 10.1734372667142
126 10.389782850450384 10.464356913520572 10.294482132953672 10.617198502313812 10.132875928581631
127 10.361900270371656 10.452290360553821 10.266148952863091 10.646926131582612 10.093677396616911
128 10.367714817042591 10.518546772836194 10.275621232985381 10.777593876819429 10.093928618767148
129 10.383982805627912 10.523074579988815 10.275348034037503 10.689297087455026 10.093116321750518
130 10.421080509249958 10.509399374760406 10.266369074651166 10.78224856379139 9.982164877713647
131 10.325421851831095 10.461983313211993 10.242254992417832 10.556844841523771 10.001232170332097
132 10.349930855614474 10.477981439340425 10.208777312295712 10.617170246254815 10.018061992245206
133 10.300570327254515 10.480367883210189 10.190063516788353 10.638742542742206 10.083028903427977
134 10.328141450712202 10.44256464710134 10.223849285668507 10.613617487083154 10.09177163707128
135 10.357190305627844 10.460726408261507 10.242648547109408 10.678435122532253 10.064863220871722
136 10.36277301563958 10.478978045898309 10.234663763923544 10.614986029065609 10.082494944466653
137 10.290604986038709 10.405159962848003 10.231915722073964 10.607824168984665 10.021079455396736
138 10.341692074192395 10.428074689102836 10.24954705374018 10.630942616563793 10.019692552749142
139 10.3371907784698 10.425064652893667 10.234517198746556 10.604089452740036 9.986353772919271
140 10.277271131552512 10.421107672251136 10.164177119783714 10.566428436215396 10.003960379468808
141 10.31358655816029 10.440779492050474 10.152274701274568 10.605730836139728 9.983060991137775
142 10.292849136936148 10.403460193455881 10.174309206092902 10.510221333074362 10.048544547706902
143 10.267655236550677 10.392365703119403 10.184298285023655 10.588982242353568 10.025697062273608
144 10.285576733445293 10.387187719464405 10.143825804849516 10.53820347180733 10.014940464229184
145 10.26398275363653 10.357969368110286 10.176662391583546 10.478764455486926 9.996500560925222
146 10.24742604671528 10.355934235567691 10.17061178551575 10.57018379343302 10.069062750588676
147 10.208572153991703 10.340937056178197 10.125926002084974 10.55495756223155 9.949159568726632
148 10.219594516514562 10.31755429831415 10.155689215330183 10.611375899070213 10.003459575263221
149 10.199386264801397 10.34182963866 10.108289252903985 10.553878462648342 9.991227069498333
150 10.211180639385928 10.366600566440919 10.14717249080759 10.592057264713265 9.980802802142826
151 10.230182380277896 10.376087878934367 10.11792044204952 10.619159771415845 9.978730238379601
152 10.197654387751996 10.305484544409552 10.152097985939038 10.538757359148683 9.992216424891193
153 10.257203573663347 10.3431509403549 10.13127290907542 10.61619206400206 9.973782919202701
154 10.244247671420602 10.329418716662452 10.094555862201371 10.583860811845769 9.870326066972138
155 10.223392760229945 10.288424779281627 10.153205873564124 10.491719702462532 9.934950709800496
156 10.235360940640991 10.343815178784958 10.160897693321168 10.604921678136696 9.96136181957285
157 10.16503816074842 10.2591259483492 10.104003182305428 10.538238313866216 9.948055471686294
158 10.15621489764543 10.290776080329929 10.082615582448794 10.703350653384724 9.907679349228554
159 10.157110895741514 10.306685502162829 10.094906450940172 10.552241196556265 9.957662735296688
160 10.16854444866183 10.22045327054029 10.095268516366943 10.462234779280562 9.96242140981654
161 10.145288346027941 10.28688705792636 10.056694095785703 10.533633459948609 9.96649756223435
162 10.131153159936883 10.287945210949532 10.101472032064176 10.475037303536205 9.929109557507317
163 10.210154261900197 10.303764130694926 10.09109219475295 10.429924006237357 9.930147528483989
164 10.185032405048878 10.294277388278445 10.112285900687992 10.425366008220427 9.939837160375262
165 10.192429415924792 10.277714027366159 10.08699019517428 10.444948728754683 9.944167913133436
166 10.152225350404368 10.286982518842933 10.072702824413046 10.441677685828465 9.884417903942948
167 10.106375427783647 10.210349984971014 10.045094920071726 10.359092085458203 9.861999480425252
168 10.154837899393716 10.255413487873806 10.078151310053226 10.504530862369826 9.905125439807163
169 10.157298915269285 10.259054522228912 10.054586312448631 10.498579205325044 9.910449707537458
170 10.157549746724953 10.252325996923398 10.06361502880686 10.43861462651845 9.76324588847882
171 10.133072571627272 10.255128183022036 10.070709737757461 10.44544277658002 9.878898567415623
172 10.123034612540122 10.211006580548112 10.054091362411743 10.44911474495111 9.86784377173203
173 10.116298525635052 10.22435801094606 10.07884797951391 10.50062277391179 9.858513825611269
174 10.137318837656634 10.235102597052778 10.050176194870032 10.445953066622568 9.894222346277868
175 10.116138222227171 10.209397077431245 10.050340558832213 10.466522123124356 9.945105223960256
176 10.076162301150983 10.134834151628125 10.044630076702335 10.290616733516003 9.92088805639059
177 10.084064173745965 10.172573020219705 10.052413872054792 10.339601219041775 9.937749392964555
178 10.087314197620001 10.160434468684798 10.010742382864882 10.348849894763934 9.86155188746415
179 10.12280269069074 10.172484787872138 10.031067876034276 10.4187110599919 9.842544203705641
180 10.070754137904672 10.125498989406774 10.008713585440983 10.353342005893726 9.841989526454705
181 10.075271165561645 10.130969771281169 10.025480533261165 10.315736241744885 9.916273426667402
182 10.061945376650147 10.123062258057178 10.015668454704423 10.305615429490086 9.905047539078241
183 10.087579586458041 10.139602748398062 10.012669954322185 10.274370883482554 9.878625675206285
184 10.078029204524377 10.136075171462913 10.037752940828288 10.390322567972179 9.874073835628282
185 10.073245626739613 10.13638720242114 10.013334388099523 10.26000489456021 9.774100196043936
186 10.056748915112639 10.099999382290417 9.978123707973124 10.27528209896996 9.857183264701305
187 10.044794807197189 10.103551616351108 9.988622700756554 10.209297558331269 9.8025917661137
188 10.015294088026486 10.094767775560548 9.968528002221436 10.31199386814261 9.891691315865677
189 10.063515831273563 10.110899219588752 9.996257199812035 10.20404913315768 9.897109914926533
190 10.014753457875086 10.071397718403484 9.968220838030167 10.408235888224278 9.83424261461589
191 10.000454679636432 10.044419293734197 9.94621542112034 10.184382715804183 9.829338704353372
192 9.990598703018302 10.053474615714663 9.947029530425361 10.145347899835558 9.842472820180442
193 10.00829806238957 10.048605417354851 9.959753165745315 10.231539462101507 9.914446819072426
194 10.007418735863567 10.057999792006406 9.954565567474724 10.2050134910934 9.805805318627918
195 10.010653521210454 10.058603883526736 9.958836003371937 10.215249164583948 9.861345001730205
196 9.990641431269484 10.046315973770605 9.924041943855798 10.196619689121027 9.802038067156776
197 9.996783681038902 10.048252971940656 9.933910235883308 10.230893780918034 9.793182821381743
198 9.978641336500989 10.047111028485023 9.928924102565022 10.324515816306747 9.813948868223624
199 9.97368646203222 10.037707593985115 9.937604419235214 10.294071912238849 9.81999038904702
200 9.961839149777814 10.019353328131807 9.902663273691342 10.303533940106572 9.804382733219754
201 9.930671483933544 10.013879077239345 9.888288440507798 10.236911444438219 9.710448496010873
202 9.952954533185913 9.99390382797614 9.90183819380362 10.32869360716843 9.799327189599094
203 9.955267203961487 9.998464994007778 9.906199180021193 10.283098225093944 9.768628685190846
204 9.956603193194935 9.994226018471672 9.89643811120093 10.32781711415164 9.77855988301503
205 9.917312542539808 9.981886972187148 9.865642593568346 10.386354639998117 9.723756953824914
206 9.94570324293946 9.986547739708914 9.884896396897851 10.16699278879824 9.698595176835573
207 9.931712743649937 10.009704874073286 9.878635906565815 10.189103520319364 9.747424821193446
208 9.905484101233384 9.95219722799194 9.86312158353524 10.191296322368132 9.70607673423443
209 9.917077996219884 9.95813248907396 9.8574268077029 10.057626497491254 9.724598843959349
210 9.911695829860538 9.940076896074649 9.874520470083075 10.066753794773945 9.740436213737645
211 9.914458067060835 9.970805989666275 9.835088216452577 10.250578379072692 9.656163583017111
212 9.882138837748368 9.942478238222614 9.829156028523135 10.315340642557727 9.736429395193259
213 9.878753349677014 9.949779331062125 9.820951654395335 10.03379625118544 9.69508680487231
214 9.892419914752747 9.926809048063854 9.839292423896907 10.096056641294677 9.737543456423618
215 9.873232447903113 9.918180080468371 9.832587492315387 10.199799608526453 9.698189844114472
216 9.872550376289778 9.942652405757334 9.830772859557413 10.302410222658896 9.72709859036676
217 9.882859761273721 9.941771494655608 9.831318524966818 10.046648531178825 9.68397886674039
218 9.867400025453815 9.911906997456347 9.82367073849259 10.102892406442246 9.660053379606168
219 9.842085886782796 9.893944127381696 9.800217725455203 10.194090657568506 9.651297731143687
220 9.854330951070384 9.90866060715464 9.808259886095932 10.162652260234486 9.67536621598439
221 9.858956369291253 9.903080370991368 9.811443998341954 10.043394759555914 9.707102691369322
222 9.852485310667518 9.896254122571186 9.78587528922764 10.029594560748901 9.628094796835748
223 9.869755994557533 9.92188130432829 9.811780441852221 10.090071470729363 9.666085124623978
224 9.853134186398497 9.914838164623216 9.800590694707688 10.137333233660673 9.701142398672877
225 9.876271058697125 9.92830259688717 9.794096786407584 10.061133609712329 9.65967395384005
226 9.84100890564753 9.90941713398555 9.799839581454773 10.080742545174266 9.714498510817622
227 9.831780224151677 9.881770288041015 9.77453319735969 10.201522220053095 9.672484093181694
228 9.838990879198832 9.929945052208854 9.783391859900497 10.100601844080689 9.564684593939429
229 9.856700516784949 9.914767334871897 9.802940484809167 10.197400659861229 9.687225100593915
230 9.820931268240304 9.88344046980971 9.767613875785257 10.016671559031192 9.702240999075148
231 9.834788129538321 9.917403193442722 9.772248778706336 10.021882063408015 9.676816887071183
232 9.845215476113298 9.908639700148877 9.804744222743457 10.222581946190093 9.733703253712381
233 9.824223479944845 9.890165365720467 9.790790706315985 10.140649753157117 9.62227424324392
234 9.84079483844069 9.910918129080379 9.77649903886474 10.13625825138508 9.706282497818513
235 9.849998543615232 9.910933650598547 9.800740418227427 10.12898828644865 9.697345912848721
236 9.824017619036791 9.869835299583826 9.775184257067908 10.180227352123158 9.599622727585059
237 9.841685459486975 9.909782454318188 9.785823312652745 10.193009277677449 9.697863698388998
238 9.83904448113788 9.903520937926114 9.77165824513854 10.166301349596377 9.657792051597621
239 9.797771100841864 9.866489276088263 9.74324208622514 10.14670963464566 9.627192046619639
240 9.813993668390873 9.891954514568646 9.716870509833019 10.172278743215774 9.594259380900008
241 9.829546620783471 9.886434903570752 9.765570928872599 10.10449152108148 9.618252203047986
242 9.767705894216556 9.837832550671791 9.689367806009109 10.111815837416328 9.58139743616886
243 9.821725427374306 9.91434341443463 9.742693098829438 10.118311417612448 9.57331772380852
244 9.775645182067281 9.826327739211518 9.73302510103331 10.004119305156289 9.5915539999804
245 9.813859735688933 9.87124430220764 9.723365964133196 10.053739866440315 9.597786113528423
246 9.822684288671969 9.911186368867465 9.733503087160582 10.106919653307614 9.519935330374798
247 9.795468648487017 9.868519058437304 9.71125259483479 10.12998822556074 9.519336086051489
248 9.784645084987574 9.858043603197075 9.738206500302589 10.169491113603552 9.571260142520314
249 9.768676603235868 9.841280945676562 9.705667770876133 10.017635866174816 9.600322520990408
250 9.798286197857248 9.88230753393539 9.71722746448355 10.195968229851314 9.610598413589646
251 9.776772957028431 9.861125604140549 9.692850048799118 10.147097645271344 9.38391727286038
252 9.770939989898217 9.872636877511427 9.684569431665446 10.17155395235329 9.423771211022057
253 9.737741399661669 9.832644531809562 9.664942237257666 10.011957289723805 9.5817721552065
254 9.77101909957723 9.931330651623213 9.686277060957861 10.123561000944031 9.592307905607624
255 9.778276860495538 9.91462531996045 9.692756885953667 10.122844845733207 9.533611020249202
256 9.780334381989608 9.91181880546807 9.704696351055773 10.111797545547343 9.42179932541275
257 9.759106205940071 9.8908080313097 9.702947067805066 10.074143046226423 9.553224354466915
258 9.726391818927109 9.8261798813692 9.68101536025852 10.126194998338445 9.329796985360565
259 9.749015044128893 9.818680698832377 9.680331106466337 10.02466995020083 9.273898714370034
260 9.724032591221528 9.831773358178557 9.69513747754405 10.017460375513473 9.329854356184304
261 9.740935566684858 9.783853653277577 9.689067358869869 10.171478409248834 9.410606840276312
262 9.749227006150058 9.919531042173166 9.694020999233292 10.15694223791878 9.363736158188111
263 9.75196548023936 9.826003614151466 9.676830445587957 10.09338166140651 9.424128658756374
264 9.750111109992623 9.8612913639623 9.70744377573228 10.124647707092787 9.454582407426015
265 9.743917316937962 9.824220070291773 9.694012678517183 10.100349550572702 9.448870129070047
266 9.723396570515604 9.791665104715008 9.659985383258377 10.00955536390489 9.588978351703734
267 9.737326495913429 9.827262312287216 9.699340188214528 10.030901085454847 9.58738570347612
268 9.773223005969939 9.832448948792923 9.683761200600095 10.221968946345921 9.572778148620872
269 9.747847748726318 9.83089902644559 9.681384609529093 10.03300414331327 9.377923347055145
270 9.73420494676158 9.786866324848638 9.649039169549177 9.976558690569538 9.517128870264822
271 9.760653471789686 9.83634328395114 9.671785726428938 10.083093874553754 9.167506596888456
272 9.75482436773638 9.831261798977417 9.688931680319557 10.049075592047197 9.548323771602425
273 9.737314511727917 9.84176809854243 9.697211937551685 10.03786245741731 9.466599442597404
274 9.759403143837055 9.829235276690435 9.702646472655447 9.988842169542705 9.373833301524137
275 9.763187165330727 9.831898578799901 9.693625118048471 10.152545359096937 9.403930392369043
276 9.7357722623714 9.847813847500454 9.666916017786292 10.172380800700155 9.437413567239904
277 9.743704994360094 9.810840409471675 9.646324027652113 10.086580388073488 9.327356908088804
278 9.7294809137824 9.807800647955824 9.654561452113722 10.194098171070308 9.305556148872112
279 9.706118735290548 9.786314293527505 9.629194592579381 9.971040451924482 9.347489287588996
280 9.707381561971744 9.796856050849527 9.637400462825868 10.016460343337634 9.489127461368858
281 9.684343853372564 9.751847379730908 9.598394482650399 9.911519067323214 9.360328583967027
282 9.723149615399102 9.806708224425677 9.601931569922598 9.937844550212834 9.378525969568576
283 9.716253165292024 9.795934602677503 9.642400437005062 10.000802734867746 9.444602543225919
284 9.71435549245691 9.796601733417539 9.642765231421702 10.037009702115462 9.435294147576004
285 9.700311824841437 9.781333526691107 9.632039260225591 9.918943134310062 9.427911320263496
286 9.672939650133294 9.750575645057594 9.54586568906605 10.129170192729516 9.3847863391756
287 9.644577240190722 9.695390060500612 9.561970655821526 9.862117354822821 9.302166986108277
288 9.650949152637494 9.732405955350824 9.579037138001478 10.033464438441541 9.371755190330743
289 9.673209412331072 9.758482692964748 9.603710670301293 10.040049882416277 9.474372441255177
290 9.640132745214906 9.740390621078536 9.57108930869131 10.001373773924158 9.280120142614626
291 9.677557037177554 9.764967185120016 9.584570075317226 9.89763190457465 9.49261083587499
292 9.652534309627598 9.738745091934362 9.536566940540492 9.978814590736189 9.285551614223008
293 9.687395627164324 9.791616648755305 9.556806028140645 10.02237624882568 9.392522565710982
294 9.639802293797395 9.717682124394544 9.565004931590664 9.882378599739766 9.337411833456475
295 9.644066320277082 9.700069738298577 9.542612768862599 9.86172615439144 9.281734529697507
296 9.67042498152658 9.745640403694189 9.576632982907613 10.010450097998566 9.252064271252449
297 9.65329442743575 9.696328732224686 9.505754361780008 9.909696577035849 9.383160057839188
298 9.643958010643146 9.697960223030561 9.547145354001701 10.008777199938017 9.3620971418965
299 9.613780635567215 9.690275540021217 9.529054296614254 9.92571277339397 9.240079729035932

==> data/acsincome_bs_1024/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 20.658696880099676 29.13626305755833 11.733780071241494 52.72831757437394 4.435501121734737
2 20.26400661748164 25.464754605959097 14.1231663279882 36.881957200848156 2.7244790495908444
3 17.869816319251647 21.493800939391058 15.633678097323214 31.648016172500128 6.884805605875374
4 16.768301874797658 20.013259411914916 14.613533540836698 29.184126014335053 9.669528214758033
5 16.273479791520437 18.447168410401204 14.437905202570787 26.757561499698706 11.204036028872547
6 15.702270851016081 17.669828067941356 14.41882486748688 24.993808639326513 11.421412984661822
7 15.40712747234218 17.075462587943527 14.574105349380957 23.648029482504214 11.29024401575617
8 15.095795012946178 16.631165027764027 14.33814871236056 22.567890362506486 11.471246824806896
9 15.066527632303288 16.234375313402506 14.454069914833735 21.62721478652056 11.885571829702222
10 14.229311122498416 15.424457697428918 13.58777827624967 20.198219794552365 11.905615570992053
11 14.323517207083402 15.418741117423284 13.756347536375282 19.44802111202108 12.298730641603695
12 14.26308954885069 15.154371949814703 13.683785713943841 18.8686823920438 12.279055017181747
13 14.361577062023644 15.238127626324495 13.851481671756035 18.57154708700241 12.59637584149195
14 14.385935246021443 15.192376727837024 13.753305309790669 18.223162820892668 12.704873943193535
15 14.205758252165865 14.920311967966896 13.593781604402661 17.763047348955944 12.660222457945757
16 14.028677084543013 14.647751849916608 13.405411003185002 17.302723593950752 12.495656548899666
17 13.873568985601299 14.419598624395778 13.19561914710125 16.794623617872 12.35194775942415
18 13.645922647363097 14.259805892960433 13.031127927660698 16.34651235935123 12.155355023096035
19 13.58676588567602 14.266931576632789 13.071067639390403 16.11096512568359 12.41275873192526
20 13.62563760338586 14.261684774820058 13.067337002984965 16.04140060838397 12.305794109256588
21 13.301237691232409 13.93190033652127 12.861931374838845 15.686976251573379 11.980921729193541
22 13.383030041755145 14.060816311405032 12.921237205178047 15.491793365698225 12.118005543911021
23 13.419637731009121 14.085917201312977 13.016480656264664 15.40469900242407 12.17414949814208
24 12.93643252361152 13.446416909148185 12.511730465647577 14.835450890575025 11.671314659286725
25 13.177061202072863 13.82760352164588 12.76653906949139 14.820862743475093 12.024544773830195
26 13.207713016941469 13.8665630317825 12.781467451626561 14.894544320626599 12.152967322207854
27 12.99671646931718 13.606730516504932 12.552043987481312 14.632513384711313 11.865017205897601
28 13.005755196961529 13.58854725017155 12.531566223540842 14.644400671551642 11.994772542444048
29 12.409046058836239 13.057604092876687 12.022824421784263 13.986925478664523 11.271776980909715
30 12.576926529210215 13.230439102241617 12.136013554596586 13.932159578777394 11.46806295274317
31 12.70664470251695 13.362519479249732 12.281884652327973 13.980963085524206 11.574381891912411
32 12.653707853702892 13.265904040810902 12.105333323503766 13.82424708188269 11.479981812145082
33 12.365818471352334 12.989046166917692 11.80606414709334 13.60040163561641 11.134146368375553
34 12.268318226783867 12.831112771265467 11.694287406362202 13.42220371847901 10.939497934235028
35 12.471380372909014 12.99268965431716 11.891742132700752 13.493865260686167 11.107788060290789
36 12.53998590911133 13.037219056023702 11.965126916087806 13.590582917135924 11.144308207652692
37 12.44911548988522 13.002772333275633 11.874813616257262 13.454817008850906 11.145821865789557
38 12.179768271943463 12.706692632757274 11.654377726662963 13.161949089587694 10.854457640050441
39 12.408526313364803 12.970309297356057 11.806538757733207 13.48854873711376 11.06773248801594
40 12.317727847740855 12.903739778708843 11.80720183052236 13.374281512697927 11.145672231291096
41 12.061192603490323 12.574428489766731 11.56632754403641 13.128507291983505 10.906592938737345
42 12.324201557148282 12.894558527072371 11.746922151436056 13.359307593008522 11.091765415525101
43 11.825874033070209 12.341546016007044 11.324832452669988 12.870508491723967 10.62168626132977
44 11.869333388446659 12.245980277785605 11.346688033102934 12.838858244805952 10.57670304691822
45 12.086431707999868 12.651632972222329 11.588130777906589 13.097680302088444 10.794841654833727
46 11.950368332643391 12.510361089451099 11.497706800934411 13.034591914957975 10.688579787940125
47 11.846802604962155 12.231364465598675 11.358055943039695 12.889189371598986 10.56593976128971
48 11.729718657305185 12.191168928002636 11.253186945566666 12.759163019857676 10.38247364529094
49 11.560545985413803 11.98321573012464 11.08724928800669 12.656429405135933 10.14119251400032
50 11.62199503748602 12.066697764498805 11.179507800141836 12.710570171748836 10.319070028394508
51 11.799972080878174 12.345074656267565 11.341555275603792 12.968143875024094 10.489012037084915
52 11.393897701090488 11.881224592408001 10.914251964819314 12.365757187758547 9.959270311057077
53 11.43136704745109 11.88653305361365 10.999110788988007 12.470826428212325 9.902618993145069
54 11.508874644413861 12.000087240740601 11.0761561460513 12.607606237096046 10.021974083756055
55 11.148080895980721 11.5802109883458 10.736272055755666 12.194127077360102 9.680039071086918
56 11.576933180066803 12.052417799311595 11.128710671166159 12.658655637547845 9.986963306843041
57 11.538095125603611 11.994689703385951 11.087489386498582 12.648686407859074 10.002154884370057
58 11.419309152987555 11.883402741648034 11.011958606764987 12.561831893106342 9.819474308247631
59 11.108144412864785 11.480881881390996 10.730629454095972 12.228015483367862 9.47981705418868
60 11.528763138833124 11.996667726283604 11.073448304348869 12.540032962368958 10.017309570186418
61 11.310233855371171 11.78067540632283 10.852831995710696 12.323404816943858 9.690181451816631
62 11.013311221541949 11.447697339714182 10.631130926206158 12.137786677258495 9.370477759198497
63 11.299280563489006 11.727810687526194 10.871454881583434 12.292428952774308 9.618816712230078
64 10.92596786810162 11.290274290082287 10.463894523039297 11.956182956419568 9.130280195043037
65 10.616229729351307 10.944339238770496 10.224681618665608 11.573085718519978 9.011835769186401
66 10.887073335918522 11.255443740500333 10.447053647724207 11.89350553398366 9.197651808709692
67 10.813188616521725 11.185700702560881 10.361969193712167 11.837354781100704 9.099362051941577
68 11.021884763023479 11.463242919464166 10.639314777059907 12.05399084106405 9.34973884626576
69 10.624821862124548 11.044258845940828 10.245421573773138 11.644775568905134 8.973502976138876
70 11.23389401217324 11.681834082407196 10.804544056037912 12.287871987063589 9.61084426402355
71 11.014841115632512 11.423777720492502 10.58249971538485 12.104707201817794 9.282302435073799
72 10.547342250777916 10.92083893374922 10.141422698572432 11.453509559093224 8.916020880956829
73 10.790784311820119 11.307644969233706 10.398153223631503 11.795319031486702 9.163558602627894
74 11.017669815878559 11.478861791590855 10.609767513807078 12.061563809272648 9.427978541022458
75 10.499500973177014 10.838070243919946 10.09987375483215 11.423272729143703 8.938246542509857
76 10.62893475813695 11.070570006837691 10.261270776218913 11.58801957244017 9.1331127684965
77 10.475098718522812 10.818783721051378 10.021988336008137 11.355502727520628 8.978589629800124
78 10.758407043154506 11.261803527397099 10.412546556074172 11.79595906007199 9.250540650675203
79 10.685795092364627 11.131281123559049 10.317674463598342 11.67032129584541 9.134764786407517
80 10.538829730363162 10.884234286898968 10.125386886857466 11.465935069642166 8.999771754942254
81 10.520240011568296 10.878415094054535 10.12621184775067 11.419500286750248 9.027654373679283
82 10.57633557235116 11.029983315997317 10.256240018390265 11.563879961254866 9.104689054065194
83 10.426867144417823 10.812082934039113 10.07909226328341 11.371817726685927 8.908528997019328
84 10.622494354128483 10.997015501065885 10.223339933427384 11.50748752285074 8.972217298794428
85 10.232913523561415 10.58438492838222 9.825590881843166 11.097170699660373 8.779763941110726
86 10.520928545333025 10.87868468193516 10.194550113472634 11.40266731956003 8.987019012948872
87 10.32960288529386 10.652898147288266 9.986502440784216 11.188944226738926 8.796141864370693
88 10.358865234207627 10.76388130697751 9.995460385378585 11.247553486354947 8.854902637756584
89 10.244237206343026 10.580394884798778 9.975602314172413 11.202755487618232 8.732802135501725
90 10.508984187827114 10.853049462934546 10.133658725394344 11.412434224130557 8.811671431084603
91 10.227141642215775 10.472077992035896 9.899579199644403 11.120065447871548 8.641704613321483
92 10.40103784580554 10.711794127840738 10.018777997264888 11.248502452258757 8.727018354032284
93 10.414694762537517 10.797988316466547 10.067851381296723 11.281179308687936 8.84327016622459
94 10.244742267240465 10.639631635266733 9.86269267453256 11.122057022684354 8.690292461090364
95 10.306336990460375 10.616206681880485 9.943269481286254 11.173882280270664 8.673311005819118
96 10.333194183481176 10.633628079823728 9.99174549421405 11.213150146108807 8.751434869566511
97 10.171926952551244 10.513186967285476 9.891041505874831 11.104439593239054 8.642208317364144
98 10.134866170777713 10.438970871995318 9.797553353051132 11.032260869332717 8.60347145985815
99 10.292511691483565 10.650020079883683 9.943998939548994 11.120714618312965 8.587472603599512
100 10.393502575881403 10.709655256410405 10.017243163154351 11.489677307173194 8.692268524282989
101 10.143562223642515 10.441630506601204 9.842738998568727 11.087909797444423 8.530772430927163
102 10.195150876255095 10.560035013794758 9.882942006663576 11.105765746872788 8.582889368948917
103 10.226423784647626 10.569110787271219 9.883075225538398 11.09736868629855 8.609469452178901
104 10.0742027424617 10.440244189437694 9.785499153008853 10.914673008112837 8.605852975360149
105 10.080165524986246 10.437382348752266 9.751873054971133 10.979731111612576 8.48249317613225
106 10.021838025015775 10.37827045564632 9.704900248227197 10.975031016866563 8.465924540559389
107 9.878613501689735 10.236743056481929 9.543071878714706 10.751649243918683 8.353066358682874
108 10.200478920080197 10.550594069665031 9.906538840918362 11.132344851808758 8.587804934288435
109 10.124485637184877 10.457467404740225 9.7768820682113 11.059206126450839 8.544682071648472
110 9.966916384775265 10.262141787311807 9.662449429279635 10.839398731941623 8.444954866585435
111 10.163677191115296 10.49775794520505 9.849924961528027 11.043350387486942 8.586888410547393
112 9.808889506629741 10.204664746928199 9.515969252274003 10.7044232325441 8.387053246116839
113 9.942941923292434 10.252036575510118 9.65742812921878 10.84675444334906 8.459027245008825
114 9.968381234683658 10.285176021307604 9.66296657694843 10.877580792608406 8.426339164647437
115 9.860992853910933 10.184149712971848 9.506588437126105 10.760627978060667 8.440153923305132
116 10.060098136137603 10.397788615596 9.770248031066902 10.981800416773932 8.48642946985719
117 9.953687195368387 10.206117959184677 9.650453422268157 10.876922008221323 8.48799410120233
118 9.957299532615245 10.286465509785359 9.646506204973972 10.893133076471603 8.464974264121288
119 9.77565933454622 10.118048776214728 9.463012767569309 10.77336104885461 8.394809882969142
120 9.844172842201491 10.123947922571606 9.51448300497868 10.84592016830063 8.412856305533868
121 9.986086853896193 10.306506496556048 9.677903957436747 10.9434015061832 8.510119934786738
122 9.924799855942474 10.24599316638377 9.622314161736 10.89928082287908 8.462144135092538
123 9.966260141008384 10.316418494579285 9.705622271441495 10.947376810066727 8.547615074595704
124 9.910854088024038 10.275521767900191 9.643886068898091 10.925068849028989 8.540948402494017
125 9.619232479227449 10.010824470790157 9.351062624057777 10.699305680167383 8.302853088283332
126 9.767594896450953 10.109724502108556 9.477371335096127 10.835455750632603 8.353712847779999
127 9.816187612778718 10.156319133553739 9.544270504224812 10.781441688716868 8.488339654683127
128 9.544811965179893 9.907419281433102 9.282274284246423 10.537550869163589 8.2719456304853
129 9.983188175514897 10.36560536568736 9.693577479594314 10.935323002772954 8.52319542004788
130 9.669618725064183 10.015167106337982 9.41441244178503 10.63695330783161 8.419380219105607
131 9.467528148303659 9.85711127664213 9.174409843713939 10.381727825453332 8.291532087974486
132 9.687442648238523 10.00510200537072 9.44622643440796 10.586793051771664 8.352247023837817
133 9.61624645768039 9.917406274183893 9.335065566079173 10.529484089626495 8.220986731345405
134 9.593625539310972 9.894093910057654 9.327406864647072 10.548856836205317 8.208587370570825
135 9.73048650031536 10.080605277925692 9.489151720477647 10.72566474537371 8.350787477922832
136 9.608267414471939 9.933046640104292 9.323374017505502 10.534676113749908 8.264543012385097
137 9.712275885869797 10.034461915630176 9.466078475074346 10.60571210132638 8.329271642761334
138 9.797553566387727 10.22566968726342 9.520111469862302 10.837179571109338 8.428729333805157
139 9.645455907582594 9.971287540525537 9.365575584408662 10.51017434220202 8.28554210909649
140 9.906750837705218 10.366671513147574 9.61068702963303 10.91472164170072 8.429411855907185
141 9.743372125917219 10.05539477648204 9.422794505282146 10.693085478876954 8.271027676621713
142 9.824704118597163 10.258568520025957 9.591319370564511 10.778177231790531 8.476427773738072
143 9.907478225850285 10.331932462450133 9.612222891709495 10.91381803277886 8.416307994998784
144 9.613056141600314 9.974697617822223 9.356173600165489 10.462931059524113 8.376908313114713
145 9.765515823146195 10.200521074408574 9.48273588759951 10.759053588914007 8.37368357893994
146 9.649122994103028 9.975695255272889 9.320200972164518 10.505485959224885 8.313672691381898
147 9.663651958564131 9.994320119674498 9.355839248563884 10.549073886617984 8.382253179546359
148 9.579221063775124 9.867282452714782 9.292195095061441 10.420862278385492 8.20892314824604
149 9.665783830424722 10.019216569509254 9.369940522242839 10.621159236863043 8.376851962856643
150 9.669973539625644 10.061078582063399 9.35929396870672 10.641580757053298 8.30391674504253
151 9.753177126195306 10.134182836396121 9.370040012582496 10.732948101225446 8.30737626224545
152 9.755056203448973 10.162293392187257 9.408403742272453 10.749708589265126 8.373255725974435
153 9.404477387741103 9.783490854177055 9.088278194013931 10.276072572951747 8.20527515676642
154 9.817411210597173 10.253019808421538 9.475165831256081 10.832269311766517 8.351973772863683
155 9.67252623222338 9.986219649138551 9.31903785746874 10.534705704610772 8.423678146668633
156 9.81927005265609 10.18633759306622 9.416152415360289 10.747405043288225 8.420872937780398
157 9.580823673242856 9.912370467518008 9.208859892061648 10.44029154334582 8.299126675450093
158 9.436271040641671 9.783656266140127 9.075836137165208 10.301303973783144 8.214737304222403
159 9.38519816570766 9.755987865299911 9.040755868546562 10.221488731721792 8.245311291177597
160 9.50790965073158 9.86738021898878 9.154122749823 10.399608952202808 8.302353570344453
161 9.524767815715292 9.887367474137548 9.171032834831308 10.446176053761276 8.255476251464259
162 9.376585615196012 9.71745244217924 8.984745412161915 10.199063384123159 8.1947686407183
163 9.493021530126697 9.861473143844503 9.122370936803314 10.409673126910599 8.294305441441145
164 9.769414508489149 10.185021781196388 9.480501899024645 10.763876396901354 8.446498516196854
165 9.74931725362449 10.132065744609488 9.438344865043039 10.758857625403087 8.432258184881505
166 9.753172268430376 10.180528691313938 9.46162974098161 10.828202884362183 8.356513410215467
167 9.51940030272245 9.957650271403615 9.20352942352337 10.554740323798182 8.259209869826616
168 9.411136217050604 9.806197925013477 9.040400216691863 10.376893303499193 8.266940608244385
169 9.348035241259575 9.734311641555108 8.983524378905908 10.193473693156744 8.213091522066925
170 9.514022838320262 9.91216065318668 9.130528784138962 10.429766496252192 8.264088902220266
171 9.532226953595686 9.899421058084583 9.16792405192402 10.589489863578846 8.242752717299373
172 9.47173705458167 9.826349211989843 9.096639787068272 10.426012159600232 8.28371745808954
173 9.444025637026098 9.819925730620987 9.054883176671748 10.455308608505504 8.259888232349384
174 9.353130523843948 9.7090913728346 8.969868924467049 10.207070504008211 8.22236483648142
175 9.337339026254101 9.723704662511082 8.945810120343765 10.223830992047896 8.190021690071617
176 9.489833231092225 9.883047755361266 9.05919665069045 10.482511844154105 8.333530850134393
177 9.471180748029804 9.820020374756984 9.13547685660632 10.498000239989832 8.296772344649337
178 9.632152125500909 9.998568984446624 9.342341531199681 10.72223888554716 8.330475209005503
179 9.769073877127365 10.14837543202816 9.46057214556988 10.896088123989864 8.474702523138784
180 9.580518843071925 9.991022887449155 9.247317016111303 10.602336894631147 8.482559227136234
181 9.656569911571271 10.007771696349163 9.342137356933137 10.730873437018355 8.361610151238825
182 9.371442857663336 9.757287968243263 9.011441523426441 10.4272744759986 8.20923954469044
183 9.41708374775623 9.809182293429437 9.0027577576546 10.42897986701402 8.280681395096336
184 9.43520771049317 9.819331980391258 9.12601792065609 10.646642793610097 8.236464211221621
185 9.355146470503014 9.73255583077356 8.964535507106273 10.317081336344748 8.21061660273629
186 9.430932088730623 9.7968074348981 9.068389076977866 10.500020980359482 8.294353036459295
187 9.244102834719348 9.616848471344582 8.83742206762846 10.240602234187168 8.062597940652125
188 9.378179922862412 9.777909424041688 8.99806133366428 10.499832386494521 8.272393818708045
189 9.263485105793437 9.638653895349835 8.88922297606193 10.341431845403573 8.17390820549025
190 9.427496550211089 9.792719475132683 9.073249480543492 10.545132898327871 8.261814471008108
191 9.293382111348224 9.684181704723741 8.96757579070702 10.409936312110519 8.170824314565875
192 9.480270513418374 9.898890030135721 9.212066867487081 10.739195693605618 8.246939212608885
193 9.277229372901296 9.632514951519179 8.88910766760435 10.435503421820961 8.11220555432894
194 9.340805414983452 9.673668690462858 9.012870410036804 10.516720668593196 8.12539252889921
195 9.44102524940148 9.85239096403552 9.14190899824728 10.63895337218329 8.203240053450973
196 9.331631112073971 9.686748541556648 9.047070518669887 10.40069308223432 8.126654725709315
197 9.329398279300946 9.702110501768805 8.961125866140073 10.427485547836316 8.099187233503027
198 9.446211990667306 9.83203378346875 9.15156988920753 10.640321794577474 8.175337024397024
199 9.298773217071702 9.685743555722674 8.897978586430337 10.393696987801238 8.065969712524375
200 9.294129167742824 9.688753009156853 8.929159095835788 10.334445305603609 8.055017764234734
201 9.332760992220802 9.749938917939563 9.068294603689058 10.522996259851768 8.19223599179913
202 9.230865512733518 9.592881028255347 8.817777316878876 10.345166391267835 7.988390750222331
203 9.42147770182654 9.843240400060377 9.185449044062132 10.654084320284698 8.220786030574907
204 9.119926507631096 9.478461025262206 8.761361988001685 10.193158582979052 7.97841858790846
205 9.278920242724347 9.708171189207992 9.043306847789935 10.562711599062753 8.095154439207498
206 9.166455708835661 9.587380192937882 8.843204127975653 10.313746474187225 7.996228821590081
207 9.222613896293748 9.666589280812142 8.900879899271096 10.432495683682923 7.978043474097894
208 9.39145177646612 9.822604619921316 9.170335478422784 10.64406525754158 8.283198448815202
209 9.393275764361874 9.777650918029337 9.083148657375526 10.59408701786716 8.153125632726049
210 9.241997088817609 9.705640138479758 9.046786665957699 10.532157070654984 8.139981827893621
211 9.04434305514668 9.400755255873769 8.74924895320877 10.251936765260595 7.80139159077992
212 9.425781187643185 9.83682730012366 9.175042056447738 10.655044321736291 8.269271099745996
213 9.30203025517003 9.721918655356092 9.031258300011629 10.53416803521905 8.184117783641385
214 9.160312384758592 9.523467311065586 8.847389278458479 10.364157901605298 8.01846751755056
215 9.15252382189663 9.544153069099247 8.804924330931945 10.40648224075356 8.01863111395838
216 9.28001122442728 9.685795445362144 8.973845973558536 10.501221356797958 8.155894850881028
217 9.144407216697164 9.537019096399764 8.872820834618608 10.379677812101885 8.008922795425196
218 9.19828193020285 9.627524489378018 8.985147557110032 10.457084303167912 8.029008756069294
219 9.046816383623323 9.412932801843176 8.793053729644617 10.178215037796575 7.8736961606776745
220 9.270031703261402 9.67138506646089 9.062584984886389 10.52291703058449 8.112334488541851
221 9.135628774415665 9.547363261201372 8.86105618960098 10.400968400864297 7.993564569276994
222 9.114467194743991 9.531328474658773 8.875824017537923 10.43774628758016 8.041467845292072
223 9.130405812271594 9.562649242868076 8.890880873440299 10.42049700917668 8.044918726843338
224 9.055029636862571 9.451902416059365 8.786478868839643 10.276674857384139 7.915519815208616
225 9.127202134015397 9.527781639762313 8.82680234528237 10.317952589904069 8.037519657313622
226 9.047258004061622 9.416888671009458 8.79587767507919 10.24477478559139 7.858110124117422
227 8.935113223206622 9.314832758959767 8.672277326306471 10.122028533356886 7.810517909768596
228 9.155469014471269 9.5572363592993 8.919786139127991 10.48600701132956 7.975267774747333
229 9.12284943875197 9.523167837643163 8.843395527153744 10.380500073308527 8.003052803551943
230 9.042641370090063 9.456748821992461 8.779634893456505 10.298781471597653 7.967980188263231
231 9.085192604282259 9.467512766719214 8.823726933929088 10.305341918115252 7.958187589389734
232 9.146881051407787 9.503840079489198 8.820109201304923 10.429758788102445 8.010053185672994
233 9.236450553633826 9.633037280446606 8.980738614541984 10.554070692247752 8.09995572646863
234 9.08071083295335 9.463596500722707 8.817094483778085 10.368425906489929 7.95400207237424
235 9.278860731006512 9.687749139293683 9.0398742087905 10.695692384633874 8.101794339384941
236 9.3074516156008 9.677276303585568 9.04537759885687 10.665561660680169 8.09825547332648
237 8.95098636093567 9.31042811038738 8.653059687260047 10.10822385847747 7.803167455822696
238 9.055284032424488 9.446233800795333 8.798722602353076 10.355355627898218 7.902353275222837
239 9.00392799850712 9.428006267729597 8.750889160032031 10.238462422210423 7.86757752903494
240 9.16707838290122 9.491585797579983 8.91456679710634 10.509510022548074 7.991876509840614
241 8.971678382047953 9.34108366343849 8.7259042371073 10.285795679734752 7.801678744350868
242 8.857352016812872 9.284089502834876 8.638684161144411 10.117987222997959 7.68386670808966
243 8.930601388956823 9.300044951180777 8.706546662803948 10.229082643035312 7.763540951304207
244 8.91114282397908 9.248056178025658 8.620149925275737 10.185214390831517 7.802373280294683
245 9.063672873437678 9.430830319475415 8.794547993770005 10.347349887343626 7.952515530142447
246 9.087613701811717 9.472158458137974 8.843429980979899 10.353030582242576 7.9285054366911485
247 9.010708897713233 9.435380425888317 8.785611156670111 10.297454127017899 7.879819879401577
248 9.052449184533458 9.463918254564309 8.77400859882923 10.293551296021397 7.898428824959322
249 9.087583957175877 9.455853799819483 8.83652627905263 10.336591909968746 7.93291204052647
250 9.144644855498811 9.5205952786044 8.883284266345093 10.338654629130215 7.996239755553658
251 9.084338210466074 9.47530538512916 8.877203356696642 10.568632950396768 7.938244893116327
252 9.00379248777793 9.403116991502454 8.766395175179627 10.368265398303606 7.8381284176854225
253 8.954686568760367 9.327565437960095 8.673980469598977 10.169261011143098 7.697301990189135
254 8.94161318263276 9.311268960288796 8.647735718741204 10.19572973091573 7.739509118997638
255 9.002474289132667 9.438576079343479 8.718709028060086 10.260466877355361 7.817955938664806
256 9.040956163477297 9.45237346588927 8.760923069041858 10.303507371714444 7.798179008039259
257 9.149778489842879 9.490382796150907 8.91302959277072 10.606150969214932 8.00125079237766
258 8.911411244405748 9.280095972928638 8.677970240277725 10.143970360216551 7.721398688817178
259 9.016670360701458 9.431376988800917 8.763313770273399 10.352140815641812 7.784022142887061
260 8.890641651432183 9.235449548349669 8.646120949718519 10.189426003186425 7.69222687695324
261 8.974386441180098 9.348505265021153 8.726450107295152 10.240444221217642 7.790276114878624
262 9.031008813367889 9.41248254083783 8.839350890871737 10.352875451106048 7.944033932047303
263 9.073955972694492 9.423758375816025 8.882128741911785 10.490812422161808 7.973732326963098
264 9.23970855545359 9.57033697379856 8.999615863038736 10.647335579354385 8.097581416495746
265 8.767254049102306 9.11273556505337 8.52883018644886 10.112536199778399 7.649005754059532
266 8.813333000269054 9.197889670885704 8.603142894611583 10.175902924964172 7.683745449238454
267 8.896357429358464 9.203095430123001 8.624972018569425 10.10768102468796 7.717748459301364
268 8.904039823298717 9.26823396978617 8.658555622023352 10.195379539502616 7.693853107497545
269 8.876658345749355 9.307551058723998 8.641864962506764 10.226530963129676 7.73085208103324
270 8.914870963225853 9.353965561516592 8.686301274136694 10.173897217861642 7.734581539816333
271 8.81587905676776 9.200302854379736 8.601456708244609 10.099387050684209 7.73851600506196
272 9.093747465655596 9.487419325647751 8.968430543634382 10.514099843198563 7.980365485544248
273 8.793389737050443 9.164802308553353 8.598315677279398 10.08276630174914 7.675757949760739
274 8.824851678791306 9.168536306146406 8.614570363603079 10.102060959214612 7.655884638152856
275 8.927370953830563 9.367651493318434 8.654725384991842 10.280888579666534 7.742156100007404
276 8.832633084266094 9.222798008801398 8.602884573695563 10.107013485060946 7.623983306617912
277 8.847280441010945 9.21688294820736 8.677566769176918 10.144985452184025 7.708684098276648
278 8.845926958820131 9.212970300029575 8.684881056935666 10.086780496202998 7.75881397982965
279 8.840997687593873 9.190315158927497 8.594908970857032 10.082659956576792 7.649326190494929
280 8.899409203150217 9.34799816064443 8.640684744419719 10.197190246604274 7.803900661164377
281 8.854524603496985 9.248028475740547 8.605627521403717 10.185311929971844 7.67667116410782
282 8.959859411524306 9.333656914052561 8.736708501110915 10.313751980308904 7.81269652873554
283 8.892003740746853 9.311730195887316 8.617853659450212 10.257422528954839 7.806144717869606
284 9.090697960037897 9.438883581230922 8.891338402522166 10.460864983819434 7.91616629578529
285 8.908481791609551 9.352212263482603 8.651091884545512 10.271785328071486 7.798457414890729
286 8.880200033664824 9.287141088151268 8.653844976722032 10.187917671307265 7.765789194113211
287 9.051828212178336 9.474392635752436 8.815395947151476 10.324820908282227 7.962756598686864
288 8.89633155500965 9.272560269074436 8.675735678840622 10.15896030947116 7.729679748001747
289 8.838890720819627 9.210113928976115 8.62096531052034 10.103055521276909 7.680078807125068
290 8.74323364011769 9.072452195537712 8.502883638853262 9.949157725827082 7.583535851427077
291 8.836392784705597 9.262185916930916 8.656866459631157 10.134558156882735 7.789790532324588
292 8.881963607677857 9.325784411454674 8.649396555849105 10.15220824114282 7.841440418837816
293 8.902995580858082 9.341285226563965 8.700750336879091 10.183474526005622 7.85602532533995
294 8.785830655691525 9.105835897282715 8.524107638350532 9.973759457036138 7.645933939509601
295 8.95746960700166 9.425031529374058 8.791809656679284 10.249999551329816 7.938394314962779
296 8.877478986657103 9.287922659211976 8.66605030940589 10.244326582584684 7.759486247773037
297 8.787586312727516 9.20280409228437 8.562487306530473 10.101122876482274 7.741458305461723
298 8.82161575755072 9.21180829526722 8.597384038988329 10.07980294229904 7.752302888013348
299 8.808692809756867 9.210558212784047 8.601213774677625 10.05752975452402 7.714941089693543

==> data/acsincome_bs_1024/forgetting_total.dat <==
x y1 y2 y3 y4
100 0.9996019284355787 0.0 0.737721985899991 0.0
101 0.9996019284355787 0.4956835214875249 0.737721985899991 0.47186932849364793
102 0.9996019284355787 0.5360022768238307 0.737721985899991 0.5833549390718175
103 1.0394090848777036 0.5383739683142017 0.7466460421810394 0.6118745138708841
104 1.0394090848777036 0.7209942130727635 0.7466460421810394 0.8011407829919627
105 1.4595957362112433 0.7209942130727635 1.0143677306124876 0.8011407829919627
106 1.481710823123535 0.7209942130727635 1.0470892703096648 0.8011407829919627
107 1.481710823123535 0.7375960535053601 1.0470892703096648 0.8089188488462535
108 1.6630545358043256 0.7375960535053601 1.1006336079959544 0.8089188488462535
109 1.6630545358043256 0.7375960535053601 1.115507035131035 0.8089188488462535
110 1.6630545358043256 0.7684280428801822 1.115507035131035 0.9204044594244232
111 1.7736299703657836 0.7684280428801822 1.1571526311092601 0.9204044594244232
112 1.7736299703657836 0.9676501280713404 1.1571526311092601 1.0500388903292714
113 2.105356274050157 0.9676501280713404 1.3177856441681293 1.0500388903292714
114 2.118625326197532 0.9676501280713404 1.3296843858761935 1.0526315789473684
115 2.118625326197532 0.9676501280713404 1.3296843858761935 1.0604096448016593
116 2.136317395727365 0.9676501280713404 1.4278490049677246 1.0604096448016593
117 2.136317395727365 0.9866236599943079 1.4278490049677246 1.1278195488721805
118 2.136317395727365 0.9866236599943079 1.439747746675789 1.1278195488721805
119 2.136317395727365 0.9961104259557917 1.439747746675789 1.161524500907441
120 2.145163430492282 0.9961104259557917 1.4546211738108694 1.161524500907441
121 2.1540094652571984 0.9961104259557917 1.4784186572269982 1.161524500907441
122 2.1540094652571984 1.0008538089365335 1.4784186572269982 1.1874513870884107
123 2.1584324826396566 1.0008538089365335 1.4903173989350627 1.1874513870884107
124 2.1584324826396566 1.0032255004269044 1.5111401969241753 1.1874513870884107
125 2.1584324826396566 1.0482876387439521 1.5111401969241753 1.322271195229453
126 2.2557388650537398 1.0482876387439521 1.5736085908915132 1.322271195229453
127 2.264584899818656 1.0482876387439521 1.5736085908915132 1.322271195229453
128 2.264584899818656 1.1550137558106441 1.5736085908915132 1.472647135079077
129 2.556504047060905 1.1550137558106441 1.7699378290745753 1.472647135079077
130 2.556504047060905 1.2048192771084338 1.7699378290745753 1.5607985480943738
131 2.556504047060905 1.370837681434399 1.7699378290745753 1.6696914700544465
132 3.020920872219028 1.370837681434399 2.010887348662879 1.6696914700544465
133 3.020920872219028 1.370837681434399 2.019811404943927 1.6696914700544465
134 3.020920872219028 1.370837681434399 2.019811404943927 1.6722841586725434
135 3.025343889601486 1.370837681434399 2.0733557426302167 1.6722841586725434
136 3.025343889601486 1.370837681434399 2.079305113484249 1.6774695359087373
137 3.025343889601486 1.370837681434399 2.079305113484249 1.6878402903811252
138 3.0607280286611527 1.370837681434399 2.135824136597555 1.6878402903811252
139 3.0607280286611527 1.4016696708092211 2.135824136597555 1.7552501944516463
140 3.149188376310319 1.4016696708092211 2.1834191034298125 1.7552501944516463
141 3.149188376310319 1.4253865857129304 2.1834191034298125 1.794140523723101
142 3.149188376310319 1.4253865857129304 2.1863937888568286 1.794140523723101
143 3.2332257065770267 1.4253865857129304 2.266710295386263 1.794140523723101
144 3.2332257065770267 1.4846788729722038 2.266710295386263 1.9004407570650765
145 3.25091777610686 1.4846788729722038 2.332153374780617 1.9004407570650765
146 3.25091777610686 1.4846788729722038 2.332153374780617 1.928960331864143
147 3.25091777610686 1.4846788729722038 2.332153374780617 1.928960331864143
148 3.25091777610686 1.4846788729722038 2.332153374780617 1.928960331864143
149 3.25091777610686 1.4846788729722038 2.335128060207633 1.928960331864143
150 3.2553407934893186 1.4846788729722038 2.36784959990481 1.928960331864143
151 3.264186828254235 1.4846788729722038 2.3797483416128746 1.928960331864143
152 3.264186828254235 1.4870505644625747 2.3827230270398907 1.947109152190822
153 3.264186828254235 1.5226259368181387 2.3827230270398907 2.0611874513870885
154 3.4278384714051926 1.5226259368181387 2.525507927536663 2.0611874513870885
155 3.4278384714051926 1.5582013091737026 2.525507927536663 2.167487684729064
156 3.432261488787651 1.5582013091737026 2.5760775797959368 2.167487684729064
157 3.432261488787651 1.5582013091737026 2.5760775797959368 2.1778584392014517
158 3.432261488787651 1.5676880751351865 2.5760775797959368 2.1856365050557427
159 3.432261488787651 1.6388388198463144 2.5760775797959368 2.268602540834846
160 3.5428369233491086 1.6388388198463144 2.6712675134604518 2.268602540834846
161 3.5693750276438587 1.6388388198463144 2.7069637385846446 2.268602540834846
162 3.5693750276438587 1.655440660278911 2.7069637385846446 2.2919367383977183
163 3.600336149321067 1.655440660278911 2.7277865365737575 2.2919367383977183
164 3.6136052014684417 1.655440660278911 2.74860933456287 2.2919367383977183
165 3.6268742536158167 1.655440660278911 2.8229764702382725 2.2919367383977183
166 3.7197576186474413 1.655440660278911 2.9776601124431092 2.2919367383977183
167 3.7197576186474413 1.7526800113841192 2.9776601124431092 2.468239564428312
168 3.7197576186474413 1.75505170287449 2.9776601124431092 2.5071298936997666
169 3.7197576186474413 1.8048572241722796 2.9776601124431092 2.605652061187451
170 3.839179087973816 1.8048572241722796 3.1204450129398817 2.605652061187451
171 3.839179087973816 1.8048572241722796 3.1204450129398817 2.605652061187451
172 3.839179087973816 1.8048572241722796 3.1204450129398817 2.605652061187451
173 3.839179087973816 1.8048572241722796 3.1204450129398817 2.605652061187451
174 3.839179087973816 1.8048572241722796 3.1204450129398817 2.605652061187451
175 3.839179087973816 1.8048572241722796 3.1204450129398817 2.605652061187451
176 3.839179087973816 1.8048572241722796 3.123419698366898 2.605652061187451
177 3.839179087973816 1.8048572241722796 3.126394383793914 2.605652061187451
178 3.843602105356274 1.8048572241722796 3.141267810928994 2.605652061187451
179 3.8657171922685656 1.8048572241722796 3.162090608918107 2.605652061187451
180 3.8657171922685656 1.8167156816241343 3.162090608918107 2.634171635986518
181 3.887832279180857 1.8167156816241343 3.2126602611773807 2.634171635986518
182 3.887832279180857 1.8451759795085856 3.2126602611773807 2.745657246564688
183 3.887832279180857 1.8451759795085856 3.224559002885445 2.745657246564688
184 3.896678313945774 1.8451759795085856 3.2691792842906864 2.745657246564688
185 3.896678313945774 1.8926098093160042 3.2691792842906864 2.8286232823437905
186 4.029368835419524 1.8926098093160042 3.391141386798346 2.8286232823437905
187 4.029368835419524 1.9115833412389716 3.391141386798346 2.8338086595799843
188 4.100137113538856 1.9115833412389716 3.394116072225362 2.8338086595799843
189 4.100137113538856 1.9471587135945356 3.394116072225362 2.885662431941924
190 4.188597461188023 1.9471587135945356 3.486331320462861 2.885662431941924
191 4.188597461188023 1.9471587135945356 3.486331320462861 2.885662431941924
192 4.197443495952939 1.9471587135945356 3.5012047475979413 2.885662431941924
193 4.197443495952939 1.9495304050849065 3.5012047475979413 2.9167746953590874
194 4.197443495952939 1.9495304050849065 3.5012047475979413 2.9167746953590874
195 4.197443495952939 1.9495304050849065 3.5012047475979413 2.9167746953590874
196 4.197443495952939 1.9495304050849065 3.504179433024958 2.9167746953590874
197 4.197443495952939 1.9495304050849065 3.504179433024958 2.9193673839771845
198 4.197443495952939 1.9495304050849065 3.504179433024958 2.9193673839771845
199 4.197443495952939 1.9542737880656484 3.504179433024958 2.934923515685766
200 4.197443495952939 1.9542737880656484 3.507154118451974 2.934923515685766
201 4.206289530717855 1.9542737880656484 3.5369009727221346 2.934923515685766
202 4.206289530717855 1.966132245517503 3.5369009727221346 2.9608504018667356
203 4.223981600247689 1.966132245517503 3.5398756581491506 2.9608504018667356
204 4.223981600247689 2.013566075324922 3.5398756581491506 3.028260305937257
205 4.35224910433898 2.013566075324922 3.6529137043757625 3.028260305937257
206 4.35224910433898 2.0159377668152927 3.6529137043757625 3.0723360124449055
207 4.35224910433898 2.0159377668152927 3.6529137043757625 3.0723360124449055
208 4.467247556282897 2.0159377668152927 3.771901121456406 3.0723360124449055
209 4.467247556282897 2.077601745564937 3.771901121456406 3.227897329530723
210 4.467247556282897 2.077601745564937 3.771901121456406 3.227897329530723
211 4.467247556282897 2.087088511526421 3.771901121456406 3.2304900181488203
212 4.484939625812729 2.087088511526421 3.7837998631644703 3.2304900181488203
213 4.484939625812729 2.0894602030167917 3.7837998631644703 3.2330827067669174
214 4.484939625812729 2.0894602030167917 3.7837998631644703 3.2330827067669174
215 4.484939625812729 2.0894602030167917 3.7837998631644703 3.235675395385014
216 4.484939625812729 2.0894602030167917 3.7956986048725345 3.235675395385014
217 4.484939625812729 2.0894602030167917 3.7956986048725345 3.235675395385014
218 4.489362643195188 2.0894602030167917 3.840318886277776 3.235675395385014
219 4.489362643195188 2.1274072668627264 3.840318886277776 3.3782732693803474
220 4.595515060374187 2.1274072668627264 3.9236100782342267 3.3782732693803474
221 4.595515060374187 2.1321506498434686 3.9236100782342267 3.388644023852735
222 4.595515060374187 2.1321506498434686 3.9236100782342267 3.388644023852735
223 4.595515060374187 2.1321506498434686 3.9236100782342267 3.388644023852735
224 4.595515060374187 2.1345223413338394 3.9236100782342267 3.3912367124708322
225 4.599938077756645 2.1345223413338394 3.9236100782342267 3.3912367124708322
226 4.599938077756645 2.1345223413338394 3.9236100782342267 3.3938294010889294
227 4.599938077756645 2.1368940328242103 3.9236100782342267 3.3938294010889294
228 4.6264761820513955 2.1368940328242103 3.941458190796323 3.3938294010889294
229 4.6264761820513955 2.1368940328242103 3.941458190796323 3.411978221415608
230 4.6264761820513955 2.141637415804952 3.941458190796323 3.417163598651802
231 4.6264761820513955 2.141637415804952 3.941458190796323 3.417163598651802
232 4.6264761820513955 2.141637415804952 3.941458190796323 3.417163598651802
233 4.63974523419877 2.141637415804952 3.9474075616503557 3.417163598651802
234 4.63974523419877 2.144009107295323 3.9474075616503557 3.4404977962146748
235 4.6485912689636875 2.144009107295323 3.9831037867745485 3.4404977962146748
236 4.714936529700561 2.144009107295323 4.039622809887854 3.4404977962146748
237 4.714936529700561 2.208044777535338 4.039622809887854 3.5908737360642986
238 4.759166703525145 2.208044777535338 4.113989945563256 3.5908737360642986
239 4.759166703525145 2.21278816051608 4.113989945563256 3.616800622245268
240 4.759166703525145 2.21278816051608 4.185382395811643 3.616800622245268
241 4.759166703525145 2.21278816051608 4.185382395811643 3.63235675395385
242 4.759166703525145 2.227018309458306 4.185382395811643 3.650505574280529
243 4.781281790437436 2.227018309458306 4.206205193800756 3.650505574280529
244 4.7857048078198945 2.227018309458306 4.230002677216884 3.650505574280529
245 4.7857048078198945 2.227018309458306 4.230002677216884 3.650505574280529
246 4.7857048078198945 2.227018309458306 4.230002677216884 3.650505574280529
247 4.7857048078198945 2.227018309458306 4.230002677216884 3.650505574280529
248 4.7857048078198945 2.227018309458306 4.230002677216884 3.650505574280529
249 4.790127825202353 2.227018309458306 4.230002677216884 3.650505574280529
250 4.790127825202353 2.227018309458306 4.250825475205997 3.650505574280529
251 4.794550842584812 2.227018309458306 4.28652170033019 3.650505574280529
252 4.794550842584812 2.2341333839294184 4.28652170033019 3.668654394607208
253 4.794550842584812 2.2365050754197893 4.28652170033019 3.702359346642468
254 4.794550842584812 2.23887676691016 4.28652170033019 3.712730101114856
255 4.794550842584812 2.23887676691016 4.292471071184222 3.712730101114856
256 4.794550842584812 2.23887676691016 4.2954457566112385 3.712730101114856
257 4.922818346676102 2.23887676691016 4.375762263140673 3.712730101114856
258 4.922818346676102 2.312399203111659 4.375762263140673 3.8242157116930255
259 4.9493564509708525 2.312399203111659 4.4174078591188985 3.8242157116930255
260 4.9493564509708525 2.324257660563514 4.4174078591188985 3.8449572206378013
261 4.953779468353311 2.3266293520538848 4.4174078591188985 3.876069484054965
262 5.011278694325268 2.3266293520538848 4.488800309367284 3.876069484054965
263 5.015701711707727 2.3266293520538848 4.524496534491478 3.876069484054965
264 5.130700163651643 2.3266293520538848 4.572091501323735 3.876069484054965
265 5.130700163651643 2.495019447870221 4.572091501323735 4.029038112522686
266 5.135123181034102 2.5068779053220758 4.572091501323735 4.0497796214674615
267 5.276659737272768 2.5068779053220758 4.6970282892584105 4.0497796214674615
268 5.285505772037684 2.5068779053220758 4.700002974685427 4.0497796214674615
269 5.285505772037684 2.5068779053220758 4.700002974685427 4.0497796214674615
270 5.285505772037684 2.5068779053220758 4.700002974685427 4.0497796214674615
271 5.285505772037684 2.5211080542643014 4.700002974685427 4.101633393829401
272 5.320889911097351 2.5211080542643014 4.747597941517684 4.101633393829401
273 5.320889911097351 2.525851437245043 4.747597941517684 4.117189525537983
274 5.325312928479809 2.525851437245043 4.756521997798733 4.117189525537983
275 5.325312928479809 2.525851437245043 4.756521997798733 4.117189525537983
276 5.325312928479809 2.525851437245043 4.756521997798733 4.117189525537983
277 5.325312928479809 2.525851437245043 4.756521997798733 4.11978221415608
278 5.325312928479809 2.525851437245043 4.756521997798733 4.12756028001037
279 5.325312928479809 2.525851437245043 4.780319481214861 4.12756028001037
280 5.334158963244725 2.525851437245043 4.783294166641878 4.12756028001037
281 5.334158963244725 2.525851437245043 4.786268852068893 4.12756028001037
282 5.343004998009643 2.525851437245043 4.816015706339055 4.12756028001037
283 5.343004998009643 2.525851437245043 4.816015706339055 4.1560798548094375
284 5.42704232827635 2.525851437245043 4.884433471160425 4.1560798548094375
285 5.42704232827635 2.5637985010909783 4.884433471160425 4.277936219859995
286 5.42704232827635 2.5637985010909783 4.884433471160425 4.280528908478092
287 5.42704232827635 2.5637985010909783 4.884433471160425 4.280528908478092
288 5.42704232827635 2.566170192581349 4.884433471160425 4.283121597096189
289 5.42704232827635 2.5780286500332035 4.884433471160425 4.327197303603837
290 5.42704232827635 2.6159757138791386 4.884433471160425 4.371273010111485
291 5.550886814985183 2.6159757138791386 4.985572775678972 4.371273010111485
292 5.550886814985183 2.6159757138791386 4.988547461105988 4.371273010111485
293 5.5597328497501 2.6159757138791386 4.988547461105988 4.371273010111485
294 5.5597328497501 2.6230907883502512 4.988547461105988 4.381643764583873
295 5.5597328497501 2.6230907883502512 5.006395573668085 4.381643764583873
296 5.5597328497501 2.6230907883502512 5.033167742511229 4.381643764583873
297 5.5597328497501 2.6254624798406225 5.033167742511229 4.407570650764844
298 5.5597328497501 2.6254624798406225 5.033167742511229 4.407570650764844
299 5.5597328497501 2.6254624798406225 5.033167742511229 4.407570650764844

==> data/acsincome_bs_1024/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 39.36585365853658 41.21545273170207 37.51625458537109 95.0709966034297 95.4344034414052 94.70758976545422 66.8034597749062 67.61642459555053 65.99049495426188 87.19795936959096 87.58998418888108 86.80593455030085 76.78288934426232 77.00183659091942 76.5639420976052
0.2 48.95590994371483 50.177382086291104 47.734437801138554 92.86488277690333 93.15539215108842 92.57437340271824 70.71008753647351 71.39985948246093 70.02031559048609 85.10303361574202 85.4703470893687 84.73572014211534 78.04313524590164 78.20098778440382 77.88528270739945
0.5 65.41400875547218 65.97818480861503 64.84983270232934 87.06072404937454 87.27924952949259 86.8421985692565 77.34264276781992 77.85435568284865 76.8309298527912 80.64006559169171 81.00923365511306 80.27089752827035 79.32028688524589 79.44380287623586 79.19677089425592
1 76.95340838023765 77.50065585549076 76.40616090498453 79.6119625548836 80.15653143944549 79.06739367032172 82.53418090871196 83.07203213821558 81.99632967920834 75.65163523731438 76.20499008455228 75.09828039007648 78.78114754098361 78.91531640040067 78.64697868156655
2 84.30393996247655 84.95167887552833 83.65620104942477 72.02153922624471 72.8268516862559 71.21622676623352 86.92767819924968 87.40854238885395 86.44681400964542 70.0506513619386 70.74294627726003 69.35835644661718 77.14354508196722 77.34467578477262 76.94241437916182
5 91.72138836772986 92.47099211372291 90.9717846217368 60.689255239831 62.08674377833055 59.29176670133145 91.39537307211337 91.84110119139561 90.94964495283114 61.49111779174636 62.52650863582052 60.455726947672204 73.54631147540984 73.94770055351022 73.14492239730946
10 94.52626641651032 95.1694638996416 93.88306893337905 54.08615690497888 55.97590026728685 52.1964135426709 93.35952480200083 93.69120958244065 93.02784002156102 56.12571740912817 57.09021682973254 55.1612179885238 70.93837090163935 71.47056329389854 70.40617850938015

==> data/acsincome_bs_1024/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 47.475922451532206 48.74151703962158 46.210327863442835 93.24380747245465 93.56353152769651 92.92408341721278 60.08816173405586 61.71863292350337 58.45769054460835 90.14958549694815 90.75455535884464 89.54461563505166 76.72592213114754 77.00896551164581 76.44287875064927
0.2 52.687304565353344 53.64907886693195 51.725530263774736 91.84060972578907 92.10940406463732 91.57181538694081 63.976448520216756 65.21542834920247 62.73746869123104 88.52582672861438 89.05311067263264 87.99854278459611 77.64503073770491 77.84234143293368 77.44772004247615
0.5 61.51876172607881 62.17498131366181 60.862542138495805 88.79794548918898 89.06457700037762 88.53131397800033 71.65298040850354 72.40845018569402 70.89751063131305 84.57738908627128 84.96938159894037 84.18539657360219 78.92781762295083 79.06471461163987 78.79092063426178
1 68.21857410881802 68.79258796924599 67.64456024839005 85.69845083257394 85.93765746388198 85.4592442012659 79.60921217173822 80.1104886904731 79.10793565300334 78.63478181652546 79.03150266036751 78.23806097268341 79.35184426229507 79.46606189555389 79.23762662903626
2 74.81332082551594 75.46240612730038 74.1642355237315 81.47775660674344 81.93043128868162 81.02508192480526 85.42788661942475 86.00455029268 84.85122294616951 72.22046096383347 72.9923808312783 71.44854109638865 78.75394467213115 78.88372248543484 78.62416685882746
5 80.8030018761726 81.64539176992476 79.96061198242045 76.0087813768536 76.78494103345444 75.23262172025277 88.91350562734472 89.64208249304336 88.18492876164608 66.74920287874647 68.06096510944036 65.43744064805259 77.36265368852459 77.61222915719108 77.1130782198581
10 83.69918699186992 84.64389470544221 82.75447927829764 72.82230138348106 73.86850267055739 71.77610009640473 90.34556065027094 91.16990699755061 89.52121430299127 63.90926482645531 65.71743729134818 62.10109236156246 76.40537909836065 76.81990484426137 75.99085335245994

==> data/acsincome_bs_1024/training_curve_3000.dat <==
x y1 y2
1 66.77485288552336 23.50947173360829
2 72.39967489122905 15.242623864428689
3 73.41163293924366 14.453284001425464
4 73.83684328301881 14.264895679652343
5 74.13077844867327 14.415130557780387
6 74.38189098619112 14.362781104875033
7 74.58497223930827 14.545877145609252
8 74.74975219146594 14.473137065388345
9 74.94510854504767 14.52694928637966
10 75.20582266093037 13.973567787182379
11 75.24485542062017 14.187909795526224
12 75.32174752460747 14.21062950490459
13 75.32385682313236 14.5079463151904
14 75.46747704837769 14.484865755620014
15 75.55494565475279 14.395397791382111
16 75.6666696237323 14.202535303746672
17 75.7958943426859 14.102401275564269
18 75.88255488580882 13.908077781782941
19 75.94426817511012 13.91199778249857
20 75.97452591537433 13.938977531431233
21 76.18411789307702 13.664396579677247
22 76.14573792312346 13.704132278413045
23 76.27236718943851 13.821270266363978
24 76.39541848853281 13.423006891702594
25 76.41060900294465 13.611810046395
26 76.4522324243365 13.664498762590652
27 76.53262017611002 13.532171102908638
28 76.57070147258125 13.575908081279115
29 76.79220725674291 13.070852692777407
30 76.7804998710109 13.25140842139404
31 76.78280799696905 13.33945919527765
32 76.8464851164848 13.270304409454917
33 76.91893335902569 12.990244202689953
34 77.03056376586814 12.89461104087727
35 77.02372415455174 13.006614537388437
36 76.97959273165786 13.010838944974266
37 77.09597743640298 13.017983371891978
38 77.19070392088183 12.792801945394281
39 77.15956752877635 12.886924375431686
40 77.26712051329291 12.863513415235886
41 77.26443000524985 12.727902010460474
42 77.26355396434181 12.893696082171429
43 77.34888486262658 12.461275206523585
44 77.39486108012578 12.338763024724265
45 77.35433059856862 12.623298460188842
46 77.36319251842885 12.567528153637669
47 77.43331585554432 12.30339553919441
48 77.44403057375321 12.195507034879292
49 77.50338179802976 12.005629086295727
50 77.54874368539195 12.072850595631305
51 77.42635637259507 12.27784015335713
52 77.60503045892354 11.882718046707378
53 77.60030790059906 11.928476905601428
54 77.56687031277043 11.920229309145295
55 77.59677546717207 11.529140879764403
56 77.5824171444989 12.005557250941989
57 77.5570891839671 11.99803782353846
58 77.61738024129338 11.872629317850553
59 77.65206690341026 11.456418181914625
60 77.60952746354614 11.97400147288784
61 77.65524171437292 11.666673283741067
62 77.69258403291374 11.391553139831807
63 77.68705249825317 11.648901940629782
64 77.79384593866193 11.225010087714876
65 77.87453077655607 10.838390959250754
66 77.79627989492046 11.212803198936346
67 77.80592158619451 11.10186399939734
68 77.79744093648095 11.43859886075281
69 77.83914024636964 11.00604990107735
70 77.66148340478584 11.640308739900751
71 77.76958879101305 11.466187800194728
72 77.97201742209441 10.820994233592913
73 77.88663490346988 11.311746150389736
74 77.75291629104343 11.429207067735922
75 78.00554204079417 10.791387931971475
76 77.91851270586572 11.164839311499728
77 78.04366650925631 10.850296128344148
78 77.86708291603132 11.28140756240808
79 77.96520806225534 11.109820860924016
80 78.07112356915762 10.891711080484315
81 78.09024979523228 10.888163817950716
82 78.00518773787594 11.03089521508306
83 78.09751104746884 10.814038995801793
84 77.96613059211204 11.006166728384729
85 78.20521222769277 10.550948469642828
86 78.13336777628453 10.889738054721086
87 78.18898050088181 10.669879755799764
88 78.1408492574687 10.766212779813959
89 78.18052617639523 10.64431590469118
90 78.13268289717318 10.846324840184028
91 78.20986364359011 10.543865719240895
92 78.16129070002799 10.77058575054049
93 78.12323078799798 10.827285803624582
94 78.1858473503554 10.649266551266107
95 78.20091510655918 10.705610015321627
96 78.22114219201198 10.745657924398062
97 78.22094292251704 10.563603759296118
98 78.22292358541442 10.567433947025235
99 78.2173756016534 10.687197458578824
100 78.11623131939022 10.706119276278065
101 78.1986895765469 10.47023203655979
102 78.24298459523999 10.588889221557292
103 78.23072884192564 10.612456120803275
104 78.27254572150406 10.554333652691382
105 78.22739124368734 10.441038554636744
106 78.2237824616345 10.428089774072765
107 78.27567219317308 10.290495498932378
108 78.23817730405263 10.554454741162225
109 78.22855210882629 10.471919016117969
110 78.29627562421373 10.34900602846205
111 78.26150763439082 10.503323899931468
112 78.33325318762094 10.224514166103443
113 78.27740549432575 10.339874212835314
114 78.29913785465524 10.35226179894463
115 78.30669805376415 10.287204835598816
116 78.24821366064899 10.416920975859169
117 78.29827132066914 10.384086019660232
118 78.29075351129705 10.374863200100956
119 78.31975011246269 10.287535287016327
120 78.33750784520134 10.32660906235145
121 78.3170020803822 10.476244110378172
122 78.33861277818966 10.4361356914644
123 78.32148472648304 10.51742099436381
124 78.34830159868638 10.480344120099192
125 78.36842792597254 10.199289351271936
126 78.35213718544799 10.277589795042504
127 78.35190728831873 10.392608525189447
128 78.43664628642237 10.147096870145722
129 78.34854742336965 10.530499738226816
130 78.45901424455899 10.199984075600186
131 78.48419890555496 10.001232170332097
132 78.41433266173009 10.20734492488089
133 78.39774922362636 10.158520768640628
134 78.41164295518422 10.165318663783534
135 78.38317474823934 10.388047029394123
136 78.42082131310568 10.231418975155817
137 78.41950084130028 10.271663994160601
138 78.35780270006849 10.45978502778742
139 78.42183772221206 10.239433590538601
140 78.37480158157621 10.532986569815048
141 78.42061827317424 10.272565484634526
142 78.37605502585015 10.46637259021009
143 78.33321886764953 10.546351309091003
144 78.45051018159053 10.182157121348308
145 78.3368570030752 10.437647060772962
146 78.42258004487293 10.174848026665009
147 78.42349814399752 10.195170998889836
148 78.42152381831387 10.079933300370998
149 78.41088824824334 10.274903872670313
150 78.38564075708332 10.285425610369984
151 78.35953444304062 10.395693392150891
152 78.3935894006047 10.341135287495552
153 78.45945429785533 10.028595504610136
154 78.34770070662636 10.467630618920484
155 78.46601872362322 10.235166914192325
156 78.35681182008001 10.458753523222365
157 78.46793630833209 10.11500489509405
158 78.47236324150161 10.066498087067693
159 78.50606115413794 9.9584851160916
160 78.4794081519873 10.119279066938072
161 78.48667518192207 10.104031327537404
162 78.50892863296264 9.937639839982443
163 78.49188495084474 10.09090258876013
164 78.4315071723668 10.425366008220427
165 78.41444919400166 10.347019797911015
166 78.33926597505713 10.405635455142495
167 78.42661090177614 10.16233175500292
168 78.48196194766793 10.058966884998906
169 78.54014792284896 9.957106917891828
170 78.47306942657674 10.082934709689747
171 78.42771173085904 10.124149574747873
172 78.47787515064334 10.042646212974415
173 78.49951581109617 10.120964047636571
174 78.52162895627517 10.043224747528566
175 78.50210383188441 10.010123108351308
176 78.48179496447672 10.087085504234622
177 78.45365100079455 10.125253671788215
178 78.43190120590326 10.255045782713983
179 78.40693223712542 10.4187110599919
180 78.46975412320324 10.224364669197312
181 78.40924380976226 10.310689333775889
182 78.53354581408236 10.099888028490263
183 78.52219300036796 10.110224550515099
184 78.44592167057193 10.078589944230117
185 78.58462400027925 10.013205745797006
186 78.54474299077346 10.103059431832296
187 78.59969901748146 9.92180476851606
188 78.53742045057484 10.099330092637466
189 78.62768542561425 9.93300142175221
190 78.51604420784601 10.080585755938792
191 78.52136136062218 9.976982527811627
192 78.483120630934 10.09428741304389
193 78.5375467248157 9.939349767345984
194 78.51240625797638 9.983591709501303
195 78.51308496447147 10.074655718161015
196 78.521081309845 9.982620953950121
197 78.56808093719683 9.968988511130187
198 78.53216455920533 10.037147543944602
199 78.578318943271 9.98249860573709
200 78.56797734003568 9.985590779811849
201 78.54771224535135 9.947606918435243
202 78.60547450512755 9.866019189521241
203 78.55100849441466 10.057388147888553
204 78.65135176918956 9.839802050663632
205 78.55126547746791 9.917897649831584
206 78.62049911156107 9.906479918296055
207 78.61352726811431 9.911520189473068
208 78.46607419478156 10.100778474895959
209 78.63219538976023 10.055405397111844
210 78.54056738671831 9.936727613412991
211 78.65140801245253 9.814226305301533
212 78.5356424901215 10.08090414272242
213 78.5684235711693 9.951151041955237
214 78.68074407280005 9.880259350456228
215 78.6789889207564 9.890489766485246
216 78.61131820881931 9.935017823641783
217 78.62786668380134 9.801380252543247
218 78.5561052045937 9.828594353359268
219 78.72926370812037 9.828038544474856
220 78.54211636813477 9.955685371053399
221 78.6817332880658 9.92814964285596
222 78.6432217739522 9.773919157952424
223 78.58273433160696 9.87222527652602
224 78.68588814053943 9.827975677013047
225 78.65287293304564 9.811385182996652
226 78.70915355744363 9.829340840805372
227 78.71151784371426 9.71767226326367
228 78.55703713790108 9.837879801203812
229 78.58761554416706 9.802306620886043
230 78.66047448371869 9.757401375999581
231 78.62317871968479 9.772954919604969
232 78.66074729554232 9.830002764206053
233 78.567904453832 9.976246581813102
234 78.72081243357441 9.842313359084297
235 78.60249544404812 9.960569660908583
236 78.54540122349697 10.075747750567478
237 78.72680751331811 9.739539148544027
238 78.63032189689937 9.791739355824056
239 78.73709912826365 9.794268225516662
240 78.57943332633953 9.88135033577251
241 78.65447946928137 9.643201648457426
242 78.73126986158248 9.677249284905255
243 78.70970078379248 9.741517500564955
244 78.71737935007017 9.629508576211895
245 78.71896223530447 9.814011403445155
246 78.72816163184592 9.83583402110538
247 78.74454008558973 9.765032355244896
248 78.71348949858161 9.77042148929666
249 78.72600523937618 9.817428771475885
250 78.68447133122764 9.918616850992262
251 78.63069518180637 9.915289577396221
252 78.66192582251283 9.809251699839198
253 78.71333020473331 9.681182200440066
254 78.73820874906734 9.683245158778075
255 78.72526761083247 9.785661921584023
256 78.72959466104813 9.779022365387412
257 78.58590986753057 10.066509897741081
258 78.73889363620374 9.680259090699138
259 78.69058344903314 9.838083335272144
260 78.75421360229862 9.702090344011024
261 78.72861768298478 9.781491557423905
262 78.70688496928715 9.87435963639329
263 78.61950111215886 10.0108121836652
264 78.59655321173618 10.124647707092787
265 78.78874917790755 9.625401028721479
266 78.7847008488071 9.627986171355552
267 78.7427368048852 9.71600124447453
268 78.74540079684309 9.72808537548314
269 78.72754950620215 9.704895544378811
270 78.73692003344179 9.762573848511826
271 78.78030255285906 9.640503651967732
272 78.65020975411419 10.049075592047197
273 78.77687363357627 9.603490665730577
274 78.76876547080678 9.663279753875827
275 78.75284182274086 9.822290412977953
276 78.76177755946019 9.700698133109798
277 78.7805586989049 9.687217323648003
278 78.7674391848933 9.659559050332657
279 78.78585961784404 9.662297104071122
280 78.73357315449117 9.792284326065573
281 78.76737918491712 9.724662699198781
282 78.69971219820769 9.786898211439144
283 78.7275494449656 9.734562544222019
284 78.60931640370853 10.037009702115462
285 78.76134825314386 9.72850478118142
286 78.76523267264777 9.733860401712654
287 78.76091598464374 9.862117354822821
288 78.76765443243457 9.743844853052968
289 78.7929672145101 9.643029374126295
290 78.79866532418916 9.455417891424535
291 78.73924944221125 9.731616695251768
292 78.7566924572306 9.704410201001306
293 78.73913225550352 9.821371651200705
294 78.79456584907219 9.54503557696114
295 78.73888354119384 9.86172615439144
296 78.69771413307183 9.749035848090273
297 78.75137232010492 9.638579592032666
298 78.79324158534588 9.660148518850384
299 78.75516572693316 9.690924014489717
300 78.79764926482358 9.425534341109628
301 78.76829782968893 9.508829579486987
302 78.77801543829973 9.617348612130199
303 78.81715655836061 9.422922992068331
304 78.78448679438478 9.607424909803747
305 78.80361591292476 9.397112386361469
306 78.80058331354272 9.605888372657684
307 78.83050314374988 9.476745321105504
308 78.77395677585972 9.753103134200348
309 78.79574894182772 9.407405430675759
310 78.83601533321294 9.382799300710916
311 78.78778701351126 9.547017136791833
312 78.78915651787213 9.446959291926857
313 78.75660229826845 9.572584126914013
314 78.89679795198674 9.246142937922501
315 78.75265961590104 9.67152289226363
316 78.76157747358079 9.669280095300588
317 78.710512694236 9.754597163409425
318 78.78648899704896 9.530784210098012
319 78.78256225889888 9.52996320863356
320 78.79353765427142 9.587860310758106
321 78.77200546273448 9.71971526043361
322 78.77012627870097 9.609527848073904
323 78.79538619507962 9.448239968990372
324 78.77116390820221 9.605379052388704
325 78.76423886988444 9.636678970360299
326 78.8111473539463 9.419028006813909
327 78.7631592650877 9.680019541629967
328 78.75652595785247 9.70888589953353
329 78.78620874171847 9.492864475925403
330 78.82495484352286 9.32875274584031
331 78.81750267250074 9.327050613426751
332 78.82414575705845 9.359857433154962
333 78.81475340744983 9.241609928842253
334 78.80272361697031 9.309863292987226
335 78.79950478616986 9.551364990472964
336 78.78690244615908 9.478266295839298
337 78.81113241931183 9.578049300427358
338 78.84112219806158 9.452684323242098
339 78.87967842286272 9.295313787797479
340 78.80819604409304 9.57355832945149
341 78.8099150432957 9.375192127976717
342 78.84260405973771 9.46104775070754
343 78.7454208289686 9.593550611082275
344 78.8239771281674 9.419874125323762
345 78.83601039638002 9.557079557657236
346 78.82629251181943 9.37389629805782
347 78.79228781635867 9.514394272996265
348 78.82731278133024 9.468091490950878
349 78.83760029554804 9.424404106458226
350 78.86609189437623 9.284629543051812
351 78.88567708287448 9.506382805147528
352 78.89155249925032 9.165184588662209
353 78.82701883439103 9.456334433169653
354 78.7881689359965 9.458954298274344
355 78.81811717680237 9.466482361329522
356 78.89600433957509 9.333209903843409
357 78.80551582756117 9.430200632366486
358 78.9244025084486 9.182602720935046
359 78.92112607279479 9.189351761317603
360 78.78747903538323 9.441726878314395
361 78.78914277608678 9.42792208384672
362 78.80791272532053 9.483598298243852
363 78.77004824927401 9.52507622891363
364 78.8070798160936 9.353967494897605
365 78.97273670296563 8.988623502888268
366 78.87076602748489 9.257884603671812
367 78.79760970147376 9.454205468356246
368 78.81941120852179 9.395850809080585
369 78.89499867250996 9.250697746133739
370 78.90435162237081 9.244437376526717
371 78.80614802421336 9.503833525138003
372 78.79158968807315 9.514561128005953
373 78.81086765860184 9.309958294639104
374 78.90626326656177 9.149610395563384
375 78.85333075747067 9.29863465525761
376 78.91635008519366 9.101076591220208
377 78.89063472993756 9.232793061533295
378 78.79691128044816 9.450149675463251
379 78.89739706922754 9.141368346537407
380 78.78904555727708 9.187434030201832
381 78.80842470369322 9.344971070411793
382 78.90725843793356 9.01689810344581
383 78.88150258011801 9.100798133576644
384 78.8329078607757 9.196709702240794
385 78.92142250654382 9.112180122075886
386 78.8005679369475 9.316901186348158
387 78.85115762889595 9.1688206858883
388 78.84914285132622 9.170113257205335
389 78.97164832965723 9.113356811591517
390 78.76807587317514 9.29533425839011
391 78.83735328909367 9.15483719294951
392 78.85706576226843 9.240878031355168
393 78.78839208272082 9.385131432307405
394 78.97184695346834 9.029312925048458
395 78.86619028232089 9.122381303751895
396 78.87087558430979 9.177654423464139
397 78.83448466987066 9.172659389680813
398 78.97832814445061 9.00251061484472
399 78.975055308879 8.965845231740136
400 78.91614920925196 9.159785439628328
401 78.82513156767436 9.191264957048432
402 78.84685621370932 9.108773619212569
403 78.91540371733304 8.951434786813232
404 78.79756359751772 9.361991245873007
405 78.84271623424782 9.195164529443076
406 78.87254852652245 9.143395433730408
407 78.90541141605615 9.264795980720008
408 78.83476825270195 9.274963409698955
409 78.86727093714929 9.015208954647596
410 78.91572410486822 9.11966905538422
411 78.90073660633021 8.922286712664237
412 78.87829187601751 9.010474017842698
413 78.88550038939961 8.920633315422762
414 78.92344539785059 8.919764317903713
415 78.85318321063282 9.111638308852035
416 78.89020451921772 8.962878544892007
417 78.84792316514113 9.18128062529638
418 78.8191463342901 9.178540402317878
419 78.9007167912155 8.944527407484387
420 78.95295058140294 8.90453584866604
421 78.88136293534023 9.11922374273096
422 78.89673331997058 8.962959653430696
423 78.90859485238025 9.029867243534602
424 78.87976762593847 9.111375982357862
425 78.939801903396 8.835934761800232
426 78.86923771449757 9.067406881619778
427 78.90230574475005 8.963927150380016
428 78.9258192447949 8.935146488155356
429 78.88021201309353 8.935824892949777
430 78.82919906043135 9.191475909297885
431 79.00275087509401 8.780928325066302
432 78.89213974537246 9.082243129860416
433 78.99459803410274 8.92943965564535
434 78.90676640940274 8.936354572743573
435 78.89484832287096 8.91877496251085
436 78.88308660935152 8.975823947265862
437 78.89095987472068 9.023352153998964
438 78.91370282218713 9.03588485626269
439 78.90389414110166 8.93547482112493
440 78.92185469869418 8.896106124756566
441 78.94973057857909 8.920497693625755
442 78.92483879157265 9.163564133524456
443 78.92209644239149 8.940827183054305
444 78.91671424884956 8.980323503101294
445 78.8884170506811 9.10030465448842
446 78.92535871235711 8.922082795563535
447 78.9632266423693 8.918357744056673
448 79.02420690779017 8.836248920208432
449 78.96289756271909 8.763186997697154
450 79.01392316822074 8.610577225111976
451 78.9539423996674 8.953973142342802
452 79.01895165429069 8.89004413334054
453 79.01053133521467 8.966159150971812
454 78.98321136130761 8.87432475529113
455 78.99401837180781 8.723872583931033
456 78.9334443947461 9.039428809402322
457 79.02891053674138 8.963606381704349
458 78.97704990058605 8.767238152657837
459 79.00487159053587 8.753819301160002
460 78.96619143755817 8.77328076284306
461 78.98733299243983 8.79762806409212
462 79.03145671250067 8.529711998232152
463 78.99140420474858 8.78077845139131
464 78.98713410957888 8.878648871257319
465 78.93412900679407 9.04359270715081
466 78.95352218176188 9.010690415938114
467 79.01660900335243 8.619047378102456
468 78.98743908076051 8.925194478977806
469 79.03529239230843 8.65843450393213
470 79.02904102572936 8.79874400459388
471 79.03976897795553 8.791634257875144
472 79.02352618908994 8.621672739845215
473 78.96810011206948 9.011551636511255
474 78.98387568050198 8.73463039092556
475 78.97452942383171 8.810396596474169
476 79.05501972789877 8.57040016065016
477 79.02772200708522 8.78450265271287
478 78.99308603610432 8.688938917837358
479 79.03570810543322 8.620383546718301
480 79.00826962394423 8.651988679473742
481 79.01777221191286 8.709391853361216
482 78.9787022704181 8.831875659513276
483 78.93264012403229 8.922381493143659
484 78.99990511047837 8.807134308787866
485 79.03023321592933 8.595458740001204
486 79.07546578528991 8.4408473776211
487 79.02276024448393 8.526242346458861
488 78.97092505850696 8.65915567742796
489 78.9917158871267 8.796901893899177
490 79.01185694487538 8.680545235453248
491 78.98373538896155 8.877252073215873
492 79.07166225014738 8.571959175768978
493 79.01754080817803 8.565221790463411
494 79.02023968479706 8.645780423228935
495 79.01467231268033 8.594764204057382
496 79.04816871313685 8.446674448416653
497 79.01575099541607 8.636812204010015
498 78.98846938599407 8.715863055629422
499 78.98743908076051 8.79921069733762
500 78.9746761922816 8.821432911904358
501 79.02458039962488 8.818374439734564
502 78.96072626815071 8.718210130108975
503 79.02040921730531 8.822435490089097
504 78.99990511047837 8.894034419699091
505 79.01022531982595 8.844433478822403
506 78.98313134220783 8.76370787145894
507 79.01678562583963 8.643591618899503
508 78.99275737003391 8.7607469204254
509 79.01756139229859 8.69608762392259
510 79.03533510145664 8.684765244283291
511 79.06528443101554 8.412521684267011
512 79.02841783792735 8.49527613850663
513 79.02575930490305 8.344901077965874
514 78.99566112531771 8.613330931646775
515 78.9497770057305 8.742678519828878
516 79.02741272858674 8.736169166107818
517 79.00733576239955 8.517162644194322
518 79.00926270577214 8.683035995964655
519 79.026235957719 8.47865876776169
520 78.99523784604112 8.702533209204448
521 79.02707592638998 8.689623558387325
522 79.00590738347755 8.52413065294877
523 79.01170815873161 8.578588648187308
524 79.01060101313023 8.56867942839493
525 79.01119891150766 8.7522805947739
526 79.01744673322943 8.497743161303092
527 79.03326189557625 8.546735551883494
528 79.01806362016386 8.48578499587417
529 78.99782855999177 8.668348071688206
530 79.00602704863317 8.613405403393473
531 78.99921001750184 8.779565609282505
532 79.01447781211827 8.4901934789809
533 79.01744869601383 8.528680993608058
534 79.00999536432627 8.518281723709686
535 79.0364876659214 8.601309497719601
536 79.01352223097055 8.481386857310138
537 79.0475700058878 8.498951485067849
538 79.00918396102509 8.727517385604958
539 79.0361581498757 8.57700458481926
540 79.01796361418418 8.475023640309159
541 79.10405347869423 8.210945927997361
542 79.01079861452773 8.510689943007394
543 79.00696533975382 8.428954859902785
544 79.02217772213227 8.51159481167145
545 79.00346179868423 8.602593484177074
546 79.05163236817121 8.379079698278401
547 79.01968946090517 8.558086926699279
548 79.01623875214983 8.757097430027068
549 79.06601405178964 8.375022026113996
550 79.02951589110889 8.389340369226087
551 79.02150055412243 8.52303731000803
552 79.01690352725464 8.499217689693102
553 79.03249075474842 8.588394969793644
554 79.02557419528256 8.582914763013175
555 79.00873756538775 8.510194635439875
556 79.02191407161507 8.431086912937683
557 79.01065116110638 8.519662040357392
558 79.02020393233374 8.518560061764994
559 79.01372964437634 8.48602958123241
560 79.02531974859292 8.741144050338649
561 79.02269931351371 8.56030998366672
562 79.05755867664064 8.43350206154847
563 79.03693986185056 8.530329133388001
564 79.02202618051876 8.590312072859746
565 79.0011848976392 8.575730424959474
566 79.06662638743458 8.487294016078716
567 79.07709048203466 8.295215300116034
568 79.01954695146769 8.572181783095424
569 79.00277704004847 8.4647443695198
570 79.07500583211234 8.361370983452385
571 79.03276739065623 8.59396230237556
572 79.00638682352381 8.539329486796998
573 79.05881253226059 8.254245370660497
574 79.04115140656094 8.539295973276463
575 79.08472440993056 8.442838363013031
576 79.01405315476092 8.506519408466925
577 79.05761891102217 8.396721936796407
578 79.0437751169132 8.395970030028845
579 79.00308719009799 8.44611489405687
580 79.00815878168652 8.520366301314695
581 79.02240097542126 8.587600964645993
582 79.00766750756168 8.486056577549219
583 79.05146996056087 8.583336167571115
584 79.06923476113371 8.40505173115305
585 79.02595726600114 8.489346100728854
586 79.1097021033523 8.196785684655039
587 79.05355883410452 8.351729967144928
588 79.0182520310809 8.612426802100213
589 79.05482339515328 8.420110086779173
590 79.0960859120027 8.389531820656467
591 79.00444539312322 8.44196609837167
592 79.01090311428028 8.492851094501994
593 79.09505844297927 8.172209070491379
594 79.07489259938872 8.235038219349175
595 79.07615348641097 8.242609640526641
596 79.08583483058425 8.208818962043631
597 79.01853619165516 8.506897215726054
598 79.10337788498744 8.125890896414072
599 79.05370810052776 8.502257989582173
600 79.12763045934439 8.129981061533353
601 79.08994565737915 8.321528888752137
602 79.08181080693917 8.33762721421461
603 79.02094386499911 8.592097193083397
604 79.02887428667742 8.529656955828676
605 79.0641007920839 8.359434610223285
606 79.03102345384141 8.425065871227376
607 79.04572404788233 8.496223725079993
608 79.02973681507359 8.513091698445944
609 79.12031439590838 8.124224515557248
610 79.03561063081312 8.517119115691681
611 79.01685162880028 8.575740889090442
612 79.03413969856106 8.408863319040494
613 79.00284751469917 8.460209750453016
614 79.04116395444267 8.370377803273003
615 79.1562238771685 8.342858436881047
616 79.03419831586183 8.502913395779133
617 79.10571334952863 8.338345487873367
618 79.03478990060604 8.587378737672237
619 79.05594802753888 8.288909163970168
620 79.11519555286148 8.271552759005202
621 79.17903236522001 8.092533755919067
622 79.1212861511887 8.380666568419773
623 79.03195746237817 8.493001417325843
624 79.0637109437925 8.345854041589037
625 79.0296135025482 8.544065162719377
626 79.03895647055903 8.561041360529092
627 79.2067984062285 8.003178465672804
628 79.06298071201199 8.488367448643498
629 79.13758058895486 8.246717026157132
630 79.05636058255034 8.49602323696151
631 79.05722884136401 8.625690881226314
632 79.04112152803808 8.627886822288676
633 79.1217029614751 8.255751132263184
634 79.09698432233611 8.252896167637203
635 79.09817077175391 8.20601684989734
636 79.09067256414623 8.223736199234686
637 79.08061350969378 8.226312706217097
638 79.0903979272116 8.299323655520094
639 79.1190738155328 8.279415621441586
640 79.05169091728811 8.476330673476506
641 79.10172275800738 8.356465762655576
642 79.17133872746456 8.305943830485898
643 79.13799774411012 8.256482509125556
644 79.06125129256385 8.38265452586592
645 79.10954346201234 8.370476251911175
646 79.17212219665879 8.047103849523813
647 79.17047375860051 8.142758468743594
648 79.12213750363712 8.374345449798884
649 79.04750070075563 8.472245885407036
650 79.15789943748513 8.167285608617684
651 79.1422103892809 8.302229473766086
652 79.1736861038663 8.166119622409555
653 79.16713532566956 8.218701373903643
654 79.12356657677427 8.241358027435775
655 79.18721109967326 8.261199324441844
656 79.12171618597097 8.368910719588634
657 79.15178572804497 8.289887483815253
658 79.03623166799161 8.393655089739378
659 79.16726055051772 8.06161428427925
660 79.13955071603907 8.190973715922766
661 79.12135074655897 8.472652427078225
662 79.10194755630211 8.306141910187817
663 79.06022750085533 8.208780451825994
664 79.11175637721477 8.334226896314737
665 79.14975682263629 8.22163858722223
666 79.12369367323532 8.444033242813447
667 79.13960265047311 8.297810975677242
668 79.00639523421134 8.477669861517692
669 79.171716821157 8.360837593228181
670 79.0786473862894 8.393020162655498
671 79.05108061458903 8.247011367253121
672 79.16778045624244 8.172504578265807
673 79.14465452899539 8.286710823011692
674 79.16271336921005 8.40315855418632
675 79.19046706055897 7.924244115384021
676 79.14747217713041 8.220076313501554
677 79.15286507324943 8.095024396842215
678 79.15612966544974 8.36069435634518
679 79.18891220374323 8.1922446171807
680 79.14981165736017 8.232842966612196
681 79.17486187469194 8.240820690284323
682 79.15484850070649 8.422628771109306
683 79.17325509288614 8.073712138020694
684 79.14310296962257 8.297251660493995
685 79.16996765826795 8.07613042564508
686 79.17748565554795 8.382498613340262
687 79.1777147442455 8.113450125584801
688 79.15846051134174 8.181068493849732
689 79.15493341976901 8.17860472965513
690 79.14237287351702 8.314777158504844
691 79.16257130713518 8.237300474859637
692 79.18353389917544 8.29354429933096
693 79.12928363559534 8.235451727372947
694 79.1766755753962 8.249736796141029
695 79.16095497049803 8.270047924904434
696 79.18365967010936 8.185159867919095
697 79.16148069500014 8.030390097796541
698 79.13729593070401 8.166617898610316
699 79.18870400973411 8.276529210950915
700 79.16517685274724 8.054557321244031
701 79.15749246096185 8.085987082926398
702 79.17548230041729 8.279257470879728
703 79.1715568134572 8.28490115447976
704 79.16527549544507 8.274648380066248
705 79.21014389126097 8.169050267732322
706 79.17134804596475 8.310680595770108
707 79.0672510240208 8.338254074383947
708 79.15124545040403 8.119074709402195
709 79.19325322519235 8.149579931221078
710 79.18176188772298 8.355200995569
711 79.14916716110356 8.417881820462613
712 79.16637570945159 8.121208141767552
713 79.15531241991388 8.229481090133795
714 79.13304311165415 8.400548174918587
715 79.202125074857 8.198213494736704
716 79.22186731356669 8.27328928164911
717 79.17595635935784 8.213123526398645
718 79.17277633272293 8.154973822793425
719 79.22288767727453 8.240949393841161
720 79.11771778745886 8.249123129559369
721 79.2019886559348 8.241938510057498
722 79.18897199378677 8.142400970217171
723 79.17032893566429 8.224703884568445
724 79.16958278195429 8.144604927401984
725 79.17996595594502 8.217758234198483
726 79.21680941124865 8.231763585580811
727 79.15578854136002 8.08311696544504
728 79.12767076111888 8.337501147050729
729 79.19814754657042 8.090110659982006
730 79.16705026062407 8.031561290674103
731 79.1597930787471 8.201944144465823
732 79.2269391978724 8.264455663661538
733 79.2028215918988 8.243320206035657
734 79.14672092332331 8.361592468628972
735 79.21554532285735 8.145989190976934
736 79.17443746679234 8.241852194849372
737 79.20490896481896 8.313872648605587
738 79.18318108932937 8.02370380528752
739 79.17381022760863 8.028213307308901
740 79.20473624673492 8.239963416638432
741 79.19400387691309 8.331910435518653
742 79.19655832173156 8.230246668842085
743 79.20338778697314 8.279657136582403
744 79.14669587575844 8.360045296971577
745 79.17037233689518 8.10535440166333
746 79.17203025857866 8.10096627808141
747 79.18730107580423 8.25111911164841
748 79.17475903495215 8.1253219250135
749 79.19517721233682 8.272003227535802
750 79.19723046603613 8.1508455062213
751 79.16439094821955 8.26945159842226
752 79.20178157169784 8.086492803832796
753 79.13071633236821 8.418923050041155
754 79.08280262529928 8.560291351037009
755 79.20610449336061 8.253965440622725
756 79.21090029471117 8.181946934934093
757 79.11966595095619 8.209466420914318
758 79.19240011094095 8.103514529004828
759 79.22744155888324 8.19395533445382
760 79.20126462677509 8.165450942628622
761 79.2116954260768 7.768227989632133
762 79.21899645995374 8.176812281634424
763 79.2308050088599 8.172151197046999
764 79.12254454511927 8.336329954173156
765 79.18750490683321 8.160440926370283
766 79.18688302114279 8.089242802616878
767 79.16964876202827 8.162346805504184
768 79.21570177581845 8.213947855261134
769 79.19094125378794 8.13447410016506
770 79.12427379873732 8.249408104406664
771 79.2072988033088 8.228811150610667
772 79.10882004043853 8.577997716759006
773 79.1349219630838 8.437547268042552
774 79.19757068956335 8.119188140515389
775 79.21409173598288 8.20510439267181
776 79.21003584570929 8.233709683823392
777 79.19638805175826 8.183461733224885
778 79.21385804717572 8.15037731455885
779 79.19052479206789 8.083946722149417
780 79.2189136199999 8.28925250593928
781 79.13060303748968 8.202392306164047
782 79.18824514074234 8.13184348096077
783 79.1925793825371 7.985306034850706
784 79.16121231947768 8.10473959492774
785 79.19134447533847 8.038302604902851
786 79.20849189464538 8.299218477026182
787 79.20771669105184 8.295018947309233
788 79.20476705121338 8.033547138192771
789 79.17006946727527 8.22057544840806
790 79.1790925083465 7.963141071519445
791 79.14078383267685 8.21284368942463
792 79.20192248109808 8.204091419152272
793 79.20440934147777 8.102849278206113
794 79.19667266241359 8.197042301859137
795 79.20059491050495 8.324566618364736
796 79.20178157169784 8.27332091589823
797 79.19141943130982 8.20738745953563
798 79.20836739703309 8.020920173394645
799 79.17931510711276 8.220708670308948
800 79.18735923235067 8.144761887017815
801 79.1972026734919 8.055008929928551
802 79.19630488259347 8.398408464526035
803 79.15387276450892 8.292169120556522
804 79.18641861659417 7.960200480010729
805 79.2157109862878 8.007290869588306
806 79.16954730581985 7.9881976012187135
807 79.21119265940044 7.976046323580771
808 79.19094341411844 8.026474283184688
809 79.13631461590285 8.379224072635646
810 79.19583944945441 8.104300068881175
811 79.19005517636101 8.115051409464069
812 79.19947503467067 8.299877261413267
813 79.17512234207376 8.302253331069304
814 79.18505733549873 8.195418070174505
815 79.18223457292098 8.140363918834153
816 79.14557012743026 8.234707196514856
817 79.19908695278149 8.140615090192288
818 79.16945109981238 8.130783481160195
819 79.1900704761246 8.328617653737155
820 79.19368076995387 8.252472431979315
821 79.22102055047576 8.055727203587319
822 79.19984637023941 8.109859385340656
823 79.17241475596502 8.084638969264935
824 79.23355204599855 8.226966020490641
825 79.23077582699484 8.195976074823468
826 79.2406497748273 7.962511521485367
827 79.18932785909891 8.328784508746837
828 79.17038257618398 8.201981604913602
829 79.20485125490195 8.259421909688253
830 79.21215761042362 8.17020652892697
831 79.20744082563658 8.346649093826858
832 79.2076761169483 7.95908014075318
833 79.21798131613072 8.10211121375965
834 79.23197967515144 8.179518922296227
835 79.20674928792451 8.157924998021372
836 79.22526803533965 7.97751759336892
837 79.18972101880539 8.107756157101873
838 79.20709673102017 8.113239742072468
839 79.15966519286337 8.244636275891109
840 79.22006443446944 8.029249967751289
841 79.2180328947978 8.091386869493567
842 79.1734453489238 8.294884226489623
843 79.22890955923758 8.039039188434655
844 79.25007488064372 7.571740739770617
845 79.18456100274283 8.191457697973895
846 79.22195471537744 7.985132662637298
847 79.17038257618398 8.241065275642569
848 79.18613612570797 8.1901282857383
849 79.17851135853613 8.460366497416844
850 79.21596681595071 8.299132730555183
851 79.18039152743333 8.149285111772032
852 79.23907378180985 7.884053947718598
853 79.18773226530274 8.13562017599723
854 79.21451137201387 8.062794681545595
855 79.2350105999064 8.018428153141045
856 79.19899490955527 8.290351106341557
857 79.15213063044905 8.548320941110212
858 79.25319218209499 7.865217517725565
859 79.20567166697697 8.28788934100663
860 79.23986366302942 8.05018836624092
861 79.20066257679758 8.395619455583361
862 79.23089383333166 8.044453559120091
863 79.19814744691378 8.123111331036709
864 79.2303987176582 8.149430467102976
865 79.18456625996018 8.372407885623762
866 79.24194638329199 7.99499773439782
867 79.20773691626901 8.320833850187686
868 79.22051982490655 8.299955111350092
869 79.24358311743234 7.986278858057727
870 79.19739468360012 8.357922738294084
871 79.2284267361501 8.044364434458965
872 79.23027445045537 8.154443571582817
873 79.21416002815964 8.263921516315783
874 79.21315657174388 8.12929917696461
875 79.2529055043601 8.101154470909929
876 79.23173226272284 7.992451482334078
877 79.17903910476845 8.498216176602606
878 79.20788356688946 8.373737417447625
879 79.23905654578884 7.986285494849711
880 79.19494753883039 8.353780579400869
881 79.20124345624554 8.276858283037978
882 79.23511582764029 8.25709010765235
883 79.23122485456163 8.234063872955849
884 79.19579391211307 8.282045049699855
885 79.22017251144635 8.060391495984497
886 79.15376948409109 8.30431045200851
887 79.23266797765626 8.148689194846746
888 79.25703646468108 7.918687486109601
889 79.22980853339095 8.178399672400499
890 79.24924501149053 7.839741241567295
891 79.21714715996767 7.986982999426767
892 79.28962979735739 7.845391801135839
893 79.2075121771212 7.990831547821031
894 79.22862565512732 8.242673265109993
895 79.24349796949275 8.022541936387
896 79.22681700237383 8.224856325840227
897 79.25051954138623 7.875983960371744
898 79.20288692501197 8.293679520091521
899 79.26357312765407 7.940495001706544
900 79.18926042280452 8.541944570113523
901 79.26845842318517 8.011098178308226
902 79.221115150261 8.514699185292736
903 79.22084593585116 8.09862458065166
904 79.22514061702945 8.103225035813479
905 79.27121581924756 7.752659293171366
906 79.22870167052072 8.060284181038584
907 79.22656042972818 8.676954680913857
908 79.21063826670482 8.34605431705551
909 79.25092856801686 7.894446580824985
910 79.25367298091379 7.833652984431493
911 79.2834617313895 7.868931704065013
912 79.23313601286611 8.039105194910055
913 79.23721757456352 8.617457034027526
914 79.25656477337472 8.014967256607672
915 79.2249600213105 8.015844889778377
916 79.27131743259378 7.990252902199072
917 79.2188356313578 8.239168151748592
918 79.23209778062525 8.234928352130854
919 79.2594502321 7.987728388990602
920 79.2065219795791 8.076902811525715
921 79.26387964249278 7.998998774855967
922 79.28680004897811 7.976889422665294
923 79.23699243455958 8.256240560160274
924 79.20758836122053 8.147069430714064
925 79.24842107749734 7.885385358813868
926 79.24753533850262 8.017653247776027
927 79.33852422403314 7.691674083487585
928 79.30272936854116 7.950496673558079
929 79.26101778510038 7.985091132994328
930 79.23890345722336 8.273889435470263
931 79.21119467717912 8.362657624306893
932 79.23208038733732 8.360467730615635
933 79.22628634797286 8.582592633011117
934 79.23656594773088 8.381155996316858
935 79.22988913049582 8.015635766008238
936 79.21618861506371 8.110553750904108
937 79.27948386647698 8.052596878059717
938 79.23516774866228 8.07256554156382
939 79.24165502220532 8.159954152870217
940 79.2847913757325 7.996774458146342
941 79.26842014045067 8.136805620752785
942 79.25654206738982 8.082096903304967
943 79.23695956838198 8.14892326528193
944 79.26968931059587 7.883953048392216
945 79.23805457581128 8.302139277747205
946 79.23604552194263 8.055316382748599
947 79.31855816589382 7.894198805661041
948 79.21667143422746 8.275452968933134
949 79.31859023288199 7.9657674803523735
950 79.25856949643453 8.102602002983131
951 79.29417947531672 7.654467006747407
952 79.22485019661323 8.054652221311715
953 79.25068793610633 8.229905352257164
954 79.25491309641737 7.993263967735138
955 79.25031231678174 8.263829252641063
956 79.25125037294856 8.279989536067493
957 79.25099325871072 8.248330961411481
958 79.2602228191979 7.928744410336945
959 79.22604359382935 7.9903786286022225
960 79.2308050088599 7.967964441980402
961 79.2302302239996 8.209961447033667
962 79.290508760617 7.9289924934735785
963 79.25547785092442 7.803377144323378
964 79.266860575593 7.974194505876654
965 79.26061370648677 8.099928944638025
966 79.26839384394124 8.15622710250369
967 79.26135672843651 8.124894811165488
968 79.27578729211027 7.96907391607054
969 79.24369758348635 8.345009658494742
970 79.2544422762161 8.241858260224555
971 79.26098208942177 8.091377093687985
972 79.24001159032942 8.004674092705114
973 79.27523716034513 8.312090045186626
974 79.29665869555993 8.042327401080007
975 79.2634970639793 8.195759224899513
976 79.28722614698356 8.076816044489057
977 79.32265192725498 7.935134982419517
978 79.26387964249278 8.051110335827923
979 79.30760737470106 7.861156536167199
980 79.28275262256092 8.02845356270753
981 79.30679829282413 7.963278599112371
982 79.26465199500701 8.253305345701358
983 79.29419184539496 8.108112703858795
984 79.27152090342342 8.335789127763773
985 79.25358871723776 8.129237287796819
986 79.26514739504798 8.318517269803335
987 79.31092466988333 7.949452065789418
988 79.27475332342807 7.992128356033934
989 79.27302350036733 8.072619602993598
990 79.27386700031495 8.078918982759212
991 79.30480476602779 7.848723422695569
992 79.32477307459888 7.718378633378535
993 79.28393528052055 7.998656548773199
994 79.27175627056792 8.165011814938815
995 79.277408383153 8.086193534835868
996 79.28924436937741 8.1557536533797
997 79.26962093902262 8.222266664862106
998 79.25217148869034 8.475864806650488
999 79.25707325817909 8.284568252374036
1000 79.2903625778918 8.119322340710292
1001 79.29156688736629 8.020295830029998
1002 79.29908969383264 7.890449606882349
1003 79.2634970639793 7.995831958654151
1004 79.309686695166 7.903073313078613
1005 79.31619078962105 7.883181640805587
1006 79.28352334156868 7.980229560288422
1007 79.27687635149461 8.169278730461627
1008 79.29105861591054 7.979831842653318
1009 79.31460044045869 7.676401107453258
1010 79.28139745411751 8.144009698802085
1011 79.25912094674996 8.575670220415144
1012 79.30683133012226 7.9239185891877675
1013 79.28171420761588 7.8646428793065715
1014 79.30520536775285 7.758837243705415
1015 79.24642630489187 8.461388175384208
1016 79.32492114177437 8.20182117404389
1017 79.2793968502654 8.030283539972178
1018 79.29818917813694 7.972321170489725
1019 79.29226917163396 8.246003746515798
1020 79.28756878012648 8.0404803228924
1021 79.30658241244674 7.9893915800417314
1022 79.29739087866172 7.8117156939199575
1023 79.30636081095888 7.982517953409945
1024 79.30022492222182 8.053562325357266
1025 79.3158484176528 8.130599312575542
1026 79.29612326534856 8.145074785683832
1027 79.27952254825708 8.239279703590379
1028 79.27145242937674 8.097701249738272
1029 79.28478957668575 7.938786352089262
1030 79.28643430476112 7.7603216674892685
1031 79.29650268772019 8.087361639491938
1032 79.27072251254268 8.310271962175497
1033 79.30376587335336 8.32112843898065
1034 79.31053320460325 8.212513144943365
1035 79.2892946048674 7.824072956314436
1036 79.29577939153842 8.233137453820959
1037 79.30150774652395 7.809406890481514
1038 79.29827193511738 7.910314282838571
1039 79.31741598461662 7.8221334440717385
1040 79.21535039140069 8.54271478675413
1041 79.30953655181365 8.116602716433142
1042 79.29589985861824 8.194533818215866
1043 79.27510415691171 8.425597235644638
1044 79.29100366496769 8.251424583612858
1045 79.26869913672314 8.16815084491424
1046 79.31231217987114 7.973756808309394
1047 79.29464860659346 8.091161452714116
1048 79.31688260927946 8.185471506842925
1049 79.30115773630764 7.949340412363437
1050 79.29084326223798 7.977288968779711
1051 79.30073954666928 8.082952986004836
1052 79.29571115608644 8.030942273567163
1053 79.30720786572019 8.358513185105823
1054 79.3029793475576 8.017109273832583
1055 79.29200240730718 8.24771898213297
1056 79.31465387535665 8.116669931858631
1057 79.32194283704754 7.930070803147199
1058 79.30795262025396 8.116828151216659
1059 79.32153973243217 7.894008832465629
1060 79.33002363432256 7.930500723768548
1061 79.28777130933227 8.266390555975992
1062 79.30424413572874 8.005186569991759
1063 79.30885427610035 7.9869364514987895
1064 79.29589985861824 8.26403965415746
1065 79.25997980468466 8.167574428808031
1066 79.29743194172161 7.842414198328205
1067 79.29276998501909 8.138519596627772
1068 79.29946251762874 8.067439422331613
1069 79.27092394385447 8.230317950783085
1070 79.28546562197477 8.358710465414543
1071 79.30356946667729 7.930631997601862
1072 79.29390966910739 8.26199717493254
1073 79.30963104578697 8.225395919031943
1074 79.3216384140222 8.112937334061936
1075 79.28575424539211 8.293703275810541
1076 79.30597357748287 7.888191537475668
1077 79.29965326488063 7.925886255905263
1078 79.30885427610035 7.947852780769822
1079 79.2917625448189 8.08611901229707
1080 79.29125602256251 8.039166012720091
1081 79.28575963035289 8.244410927907822
1082 79.31392809263545 8.158224003574196
1083 79.29657357362812 7.856714300363407
1084 79.29047909538171 7.919983384824664
1085 79.29995173139217 8.135506361851665
1086 79.30400308492 8.358868633980466
1087 79.30063785810727 8.158925056721733
1088 79.29521747124558 8.118801245776048
1089 79.28924436937741 8.286103819746534
1090 79.3296918843976 8.119246388048946
1091 79.28358091617413 8.035197345628548
1092 79.31865279554502 7.881467443758143
1093 79.29291190150222 7.845000720292723
1094 79.2843470904068 7.986697004013813
1095 79.3214537994636 8.266763395742217
1096 79.30360612993897 7.84485743261762
1097 79.27647964747946 7.920757081239585
1098 79.29350195171222 8.295201712295851
1099 79.2897023846364 8.04235594710763
1100 79.30998790226602 7.94613875410274
1101 79.30718266614281 8.130022896469335
1102 79.2929057728557 7.9782643114711105
1103 79.30395656921793 8.05685510713877
1104 79.29058732623456 8.145858156320145
1105 79.33661039191907 8.217468998187735
1106 79.30730840292127 8.039032740027102
1107 79.29702111660606 8.106341306367973
1108 79.34842562102513 8.284892255383992
1109 79.28919794900051 7.816204836416514
1110 79.29295999312438 7.816329422665742
1111 79.28911841257576 7.881401488074837
1112 79.29080951219846 7.733613739408191
1113 79.34586327366861 8.034589193689019
1114 79.30031352725986 7.974161162736487
1115 79.31171567779889 7.912745793254829
1116 79.31590757538135 8.137508571175802
1117 79.2929762409456 8.052063888871952
1118 79.32745146290723 8.328335724839711
1119 79.27548022986086 7.933108745411813
1120 79.29047909538171 7.959067055553631
1121 79.26620863302452 8.078728390034582
1122 79.28346695351942 7.962523314154693
1123 79.2942307096308 8.107451750231672
1124 79.31558363215008 7.761289284026854
1125 79.28282487517802 7.962929497061088
1126 79.29775473240775 7.814477706545817
1127 79.3164310690625 7.769819566501981
1128 79.28439120891801 8.037093329368604
1129 79.27525743650186 7.958684490773916
1130 79.29220027565789 8.121772211791695
1131 79.31032769434992 8.122961884922674
1132 79.28846970914259 7.817293541424942
1133 79.32754817323485 8.174197691995335
1134 79.2994982569992 7.819984909643093
1135 79.31585489461949 8.274732364174426
1136 79.32160260412552 8.324272675625508
1137 79.256610515296 8.158586020444657
1138 79.29808634282611 8.132744519606156
1139 79.29296530934495 7.926741060858883
1140 79.26860745953691 7.902400396401806
1141 79.32823093110667 7.934539864887437
1142 79.29786617319292 7.898209621924774
1143 79.32585204229032 8.117741485152004
1144 79.328521530363 8.326898037368267
1145 79.28718391186035 8.141679156508378
1146 79.34139055056473 8.127336854508883
1147 79.28347022810954 8.036322891555534
1148 79.29326292763844 8.148524407492905
1149 79.2830171752398 8.228548892912666
1150 79.30602856712314 8.322858776661105
1151 79.30914076327177 8.152518191629841
1152 79.27724875544055 8.02026345666339
1153 79.2999059564212 7.938339899282079
1154 79.28741114604973 8.270241443990653
1155 79.28027307891331 7.9631551022249685
1156 79.29251634279785 8.127279585269337
1157 79.33976446359605 7.966433640648927
1158 79.3273667870132 8.116411902536043
1159 79.31582585572819 7.777266231049857
1160 79.33894661167389 7.967268783886727
1161 79.29130160108065 8.169828150251027
1162 79.29004488491904 8.086045330459955
1163 79.31016677889254 8.192227013637101
1164 79.335293530187 8.413124091448758
1165 79.26558183701657 7.864501192134384
1166 79.30276413390058 7.980330528410972
1167 79.3227565008741 7.836681509655312
1168 79.29249283811002 8.205133576232722
1169 79.32085573888924 8.19838448505807
1170 79.37030296144812 7.769586354772555
1171 79.25872278469751 8.333060407485966
1172 79.3054310890147 8.088657418618734
1173 79.30480476602779 8.087663095732967
1174 79.32432438856839 8.021737015279836
1175 79.30837242123252 8.187437964610323
1176 79.30121814789166 8.064839177634255
1177 79.28907499551066 8.152861797043068
1178 79.3138347454899 8.274993430926408
1179 79.29650268772019 7.9308844287021865
1180 79.3038184450608 8.219544990933183
1181 79.31688260927946 7.981249119807858
1182 79.3010506649006 8.090487566263747
1183 79.31340679839832 8.157598681915541
1184 79.30776477281958 8.214656302322213
1185 79.29808225541801 7.974036406106891
1186 79.32429560747562 7.941471203103689
1187 79.31851390259855 8.076716354112763
1188 79.30276094366718 7.986724119918883
1189 79.31268353414306 8.137899481638549
1190 79.27864713320233 7.952488128782623
1191 79.28101903342358 8.34489548558438
1192 79.35660760543324 7.744290207207947
1193 79.32306295330152 8.025391541967242
1194 79.31945332955715 7.881613939243011
1195 79.31745124276014 7.93162323226613
1196 79.29850688983649 7.881738405903977
1197 79.30842238003584 7.809728706247368
1198 79.31119451225506 7.890562298878057
1199 79.31214479350666 8.110188595020043
1200 79.34928279144385 7.8530226607928855
1201 79.30963461397515 8.106119079394217
1202 79.31460044045869 8.037029441341137
1203 79.3385204335834 7.774373285351392
1204 79.31714433858747 8.342152243180552
1205 79.30264185560007 8.094484609002551
1206 79.37819638307192 7.774107700255363
1207 79.34151386599768 7.93742863300257
1208 79.38935001588084 7.693270849022804
1209 79.32643805019144 7.95003832649738
1210 79.31739346318383 7.7154998802455115
1211 79.33616808874339 7.9196908034118145
1212 79.30361463533116 8.245360064192003
1213 79.32429956618184 7.924410467773075
1214 79.32696653107392 8.178971638958824
1215 79.32963808338388 7.96645321026417
1216 79.3068738194034 8.068625887652829
1217 79.30676326531693 7.933393669467007
1218 79.31298167239646 8.186197506655496
1219 79.34641194444809 7.977262041259066
1220 79.3500948985229 7.829103571274124
1221 79.3386090967907 8.006940935355791
1222 79.3317311677016 8.037317623998193
1223 79.32584773197114 8.14331860984456
1224 79.31277602941238 8.022845289903506
1225 79.34062270066799 8.133657973129765
1226 79.34562196056733 7.812914122290851
1227 79.31746027531717 8.019577625167404
1228 79.3258870884532 7.9761883187256615
1229 79.35007676782554 7.973608553141391
1230 79.35052199907908 7.864336524368798
1231 79.31501177584816 8.01976621903236
1232 79.32731453762233 7.968908338807106
1233 79.3468453211404 7.839595054055126
1234 79.28136245992492 7.820604513491228
1235 79.36297761522502 7.713804034379597
1236 79.35745370046541 7.847299697133484
1237 79.3509281591645 7.848358198015337
1238 79.35500560069767 7.89156228878225
1239 79.34439937367954 7.874884169023446
1240 79.30744140183845 8.202899244540983
1241 79.34672095338934 7.8256668822883055
1242 79.30019427734545 8.153692643109274
1243 79.28687263322304 8.187598063239765
1244 79.31361712427297 8.081459926569321
1245 79.36640858113932 7.739133815053003
1246 79.34091225962635 8.140844950256108
1247 79.3569474707499 7.949639519500451
1248 79.37607118319028 7.842843268764249
1249 79.3375269666304 8.229851377627618
1250 79.3574414739905 7.866685546915922
1251 79.33549579691903 8.0356186993944
1252 79.3419499882426 7.805566926946811
1253 79.32898437198273 8.012336655407445
1254 79.27925386599826 8.354369527293889
1255 79.35282543800236 8.05210296782671
1256 79.35938034630932 8.016879859333793
1257 79.29605867328262 8.038404210558687
1258 79.32967885673207 7.971095934186441
1259 79.36386465791678 8.054517996849235
1260 79.27867727273994 8.05031490055772
1261 79.35315687617765 7.948636220202297
1262 79.3521026398689 7.671717024268372
1263 79.33416540239452 7.7425404289841335
1264 79.34261493687974 7.956298645312308
1265 79.35579782924769 7.87977080798265
1266 79.37245404100285 8.070149509979705
1267 79.3504673091858 7.928923297192486
1268 79.3521600672756 8.169831426856955
1269 79.28142144475143 8.106436018051221
1270 79.3553096595483 8.054217919938658
1271 79.30408822109021 7.9831852030683255
1272 79.31050211533642 8.091063811989596
1273 79.30045667828045 8.03461949939979
1274 79.34576157594468 7.94260333503057
1275 79.31256329774796 7.92875958119639
1276 79.3297006122741 7.9714079053505404
1277 79.34439937367954 7.913967839752413
1278 79.2703421417217 8.18222396245511
1279 79.31151341346744 8.236854898762267
1280 79.34576157594468 7.951300472515385
1281 79.38956755712296 7.734199599079708
1282 79.26986062836549 8.03059196256579
1283 79.34102881169261 8.12606619242748
1284 79.29754741297303 8.10152896877511
1285 79.33214124376491 8.120955327634855
1286 79.3059378090462 8.194535817075543
1287 79.37905721110378 7.839713123100635
1288 79.31510905351399 8.105501014056777
1289 79.3574414739905 7.888410574643726
1290 79.32778668181996 7.863690723597055
1291 79.28785737959426 8.07420035696769
1292 79.35315687617765 7.948636220202297
1293 79.3819484474881 7.7713633779733255
1294 79.35746391638952 8.121304259305774
1295 79.33412363591003 8.112716486418643
1296 79.34923055465124 7.864873930316413
1297 79.31507160226165 7.8743965876097315
1298 79.32122619004438 7.9947860403512
1299 79.34909039567961 7.968580005837536
1300 79.320194621944 7.9072251461932215
1301 79.36396587502507 7.906234940615059
1302 79.35305490899968 8.261207406680771
1303 79.3988350543171 7.8565741602223556
1304 79.38885000263005 7.672933813304421
1305 79.34099472184269 7.95429317738631
1306 79.37660777079702 7.818212321206257
1307 79.28974891474363 8.053796895733399
1308 79.34020164710954 8.076113061278011
1309 79.37701936356514 7.893152887358096
1310 79.36847045241822 7.8604034384536225
1311 79.31816602318474 7.773801166416779
1312 79.34099472184269 7.815245873534653
1313 79.31865279554502 7.781539442603927
1314 79.29435184799607 8.058398730225672
1315 79.3381018809993 7.883906210495613
1316 79.37460762877836 7.783001106966853
1317 79.4109263299161 7.914211574925364
1318 79.362433080867 8.172448942857628
1319 79.36072259009343 7.897028602449526
1320 79.34562500490263 8.11207142476439
1321 79.37910072496311 7.816549198951288
1322 79.37213778456228 7.830694169849964
1323 79.36469256343807 7.922009400659913
1324 79.39664628720193 7.726674863422554
1325 79.40237241767451 7.817638023547977
1326 79.32745146290723 8.176260530745072
1327 79.36392578238318 7.928810554404676
1328 79.35419033885267 7.929599182502523
1329 79.3651369080441 7.912317769908967
1330 79.34825896595926 8.035949150811913
1331 79.37787687495552 7.70035263913479
1332 79.39053355279775 7.735124037359001
1333 79.32095497790239 8.209972099549066
1334 79.37989691201071 7.7442609908590105
1335 79.39012360565083 7.605732732289826
1336 79.35076558640336 7.962163296143896
1337 79.42674240821023 7.879804210435365
1338 79.35813797487667 8.04846337282223
1339 79.37499791192617 7.940199060107646
1340 79.35477385028187 8.072294717010319
1341 79.31196607156497 7.981660389795422
1342 79.30828751733236 7.910098351896079
1343 79.31052469149455 7.947241181843996
1344 79.33583104252115 7.995574788037314
1345 79.39787587240312 7.790724230298625
1346 79.34552004093004 8.13324515343138
1347 79.402287463221 7.877319796747313
1348 79.35438385873258 8.260907949299407
1349 79.36013269878244 7.845011253219861
1350 79.35538269100934 7.987014250643516
1351 79.39951630803326 7.871209010846658
1352 79.36295295138896 7.839221074134964
1353 79.35831269066836 7.855516629114057
1354 79.35076558640336 8.070788434782926
1355 79.35132283842692 8.102555284674787
1356 79.41707162445266 7.7080507650094265
1357 79.35684976631414 8.010468407101683
1358 79.37980194869453 7.869692094107938
1359 79.38718104563931 8.023469420616133
1360 79.41952166853339 7.764304484874598
1361 79.37311708382815 7.9110324549131334
1362 79.32405078769679 7.963455747872669
1363 79.31326240579706 8.071801169125935
1364 79.3793517251031 8.05314831471286
1365 79.38395615427622 7.969650469769084
1366 79.35845649268578 8.125429766424887
1367 79.3149890181452 8.232480497913183
1368 79.3888551809313 7.838887483703864
1369 79.38344148373484 8.218004055031335
1370 79.37483308657181 8.13716182674898
1371 79.39130472559141 7.808276724626285
1372 79.38926683017672 7.9659752427961275
1373 79.43373746470328 7.6128499745063
1374 79.40930755542719 7.701225873549719
1375 79.39502306862201 7.735705710926745
1376 79.43447791850659 7.689170857305847
1377 79.38764018531688 7.9422803791107945
1378 79.31281251952949 8.050519335603447
1379 79.4601902244788 7.616439574596513
1380 79.39865348502937 7.981439900916917
1381 79.41664661220362 7.828911787603467
1382 79.42681589341373 7.6512998583053164
1383 79.35347865383706 7.771572211774835
1384 79.40886386301297 7.907846018303988
1385 79.41135629427384 7.880091483594572
1386 79.33186341937049 7.8005718423713954
1387 79.46190460921872 7.7136946877859796
1388 79.41543421815558 7.620896053757842
1389 79.39732643571344 7.919141401626486
1390 79.40591038755892 7.792565182835329
1391 79.44739509116584 7.601642336514468
1392 79.37759865568832 7.78789826084912
1393 79.40645370673705 8.058358938677946
1394 79.4007408553949 7.861386157054493
1395 79.33794318699134 7.83151831032802
1396 79.34571085513011 7.8145909672786535
1397 79.4071597219975 7.864176994476487
1398 79.38561704030205 7.628662586003994
1399 79.42034042995783 7.7206875744093
1400 79.39994705302016 8.07357087572978
1401 79.39594137665331 7.974165178459898
1402 79.39844246662429 8.210889050851069
1403 79.39885886325978 7.973017723297274
1404 79.40994909749514 8.081995052209095
1405 79.44313529865221 7.78905133223807
1406 79.43789489147122 7.748723825364147
1407 79.41526334472768 7.969694686597113
1408 79.35692958419558 7.984928293708051
1409 79.47770511765113 7.600990138127274
1410 79.4291747926475 7.7492883980089315
1411 79.38336613922192 7.928908763866318
1412 79.35178998366479 7.884621105964247
1413 79.42973251970474 7.701434946527759
1414 79.42156239669917 7.649779682964729
1415 79.42800060764965 7.7307162933697455
1416 79.37213724126681 8.039208919013832
1417 79.43007493794279 7.779267369016236
1418 79.47390090095283 7.626680625136857
1419 79.3566872474882 8.01888920539087
1420 79.41609328111373 7.793700402983707
1421 79.43367355810193 7.821679453495169
1422 79.43693493766868 7.908245684006662
1423 79.42193589327707 7.795976952643802
1424 79.42796464343529 8.080677483434922
1425 79.43000007622358 7.94903474575105
1426 79.44881409262817 7.610652654113477
1427 79.4195026505721 7.8072018619389505
1428 79.48180486800014 7.654882941191807
1429 79.33968531685292 8.175761964575685
1430 79.43618788608856 7.742975915039703
1431 79.42007085682015 8.034144978918045
1432 79.43991660200935 7.878057759609576
1433 79.40960931037984 7.890008549129039
1434 79.41867559113498 7.947280670355646
1435 79.42728242980034 8.023168203551629
1436 79.42188841736835 7.926050779815008
1437 79.41657588049405 8.029654007942174
1438 79.41616267185461 7.8200325226653185
1439 79.35064311558622 8.132387760197226
1440 79.43830760664929 7.923280421506101
1441 79.4378937516488 7.633116784857477
1442 79.45484517421954 7.6659040349704455
1443 79.42347936633716 7.917019932310818
1444 79.42309845286283 7.92695227028893
1445 79.30278596362011 8.07922409595887
1446 79.42799797112427 7.861364367407128
1447 79.39127881606301 7.847082676829165
1448 79.42891575218782 7.807887762231102
1449 79.44239152759481 7.940428731787036
1450 79.46175086964963 7.553546298534726
1451 79.4384920749606 7.621722602652459
1452 79.4226274144535 8.108395347606137
1453 79.4211308855797 7.935191111505141
1454 79.40946338222167 7.9679694359978255
1455 79.45203423634788 7.65835435264825
1456 79.42256865628543 7.997140628332556
1457 79.41812797395596 7.88796944809425
1458 79.4236638586553 8.028223576791923
1459 79.33601244889988 7.909057741846761
1460 79.38428929079322 7.935963138620989
1461 79.44932491300027 7.7472525047839085
1462 79.4340300065843 8.00062400283868
1463 79.43476843775812 8.01554787682172
1464 79.40869908417557 8.046339264433918
1465 79.45583380513715 7.547673801961054
1466 79.42713590789263 7.900338553950149
1467 79.41419650236313 7.790052342707926
1468 79.44223164275985 7.654849239286847
1469 79.42728242980034 7.957993120368215
1470 79.43666439444146 7.934062136595932
1471 79.41068948059818 7.792768538002848
1472 79.45171773158997 7.511545824804084
1473 79.44564448998838 7.505296389160645
1474 79.4411236598888 7.880157439277877
1475 79.43333888294715 7.873020576654064
1476 79.34519501865955 7.847038959942086
1477 79.43652633671255 7.748722616414051
1478 79.45828664568731 7.779943373914541
1479 79.45901964167727 7.7890619667494025
1480 79.39172808208086 7.889848830852292
1481 79.3381520808164 7.855102310496956
1482 79.48264981763778 7.533098689268569
1483 79.44153528603354 7.8855921694881275
1484 79.44355111180563 7.886326804952362
1485 79.4098034661129 7.979762125747518
1486 79.37461588948929 8.04823312972604
1487 79.44646479171158 7.681268933918775
1488 79.46549355775416 7.747480898717034
1489 79.47409124487352 7.582642259321519
1490 79.43813150063954 7.71385374784569
1491 79.43369242302441 7.808673131727094
1492 79.41045292251079 7.970382466160672
1493 79.47259978182774 7.737993924184279
1494 79.46523123305202 7.585269670716037
1495 79.4493318105574 7.701810874515491
1496 79.43953308599315 7.7657843903144075
1497 79.4436784661179 8.114576386361684
1498 79.43858604570583 8.016812072491495
1499 79.3748182454706 7.988216437557238
1500 79.44196300061456 7.815127472248873
1501 79.4705200502591 7.533560244139038
1502 79.46549355775416 7.664911540563988
1503 79.47089988261267 7.676015071419667
1504 79.4570694708914 7.6941689793106685
1505 79.47164038577735 7.648041568338361
1506 79.44520001527337 7.760321284456897
1507 79.42908539333784 7.894510154616243
1508 79.47190423744841 7.590881100537726
1509 79.47235536126205 7.737390341380896
1510 79.45012393687283 7.960905455817928
1511 79.43685057909443 7.894977086536501
1512 79.45044643558654 7.545026701363031
1513 79.44523091040064 8.109911923584137
1514 79.4285026706076 7.960367759901689
1515 79.48842933528198 7.617115579494818
1516 79.46402632895658 7.985060614631544
1517 79.37897596116645 7.770720195590474
1518 79.45740683319436 7.5501084005988135
1519 79.44721301015723 7.735000139435153
1520 79.47765760706825 7.351326120823792
1521 79.45270157557553 7.762329092003287
1522 79.44524936408521 7.626228675691622
1523 79.48032287945125 7.697873321048361
1524 79.45132261253569 8.11043622632814
1525 79.47862578030018 7.613610466133415
1526 79.45154702571402 7.648936472812393
1527 79.4770799233353 7.841330487337202
1528 79.47339564750034 7.76241461730183
1529 79.47738345530401 7.72133411429852
1530 79.45376363861419 7.990935160856989
1531 79.46811964708537 7.852401644826272
1532 79.44701701682762 7.740841052551799
1533 79.4618485937851 7.859504754753023
1534 79.4387126821815 7.826519236553701
1535 79.44803853298995 7.802347545554254
1536 79.45924976288535 7.708149264439691
1537 79.43690433643081 7.973419387859626
1538 79.45943325308575 7.892454691775974
1539 79.46716316265722 7.855865159748536
1540 79.46744938834038 7.828262207605164
1541 79.47792101864921 7.780078594675106
1542 79.367375392409 8.038145830991759
1543 79.46477631744506 7.808513652626882
1544 79.4524414466841 7.6246112003872355
1545 79.48892746594767 7.5872090813745405
1546 79.47867783804466 7.590191771263346
1547 79.47867783804466 7.837864213754028
1548 79.4639764635576 7.782624727150584
1549 79.47699784035743 7.818188131662769
1550 79.47132705504384 7.825437737074383
1551 79.45085510785356 7.594246405998355
1552 79.44050108988232 7.691467596110398
1553 79.40777639030452 7.876831575120634
1554 79.46034558078206 7.795216059980241
1555 79.47258265296365 7.713659675346735
1556 79.4580500377946 7.7570557889608285
1557 79.4815106075732 7.6512703425041355
1558 79.47342915842567 7.583730964329946
1559 79.42888795100677 7.953049559734127
1560 79.48274973953752 7.686924750948848
1561 79.46896607890226 7.324876051684938
1562 79.45253323524814 7.478711838378706
1563 79.45668246524683 7.788421543027467
1564 79.46999347349308 7.598255292198575
1565 79.47135040666045 7.598604104281235
1566 79.4154612956465 8.100871111889933
1567 79.46524669041995 7.975826071199113
1568 79.47873594431452 7.847114029630109
1569 79.47304483412915 7.639875370389539
1570 79.45335292450896 7.8832675041851665
1571 79.47996314569605 7.919860533990991
1572 79.47555367603208 7.520025322455361
1573 79.48214956861777 7.974768189846474
1574 79.44929217290188 7.798952535908017
1575 79.47056592084213 7.6109341999785505
1576 79.48250759269766 7.566136371622193
1577 79.4750580608497 7.738052333577751
1578 79.50120031801717 7.8289482274855855
1579 79.46223914222055 7.610816250521305
1580 79.49039882721283 7.3423125446229225
1581 79.3908569124103 7.884412721311588
1582 79.4618371504614 7.661895097978122
1583 79.46158618788957 7.560492568433902
1584 79.47891507629453 7.81002055438349
1585 79.49407612358692 7.868667564415914
1586 79.48810710159418 7.666777099005012
1587 79.45676268484112 7.676938800689815
1588 79.42497533881287 7.649937142521518
1589 79.462732323373 7.751023352937956
1590 79.48068852846737 7.647475616363117
1591 79.45209400807818 7.793162356823122
1592 79.46106731571065 7.644391338822541
1593 79.44857047441846 7.858140210489917
1594 79.49537384050754 7.578535851985036
1595 79.48403811240316 7.680915603492062
1596 79.47047433808918 7.57336068960805
1597 79.4783301254397 7.765779871970353
1598 79.49139998008017 7.693030109007609
1599 79.46540272718967 7.552231988362414
1600 79.50365339669005 7.965779730691004
1601 79.44914418430264 7.69644602891172
1602 79.46129909709533 7.829836375579366
1603 79.48927881776852 8.06718551883709
1604 79.46878415223605 7.883926408160513
1605 79.48974304914074 7.496269829344422
1606 79.47238926505287 7.416078710087436
1607 79.51633423616106 7.410008882412954
1608 79.46968758128202 7.703196568212993
1609 79.48973531011434 7.733993282082895
1610 79.39303987908815 7.988242174131852
1611 79.49953729523223 7.74182914820247
1612 79.4691895467986 7.687313832932288
1613 79.4404183016319 8.06130735524499
1614 79.4646484192979 7.699795681576001
1615 79.47946341190253 7.652527281852701
1616 79.46844916612712 7.671837280557983
1617 79.51465221084747 7.8155668872276225
1618 79.50282359273774 7.889494479859927
1619 79.49382981802722 7.629452931513339
1620 79.50874726209474 7.5265878874209005
1621 79.49446131754783 7.520256134288678
1622 79.48019886309041 7.746206807653409
1623 79.49830282061284 7.9254522238170795
1624 79.47155451153829 7.830815266841257
1625 79.48689379475198 7.6040152163648065
1626 79.48065664015846 7.658235592597676
1627 79.51958319974962 7.867818306892464
1628 79.48085509572056 7.659728152092236
1629 79.52237394056326 7.924346986622818
1630 79.47979704380361 7.740807709411627
1631 79.50406179578468 7.771287194655893
1632 79.49833549945487 7.81762047079648
1633 79.48605462228066 7.649477206158036
1634 79.5179461535866 7.882930774740461
1635 79.48484052856534 7.496682649042807
1636 79.4238508803461 7.8783535789405335
1637 79.52406969422235 7.92253874821344
1638 79.52870541486433 7.282328345408999
1639 79.53957132923544 7.957949190829128
1640 79.50977963546187 7.762046014431473
1641 79.49252547243975 7.499453126939981
1642 79.49788349389495 7.6540289261477765
1643 79.4716199979305 7.910824928966226
1644 79.50256911109707 7.771803032128606
1645 79.48396144876959 7.7813962830375365
1646 79.499003111418 7.594710028524652
1647 79.49464092301909 7.519427116701784
1648 79.44316081098883 7.794301176334086
1649 79.50760058300934 7.564552308254145
1650 79.49311094794692 7.6456860285875115
1651 79.51549875572341 7.833311353610369
1652 79.51366847651988 7.316604486857779
1653 79.42629983097055 7.930276546047532
1654 79.50570787269724 7.369949079082999
1655 79.47563244448625 7.847191759978668
1656 79.5220337276891 7.9044098377795695
1657 79.49994837974926 7.724305029522071
1658 79.50116498524515 7.792720781124782
1659 79.49944204018222 7.754211527642349
1660 79.47222130345264 7.8538681570938405
1661 79.47469003486228 7.862137372816984
1662 79.4854789864703 7.86169755680179
1663 79.51341792776635 7.8992263297195535
1664 79.47917166644935 7.856289822908348
1665 79.5125714415398 7.942531269020753
1666 79.499003111418 7.572949368828384
1667 79.52040045721358 7.841595671396799
1668 79.50487821065904 7.786487407834569
1669 79.51378150820656 7.4142289420350895
1670 79.49351012193728 7.655415879587478
1671 79.47965533574892 7.94247040041862
1672 79.48836965068801 7.277412591685054
1673 79.50077061706004 7.432186658979194
1674 79.49782524619026 7.5001086527252045
1675 79.50037297820482 7.628982740991214
1676 79.48298269497943 7.885674017144292
1677 79.49750874003779 7.435557511869987
1678 79.53183212110329 7.805683404009859
1679 79.51958286711414 7.809036815216955
1680 79.52161886707312 7.861918643621619
1681 79.51047950875947 7.500162764947084
1682 79.5083627297818 7.8142135668967185
1683 79.50927837964676 7.864038233665878
1684 79.49863674438649 7.815279913520655
1685 79.5039167718695 7.870145470996041
1686 79.50927837964676 7.790166012997643
1687 79.5020607744745 7.636294474747149
1688 79.50896033079863 7.621102726839772
1689 79.51913237316678 7.4762521406996125
1690 79.50683160606825 7.431636320208332
1691 79.51181577024545 7.697605566712292
1692 79.49395890810396 7.590974222918202
1693 79.48514295599433 7.617563860781308
1694 79.5207265142735 7.7478957860712585
1695 79.53828901994952 7.795317886808537
1696 79.52774628526109 7.615287550297743
1697 79.49790253359134 7.44528736286994
1698 79.51455143240749 7.836646404152317
1699 79.52888765931755 7.675558842806902
1700 79.51793167819876 7.96168642655813
1701 79.49510554878243 7.811835719553484
1702 79.53778141945976 7.675176397615448
1703 79.49596136381916 7.733430259148924
1704 79.50855761048064 7.640190668951667
1705 79.44819189519818 7.644596743641833
1706 79.4650150578245 7.670496303629461
1707 79.52113033371184 7.731605488553704
1708 79.52815993789075 7.770458296657261
1709 79.49332206823468 7.623429890943354
1710 79.51098396558169 7.840874139136174
1711 79.53626825609761 7.633534580569217
1712 79.54366131519642 7.828146445392026
1713 79.50886210237897 7.906752103946441
1714 79.52284427907938 7.628728260239119
1715 79.51298403274305 7.730680089984479
1716 79.54240803359055 7.681804059558536
1717 79.49820383080328 7.500842079239348
1718 79.5233068131599 7.336123558541106
1719 79.50667095438445 7.734464971523734
1720 79.49440031866305 7.778193075066025
1721 79.53624081144058 7.3612389579828355
1722 79.51210965493051 7.4426100073532435
1723 79.51508427123477 7.6673806310162895
1724 79.52721026539086 7.906170720347321
1725 79.53167314806467 7.602842712952951
1726 79.52810544952213 7.801433140261148
1727 79.52828208761078 7.592415237787677
1728 79.52753078032616 7.69896226523332
1729 79.53586372160332 7.684577796057565
1730 79.50004647509232 7.5546827689416745
1731 79.53335569060484 7.750253444270042
1732 79.53002550912383 7.687737355938173
1733 79.53302841567003 7.659669470734206
1734 79.49629707371935 8.186339600704894
1735 79.51508951266399 7.804088756922568
1736 79.53828901994952 7.5519761970760335
1737 79.51887690122368 7.5836434581758
1738 79.5219050594477 7.592667668888002
1739 79.50895519990367 7.657606512396206
1740 79.49126464768301 7.6897461332581365
1741 79.52772059108901 7.850208441741061
1742 79.52828208761078 7.779243349853113
1743 79.51999172604062 7.92739180485594
1744 79.52854827445213 7.637086430243027
1745 79.52934195020497 7.698040244854217
1746 79.52445509061569 7.740797763225688
1747 79.51741234163552 7.9287785879152795
1748 79.52306113660133 7.6068148090267185
1749 79.52617609325993 7.559289810103377
1750 79.53782661578931 7.589838730805266
1751 79.52889813258987 7.79035351750078
1752 79.5093396206532 7.462873269133928
1753 79.52976789417286 7.884831345620731
1754 79.54490630723856 7.915395368385908
1755 79.54282721182136 7.679463502282717
1756 79.5402720835461 7.616170680106517
1757 79.53304429758397 7.926763394975788
1758 79.53910575137321 7.971586959906758
1759 79.50907144450326 7.793057869334286
1760 79.53657592702884 7.6197885362557285
1761 79.52982411301267 7.5710390221425286
1762 79.52611667883454 7.732631565276861
1763 79.5232749435628 7.7265550320142165
1764 79.5256750061554 7.742804610482133
1765 79.52283369189905 7.726593422643589
1766 79.52875642386537 7.808430314572442
1767 79.53133891146781 7.618821039306406
1768 79.53506282232344 7.818008242245635
1769 79.522437090833 7.705827256213451
1770 79.5293869454058 7.706184703947769
1771 79.5329825596331 7.677268820962535
1772 79.49881169636284 7.677832065068975
1773 79.53469727098738 7.81752820712176
1774 79.5289452951296 7.639352964921012
1775 79.55265080772416 7.928539828755683
1776 79.52883098145915 7.501940748437794
1777 79.52025900655788 7.664534421630233
1778 79.52302029065577 7.584652883124853
1779 79.53338643549094 7.595839072230029
1780 79.53566632364947 7.834645972515393
1781 79.54080439548588 7.678657602881546
1782 79.54552320994475 7.675549117793413
1783 79.53796406645792 7.504565939800184
1784 79.53825975359823 7.821707206933532
1785 79.55135336839412 7.544401517296706
1786 79.53916005135342 7.717834276402721
1787 79.5390993381741 7.28222344836327
1788 79.50845763758308 7.272442914123654
1789 79.53704861561334 7.637939185544869
1790 79.51426957802475 7.500105223742974
1791 79.53755707604441 7.874850272470541
1792 79.52942540798243 7.661165908359855
1793 79.51202073096879 7.767569869302848
1794 79.53341248634662 7.506635415341904
1795 79.52529038536703 7.688760054471204
1796 79.52161407355604 7.840710662316611
1797 79.53020411287216 7.610420600542045
1798 79.54927122595264 7.687066506917205
1799 79.52239355225072 7.434714550377793
1800 79.5395992881992 7.599829478176849
1801 79.55048031981666 7.52078050582885
1802 79.52693551210774 7.638894668652407
1803 79.54731722783508 7.8691412019243305
1804 79.53919102753224 7.579339650942335
1805 79.56319161887967 7.920602443780502
1806 79.52972319857636 7.571097601916358
1807 79.52142467396781 7.652719993025264
1808 79.53318942846674 7.617344961205581
1809 79.53448402583952 7.558209570366246
1810 79.57683007728839 7.888316668194434
1811 79.5416381265667 7.703107631936302
1812 79.53836467411729 7.751279520993198
1813 79.57874501165139 7.602332201737943
1814 79.53754478491592 7.891968208244542
1815 79.52815993789075 7.683558185746042
1816 79.53673591292228 7.907778470638221
1817 79.53507402945029 7.723551982600592
1818 79.56521928582322 7.78029957991074
1819 79.51467698844672 7.592404432895982
1820 79.5072589295178 7.806478049370473
1821 79.54809443575658 7.559847695164079
1822 79.52290086317232 7.680963368890584
1823 79.5348547577573 7.45318935505318
1824 79.5409403515112 7.56007855778949
1825 79.55086181186869 7.583273816735712
1826 79.52034730297737 7.605440958790632
1827 79.50928371833754 7.189059810827357
1828 79.54282721182136 7.796714514469626
1829 79.53467934339804 7.498651344846416
1830 79.50161105958429 7.593309181971769
1831 79.52171680392685 7.764658443350979
1832 79.52644922258702 7.69971743060274
1833 79.53380201761439 7.537937502553538
1834 79.5044576223044 7.5510152173304395
1835 79.53289615180263 7.296454955642528
1836 79.5537362951066 7.596600823599339
1837 79.54504979954218 7.5681235476792175
1838 79.52105563378858 7.57934187097447
1839 79.57295136708265 7.643746414760624
1840 79.51999128143561 7.781950909496378
1841 79.52472048139145 7.730437673866268
1842 79.5724509008355 7.629373839838391
1843 79.55234543275704 7.341980902259393
1844 79.51504031860392 7.735135599372245
1845 79.52936025031096 7.860839783214941
1846 79.5166813177286 7.602424516204766
1847 79.56739728590847 7.470062484296474
1848 79.54245915709414 7.64412365328264
1849 79.5370209768888 7.398164198889315
1850 79.53532998554023 7.6319149360247955
1851 79.53768884137469 7.649361324356629
1852 79.50402118590041 7.719692680106731
1853 79.5459567201111 7.51414516852404
1854 79.56121893945571 7.989722626720881
1855 79.52764680882517 7.635502417667074
1856 79.53018686843552 7.6216976231993945
1857 79.56301465993748 7.798433747806138
1858 79.52578354632186 7.58116487068641
1859 79.56286366212059 7.4725597112195095
1860 79.51539078767114 7.606130117684648
1861 79.5240629056359 7.745383286704584
1862 79.52922749833445 7.7246257559261
1863 79.53733747940312 7.573679656328931
1864 79.56732141368202 7.685747558812585
1865 79.55430584771482 7.794116268631944
1866 79.55295220093966 7.646517113830257
1867 79.54584356154716 7.55533498533293
1868 79.53624081144058 7.60891140047351
1869 79.5493990405359 7.69484179440328
1870 79.52583135785139 7.686232453041236
1871 79.5325785565528 7.511133023109766
1872 79.52788685936049 7.660852728245662
1873 79.56860409708364 7.791773832084709
1874 79.54734868790983 7.843326128665519
1875 79.53664511006497 7.697715170486504
1876 79.5503437900641 7.650635194247797
1877 79.53093517408578 7.552613242607846
1878 79.54214093497771 7.52778957439366
1879 79.57065085540813 7.864038751610902
1880 79.54002917622485 7.736349180598531
1881 79.50363233064718 7.959626846410258
1882 79.54240803359055 7.68613481231671
1883 79.58893457845996 7.965230448493936
1884 79.55334896293071 7.54765745815965
1885 79.53577163032809 7.6524403952277735
1886 79.5509576044277 7.53290673521755
1887 79.5469241303349 7.77037713732648
1888 79.58553853613213 7.92161879549017
1889 79.55021970024912 7.577388295238216
1890 79.5591792278816 7.8519322622177965
1891 79.53372245394516 7.8839755020973845
1892 79.52417945736576 7.858062838906153
1893 79.54734500977536 7.763648626849104
1894 79.56043190525949 7.7207327187392485
1895 79.54183846506876 7.818272857568111
1896 79.54067444519212 7.94744519426539
1897 79.53796274006189 7.786714961066024
1898 79.55305408903087 7.714322986598318
1899 79.58142166173997 7.965314815634479
1900 79.52570895822508 7.80106905573484
1901 79.54473410512142 7.556148730476181
1902 79.56180499330654 7.294297683978029
1903 79.55350715300226 7.6339106789373075
1904 79.56404226288481 7.694227277636322
1905 79.54571815703646 7.9027533015244895
1906 79.5638989260427 7.745097342083731
1907 79.54063527858025 7.460542676048121
1908 79.55182744061841 7.519319870552037
1909 79.57766606622717 7.8209475232200605
1910 79.55757333334468 7.654989855101283
1911 79.55023452588964 7.727930381169022
1912 79.54797509703431 7.77092214035603
1913 79.56978638727907 7.719885510867563
1914 79.57411553370468 8.0247333528418
1915 79.528503445793 7.902647246320771
1916 79.57510688248443 7.631155252311325
1917 79.5538048168001 7.765829585436446
1918 79.54890754434768 7.481289443243392
1919 79.56124459720117 7.468562668480707
1920 79.55620865344484 7.367305595851629
1921 79.56533505044135 7.651090402294905
1922 79.56203823741616 7.708271400000716
1923 79.58590692365021 7.837849868812291
1924 79.56246552259601 7.864881042781777
1925 79.5550014443241 7.7192125433986565
1926 79.56165941368175 7.563201055579087
1927 79.51827151057351 8.02011893577062
1928 79.5424262303203 7.6311250989768515
1929 79.56730222519806 7.848250568833221
1930 79.53167314806467 7.754917907047585
1931 79.5530997311895 7.781624405006117
1932 79.57473254982268 7.518810619079221
1933 79.54776685670382 7.538181247210107
1934 79.55274476112486 7.560263893052587
1935 79.56438466928488 7.778105688500142
1936 79.56529012184173 7.891262517164687
1937 79.55593238007243 7.854591257069347
1938 79.55042700383778 7.909745218374252
1939 79.55489473940918 7.6515239222788285
1940 79.55388083988068 7.8274888699550305
1941 79.55401035773461 7.638662887045526
1942 79.56127148681253 7.878996258702739
1943 79.55577702678616 7.516676148144137
1944 79.54570642404637 7.835515379591337
1945 79.57009305102535 7.797259466707073
1946 79.54338836647852 7.7052010155733335
1947 79.56490379953311 7.671194406147835
1948 79.5732125978056 7.47591203306478
1949 79.53857979749522 7.219940221516488
1950 79.55255056626757 7.5890866028652475
1951 79.54692388159515 7.697863664831043
1952 79.55961658654094 7.875313945788943
1953 79.5614045936712 7.584387468409176
1954 79.58083354482733 7.918216529522725
1955 79.5783353127462 7.800727739149925
1956 79.54469107732393 7.858271911884199
1957 79.55518795022117 7.739460284075553
1958 79.55382154637643 7.6380452407485935
1959 79.56087196709 7.591480233793221
1960 79.53307664585606 7.5127742361290935
1961 79.53551176392659 7.808628582658788
1962 79.54413511474779 7.481796474684069
1963 79.56773216389509 7.777656027883204
1964 79.56084120235107 7.982501396956522
1965 79.55743249961222 7.658122418665074
1966 79.56567916169926 7.587383551470231
1967 79.5647285830325 7.898579338001791
1968 79.54722390222022 7.944707089734823
1969 79.56531698993427 7.738302484370223
1970 79.56440701621491 7.460462647387646
1971 79.55604332681672 7.4532163005778935
1972 79.56244392280342 7.765817691182924
1973 79.5776623167016 7.689653938379578
1974 79.55039336064932 7.726810960892933
1975 79.58721618102383 7.711235848812638
1976 79.55593884644922 7.904711243228503
1977 79.56114515373558 7.887179108425664
1978 79.53867362375138 7.900978525843549
1979 79.53733660694498 7.798083436804766
1980 79.54653183827678 7.6920060999402935
1981 79.58688632896197 7.775030615348346
1982 79.5538911907396 8.077500490391081
1983 79.55267231692784 7.666127019065752
1984 79.55871949227122 7.702415384820782
1985 79.57069551912875 7.18889502347351
1986 79.55652510464787 7.424836614590187
1987 79.5562970089875 7.548964961159603
1988 79.57481108528044 7.7800763143672595
1989 79.53632840378614 7.837133025276086
1990 79.57070575476958 7.634881383696395
1991 79.5415913958824 7.841290286232589
1992 79.58216688981238 7.449197468191712
1993 79.54695251159293 7.849168421112617
1994 79.57534325643898 7.678506929813353
1995 79.54943730886008 7.864840994053451
1996 79.57921284927323 7.382960505936316
1997 79.53214874329608 7.895055124857765
1998 79.5338017926056 7.669085971239611
1999 79.56692192358162 7.727520769280397
2000 79.51230866153172 7.844556452049971
2001 79.54081608963055 7.646208230887655
2002 79.58125047353388 7.50814581487691
2003 79.55876786594203 8.072480578738887
2004 79.5455367010337 7.712168683567054
2005 79.54522946343734 7.848396774349461
2006 79.54040597305992 7.719012106072277
2007 79.5506201629437 7.984321529619423
2008 79.56369085121065 7.642726974829457
2009 79.57215416087618 7.91330936065834
2010 79.5670819968363 7.947959431235177
2011 79.59847591811746 7.5478296394270314
2012 79.55122575350092 7.794158367012033
2013 79.53642918077068 7.695467445622528
2014 79.57872745414977 7.731919697754007
2015 79.53061275976236 7.85916138851633
2016 79.5936792261206 7.621838340598018
2017 79.57419127338352 7.677387679917624
2018 79.5717025025773 7.584259623558093
2019 79.58026232482234 7.478261055611904
2020 79.55423444344825 8.051960376997446
2021 79.58079883689902 7.678632725012672
2022 79.59390903200176 7.529924954826593
2023 79.52285632083907 7.74717608228995
2024 79.53863918603892 7.837830649441405
2025 79.54215738075139 7.809907880391844
2026 79.5644846580426 7.754018535021605
2027 79.54923347155112 7.9368017881576245
2028 79.53290840860222 7.65794017162348
2029 79.55299726727478 7.524681957494899
2030 79.57902549229337 7.591913532604694
2031 79.57707504050802 7.5869067241561154
2032 79.592828116993 7.669786003821494
2033 79.57583728032269 7.705413296361138
2034 79.55184987377619 7.765945536034019
2035 79.58761785717851 7.838287975936445
2036 79.59598375538188 7.4153059411744255
2037 79.53673997541935 7.987973018877431
2038 79.55427833280888 7.686079440352646
2039 79.53632041556938 7.861161598980791
2040 79.59497357404382 7.446636063272588
2041 79.55232221120406 7.881719261170013
2042 79.54978521238246 7.64189491981316
2043 79.54935620341594 7.694048408784855
2044 79.5313214496827 7.727815349552912
2045 79.57549101231803 7.682343583954089
2046 79.57186903145863 7.730574052784823
2047 79.56329430533462 7.797788237003034
2048 79.56037721138918 7.730294505779428
2049 79.56444653813031 7.7387456785755395
2050 79.56245926319181 7.672247649568158
2051 79.55924705096456 7.4106612691845735
2052 79.57265536040971 7.600957312932131
2053 79.55266904243429 7.720301418787454
2054 79.57341714671153 7.672911811005041
2055 79.56614222269219 7.924963741425977
2056 79.5528441101522 7.969964056760477
2057 79.56754829555945 7.495172087647893
2058 79.53550656692921 7.980677936895593
2059 79.54669311121815 7.845483179157549
2060 79.56411098588602 7.795594175212077
2061 79.57387140276595 7.665006679808198
2062 79.48876030271924 7.782106250605232
2063 79.56042568888509 7.632081740242383
2064 79.56366021545979 7.877683498241242
2065 79.56543882690727 7.467663517627182
2066 79.5727584847126 7.755277473229848
2067 79.57133682954188 7.7199579837545915
2068 79.57594791884237 7.845935128602795
2069 79.57021984068588 7.824789775583062
2070 79.57566020847993 7.7514202891839235
2071 79.53335569060484 7.750253444270042
2072 79.55706334926623 7.637427516171867
2073 79.58717241610664 7.470233337025503
2074 79.58575639179918 7.6761341187591885
2075 79.55792335694034 7.968041076703623
2076 79.56981347528689 7.66727985127817
2077 79.57430987389125 7.783120962220023
2078 79.5783472064986 7.552873169205905
2079 79.55384601955815 7.8228817780012285
2080 79.5893670087286 7.807255761508815
2081 79.54935620341594 7.946051604033704
2082 79.57595198672328 7.814960284998908
2083 79.46217636882471 7.6034455962308085
2084 79.53549169862674 7.573743323183935
2085 79.56000156827407 7.59773500517799
2086 79.59332466468562 7.488080650802206
2087 79.56364013402745 7.346308566796068
2088 79.55142111442261 7.906780718770225
2089 79.55999251604857 7.457525144100427
2090 79.54067525409691 7.880023765548448
2091 79.5706119069852 7.740156199349825
2092 79.49941410856123 8.000631947485276
2093 79.59991959066124 7.417399154431097
2094 79.56643354985789 7.781215133878218
2095 79.56570636133891 7.702590705101767
2096 79.5455367010337 7.994594044028536
2097 79.57901465485352 7.3817979487104095
2098 79.59029032031995 7.68731029288225
2099 79.48640658927525 7.805807751082562
2100 79.5966206634124 7.500694512396722
2101 79.60206690896649 7.6109493105622805
2102 79.56084020417005 7.652571567476898
2103 79.5146021649796 7.921503865458261
2104 79.57700304681636 7.745651848954302
2105 79.5739162937414 7.833887838512742
2106 79.54147878740847 7.867083791016487
2107 79.53950253812636 7.340779505255251
2108 79.5725053678756 7.616877059511753
2109 79.56830892069844 7.841319571377695
2110 79.58410174032223 7.5890736192499
2111 79.51277072348843 8.082021596697357
2112 79.55324841184822 7.869608304224958
2113 79.58210900589297 7.607942592989906
2114 79.57226492127131 7.706210560110649
2115 79.58596894220113 7.519139861546639
2116 79.57945891293359 7.397957023186747
2117 79.57228225182433 7.760072988668246
2118 79.57905701676928 7.683644790922786
2119 79.5611990526257 7.878758310136484
2120 79.5768014262085 7.635603086337375
2121 79.57608137698492 7.819320373694288
2122 79.57419127338352 7.481862430367375
2123 79.54602599316898 7.652740301757989
2124 79.58015447972188 7.614169499868487
2125 79.58411598502819 7.612949401438485
2126 79.57063944984897 7.892472100671627
2127 79.58486768743185 7.774019640688477
2128 79.56368525670908 8.122152113231195
2129 79.49878158314358 7.829266494680947
2130 79.56872419690663 7.8199574192261005
2131 79.57366345060406 7.722349275062166
2132 79.59310869810494 7.757572332762991
2133 79.57922728794482 7.830212611539792
2134 79.58855836527351 7.470546517139695
2135 79.53660299099103 7.908664688668497
2136 79.5540962694014 7.630501776177874
2137 79.51968544267862 7.854129463022351
2138 79.5534011055968 7.72567756922387
2139 79.57012778184793 7.703725057060772
2140 79.53946810080974 7.900811670833862
2141 79.50877816471782 7.784788483230774
2142 79.58973271542087 7.804211113656051
2143 79.44039456466825 7.800883191326593
2144 79.56533703687792 7.692272543742079
2145 79.56540288799599 7.603839324667014
2146 79.56201897945279 7.849693513766204
2147 79.56000156827407 7.884491118397634
2148 79.52291570661603 7.966729905544908
2149 79.56603068326383 7.710676584421485
2150 79.50015335933804 7.909198596837727
2151 79.55753301297652 7.925826221741304
2152 79.58632332885604 7.948386434015385
2153 79.54244669376823 7.661312852993575
2154 79.57846057056189 7.613658919857317
2155 79.52054297328687 7.813091058399135
2156 79.57368293376317 7.437526156881494
2157 79.582155751471 7.247250592247016
2158 79.60501736002536 7.587800488476221
2159 79.5946746756097 7.377812749433031
2160 79.56329241220052 7.591333567927995
2161 79.53970677773124 8.03604388901968
2162 79.55837229304254 7.878190529681932
2163 79.56654895923118 7.804450321964497
2164 79.5218182319777 7.918288314084367
2165 79.51681762393137 7.892333382132668
2166 79.61745253185367 7.462111526285073
2167 79.5734312378917 7.449209362445234
2168 79.56646600793103 7.800672247597587
2169 79.57586878094256 7.642336683895926
2170 79.56646600793103 7.813700137840576
2171 79.5685631572885 7.699175335930708
2172 79.59452507539555 7.553728093747787
2173 79.56979826828885 7.726168238859075
2174 79.5808508932007 7.510985387470977
2175 79.54513584315086 7.6355269452916
2176 79.55960145182968 7.736614245069859
2177 79.58108535928108 7.738365402624126
2178 79.5322391920399 8.036404595355856
2179 79.57960435484796 7.58625966364219
2180 79.56425673552911 7.6591394406960625
2181 79.57265536040971 7.635781494839863
2182 79.56559209284669 7.764058977855207
2183 79.53730713793418 8.051599551073005
2184 79.5900122334184 7.437886982805933
2185 79.58800016561707 7.800178438948782
2186 79.57977404738877 7.679329310608263
2187 79.52630323532016 7.829907037991147
2188 79.55305932937603 7.90795716910933
2189 79.54761271954818 8.139018707266692
2190 79.55205763297913 7.748478617796997
2191 79.5220796394094 8.029732665792638
2192 79.58197922507324 7.68209115285377
2193 79.53349517974497 7.900526695986568
2194 79.52755094274208 7.90265354235203
2195 79.53252471854833 7.99804166697793
2196 79.5568494181119 7.614263592022522
2197 79.57024770041367 7.766502382524994
2198 79.56607527535891 7.5628022993742565
2199 79.59124411805327 7.6500869739248705
2200 79.58610666148002 7.648972981490674
2201 79.53139610061253 7.978103309184596
2202 79.5224977373439 7.857000789453801
2203 79.58196629613442 7.746895685099255
2204 79.55707051468104 7.420510778532819
2205 79.57281265933356 7.757304680011116
2206 79.57676135106809 7.5135705301050475
2207 79.58336452911306 7.886974323135592
2208 79.54146603013237 8.071051407330838
2209 79.56286366212059 7.659494719190346
2210 79.5640958623678 7.6887911680956185
2211 79.56083465120474 7.893369004005335
2212 79.57015782801324 7.640648444595562
2213 79.59987748793381 7.8503728968546325
2214 79.54768031625996 7.635288655964616
2215 79.57700713221799 7.5806786083274345
2216 79.57056174411807 7.971922958754431
2217 79.57832043587385 7.716020310699198
2218 79.52264976535164 7.870579978757602
2219 79.56042457750927 7.848850603066111
2220 79.52502167674369 7.9853744830711175
2221 79.5587881712404 7.530255167067576
2222 79.61159257380532 7.498091009097503
2223 79.55599479421822 7.7404142286724085
2224 79.52468463040866 7.980012396128262
2225 79.54350142895731 7.7351862826118944
2226 79.60469167886124 7.446319794936898
2227 79.5807046115754 7.942019838824277
2228 79.58157311101606 7.3156575378177084
2229 79.55290357181761 7.142431784033892
2230 79.53120433681788 7.903366438960997
2231 79.53000064766461 8.074129688292395
2232 79.57136983833672 7.190384824307169
2233 79.56692192358162 7.7232969124276245
2234 79.55614661530151 7.681356397801265
2235 79.54919099971343 8.004004078122314
2236 79.57102344883927 7.875941095926906
2237 79.57544962269385 7.308108025875868
2238 79.50778765012576 7.823725658474877
2239 79.53584899706134 8.120370581169997
2240 79.59782986111111 7.624535136658071
2241 79.59095077223284 7.7835530520813965
2242 79.56380509052786 7.495200292914792
2243 79.59864531990459 7.386039866776086
2244 79.56367003449162 7.750558727850057
2245 79.55863944110794 7.730975818931364
2246 79.55662379878646 7.782097973718366
2247 79.57514048669405 7.693821714259144
2248 79.6035504716755 7.47252715798892
2249 79.57725625470187 7.570522214896258
2250 79.51995042904134 7.7725914390539925
2251 79.5722300501869 7.66249314187179
2252 79.54744204970399 7.7073884405723065
2253 79.58608900617598 7.809891808554998
2254 79.59588637311015 7.719992355980865
2255 79.53140122340767 8.090710218118776
2256 79.57470126973607 7.730121803887332
2257 79.57473358924385 7.520944721765896
2258 79.59512538483364 7.487265526328504
2259 79.56654703065078 7.966661549965492
2260 79.55461185790679 7.494273685395471
2261 79.54733531195534 7.815002434171105
2262 79.5781163559039 7.549442697971563
2263 79.59825269257723 7.545743852871933
2264 79.57472993198384 7.801030904281999
2265 79.58853100210695 7.6641514558140775
2266 79.56764138788702 7.7193163510825595
2267 79.55119739242073 7.614531295566497
2268 79.56744657384834 7.297583999347905
2269 79.5717025025773 7.5060210181632145
2270 79.5646374787915 7.538069635092608
2271 79.58966805495231 7.732807914643954
2272 79.54424304501752 7.6770810170071595
2273 79.5894256315916 7.622249780965951
2274 79.57361240962231 7.459657367515689
2275 79.51028434556984 7.689336180608786
2276 79.54654918465597 7.750264249161738
2277 79.55043821119942 7.942069663358188
2278 79.58118478816696 7.9537183168316785
2279 79.58734843782088 7.776040381058125
2280 79.56323781856598 7.955739976182789
2281 79.60757247128096 7.4983369737862
2282 79.59313707920455 7.357948243857172
2283 79.5680437466926 7.624787448170127
2284 79.56639640725746 7.362117279478933
2285 79.56614048814588 7.617012331064419
2286 79.5357738402869 8.00645599885549
2287 79.57308956693876 7.675692803825279
2288 79.57104943802779 8.041356151428634
2289 79.5698190904927 7.851287370943906
2290 79.57306083505131 7.393508150590969
2291 79.58577999789107 7.3672824268738
2292 79.56483689380659 7.981462046649399
2293 79.56699865948931 7.677654174511511
2294 79.60718934870613 7.826019248782214
2295 79.57053092471872 7.452825839263999
2296 79.55975591154696 7.348617370234504
2297 79.56916028078841 7.567460125359809
2298 79.58616077464833 7.846249098626569
2299 79.58698424859433 7.663584884309621
2300 79.56434670699291 7.554568715619577
2301 79.59253472222223 7.311032085198751
2302 79.59054779447841 7.630373880534684
2303 79.58362752515768 7.651500753301005
2304 79.54183885852885 7.917741012742896
2305 79.58898620342316 7.825680161713045
2306 79.60027909313534 7.708063185728416
2307 79.50252550573713 8.074593122434267
2308 79.58726417722004 7.443400822695195
2309 79.5877414818776 7.38297794762
2310 79.58806003781976 7.628570899586837
2311 79.57228116972252 7.588647576759643
2312 79.56523578294086 8.12607513337215
2313 79.56956058792062 7.633703554026838
2314 79.56449267232458 7.587592334479644
2315 79.58039423038478 7.7689377710723315
2316 79.57613507357652 7.763212978933616
2317 79.5807046115754 7.742163836515852
2318 79.58244424919458 7.511457747233136
2319 79.57486444031213 7.608303299326077
2320 79.57378850024506 7.758924324555531
2321 79.55831149531551 7.515840664145612
2322 79.54861046454114 7.466510685414763
2323 79.57623162154665 7.706574474256593
2324 79.56072453698579 7.436257203691138
2325 79.60313258166242 7.530776330797977
2326 79.57779539253352 7.5175460043689375
2327 79.5829050899669 7.466002053471164
2328 79.57166837771754 7.51867835746827
2329 79.58205592880473 7.455720903410396
2330 79.58008658651191 7.517598117731141
2331 79.5950132946337 7.6964069764814775
2332 79.6056938253083 7.619203083461415
2333 79.58000998935407 7.682960889490302
2334 79.58452246631713 8.026740990007832
2335 79.5345976975544 7.428092435864862
2336 79.58780562113402 7.863309663576826
2337 79.58762934753966 7.220178409259274
2338 79.54638603061885 7.979779483851075
2339 79.59246475761483 7.61149861076342
2340 79.565373332696 7.3493671077620295
2341 79.58534700178959 7.6920015815962435
2342 79.58077211151604 7.663648891925344
2343 79.56391897888825 7.392192011939349
2344 79.58370252319244 7.447148522555174
2345 79.58365497850473 7.653527960082275
2346 79.56135331126195 7.521515931202666
2347 79.5941327237056 7.465759637352953
2348 79.60148314859494 7.476659301900022
2349 79.59556803778707 7.811629402556665
2350 79.56328581880238 7.758499491015362
2351 79.5657422529392 7.507283214973312
2352 79.59376806483762 7.812792130162929
2353 79.58231249469824 7.6942900255098605
2354 79.5843625358608 7.567013672552632
2355 79.59147065609594 7.586204291678121
2356 79.57508818273827 7.404648863125924
2357 79.54593008882117 7.2527623136883435
2358 79.56180499330654 7.57675867640797
2359 79.59595401092905 7.778221169265108
2360 79.58248840598841 7.9214356294671076
2361 79.56389587606057 7.881112590145133
2362 79.59471981248953 7.76425615657973
2363 79.59229460649011 7.638184629608865
2364 79.54132990759348 7.973042337722037
2365 79.57294283037612 7.376201791332372
2366 79.6036734764216 7.748506643199914
2367 79.59629001839812 7.755813619435273
2368 79.58416232264382 7.441582569303703
2369 79.51166324524488 7.782296173008548
2370 79.55518795022117 8.086989463783507
2371 79.57083252768727 7.814196483977827
2372 79.59879309307298 7.7335880266784045
2373 79.57912769929993 7.922379388701486
2374 79.60609368135869 7.498916307733548
2375 79.58556753076549 7.492015735577047
2376 79.586989768264 7.687337118818695
2377 79.60932246027988 7.6897337871760705
2378 79.56298628451489 7.0854987498764554
2379 79.57558640385027 7.381688634904824
2380 79.55602642275743 7.967233797971994
2381 79.57513942021141 7.615306769668635
2382 79.57406390720377 7.766974571906786
2383 79.5938428228148 7.5844469576808615
2384 79.55613575240717 7.323875899920833
2385 79.60535479993321 7.828438745356686
2386 79.61019383853527 7.609024780794606
2387 79.5943141130219 7.615443369759654
2388 79.57447422232968 7.552690003182846
2389 79.5975771062105 7.752072385986922
2390 79.60536703122749 7.7348687037419195
2391 79.56900830799741 7.574035844321059
2392 79.56509597730972 7.460643395510526
2393 79.56506117381903 7.541520465851768
2394 79.59427052251695 7.824308480716992
2395 79.56148767319304 7.779381608043074
2396 79.60313258166242 7.65679574440664
2397 79.53895967322889 7.92342291659194
2398 79.58106522955158 7.358815981634039
2399 79.56134243430068 7.453943090300048
2400 79.58574137538412 7.63893115932662
2401 79.58747022308776 7.428199230186068
2402 79.59961829526384 7.6008910070044875
2403 79.5893670087286 7.633526803623301
2404 79.58290601748115 7.436350326071603
2405 79.59098277168683 7.6986445159829815
2406 79.56694950952472 7.403149217690522
2407 79.58364948198805 7.284952566997825
2408 79.5991741196018 7.697876247409951
2409 79.5898492763516 8.027120176597421
2410 79.56940232753996 7.605490723048824
2411 79.56553491012697 7.470815061385348
2412 79.59998234249079 7.678287910649363
2413 79.57115092259927 7.54438394654114
2414 79.57137053396326 7.441469877307997
2415 79.58510724329584 7.212423651678381
2416 79.59960926061108 7.397039170907347
2417 79.57636501275704 7.416992851936433
2418 79.56767616517837 7.821271559018044
2419 79.58534729004244 7.708807546206141
2420 79.5761452740706 7.240759240426316
2421 79.6066029151849 7.657290881593807
2422 79.59091409331542 7.74240654260269
2423 79.58633959703604 7.7113797560169655
2424 79.59014468983617 7.603214122596628
2425 79.59963297498356 7.565149891798827
2426 79.59801964065343 7.967846755544521
2427 79.57378850024506 7.619841388735417
2428 79.57724813597132 7.750302077857928
2429 79.57519834016138 7.607978565719095
2430 79.57430686685412 7.454659365099135
2431 79.58328979196428 7.943270141380859
2432 79.58898623896728 7.9047337212012625
2433 79.53093050903117 7.651014261249123
2434 79.53304478311748 8.135373564832053
2435 79.56176300217193 7.895156712509527
2436 79.57067343745692 7.937600380445486
2437 79.60863247181423 7.858469829726198
2438 79.49601745128211 7.870085760551911
2439 79.59716419257512 7.784615969723115
2440 79.57745386391595 7.645127862078639
2441 79.56282589371146 7.462212306023192
2442 79.56972451198556 7.893886840337708
2443 79.5852411246382 7.647076997750624
2444 79.60085743059271 7.699569744171851
2445 79.55546874999999 7.6192552984078175
2446 79.60332221985375 7.666619807148899
2447 79.58480346131786 7.678734363456541
2448 79.59798256224562 7.692332033013752
2449 79.5618591630541 7.519539628833511
2450 79.57546496976464 7.423982429165793
2451 79.58592281561585 7.521514671460476
2452 79.59497357404382 7.629204686516788
2453 79.55706334926623 7.641793900898511
2454 79.55413833244364 7.580381790018717
2455 79.60374233423103 7.712889075673757
2456 79.61145730528887 7.82054224981151
2457 79.60455883038622 7.587014778219511
2458 79.56303574711731 7.553166830496956
2459 79.59510438467576 7.676397184370844
2460 79.55499249497788 7.493824195158889
2461 79.57651969387099 7.765871633024441
2462 79.5682855281873 8.205398565644371
2463 79.60981529088713 7.809875276369159
2464 79.56514326882441 8.158045849572623
2465 79.55639375416142 7.585112259271666
2466 79.54354153321039 7.644151609889393
2467 79.60450672939037 7.696228227218269
2468 79.57566446672556 7.41058398798487
2469 79.6032577559904 7.613367257425938
2470 79.56367788075983 7.954360868485166
2471 79.57593181426623 7.762152138431359
2472 79.57039273833168 7.422215250566776
2473 79.60560735297472 7.69309687260456
2474 79.60859735240581 7.803154441253506
2475 79.61395246405002 7.743865918137313
2476 79.55989566968114 7.236067661743702
2477 79.56646601798762 7.4896635052201646
2478 79.6225295875376 7.6682665675983905
2479 79.55421750932864 7.396054623827168
2480 79.56672230494675 7.382789234166778
2481 79.59023840791212 7.776461666027809
2482 79.5496999742673 7.532252340102634
2483 79.54297785226017 7.364211922858155
2484 79.60741783866663 7.709235587556078
2485 79.56220841006892 7.383181694340339
2486 79.5692504413782 7.558392436937067
2487 79.55208656776873 7.633727342533886
2488 79.57136919518373 7.604734178348951
2489 79.55274476112486 7.5733986792009835
2490 79.56300543177453 7.406234754973286
2491 79.56325227696483 7.427845211433974
2492 79.55983867479412 7.421274749934257
2493 79.59346183535772 7.735236046870087
2494 79.578732709151 7.541167015836798
2495 79.58235167485151 7.6051220005902005
2496 79.53623544136555 8.0792610829902
2497 79.5642047298788 7.787462400281629
2498 79.60900944172465 7.934572953103948
2499 79.5968561150256 7.696574870060892
2500 79.58769289689825 7.659951926097122
2501 79.54970893691394 7.620705918702518
2502 79.54994680139157 7.7483463561860475
2503 79.59598375538188 7.315449203957149
2504 79.55533729933077 8.012121370518694
2505 79.59678053754355 7.764990792043963
2506 79.55268628865905 7.6756658583005715
2507 79.56196590317755 7.478522963065565
2508 79.58427177911582 7.354406119196848
2509 79.56683233051558 7.899554680693196
2510 79.56670849801955 7.541628570707258
2511 79.5671659899606 8.170259824292
2512 79.58596894220113 7.61044198915297
2513 79.62699431748474 7.735426588802621
2514 79.60736342087117 7.592813592956063
2515 79.5526182074171 7.634301589400059
2516 79.56996538609751 7.649768416760877
2517 79.59463269845322 7.969052790480974
2518 79.5732125978056 7.623727738338179
2519 79.60415076625206 7.69893795610157
2520 79.55204579418277 7.583977907312657
2521 79.55980172736047 7.732189280569382
2522 79.60578483451582 7.724624394599711
2523 79.58172222758263 8.044513491277106
2524 79.58208121201191 7.672659209524353
2525 79.56910837193685 7.387301943997921
2526 79.53626464295924 7.282404366866511
2527 79.57705571826834 8.108386158541743
2528 79.5696883663669 7.561444681871761
2529 79.56322695700213 7.296520911325835
2530 79.55227376341962 7.416086154793075
2531 79.53653430081289 7.570051785197607
2532 79.57802877402467 7.401639676861267
2533 79.54967537891147 7.718642345043928
2534 79.54698558939279 7.713025657760708
2535 79.5663080755596 7.814252816231846
2536 79.55959361383871 7.519451883502838
2537 79.61924526285662 7.645996707221399
2538 79.59020091647868 7.546459837702393
2539 79.60485201565047 7.573914244709131
2540 79.57107384282519 8.082321742404103
2541 79.55802847761169 7.725352665236517
2542 79.5733032472284 7.396321067628948
2543 79.57485190263472 7.83980122451641
2544 79.5672389021554 7.496631343594254
2545 79.59930721318244 7.761525727410885
2546 79.61109721147999 7.451587329376743
2547 79.5718011839095 7.586104702886025
2548 79.60449629308455 7.6382973216045675
2549 79.53339886884208 7.898978144998721
2550 79.57999492791532 7.729216094521606
2551 79.60446943285508 7.748949667024874
2552 79.58289592974471 7.904557021589824
2553 79.55987177015442 7.654866229141992
2554 79.5622534125837 7.5060532719415525
2555 79.60676619653685 7.830742120953229
2556 79.58976157524616 7.915291210457659
2557 79.56580202076964 7.487621025995245
2558 79.58279782159735 8.044934946627153
2559 79.57166837771754 7.605614100347964
2560 79.58461886509774 7.453375259053397
2561 79.58033764210921 7.630131174447846
2562 79.58599772429278 8.159635239198375
2563 79.60247881508292 7.711399274840103
2564 79.55770194285063 7.514204367827094
2565 79.60415076625206 7.55115788279664
2566 79.60190938506784 7.72919973271613
2567 79.55368332919004 7.597863980699383
2568 79.56340532449777 7.385578072729089
2569 79.56543882690727 7.35907401095662
2570 79.5684823016479 7.645277275404642
2571 79.57514048669405 7.7545947807474525
2572 79.57173959152243 7.638528235022085
2573 79.49862583196239 7.976459466576238
2574 79.57480380556615 7.483846329818465
2575 79.5755410117531 7.549413532414722
2576 79.56173731313663 7.44634993026731
2577 79.57613507357652 7.550329086382203
2578 79.57351858870587 7.589913322140234
2579 79.56646600793103 7.705074999201546
2580 79.61269647129386 7.820338383502907
2581 79.57195989999614 7.622049514019931
2582 79.58118478816696 7.45404267909214
2583 79.58275410073574 7.345454381371673
2584 79.58590692365021 7.829152731327476
2585 79.60926320585668 7.772012742639927
2586 79.58941624716476 7.712615995079987
2587 79.57736493744443 7.549297581817147
2588 79.57323512403285 7.876915059287853
2589 79.6175971755786 7.390861118789108
2590 79.59184293674814 7.557126811144739
2591 79.59063350340175 7.722214623038724
2592 79.58688348949026 7.512280128028046
2593 79.58289592974471 7.535231550217122
2594 79.57902549229337 7.5398376036012005
2595 79.54659660752581 7.583831752588516
2596 79.6052660321174 7.640157673376155
2597 79.59311952404728 7.64437573413862
2598 79.58886429997439 7.387365900821549
2599 79.57841073435117 7.697761386174208
2600 79.5581311828804 7.4884401989803955
2601 79.59383706972874 7.6477106143002125
2602 79.58641244837384 7.791668515998467
2603 79.5624758609276 7.550318281490507
2604 79.56794038859832 7.6701119188908855
2605 79.54266195851116 7.872539919321288
2606 79.56612115106041 7.998042576475781
2607 79.57869190342686 7.545556348368796
2608 79.57912997916914 7.420582332438383
2609 79.58482787706396 7.926464006390599
2610 79.59543091789013 7.762556193406208
2611 79.58116433680154 7.429237371543109
2612 79.58166436851735 7.652133750321376
2613 79.55592959009302 7.251711239508057
2614 79.58147790265164 7.782919435531811
2615 79.58313126526244 7.780804142659141
2616 79.57087005710967 7.421918551846324
2617 79.60755018112779 8.034797652978606
2618 79.59797858190856 7.365215120572108
2619 79.58369103669882 7.836911537419818
2620 79.59778199385295 7.588902296688264
2621 79.54903526055715 8.19261868974185
2622 79.56049925757273 7.6781243650336295
2623 79.59141448606101 7.540967736668404
2624 79.59841417341484 7.725020732904363
2625 79.5915200826246 7.4264940095510115
2626 79.60473143824763 7.684290250933796
2627 79.56574364332984 7.586742957367932
2628 79.59634024344659 7.695579167844673
2629 79.57872413108495 7.5041334996944595
2630 79.57101465946559 7.794512726524852
2631 79.58792139994875 7.711322385193226
2632 79.57588171475534 7.731075578103824
2633 79.56304326689272 8.068034913952872
2634 79.59138639501882 7.42598463848993
2635 79.58769289689825 7.234112877057358
2636 79.59404264598054 7.676309268659809
2637 79.590175144162 7.487919053254057
2638 79.55574109633264 7.599608381873396
2639 79.57660668452225 7.605571831587513
2640 79.5677316624864 7.751418119943889
2641 79.58100488666577 7.673159604173047
2642 79.59795241265837 7.590558952531606
2643 79.53094876379365 7.946983179045938
2644 79.57912769929993 7.696360710001677
2645 79.57922294969491 7.982047098407266
2646 79.56118637548335 7.558666606892661
2647 79.62618683773013 7.350196813674305
2648 79.57881847828148 7.774729159107317
2649 79.56857938686227 8.023525148665307
2650 79.55100331603578 7.472410007924876
2651 79.53304796523446 8.030083476734971
2652 79.55552445476954 8.203112171382525
2653 79.56206267457515 7.447294728071414
2654 79.55574627443424 7.514037683197769
2655 79.60485201565047 7.360994720189244
2656 79.56811016233812 7.598348432583118
2657 79.5566878367436 7.786059554869064
2658 79.56815751778235 7.579543217798693
2659 79.56451530547551 7.544454250188133
2660 79.59492917778779 7.509783939674734
2661 79.57212165463258 7.719883961156748
2662 79.55999251604857 7.661747531135493
2663 79.5673784730252 7.5629689840035805
2664 79.57386674181728 7.357447388859482
2665 79.58030232370321 7.667152006427075
2666 79.60736963329852 7.357944985255312
2667 79.60841056718326 7.461831808899315
2668 79.55603263243898 7.967508757837173
2669 79.60666801195995 7.692408054471271
2670 79.58946513762496 7.642094097397356
2671 79.61147264963611 7.494813329379286
2672 79.5623242131818 7.51126394669874
2673 79.60742739166398 7.647134488162631
2674 79.56369912839808 7.675247610760286
2675 79.58278937304537 7.7689186204976
2676 79.55590068820761 7.473138176977488
2677 79.57828898109048 7.535790865400373
2678 79.60323834207723 7.527325500038817
2679 79.62305378619938 7.452231131288806
2680 79.58287369336709 7.4522853450948805
2681 79.58997608800836 7.555985992774103
2682 79.5634614946119 7.596406723612699
2683 79.55668540264655 7.673784806243433
2684 79.59818269003067 7.524795558988452
2685 79.58432276194516 7.927177243760288
2686 79.58210900589297 7.690547583111421
2687 79.58761797291703 7.6446420583521375
2688 79.5934454832908 7.439964923618954
2689 79.57045816130311 7.41583693150251
2690 79.5652979810929 7.665628452896367
2691 79.60959742410496 7.478064735593129
2692 79.58691528304406 7.399070845240573
2693 79.61046711385647 7.625642321919914
2694 79.59157540066475 7.5385699789492016
2695 79.58610226900032 7.510711387895738
2696 79.60598598631248 7.55334547817597
2697 79.57260941942528 7.505636403731726
2698 79.57959317009326 7.602512949860824
2699 79.5887752742336 7.691792628206462
2700 79.60814388822534 7.340048936306529
2701 79.59805057958873 7.281024738544188
2702 79.60206148546364 7.5271294794722925
2703 79.54692980574774 7.909866085672633
2704 79.61187058620838 7.734892611837231
2705 79.61449700119452 7.688602813407185
2706 79.54899458803114 7.632724043235734
2707 79.57260941942528 7.744611708737587
2708 79.51374790660938 8.340012030167365
2709 79.56819687413228 7.632343596903951
2710 79.56193306961896 7.904349327942231
2711 79.57391210988725 7.710243234817916
2712 79.57554829613834 7.642707234833858
2713 79.61253929322554 7.498424548736516
2714 79.58616077464833 7.711532547533093
2715 79.58608900617598 7.488347145396092
2716 79.59967224485887 7.555436692572968
2717 79.56348585297629 7.5048791612228465
2718 79.61084370072204 7.733367179035112
2719 79.582845141104 7.403494771171318
2720 79.60609776386983 7.391832044720653
2721 79.54960399125555 8.20286420783415
2722 79.61023363564942 7.480805009363724
2723 79.57422762942824 7.588517562668508
2724 79.57586878094256 7.768320465536117
2725 79.58638278168104 7.426209034703721
2726 79.58734444730271 7.680225373240283
2727 79.5839183491097 7.46395448716507
2728 79.56860409708364 7.665861314381455
2729 79.52647536698395 7.905049920740785
2730 79.56286625285513 7.218238998600772
2731 79.60801469600356 7.486783611933221
2732 79.5628286743231 7.395568990481031
2733 79.58574137538412 7.80403424366425
2734 79.57957062761714 7.534998688732035
2735 79.5425394550192 7.788182682283676
2736 79.56329241220052 7.899779076906986
2737 79.56369577536391 7.624851285405498
2738 79.57308956693876 7.879843926923407
2739 79.59456470942169 7.510648589230104
2740 79.57053530578008 7.894017892998568
2741 79.5758955968976 7.6139060934961105
2742 79.48854846133035 8.108906104801605
2743 79.58403217471056 7.883216437913146
2744 79.59106393912833 7.811083360957384
2745 79.5660765075783 7.789177465518436
2746 79.59967224485887 7.464205828903568
2747 79.59559793953683 7.820008272846113
2748 79.61454569714144 7.547251963578636
2749 79.53836467411729 7.633992876837821
2750 79.59982244687129 7.510969196045862
2751 79.57139687553021 7.511128504765716
2752 79.58296544256069 7.733795151588881
2753 79.57999218494409 7.850549647258174
2754 79.56323781856598 7.925317810970169
2755 79.56734679891295 7.748046228483377
2756 79.59881337547297 7.425289013184283
2757 79.61078328558541 7.9735978736787185
2758 79.55016673895818 7.600310132829945
2759 79.59313707920455 7.518756207405097
2760 79.60537358256836 7.635399169236677
2761 79.61109285994816 7.5368244884133615
2762 79.58433549623727 7.964202992440322
2763 79.58712397538731 7.637675599308507
2764 79.55670913823278 7.7108056382226735
2765 79.57184402948701 7.56406770399412
2766 79.55824562169556 7.801462084645527
2767 79.59950310262451 7.717807100221931
2768 79.57465696629325 7.725960494419387
2769 79.60542292220794 7.70421480771452
2770 79.58741166554604 7.812856137778663
2771 79.5767444629834 7.674801328333471
2772 79.52977855256165 7.789675741719196
2773 79.59436932628464 7.741609278853185
2774 79.58721618102383 7.4418740105626195
2775 79.59362779596391 7.6719583267571805
2776 79.55383204470772 7.780884682460708
2777 79.58181986312938 7.637020073523283
2778 79.59727845324926 7.648954620825527
2779 79.57664297581992 7.659804811083035
2780 79.57427649586735 7.501007572922647
2781 79.601882787077 7.561823817669253
2782 79.55716534406673 7.653992773554605
2783 79.58325048810937 7.578551761961967
2784 79.5587934403833 7.673080545286137
2785 79.57064616947072 7.964388378495527
2786 79.59131617212543 7.330699361257992
2787 79.58443457879596 7.5840959763581655
2788 79.60313258166242 7.422151192158953
2789 79.61244526687234 7.505000267697763
2790 79.55990326586637 7.8231297415495975
2791 79.59921138122041 7.565404662519548
2792 79.56201897945279 7.8409251123444506
2793 79.58290285796592 7.850382621868124
2794 79.61054153670683 7.514678005335511
2795 79.56900804576281 7.686351141615963
2796 79.61849261654197 7.495170777113604
2797 79.5680792969066 7.5225202690705455
2798 79.55471063606157 7.749466644651506
2799 79.57521039061558 7.668188768453659
2800 79.54489768017254 7.921788959893819
2801 79.57672806162974 7.87880595594673
2802 79.59715705587078 7.514550040896152
2803 79.62177799047598 7.114359329693776
2804 79.5902234347043 7.32065124306267
2805 79.57546496976464 7.580388376018606
2806 79.57896761485993 7.788215515999278
2807 79.58016829270365 7.72191471650851
2808 79.5766052472648 7.805486413669764
2809 79.54613598150917 7.586367029380199
2810 79.63857378271473 7.352460260130793
2811 79.60619075047023 7.621463322108135
2812 79.59077599748665 7.610269876681746
2813 79.60028262775315 7.472271348698473
2814 79.54854665185145 7.621484031877299
2815 79.51056634658732 7.988436282638942
2816 79.57806150691282 7.964486138808311
2817 79.55118827536913 7.785975517289109
2818 79.62651772579179 7.366632227346277
2819 79.55961710739847 7.686182287746606
2820 79.60068057163667 7.700434393727209
2821 79.54526560502924 7.648503760742114
2822 79.61117813507441 7.7604683571993345
2823 79.60745731246256 7.433880044673286
2824 79.5919749124261 7.574391242403604
2825 79.55814208172782 8.146686339046129
2826 79.60537358256836 7.544168305567274
2827 79.58512226419741 8.003119808159614
2828 79.5941327237056 7.835120740694118
2829 79.55404526942858 7.844881765594206
2830 79.5795311405329 7.667042522241128
2831 79.5881437024343 7.830324264965774
2832 79.53952548319596 7.703257835171885
2833 79.60701396190994 7.366583542966293
2834 79.63087899960051 7.217682960023446
2835 79.61021589614941 7.410971929814386
2836 79.57262975304096 7.762651494510332
2837 79.60951521991811 7.502093309297838
2838 79.5958178770768 7.507349170656617
2839 79.57860154630205 7.575759374829165
2840 79.62687449569226 7.486273321890671
2841 79.59242808764522 7.794772703915011
2842 79.60747006548533 7.531133948912662
2843 79.56574557913251 7.8454517152887915
2844 79.58167389069854 7.988769142473015
2845 79.56037721138918 7.56522705341026
2846 79.54682041197731 7.88718236702753
2847 79.5943141130219 7.776215701339111
2848 79.5808283032605 7.8664539510137885
2849 79.55205763297913 7.922314471587912
2850 79.59222289737507 7.395431250236091
2851 79.61208565182194 7.457772137875239
2852 79.60882427988287 7.422045256543491
2853 79.56854089278447 7.61017675430128
2854 79.60411582813693 7.812664285311838
2855 79.55264838240295 8.080724677416635
2856 79.56329430533462 7.737050802483194
2857 79.5751318406967 7.691206197118141
2858 79.60451373043908 7.5616938035781285
2859 79.5877233965487 7.4577567458433265
2860 79.55695561746101 7.750403596713533
2861 79.59943222408987 7.755975216983423
2862 79.61472073346481 7.596689427635761
2863 79.54992662055574 7.86252200525254
2864 79.6338493199317 7.3405938885439825
2865 79.59715134019807 7.696829640781612
2866 79.56815783171449 7.450398915987953
2867 79.61538927801507 7.663295731879001
2868 79.60595486269281 7.203268337513223
2869 79.60092806039066 7.443382291649685
2870 79.58806003781976 7.541635156707148
2871 79.57868269795696 7.771560963575048
2872 79.59376806483762 7.686737084585802
2873 79.60364521043402 7.470259243980484
2874 79.6026354822004 7.670964623400627
2875 79.57846057056189 7.7961206471961155
2876 79.5881538530025 7.430430132895582
2877 79.60823395739551 7.4597166864070115
2878 79.57203442193415 7.650066154051056
2879 79.57800226636328 7.870493262513046
2880 79.56164471551597 7.576023870563378
2881 79.57830243082533 7.551179502063642
2882 79.58739146397238 7.877572754313111
2883 79.59064917418333 8.172082245783198
2884 79.58408367784332 7.69662903307487
2885 79.60793556392518 7.593417175759447
2886 79.52006060119707 8.123562394828944
2887 79.61382993582404 7.385258494999439
2888 79.59532998938208 7.580393753068407
2889 79.56916690840545 7.705664348131011
2890 79.53743331806893 7.869892818723259
2891 79.5887752742336 7.79175626132915
2892 79.54522946343734 7.991810462927757
2893 79.59189280421141 7.699952189363299
2894 79.60065756197442 7.617770823831868
2895 79.61426041761402 7.934654232022995
2896 79.56772753436005 7.7544028086923715
2897 79.58408288406702 7.721762963562104
2898 79.5766353166351 8.046544746569824
2899 79.60127728114831 7.4984785413701305
2900 79.58316993284615 7.672303931030071
2901 79.58111639594618 8.214497418483633
2902 79.55821350499541 7.973437416284495
2903 79.60451373043908 7.500885105121351
2904 79.58356658280273 7.729885854180747
2905 79.57531820971269 7.617261333182521
2906 79.61796837798862 7.485681633340821
2907 79.56327452329815 7.647535174430965
2908 79.53917169303719 7.808751789577564
2909 79.58327957085788 7.596832254961875
2910 79.58126985841014 7.878834951123216
2911 79.59380410581886 7.788820756901601
2912 79.58124425650487 7.501365020656962
2913 79.61916445882981 7.499740857768493
2914 79.62571350542255 7.909742648097772
2915 79.59393620477707 7.65087880983248
2916 79.59147065609594 7.529726345979522
2917 79.59171613984589 7.518501607064739
2918 79.57262975304096 7.893001660877169
2919 79.58853695445791 7.809297031783645
2920 79.60112386644693 7.481913283987393
2921 79.57757080555632 8.097087567409478
2922 79.58183077179841 7.782331125172079
2923 79.64148932006452 7.421516435455436
2924 79.58529753174335 7.533844767157789
2925 79.62286098986762 7.421344203395955
2926 79.59177597023024 7.6896277319723465
2927 79.6033196445052 7.6236282183422555
2928 79.59025714971777 7.580660077281929
2929 79.60159676269785 7.571850367389668
2930 79.57553047462436 7.807293272748692
2931 79.59778199385295 7.636683104902048
2932 79.6219022303398 7.655275688654317
2933 79.56127148681253 7.913749176673533
2934 79.57851619053625 7.8285700191900105
2935 79.58531925616921 7.586878178128487
2936 79.6200876322587 7.841979044090159
2937 79.60576093449261 7.538420224862471
2938 79.58854114519018 7.575058662442354
2939 79.58003690867001 7.500151559018945
2940 79.5922609538549 7.666631871782783
2941 79.58842082921734 7.731870792201563
2942 79.62146439375329 7.323871330784688
2943 79.59077599748665 7.57115057398431
2944 79.46270532553324 8.319173151673661
2945 79.59706270273857 7.503884276403896
2946 79.59631664672455 7.536834043046485
2947 79.60169386619654 7.649318534971475
2948 79.6104887350142 7.360669816201898
2949 79.61638744171105 7.393746679094476
2950 79.59621997812152 7.443242432956806
2951 79.57613963776235 7.951906359471448
2952 79.59924221029922 7.593064815106297
2953 79.62777809940509 7.228522045937015
2954 79.60207078170265 7.696228397598633
2955 79.4578072042011 8.150116502307778
2956 79.58431949583161 7.916953294142896
2957 79.61550161054139 7.70527755497587
2958 79.60277144615911 7.835849948316456
2959 79.60511981834706 7.772325054564757
2960 79.61742844349861 7.476228121536496
2961 79.58803347579868 7.902044351842774
2962 79.59995206857865 8.080374725180052
2963 79.6042645735647 7.833029185536393
2964 79.60578225896178 7.525080363455385
2965 79.58534729004244 8.047710852366222
2966 79.60494853824066 7.753498179204847
2967 79.58413017524421 7.7082180268963185
2968 79.59638764968324 7.770039698872637
2969 79.60663015148538 7.78837585380524
2970 79.59636119367357 7.590580691386877
2971 79.61398688946463 7.461863392356335
2972 79.59427052251695 7.624416846440099
2973 79.5808283032605 8.014198392350256
2974 79.58565587731235 7.641808952169697
2975 79.60243419409497 7.434757627051895
2976 79.60276504343847 7.652923458297432
2977 79.604911571795 7.662543654731083
2978 79.6115346232086 7.2535344783965225
2979 79.6032419310633 7.150138204799463
2980 79.60027915517894 7.197142449549281
2981 79.63471423698576 7.837238849823723
2982 79.60851187727938 7.648499361986325
2983 79.62240684482218 7.529954069591341
2984 79.60116113415887 7.427462545070064
2985 79.59859744419434 6.988626321054962
2986 79.5878101310707 7.831318758231904
2987 79.59938401889356 7.328144593130853
2988 79.61044307517295 7.315192553965014
2989 79.61392496381134 7.4728640758180545
2990 79.59938401889356 7.328144593130853
2991 79.60415076625206 7.559890652249923
2992 79.60689849193433 7.550745233478616
2993 79.62367203232282 7.401144608470267
2994 79.61298176955047 7.536308650940655
2995 79.59452507539555 7.705874551779359
2996 79.62332593090215 7.743410829678475
2997 79.60232947570454 7.519906870377483
2998 79.60891978586547 7.636482616783569
2999 79.63438679781505 7.750468582623269

==> data/acsincome_bs_1024/training_curve_agg.dat <==
x y1 y2 y3 y4 y5
1 63.63091860876798 66.82099901724465 59.046541685263016 70.80733168396058 41.955876357537704
2 69.81673016568178 71.41350974085739 67.78809379333073 72.92542263306592 63.62414491386006
3 71.4791292902683 72.66864872276165 70.44795606959951 73.69208306127591 66.21754029401939
4 72.55669363168307 73.32568207690429 71.65670810468724 74.35829517733904 68.06708844394795
5 73.15862219099668 73.81103206433532 72.50256134153264 74.6162709349829 69.39116113496162
6 73.71752233859672 74.23538040788378 72.98751370182717 74.92211516464877 70.07315324251523
7 73.9756168619612 74.51678779543494 73.44406949267415 75.13054089971605 70.58360181988678
8 74.2811177706956 74.73451581273842 73.86474223685076 75.33470311082885 71.25572134459026
9 74.50174968477558 74.92763835381453 74.14241917962421 75.55214009405258 72.06294125864001
10 74.73416462924428 75.06764540989005 74.31180909925276 75.61078040932509 72.68719336698604
11 74.90192423654742 75.22786571383992 74.47756361046467 75.8577969412477 73.13123126277358
12 75.03482064952136 75.28589984755186 74.69149522441339 75.88116069451503 73.44220975068372
13 75.1520269357769 75.42771931386136 74.79869186796878 75.96620091240752 73.60019606430082
14 75.30864976359787 75.52127541607264 75.02608322116497 76.00991917388541 73.78789817838054
15 75.3959053198493 75.66076202772007 75.11340887908037 76.27786058563488 74.05097273378787
16 75.49220729376682 75.72642596646733 75.22589096542924 76.26611871175386 74.041204627382
17 75.60661634419182 75.85857579369451 75.29180591779321 76.41182952564122 74.3011660937146
18 75.71966682002792 75.96647344315657 75.37381695276066 76.47911674383194 74.39716723944451
19 75.76069691482982 76.01941270878405 75.50638213251234 76.46025941787181 74.39767609370892
20 75.86904160350532 76.07694210121635 75.64371128082283 76.49168488022224 74.56365723390161
21 75.92915014815588 76.17957789812938 75.72700827717816 76.62704598036784 74.6833215692743
22 75.9878770397353 76.26646570705563 75.79085494823684 76.75072342206859 74.70070393245764
23 76.05265999950268 76.31017399732241 75.8491834567247 76.75224603920437 74.70000685242124
24 76.12077222189703 76.40408182019631 75.94703999362919 76.74365861685331 75.03448806159582
25 76.19405658858848 76.45971144060195 75.99696875776671 76.74994709229253 75.14100548443604
26 76.27046925444529 76.48040864927843 76.05057416329356 76.85157459153426 75.2522314746852
27 76.34891934972694 76.54282008707148 76.13644707802376 76.94490614511871 75.28119397219659
28 76.38974841348238 76.58607523025954 76.2088912400585 76.99462817332075 75.48170953346501
29 76.43616132063353 76.69180289101143 76.2588507910233 76.9707736490324 75.50386475475158
30 76.48660266140602 76.72586031193731 76.29976473482043 77.02470152243454 75.61442415085918
31 76.5393064113585 76.76986622259548 76.34821410804167 77.13699828383399 75.69963310683617
32 76.59001266252852 76.81858956999187 76.43460420577671 77.12422606812808 75.78106738957803
33 76.63102895272897 76.87675022348456 76.46241047019244 77.22396888505013 75.79856567009816
34 76.70898213956819 76.91007370358801 76.53780550742695 77.1538273835116 75.90157632628359
35 76.7493315545004 76.96436959398267 76.57897704860528 77.2696644228015 75.97435015813599
36 76.80472223636241 77.00147662708413 76.62243706190415 77.37554795906101 76.02949762936815
37 76.81747705859209 77.01683397778514 76.64650748320727 77.39010933112593 76.12886029391849
38 76.90847774298277 77.05870389965222 76.70368221212809 77.28436237782405 76.18687597659563
39 76.91850544390708 77.16258827802676 76.73648854398542 77.40902482611764 76.20584209926373
40 76.9968419906297 77.17214815787975 76.75958671016609 77.35105545368641 76.2960785318322
41 77.0252598873021 77.1517801357463 76.78373665407607 77.46960668980691 76.41819911859999
42 77.0801015830982 77.22735647558369 76.87394215871184 77.46600669939839 76.34852208465368
43 77.09660818596728 77.22279873319167 76.89218206125506 77.45896520803362 76.54249391837745
44 77.14488310619504 77.28727693802674 76.8858143445441 77.45902388626969 76.5335680988765
45 77.16401198227342 77.31152999535358 76.93918216938953 77.53964074616351 76.6550170902257
46 77.18648868263595 77.3597406569454 77.00020556151946 77.58556027821477 76.6820408471998
47 77.22847087483277 77.35399578160366 77.0146556595648 77.55570547543387 76.68935763621391
48 77.25988083828074 77.37895064155195 77.09164047170229 77.59795954375208 76.81850118470955
49 77.28383050762687 77.42922052913578 77.12218887770455 77.64921036926037 76.759849567313
50 77.30668474679891 77.44667050659884 77.17285780923882 77.65051282719486 76.82585966047257
51 77.35197690782282 77.46234284448998 77.19193092359967 77.70788885850892 76.90606687255989
52 77.36913006151511 77.49977704485526 77.20538586872321 77.73119643879447 76.92295376076308
53 77.38813863112296 77.51959279491201 77.24061508430455 77.73774482951359 76.9266121969473
54 77.40177298333909 77.54208955328589 77.31381710059645 77.74819355355588 77.01203990733411
55 77.43066102134438 77.55748241799785 77.33345891376194 77.81192269950195 76.9836928465875
56 77.46782926641177 77.57897425615248 77.32749008563525 77.77066168927944 77.00087780056704
57 77.50276103729225 77.59384157580782 77.37450553673847 77.814898854905 77.05111187863454
58 77.50007374055531 77.62109693583531 77.37199525796208 77.81829795559922 77.0615707344518
59 77.51596030234181 77.63470369304268 77.39474452507592 77.85468482146156 77.10093897175787
60 77.55379739054048 77.65416121631698 77.43884041488212 77.89312243817508 77.06049543628207
61 77.56200887101667 77.67039860053703 77.45321279405007 77.8653105398281 77.23305420480115
62 77.61212537875929 77.70858530860517 77.48581192262947 77.86465920677816 77.25115082069598
63 77.63010185689546 77.70775604827304 77.51096165695448 77.89829879781338 77.16844325668488
64 77.61573045837996 77.72056752636365 77.5163661168808 77.91152961542221 77.10859176067241
65 77.6000604514565 77.7518007169024 77.52696761628349 77.98521719214942 77.30579249335563
66 77.6689682975402 77.76252469989338 77.56191068519264 77.92302311706555 77.19918152401686
67 77.6834894457474 77.78440649160692 77.550082631482 77.93896411699038 77.35040845006624
68 77.70160269104132 77.79736137160434 77.5928365902682 77.97513639708818 77.32903752372245
69 77.7262114079188 77.83698564243741 77.59951911821246 77.99683821297643 77.32846484262004
70 77.73017449148364 77.82845051104829 77.61710568364491 78.0203288537142 77.32002672010702
71 77.77674559544792 77.84143377265764 77.62831241168232 78.0416424742197 77.30328832586247
72 77.73015774121725 77.86026453262558 77.65896216205944 78.03289052679378 77.36925596737638
73 77.7532379409256 77.86632747185541 77.67071485697133 78.0102588400763 77.38299707372167
74 77.77351241726004 77.88323644339965 77.685261880003 78.04251723151611 77.41281509997397
75 77.80185031913807 77.88594131038974 77.6749738652402 78.0804542159079 77.39131969861268
76 77.83047428946026 77.91807698622179 77.70245451590054 78.05309911848124 77.43902835783064
77 77.82068392805431 77.93462614889987 77.72868780362548 78.06986085152808 77.46187325152995
78 77.8580633233484 77.92308654925137 77.75896502576416 78.10200981587744 77.42044996331703
79 77.84581895537403 77.9177153600734 77.781743995312 78.06787824633827 77.32511175048684
80 77.86644393819049 77.9748884076822 77.7544283012431 78.07112356915762 77.42980204197222
81 77.89379301504843 77.96875340217244 77.77333315074917 78.16621023203267 77.46771153959321
82 77.8835832322647 77.95691043841568 77.80357942238504 78.11458688746646 77.49339039521696
83 77.88739258448135 77.96320825974428 77.82519314596728 78.14132203725204 77.50507727512283
84 77.91092314259446 78.01654582729108 77.82882835023872 78.1717531092287 77.53763420723287
85 77.90488056351924 78.02009555323085 77.83086102761581 78.20521222769277 77.50134166986096
86 77.94318427015962 78.01823819683315 77.83326006182554 78.19410260446065 77.50566092788472
87 77.94411001381141 78.03307703096138 77.83590713758446 78.18898050088181 77.56652549669745
88 77.95759087050975 78.02941615007661 77.90417705952379 78.17163097282341 77.54799398796293
89 77.95963911034336 78.02616994864708 77.84267814136166 78.22341386040563 77.56791306082015
90 77.97628625063979 78.04192039866265 77.8410495833149 78.20822525704654 77.59644357245708
91 77.98664100694312 78.05353169365196 77.9229961162242 78.20986364359011 77.61410423881088
92 77.9810565361203 78.06400704497302 77.91616208947096 78.19183318105833 77.58607787431121
93 77.99393413172703 78.07261739730677 77.90099201844777 78.218127061023 77.59206287062756
94 77.98955228387481 78.08481498709898 77.92386648620241 78.23445155874514 77.58132826402748
95 78.00803860825107 78.09965376162091 77.94757037005812 78.2797552688223 77.65218673314178
96 78.02595276437097 78.09476256229712 77.95611165095158 78.23042878710655 77.54484368614595
97 78.0504250854905 78.12135378786982 77.9329739573446 78.24351270274717 77.57391788084796
98 78.04042382436468 78.11186348663563 77.91268257713898 78.30007179173512 77.68884678395499
99 78.0318570393478 78.12581644278342 77.97089218869573 78.26550064878418 77.65025650736553
100 78.06687552935692 78.12186447309932 77.9111287656005 78.31754596538809 77.55581032384265
101 78.08050403776346 78.13196148097246 77.97466312918193 78.2455234435744 77.59172116869732
102 78.05682990166781 78.14268330559759 77.94059370087581 78.2506056853105 77.6507103980824
103 78.06776425161522 78.14354713505574 77.9628414725574 78.26670974687443 77.62830458744118
104 78.07711062997737 78.18455416839312 78.00395239757671 78.30128499554232 77.66485703855042
105 78.05885952897535 78.15844487056594 77.97620796163118 78.32893512247368 77.62299565679368
106 78.12969608053847 78.16714846951211 77.99735246908625 78.39515662075753 77.59191567336316
107 78.10456368625401 78.19740865155707 77.9927835293433 78.3748932946132 77.6771618367093
108 78.1048167970705 78.16584838274824 78.01527121536111 78.32546498665192 77.68384494551161
109 78.09581730179134 78.18343115505051 77.99778688790595 78.39889970852033 77.6997838966169
110 78.1089086656028 78.1909381484101 77.99985492393847 78.3512563709476 77.67045246789995
111 78.13894342171648 78.20491914162992 78.01703647488199 78.29763333044919 77.7168124495397
112 78.12871557476792 78.20665003832198 78.02929321812383 78.38837367025039 77.68696116483198
113 78.13455116605942 78.22527040604703 78.03566148636885 78.37803815562381 77.68560735949153
114 78.14254083272968 78.21217341752126 78.04994652767915 78.30625576856792 77.6870217895646
115 78.15200816201653 78.23959576120058 78.03219667190237 78.30669805376415 77.72821439164717
116 78.13153527830303 78.22377744770434 78.03489772438178 78.35398376786505 77.69081310158221
117 78.1413261961532 78.20873811090097 78.04686265675691 78.33804401920902 77.78102131841746
118 78.16059671059503 78.2316065899867 78.02961072970004 78.37450851006975 77.68854671402059
119 78.19006232469853 78.24750767888264 78.03723525797827 78.36147576820345 77.76502363356278
120 78.17779161345148 78.23952120580933 78.06158032468 78.4206422856364 77.76502363356278
121 78.16341435429342 78.23671179311597 78.07833336884762 78.37497110559974 77.75650782836485
122 78.18806036959433 78.24247034501843 78.0745963811261 78.36302344108262 77.68474002181276
123 78.181617563949 78.25296194786462 78.07554145690148 78.38316060424184 77.81310239929361
124 78.19802854069735 78.25181955723025 78.07117025699063 78.45575158570446 77.65470144810347
125 78.20437921138257 78.25688661905943 78.07782544433263 78.40867061247059 77.87156489907596
126 78.19672418123984 78.25357276764365 78.08446145344574 78.37617421065724 77.71970822672768
127 78.1950588503428 78.27485358671784 78.0962362678051 78.38924173268805 77.85291565564481
128 78.19129497147401 78.27753429164231 78.08290185012362 78.43664628642237 77.65072994749423
129 78.19423564484079 78.27579248634156 78.08277985781986 78.43228422262906 77.72700296055316
130 78.19562175789582 78.25342935385389 78.06736986774882 78.45901424455899 77.70235556909071
131 78.20391597443526 78.27857491477158 78.11619019209573 78.48419890555496 77.7748016938752
132 78.23944132825736 78.31379765802699 78.110757067582 78.43762638793739 77.7742475753046
133 78.21409518810441 78.29432829976086 78.11998154084509 78.4665822340472 77.84983446713434
134 78.21441762694354 78.28443712263447 78.11787037032269 78.42932470190269 77.82634613775518
135 78.23892098289014 78.29506771701391 78.12252273525301 78.41310075364373 77.83032205349497
136 78.22285664057179 78.29394357050867 78.08730084333617 78.52343892793971 77.72882717326486
137 78.23477781615074 78.29508534053728 78.1126201638428 78.41966736708387 77.76212517191003
138 78.2177938079305 78.29790670989574 78.13835448500738 78.48184923654168 77.81003323747441
139 78.24772926739163 78.31832732297588 78.14224888312943 78.45902162328615 77.76805753919984
140 78.26044270855294 78.31894994739746 78.14233115883098 78.47487138141388 77.84001034351613
141 78.23804474902757 78.30919680929216 78.14782548108846 78.49164233694903 77.79480901843428
142 78.24551510925907 78.31405146573297 78.13057798731008 78.49010094200273 77.91906037354796
143 78.24493685055273 78.3035929515009 78.14111668677285 78.521996346513 77.87218530379513
144 78.25172761320648 78.31378779125278 78.13356101489228 78.52904139980829 77.85489979071437
145 78.24893799815145 78.32925816102384 78.14944769536297 78.48013957146749 77.95670157303496
146 78.25274442305277 78.3175968042496 78.13946579926684 78.52268073840617 77.73222777106344
147 78.25608029893726 78.34042663019028 78.16870745413883 78.52857287572334 77.85262628234608
148 78.2588119821656 78.32546795590204 78.1491392066116 78.54066284055973 77.83833241400914
149 78.2567937543013 78.35309935229256 78.14054625486054 78.55274767594341 77.96416122688689
150 78.28315363451928 78.32872267130833 78.1413897776681 78.57176192863727 77.78461441863055
151 78.26238365755162 78.34100393695373 78.15996029211954 78.58414659061084 77.77428987769306
152 78.26966167748424 78.35400413822815 78.16838528261617 78.57976253423683 77.89847296162893
153 78.25509633404764 78.35187326761451 78.13786965780183 78.5791774739139 77.78095594253172
154 78.2897268296705 78.35679079265452 78.14901688832848 78.58239602790992 77.81516433191767
155 78.26554044633997 78.3605525957912 78.15333017501467 78.58616777338155 77.8816350297764
156 78.27519598609983 78.3552403800146 78.16999770156647 78.54011412946838 77.89912070756027
157 78.27604970533193 78.376904309702 78.18476755081633 78.54486936199794 78.00282984248892
158 78.29960189210816 78.36970678411602 78.16249581259784 78.57316094582654 77.79889935917281
159 78.30187433360999 78.37543786502373 78.19430188788465 78.55536004231016 77.87536443925127
160 78.30764467815874 78.3760168485994 78.17205593487336 78.61589144433474 77.87581323981863
161 78.31599728848991 78.38293152581838 78.1843210410166 78.57441488488197 77.9873457640506
162 78.29761133900968 78.39091554696387 78.20699619763843 78.61569185527783 77.83997104294549
163 78.31576175969465 78.37396233312226 78.16966699231824 78.59831925429074 77.81053993146324
164 78.31820460289923 78.389622017674 78.18967450147954 78.54057476753545 77.909086871086
165 78.31695111114597 78.40080919254373 78.16918038663286 78.58960859506294 77.92127443704364
166 78.29683663167484 78.39028391375832 78.20739130004083 78.5764805704985 77.93969062943644
167 78.31218368571174 78.39429410033837 78.22048048101072 78.5855257023059 77.91152076974788
168 78.31219097392653 78.38779131299954 78.19620437694388 78.58307210031349 77.92917152222276
169 78.32052874120657 78.3901950511224 78.19837980167951 78.58509437023532 77.93502300221058
170 78.32153477001435 78.4102303974213 78.1992969436741 78.59635054537344 77.94819811478045
171 78.33745943304154 78.39958742979452 78.18425487595604 78.55828563359535 77.95917022941832
172 78.32104820949704 78.39274889332208 78.2158063946101 78.56190032173134 78.0280184937857
173 78.32332176593883 78.41439883347694 78.20631679474148 78.57762129193613 77.97444268884813
174 78.32066773525985 78.4189927931848 78.23116628834596 78.57129414011152 77.87431240750358
175 78.3376341872728 78.41688955936617 78.21385778977186 78.59490923766937 77.94766897200097
176 78.35589793529388 78.42934945894447 78.22436582606161 78.58607137190987 77.96444722130953
177 78.33374107547517 78.42198752734326 78.22360969276555 78.5930729677837 77.81702874878961
178 78.35702886100054 78.4288520129515 78.25316867472748 78.62976935373511 77.9914743463842
179 78.35482701276305 78.42114190165567 78.2222075688349 78.64967434862689 77.93228249283672
180 78.3695247955867 78.42636646708459 78.24143744801884 78.6152951157095 77.96886080112675
181 78.3478315249854 78.44003579175596 78.23029748318226 78.60572850441368 77.96270912092407
182 78.33110328986457 78.4311076777767 78.25607013684112 78.64931264386047 77.96190531058421
183 78.36297786506779 78.44457117246532 78.27023750870164 78.63703377789713 77.97862261169044
184 78.38105968229368 78.44234660163258 78.21059970681624 78.64831285083605 77.9898834158914
185 78.37735075063287 78.45139050040402 78.25285434963023 78.60533916244734 77.96920812120469
186 78.3791708928959 78.44832698007767 78.2484322255584 78.65883436330483 77.87843160805863
187 78.37278097335658 78.45368647315803 78.25062525734442 78.65033270326678 77.98971088339198
188 78.3652217204295 78.4508508123085 78.2443864386683 78.6567366912996 77.86799909466276
189 78.35833789031106 78.4351210367818 78.24142744568982 78.65867966971881 77.96528876681958
190 78.37890763331865 78.4436303228079 78.28369008953128 78.64215993212932 78.04262199723324
191 78.40417146317188 78.44467825870674 78.26225428532189 78.66085173759198 77.98369537191194
192 78.3964014046046 78.46063703026483 78.29503754861415 78.63257021689891 77.99488659635766
193 78.37116415245936 78.45559882497307 78.25253190749758 78.68241282947973 77.97905001133846
194 78.38326459328883 78.45802799026967 78.25105357543552 78.6459952696476 78.07493679018488
195 78.39659387638105 78.45643907386766 78.27666488215698 78.67909587555282 78.009125984707
196 78.39181232067381 78.4865218509052 78.25691593558 78.66288125923415 78.01598375848351
197 78.37506754275347 78.45886548601611 78.28292663215727 78.66196374792986 78.00539568088145
198 78.39693577397743 78.47084450882792 78.28173654091042 78.70670031317096 77.95844120243862
199 78.38968920979215 78.44347498331177 78.26992169152588 78.68576079510967 77.96830214989643
200 78.40466888238387 78.4517504959316 78.29970680139874 78.67009926907203 77.9718106461628
201 78.40722050104222 78.4665645264252 78.29917367522376 78.69253925898676 78.02293056980027
202 78.40012900250389 78.47699803873638 78.26738859702246 78.69377896993927 77.96722659386066
203 78.38982273266544 78.49131626306149 78.26442145885525 78.70247403072399 78.02977959486795
204 78.40677566392606 78.47613925913494 78.28325433310505 78.65707920067216 78.00981958726024
205 78.40246245020677 78.4910591674288 78.27965875509342 78.70741372958491 77.94902021680822
206 78.4161680407868 78.47360324450659 78.26309642503332 78.72368076298277 78.0397470317388
207 78.39351052707953 78.51393612398078 78.31345684963154 78.68951475474913 77.93715229123725
208 78.4244968392344 78.4831967285637 78.31463706912125 78.76117720422015 78.05791040498109
209 78.43550659618363 78.49760625612413 78.29473796177204 78.74263734316416 78.02706681235551
210 78.4295842892699 78.49337443998392 78.32629146038593 78.72478371328876 78.03705403642714
211 78.42434249638445 78.49780908543445 78.2936836866914 78.74943746884774 78.10652588819988
212 78.41778755337046 78.50863663094813 78.31133537371812 78.76814820745238 78.10640868544549
213 78.42873060045605 78.51895038826396 78.30068702421603 78.77499630193456 78.01097214227153
214 78.42383251950429 78.50809075752984 78.30301302370681 78.754800623233 78.11998519865894
215 78.43756388430424 78.51087819386045 78.30817763041755 78.75336145224 78.07446207372098
216 78.44301737563978 78.51485029040839 78.2961633864414 78.78886740389075 78.06566714892007
217 78.42674444670473 78.51172519158767 78.32267499817242 78.76586887864372 78.06566714892007
218 78.4305516856576 78.50466613395336 78.30743877225979 78.74137554440671 78.03417211651494
219 78.4392382037716 78.52422085253278 78.32696181465221 78.78302174799478 77.97031522384172
220 78.43653097276061 78.53393859255901 78.32662447603792 78.78994078555863 78.05635861785987
221 78.45101571234454 78.52287211774731 78.32740525620062 78.79455541870463 78.0829234388174
222 78.4337740065368 78.52886282613782 78.3187003529093 78.79348151242458 77.99564048922704
223 78.4369162445918 78.51301002985956 78.324115874715 78.79592562289366 78.13408971614831
224 78.45057836806515 78.52289145903919 78.3744118379833 78.73261565649337 77.97426238556355
225 78.4408988717782 78.52803679528506 78.34388925116974 78.796390718375 78.05525851533864
226 78.44075346697711 78.52918295530057 78.33621694439877 78.75903887357903 78.02040629970477
227 78.44578597797066 78.5194579621196 78.34137553049045 78.80892228076362 78.0720638606478
228 78.4333411959898 78.52980907495858 78.31858903903066 78.81318842914041 77.99875284515943
229 78.43711642467576 78.52571931342298 78.34675623169639 78.82286677971723 77.9680196303167
230 78.47173335523934 78.535648308352 78.32738737715374 78.82668668140363 78.04728689864334
231 78.4600727974283 78.52691963335481 78.34596775879717 78.84413343875272 77.96664347596274
232 78.45000407318628 78.55247632336977 78.31941337715915 78.84880473598716 78.03465053768777
233 78.45814002869209 78.53067765383207 78.37401967210238 78.83762964396797 78.10164655841959
234 78.45859753163481 78.52473260901769 78.35348051003345 78.8441219127111 78.01195278454148
235 78.43583075605193 78.52788353242003 78.35321775652994 78.86297948520995 78.09920987344631
236 78.44268400858861 78.55365634690902 78.34901572026138 78.86982552579076 78.07645960292041
237 78.45652459222885 78.53315104164133 78.36353256941482 78.81020315922585 77.96666642471226
238 78.45778279863478 78.54572298873768 78.36287865741566 78.86046853571135 78.00163697341269
239 78.47099138658113 78.55881307360696 78.36832223508911 78.87193346965948 78.05591593657611
240 78.47418597137025 78.55120248669864 78.33864601060635 78.8864789649444 78.14685199621509
241 78.46394040944713 78.55198678447803 78.35304163098584 78.86696170856865 78.02474908903933
242 78.48841057124243 78.5665793598424 78.36857110354295 78.88511895908361 78.09121085874176
243 78.4664111297642 78.52708716892974 78.36441057108686 78.85364247234034 78.04776462562839
244 78.48071635134815 78.57342177467133 78.33710671215223 78.89906876271439 78.06192593575925
245 78.48359971455844 78.56065779478473 78.38328490089009 78.89482207092107 78.0809452257774
246 78.4958132749644 78.55029995497432 78.35279995743062 78.81634223456918 78.19567634208158
247 78.47193183006296 78.58465423688705 78.37658849226169 78.90161083241527 77.98328321074959
248 78.47258276905976 78.57300736988051 78.34891144663533 78.90298090930075 78.0777634908137
249 78.48967885532309 78.58461819291446 78.39228288763192 78.9177383864026 78.17754064616445
250 78.47961932085764 78.55285400767067 78.35084216536356 78.90254454129806 78.19043118758493
251 78.48650259435658 78.55982974174177 78.36058831135 78.91724250995176 78.13682027096336
252 78.497466869763 78.57121426871558 78.38876776775949 78.89441598165214 78.0253929820699
253 78.47368009957941 78.54859353296777 78.42121769490748 78.89064295388957 78.10087691646001
254 78.47830574536933 78.56256148816277 78.36973236011899 78.88264267354495 78.12762703095699
255 78.50382174844546 78.56181327190589 78.36293221567534 78.90943753883055 78.13732390563332
256 78.50222929409782 78.5816664264428 78.36229472922281 78.9155670992019 78.0595736866583
257 78.5133181999574 78.56794941538337 78.38744682341343 78.90293871444423 78.05922166906052
258 78.52327143583584 78.57147848140396 78.39668695628657 78.83173599339912 78.08397743225554
259 78.51407052805239 78.59146839403624 78.38894354088859 78.90733056708162 78.16701201289258
260 78.50544461290292 78.58274967668896 78.4231631771234 78.91606711059906 78.07942387115234
261 78.51635983259106 78.5848067788128 78.40644804176239 78.89732199018344 78.17894134904542
262 78.49349589512963 78.59794312274101 78.39060117908967 78.8554411095687 78.06308563468453
263 78.51599669717103 78.57132396179793 78.39274609993961 78.9172892996956 78.09331568045634
264 78.50095442817891 78.57394789190104 78.40460822218496 78.91593046769486 78.17431853253383
265 78.52095898156597 78.58519770982807 78.38430351859722 78.9437329388825 78.04319087089053
266 78.52468687343725 78.59355427521686 78.42036656965166 78.93298437735837 78.10460306137459
267 78.50491712889189 78.61038809817016 78.4060508648584 78.93371732517905 78.10285193365051
268 78.50748835396774 78.59987940361593 78.38474028196771 78.90962042817242 78.09083723618554
269 78.52160553456409 78.59488718400915 78.40230751211664 78.9265192145488 78.10326343220491
270 78.51833311485329 78.60107867526378 78.42005190218319 78.94820001290425 78.02675446766607
271 78.53901445749575 78.61589174882471 78.40576365818394 78.94313407397044 78.1596950155825
272 78.52476775869849 78.60492531717159 78.4138093362905 78.95678514247209 78.14539908253604
273 78.52767634975459 78.61299331187953 78.43220856303246 78.90859346924927 78.07129682768492
274 78.53302102310391 78.61424454945681 78.41035167232806 78.88488919868874 78.13652542669938
275 78.537177079479 78.5976273355311 78.40338952071252 78.90515258877933 78.11966563129356
276 78.5333914589454 78.59127169977847 78.39686503772161 78.90675400700732 78.11494333587848
277 78.55571052739208 78.62007052245481 78.42736037205701 78.8916644700708 78.22743480931953
278 78.51568100994125 78.62514273525302 78.43598047408196 78.8952874620729 78.16134746559426
279 78.55938826597207 78.61478061271194 78.44067851099831 78.90125980368619 78.20949450814354
280 78.53686554035649 78.64545621178152 78.42683228790281 78.91959695101407 78.14293005725779
281 78.53328039358678 78.65395600934154 78.44269512171884 78.89105836484292 78.20080642743322
282 78.55518560755401 78.64460817472929 78.44473156189531 78.96620813892055 78.2016776823064
283 78.5490729912912 78.6204026827981 78.42265461854095 78.92929312989891 78.1509216295726
284 78.52504794062165 78.63287258044716 78.43022234458866 78.94284736587865 78.22722518169918
285 78.54623874364538 78.63227067971471 78.44431606829806 78.91207225084054 78.18437963873363
286 78.55149602449828 78.62569962155717 78.46676304490796 78.89574331866088 78.24967746040743
287 78.56650958636274 78.64151374971658 78.44753079299494 78.92576167775202 78.20649182060248
288 78.54161819966146 78.63976343113478 78.44588077759735 78.92643227139193 78.04425335276022
289 78.53192394785506 78.61845424483565 78.42956149027809 78.90614889368916 78.22726490087433
290 78.53441984780582 78.61995637489647 78.45660951973893 79.00083718355263 78.2093685778293
291 78.5317966718793 78.62583999965388 78.46126190833533 78.91290597377628 78.21244024491114
292 78.56545909788332 78.63349167711442 78.45955919773597 78.92060098170995 78.23624259054132
293 78.52582123661628 78.6280313569036 78.45385568202187 78.92420114192268 78.22352518421486
294 78.54905934070192 78.64892325685088 78.47223313780003 78.98334023162337 78.08165137626514
295 78.55059197730371 78.6405112971614 78.46851161266517 78.91955688421379 78.22617903286617
296 78.55290798586329 78.64478160380648 78.44773251688063 78.89753721228712 78.22535891591018
297 78.53693625364639 78.63822092799353 78.48215500364512 78.89497308627294 78.23394026192567
298 78.53923193868033 78.62508473896722 78.4730524906433 78.93878304258872 78.22289340430876
299 78.57658563782172 78.67143964974193 78.45836249891991 78.98660243173694 78.04992669575354

==> data/acsincome_bs_16/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 11.076817213379075 12.532240397405172 9.69466883070622 15.229420777279037 7.697341450731697
2 10.42601867937718 10.986893110678146 9.048213272478058 13.252572791259981 6.093304914980137
3 10.381335322690466 11.52436953611829 9.33054497576786 13.748288167172396 7.014183576772186
4 9.811254087898845 10.83435062790631 8.510085339676925 13.751455277257262 4.842976089830586
5 9.948491081590358 11.386110366196403 8.325338472511653 13.745973770389291 5.4685453418552035
6 8.875607671083802 10.07700547554236 8.077571523703348 13.94361489467581 6.296829365480999
7 8.677297131330352 9.965996448187886 7.7043534702161605 12.86043058723337 4.456042656422729
8 8.496365383935746 9.663555653978644 7.620478233102996 11.561730784863615 3.952486120377542
9 8.410269620276079 9.730742152364686 6.959768197308158 12.899948594380367 5.067557005186893
10 8.059447435717331 9.543450658959914 6.350892515567113 12.458944555536673 3.7435310223186953
11 8.534706727821423 9.471017870820454 6.981570757854673 12.21615899118172 5.0112870893496115
12 8.244908838058272 9.625715197230676 7.048501626754536 14.129386476808625 4.921853988758492
13 7.941631100568023 9.14718511880197 6.8789666720958 14.595038714793057 5.0540589103911655
14 8.518599064050019 9.991784072202307 7.275814352266016 14.208015987788652 5.3684076200113475
15 8.414972561477281 10.065469642052852 7.151369876368485 12.46115578939584 5.296812968605703
16 7.8475104764588615 9.387250600194061 6.518728522612355 11.779565261997734 3.3517824841366144
17 8.123198109995787 9.111463186627342 6.927871247811456 11.824598189875374 3.7308288120928177
18 8.072527445644884 9.460565701624777 6.637097327437702 13.84433301298439 4.4785129091747695
19 7.947198590056672 9.490869914030647 6.601123863890458 13.4086485643467 3.5175478686437915
20 7.925014955814071 9.204614069330106 6.62819086063697 11.232822409499214 3.243358539945519
21 8.30200542123341 10.003126838200409 6.925313623963266 12.88599832691982 2.6645854788137733
22 8.308034395110905 9.642003424239133 6.875462402333514 11.777048543739246 1.4879293698673481
23 8.175734088433867 9.369383744704185 6.979786179601968 11.862153519444702 4.571465894817621
24 8.287339469388685 9.415854266011692 7.2630445779279995 11.182967004580735 3.567294306027581
25 7.917231801450093 9.7765691053365 6.363993034707904 13.250615302465347 1.8388087502929598
26 7.378662414045065 9.083964414180166 6.406352022118891 10.589197168595208 4.265969929492157
27 7.904974682388914 9.680667049568635 6.773295134232339 11.653738577565708 3.796551672291075
28 8.043645427523483 9.167756889104266 6.003601306380931 11.969960404080052 2.6744886570758033
29 7.607544978730912 8.966631011974622 6.55616623126863 11.439011147839892 4.589549242693404
30 8.096997867177784 9.22460204234769 6.98846975302965 11.68435803257066 5.250409754386857
31 7.959416777902494 9.048808367848764 6.747511728574906 11.033323774987824 4.051937135427034
32 7.888363544554539 9.391261579710006 6.86247728821256 12.592187364235297 3.9088719040814026
33 7.547993741105668 8.91558836661569 6.565455368113733 12.022209696776505 3.7063909748765154
34 7.750293000901464 8.721341975179241 6.601489538810311 12.217532974404115 4.978625771969271
35 8.152344468690506 9.556719748496686 6.855399709013215 11.853618031263306 2.852174279411204
36 8.038884064478742 8.870097351831559 6.932051599818946 14.368285081515209 4.844900314363899
37 8.12967499120484 9.711276663562142 6.015707840747374 14.598440221981459 3.1348325067171348
38 7.640690220807044 9.541213260347025 6.408521808935395 13.072941626197764 4.575899749742615
39 8.134682265707385 9.485891908986806 7.046980485102833 12.99708982291159 4.125302944183801
40 8.152624096144272 9.42719069588152 6.456735506644549 12.088264107660466 2.3828644454260792
41 7.49776660164914 8.77561449959325 6.509162890687668 11.695895078804252 4.1811559089844765
42 8.854583184353206 9.810657354628407 7.075096660010393 11.530307633989146 3.813388952789634
43 7.853573056407994 9.385430508816604 7.084890553799766 12.629536287658489 4.556864261481708
44 7.75919758859712 9.093919845497432 6.051043966837809 11.218095927855869 2.9635209931664215
45 8.34416006350762 9.580929251754133 7.2411563310280584 11.801469967453828 4.082436459571411
46 7.736172254321026 8.711136020920199 6.259202383499312 11.937398442637813 4.015078299352709
47 8.364725052154057 9.489101368993916 6.814100154615647 13.017179088072051 3.833829948627236
48 8.195078070927797 9.096958293371053 6.897675415137832 12.243973878746155 3.660049201580752
49 8.066754176343428 9.285954680033536 6.698355651134638 11.338221819922323 3.5351328036896486
50 8.534434790948847 9.737528126427922 7.106913410247634 11.940116533281877 3.6524923929133757
51 8.3757603587757 9.309367278261318 7.261397733763273 13.26825744791961 3.4331215850216994
52 8.091108324461715 9.088169538287508 7.150241564659597 12.153283739901957 3.3687671625420106
53 7.948248807970014 9.212759111973472 6.435600276957359 10.669746413465111 3.561908589757902
54 7.817187853793237 9.633386169790752 6.49450643015953 11.288700148658224 3.124316652812155
55 8.485333928979502 9.270584154689903 7.508747301881597 12.908689853912952 4.572352696277199
56 7.962536559181347 8.98442255711595 6.678845973594647 12.733595125832373 3.759474707642396
57 7.765211792545143 9.663964757623525 6.48388127770632 14.343312453038306 2.7330059344652753
58 8.364949257333247 9.240135446907756 6.858550147866552 12.738949362427126 4.24781226573802
59 8.125323762283475 9.20335988761888 7.122023595380046 13.17591666101122 4.602364143679874
60 7.477739697551389 8.814771221068844 6.358213324443333 11.276455374760456 3.5027988047047915
61 7.930736022844883 9.8292277418938 6.6325565531308674 12.511761438917329 4.425762571379684
62 8.216361555533927 9.342010150682198 6.571216004059616 14.3029372070188 4.026483454150102
63 7.939522114610463 9.282808777364055 6.716824053219473 11.663490325637996 3.356169525160642
64 7.550115601386111 8.592775359806724 6.253108500818182 12.936604960727257 3.576200795258935
65 8.104162900699922 9.453869656598016 6.914529569756538 12.449040846743562 4.430545122923327
66 7.674316104349413 9.216653380036508 6.652324243923727 12.211507475588645 4.134129943383449
67 8.157169323016007 9.568652265558967 6.440448947926279 11.85404544944117 4.104505581453258
68 7.759732155360053 9.26320899244219 6.209279268001049 11.306019851260125 4.829533766800244
69 7.6729768899785284 9.4601493263028 6.057168407313823 12.508571383706785 2.5872794928416196
70 8.133006550531642 9.432663616044778 7.071511165643567 12.190815711145863 4.734726937256712
71 7.663400269707866 8.99552086884496 5.639130750230204 11.927019386482076 3.023806289856591
72 8.260240452109345 9.571916040090933 7.029639983588492 12.898225704295058 3.9148572788369336
73 7.884839035766408 8.971348394567059 6.339876053630861 12.211452212766053 4.061572612012405
74 8.30179136643057 9.772458309481188 7.003047075758095 11.518235927342376 3.414236929281161
75 8.10921242960152 9.204124627341917 6.751119124837848 11.865102201712789 4.2237318547599125
76 7.886917873085231 9.829727861454554 6.532343174550075 12.211515769516406 4.289161157930998
77 7.85251793484473 8.724791919728407 6.286866499331149 14.1939933918991 3.3325187991194007
78 8.367111102017443 9.473471088591253 6.761335964111708 11.71569113841663 4.600618863116359
79 7.786299568547451 9.104013938276907 6.71151472561715 10.756023289130926 4.301606737072958
80 8.031335888737457 8.996909956794886 6.790023980178848 13.00015214048346 3.607064926006202
81 7.902223782250763 8.918189667796684 7.048684363951168 11.884335080115113 3.2508965163986185
82 7.832726860653922 9.528511643884993 7.158382716744845 12.989370958122617 3.9017242695633794
83 7.825813190969279 9.276649396277243 6.825419755602314 13.967121149983802 2.2408888830803275
84 8.26764075550362 9.703530257760695 7.0863348630613885 11.677603960776633 4.4416709793754645
85 8.056950674230713 9.517602132410211 6.6032514594662075 13.480039092593746 3.2945467012079206
86 8.29550305045376 9.656661346660677 6.725855171257446 12.004412903416373 5.108199479676438
87 7.549386797750108 8.71909904887981 6.641798671410353 12.586345847938734 4.523800136224011
88 7.47368782233555 9.578352788525475 6.006341434271256 11.470072510783462 3.4915220288402673
89 8.113506186521136 9.370769596889055 6.61069789507461 13.391763350116376 3.8330975922357333
90 8.261320568479572 9.432569365041466 6.7565427862986915 11.816031788888873 3.141134367819727
91 7.953433303326076 8.889131474286366 6.268613007856692 11.52922306429239 2.8303250241989626
92 7.718612570751815 8.65492796956305 6.590212127317525 11.473616268311984 3.5372400310923466
93 8.08035500047951 9.291350528916281 6.059201199890405 13.971059114934153 0.8151767065057005
94 7.717038613532797 9.1224242394675 6.700197542990083 13.75912600728224 4.017534714162357
95 7.88228061046928 9.66337148383527 6.524525700264563 13.565029373800966 4.241764362623552
96 7.288218534599995 9.295466580253647 6.484337718495991 11.961372775379358 3.727360871467504
97 7.541245220278183 9.338619260021604 6.556197454680722 13.984884285004387 3.5093652365094945
98 7.679707783476417 9.02127096245574 6.574030113473618 12.297204179226098 4.2713845697934305
99 7.260635192522085 8.718720610446404 5.861892416912404 11.030599230367011 0.6769427835063319
100 7.315064435539309 9.073897120389969 6.214152337972979 11.888570549773236 3.402793779531474
101 7.198848834876059 9.24317366479444 6.354671876696978 12.878329773809833 3.4025539525061683
102 8.517514034169578 9.989818787209655 7.035152815421788 12.516822939525044 4.045244893639042
103 7.510109923540297 9.064890100465504 6.083942045820024 12.479798788668228 3.7963994598080517
104 8.093027225100915 9.36282160833067 7.1936204032063955 12.439156232855494 4.3622263390441365
105 8.368916663748939 9.118729003010976 7.290288169291502 12.276449475151342 3.1323828178484225
106 8.1243166944773 9.33936457121472 6.7770787256949365 12.4784155807039 3.0522060502453208
107 7.6739682179767525 9.353139207312097 6.240813466681685 13.233481113333031 1.5575340267607514
108 7.636538672737398 8.814566705740038 6.02516989710433 13.758707463932568 1.847579524663559
109 7.492704095936128 8.214718508209184 6.249343644073244 10.143169847466476 3.98889875853522
110 8.401915504442519 9.60485328576257 6.390617091449515 12.327016114334812 4.0706854136935835
111 8.03448503262902 9.711276479203619 6.217622880419492 13.090521535882738 4.0767791881511934
112 7.862841153629316 9.195794145103772 7.074379851497238 13.960299054156303 3.263207069005214
113 7.881060858475462 8.574786158196222 6.229988387304243 11.751594839911247 4.137055009392168
114 7.61620230449535 9.012434006728268 6.141183011820491 12.416701374333275 3.4355791934570528
115 8.301838418754535 9.218359899546138 6.5495374968310305 13.037903174126175 3.334231522056133
116 7.322522689317905 8.910710363593118 6.2054900673568545 12.191614910858668 4.37664369182344
117 7.6016271659252315 8.992617110381238 6.505431748943525 12.486142351510674 2.875134536836506
118 7.697747742549904 9.14841729597085 6.337667706632598 14.057358896074671 4.276923764669502
119 8.35157032284167 10.194290568976903 6.914076307188348 12.681900468115204 4.117692772799794
120 7.472487052868436 8.543848259330112 6.174828241705812 11.393669877636516 3.7781815012173094
121 7.6388030413825 9.587760856546842 6.509707224502365 11.959226758718584 4.180195570896415
122 7.480040012654815 8.54386995041936 6.5002881553837675 10.347085362581913 4.035567683279134
123 7.928174022076076 9.335025242922459 5.913523993725397 11.381861246085027 3.5127073703126106
124 7.219929969344565 8.556901858704215 6.084455117954801 12.502920604953866 1.318657021600593
125 8.186386725438371 9.585677336276476 6.579227680803637 14.123998348538555 3.8839219117321924
126 8.236413235194071 9.004448591112073 6.908752889115789 11.4251914701323 4.048783703968788
127 7.807228729378681 8.795339744071073 6.84056379904119 11.593229522195035 3.9248166473644486
128 7.51617692622602 8.281860977128748 6.148756737768196 12.922701683870203 3.3406647140476573
129 7.7053481254689355 8.743451558280407 6.742265987733117 12.082024257089088 4.146465272274711
130 6.914840304074962 8.496243166269455 5.435933200701713 11.041283202184955 3.0962909002208785
131 7.877256404113807 9.174343326298555 6.971740113710085 11.265843761177903 4.2090989117070725
132 7.864058920477792 9.179300477755074 6.8624705477210215 15.282824809574707 4.6212545128347395
133 8.24247753657422 9.505725702349464 6.455594527362413 11.907633515744312 3.6187237989829866
134 7.960597587840924 9.558197997906918 6.820216381664638 12.113129755960243 2.960333860101054
135 7.359131706147071 8.969128511267533 6.255713667507635 11.457906098294204 2.7999026351341967
136 7.881046478970346 8.904804814449836 6.497804897204314 13.812492843240316 2.4123366826694097
137 7.589458454477176 9.474687420175746 6.210201486624879 13.00150291871989 3.1192192464958772
138 7.16966126994191 8.797174866856523 6.249243117036615 11.802993513757858 3.797216048636906
139 7.482249230537827 8.311400188798764 6.202383208391922 11.816758208705123 4.3729040665860825
140 7.834750817353781 8.921686848042485 6.476014024755335 12.718752275844714 3.746394993193458
141 7.893355208862994 9.507476454901086 6.4895977170934644 12.994421779267668 3.8474688979321643
142 7.957743111880369 9.202809742703787 6.2726403345005135 14.68108235735138 1.3656317204408797
143 6.783916154361462 8.484445346444563 5.946297969990653 12.675667620327294 1.7962154605032297
144 7.615805378756557 8.778534023244404 6.06135330206796 10.982162012431509 1.344886293888249
145 7.683509837008299 8.978691929376842 6.8191153376951394 15.462754994125477 3.126644909438646
146 7.667024816677831 8.856856414479784 5.998169375920504 13.354952069468249 4.035634686052609
147 7.975786635089614 10.308285175157623 6.729159477243858 12.417979365174899 2.826163012525815
148 7.875699066889922 8.972534430286325 6.697130198950187 15.364651528304382 1.7721380113544336
149 7.390393465485214 9.317517635179234 6.744593347770218 12.505249914993069 3.9952031849776692
150 7.415938257908275 8.961270119988162 6.323307637822634 13.705706856840688 3.9235886749513296
151 7.398204002841038 8.882328363953578 6.210571498963544 10.788912026274646 3.6305006079599482
152 7.550445576060618 9.074799504878435 6.669983393217766 11.95858451407462 3.859795303882824
153 7.533628068299798 8.243968649394072 6.292235009156889 11.170252440895315 4.050846625784126
154 7.365651365947329 9.36646616470871 6.626174634763714 12.35916716187459 3.3186471125233026
155 7.644218958165407 9.208268128035744 6.679585951589385 13.50506903649627 3.8415776707284173
156 7.1238961772790415 8.449184580960127 6.145277418254006 12.066447593371647 2.857409060223528
157 7.415017337684942 9.116750350047424 6.155145271632592 12.492962152937956 3.3239390972710585
158 7.728624126721668 8.433057338390359 6.351666723279373 12.404150824471827 2.1973788041794866
159 8.028346934941972 8.57195383776805 7.103425695966541 12.901300304301987 3.914711881234341
160 7.47053332724076 8.556229458617924 6.269545212536923 11.533926003205778 4.719481251481277
161 7.589209176510966 9.5115671677421 5.586852644689563 12.18823438278333 2.880901615739748
162 7.559315511903241 8.539015644218395 6.591056519631602 11.356769064696703 4.649251054917839
163 6.979214419733665 7.683474992713616 6.256112659449325 12.12620010726255 3.6891289673585987
164 7.540177133767086 8.446304578593214 6.592552058824334 11.559480359956956 4.360552522002123
165 7.804919290469084 9.010658708014013 6.78538312337943 13.693988141786239 5.193325930793062
166 8.159178564357132 9.172073379137274 6.353790890107218 12.938473462570766 4.355982738119797
167 7.612983233273585 8.938085913841986 6.535246881769536 11.816303419698526 2.3244731601408124
168 7.708990083216368 9.215445419228878 6.192511933272453 11.816284930924667 2.6635927474877183
169 8.137244484787113 9.147522462438532 5.654400957938146 12.500198083729153 1.9282486388172468
170 7.061784287566489 8.98462774786083 5.559431862858349 12.883691845968729 2.357809491057995
171 7.650855634320932 9.051484381323371 6.7025701115936105 12.235247573083841 2.8040205864798553
172 7.7296811537041865 9.469686906727368 6.143225239020217 13.16156424148224 0.8985820356225569
173 7.769598820336418 9.133803045018217 6.303710359861047 13.687343080431116 3.0290317289856388
174 7.597381959119838 8.74734508328918 6.065206604121419 11.983253388961744 3.551033584164183
175 7.184800541656873 8.234422710271476 5.964243499461286 11.265266244840328 3.898404180812698
176 8.12828253490964 9.609517805308181 6.957455071481269 13.325423113597651 3.6356345478542855
177 7.395524462548552 8.536759255709766 6.257500538862754 13.020863152479144 2.7469992666464575
178 7.162159898180733 8.48371498347074 5.174373131079293 11.475176534983135 1.4566937706452538
179 7.565545120087402 9.144490031948127 6.083656813128687 13.619539333668266 2.8875916614322135
180 7.587255748514114 8.987435981043811 6.426365916799159 12.937788936731465 2.8177116486655884
181 8.011307937608365 9.333326478560243 6.252323258105821 13.370548800815543 2.8048829144188896
182 7.551934306394771 9.678253422351457 6.195157032158319 12.43437058002291 2.2236165018155036
183 7.051235603890033 9.285570154547148 6.39689447528417 11.87643497310307 3.9475888203493668
184 7.314724674822254 8.894457504009969 6.074830190923937 13.78905754642507 2.8106964809743893
185 7.619149149116794 8.808839495746092 6.394766548580826 12.793273095537556 3.0646778021350904
186 7.601316563749711 8.977007392595608 6.280158377943939 12.107768862914662 1.378775072540621
187 8.131675776201302 9.150474573123926 5.991117790763061 12.171532797274134 2.5437209072264917
188 7.263880098484135 8.833636442633324 6.035211541014457 11.683012012126385 3.264833023460713
189 7.623134203575159 9.046432076018633 6.173411125996726 13.963032443437934 4.129840204580157
190 8.213573561751652 9.430644579559859 6.151055874790055 13.054086418756011 2.9455489326333657
191 7.6499151251679685 9.395173350453694 6.537258735274607 12.214018411213893 2.832162153520938
192 7.237324477513988 8.190668571898778 6.030005016872195 11.661126240678579 3.2131610573314875
193 7.9777029266287265 8.958034039416708 6.826481316990309 13.905044423217921 4.274927968285211
194 6.930280521071735 8.783165118599445 6.215233447059166 12.470701772828729 2.5150753996459065
195 7.304938633722112 8.28063967960066 5.588382422211458 11.85299665589933 3.48698045194136
196 7.54147545461305 9.50779423599027 5.890014483698649 11.898650029289948 3.036015806897252
197 7.425640645995484 8.993631054667706 6.318381207533551 11.859205083487671 3.4245530683259613
198 6.900290423349734 8.556956540491274 5.907154206319987 12.80802910150253 3.401027148081677
199 7.014988898928552 9.26652441230939 5.955875497824891 12.83178577800221 3.357290637676495
200 6.957188395615671 9.087270099346398 5.881389998001671 11.470255975626197 2.2202707771702563
201 7.173901007492018 8.225041950528853 5.6943352832171765 11.818491183531883 3.1856717220060506
202 7.9417767350275685 9.002501954526455 6.517884031197048 14.538083744511743 2.1018889849582543
203 7.198560166473963 8.765483722319685 6.095655936354656 11.573074532066377 4.172796330986333
204 7.085449994697017 9.31599193010455 5.795425723868067 11.605052562937427 2.4263952021204265
205 8.054718955041022 9.830887578200795 7.124889295692793 11.91976060904696 4.215961463199119
206 7.400399042850607 8.451090517320635 5.735160818835583 12.887902133428137 3.872965192854526
207 7.194847880254979 8.995868638706076 6.0405951525800425 12.194099039184112 1.8846592511342297
208 7.812240027237321 8.82852781175178 6.398327884700867 14.51138273954842 3.9649206958224785
209 7.686087527710049 8.778751749795527 6.138496916282662 13.582926192997775 4.257199975679904
210 6.729738854591322 8.321285588470525 5.87022448966455 12.06627512047814 4.0944955756592405
211 7.786230789485437 9.283836403608564 6.183170526570985 11.636871537601456 2.429192729806176
212 7.727686834667274 9.524109705643244 6.183928167309786 12.194359029972315 3.156697832439333
213 7.8922914532746855 8.889981336367518 6.875454482697924 13.07317757719812 4.113252664927565
214 6.9316676211811945 9.15228921119623 5.682651999937103 11.785312824334765 3.324750551718693
215 7.4459261127457985 8.881658040117948 5.812478154582565 12.407659060136526 2.165215227683019
216 7.581024085620078 8.71220359935295 5.844495106875996 12.177163363849756 2.2850374763233567
217 7.186883353978672 8.26470685190166 6.007586716871266 13.64392640219747 2.9576456781047686
218 7.494234004057303 8.74216782483424 6.417707175580449 12.334993070015857 2.9032933190294403
219 7.2300667053201515 8.612833526283657 6.062305227887944 12.655950982009475 3.720807489302852
220 7.501274621199473 8.79244741507885 6.276092676371885 12.67621068573605 4.281679709732638
221 6.792565596372395 8.447399000003308 5.815847908002249 12.230292176545612 2.339933044512482
222 7.599472876156231 9.610465055230499 6.199650607800472 11.968994906320999 1.8100901076935128
223 7.539270427410326 8.82274545579819 6.39232725966753 11.493965857464094 2.253167389201223
224 7.655530975046567 9.12957183893863 5.98360096306728 12.380706708557113 2.9115562671131565
225 7.647574106127911 8.79330937851792 6.268751573455113 11.616389226489407 3.6349393029013313
226 8.51084275114168 9.633966814437 6.446334795242402 15.099689302938932 3.722577615851351
227 7.755316258602637 9.354860747653882 6.818207979970313 12.44754828697743 3.5585865938844026
228 7.799911822116464 9.138167259767009 5.985393601585969 12.994120742067144 2.7915643332346045
229 8.219317463849574 9.478466480430974 6.349429510590886 12.231025552267658 2.954483670215634
230 7.897627654563693 9.375433264660447 6.2118760494072225 13.581406632308807 3.444409565487458
231 7.848803539089941 9.25260447974896 6.072483794954524 14.839132233612782 1.3292721491573136
232 7.839796708640676 9.082135151915274 6.134176409915251 11.74006262390883 2.005765770359896
233 7.712135729329544 9.822355783536405 5.853063944128577 11.604279838222403 3.3934594750592644
234 7.7110014720148214 9.551302994368084 6.3348174739280605 11.932101010658181 2.9443563115529066
235 7.250092643950637 7.936593651435578 6.129293872765603 11.156533240522332 2.4485302126649415
236 7.659229111453345 8.913350645540163 6.670701834569018 13.375877678296142 3.199432950246435
237 7.408832335878345 8.932161289385881 5.93423106147274 11.86678350214826 2.6388338836027785
238 6.794925488347157 8.848369732788083 5.679671308613944 12.50946502608954 2.5427643873247625
239 7.402999430815763 8.579901485519725 5.557945265897675 11.993138171844262 3.2858381770268412
240 7.524847788325583 9.109651302413406 5.826075432654946 13.390493822888553 2.483373712848083
241 7.70476576194919 9.708000331770371 6.294738833234903 11.89297832977062 3.1521383391792916
242 7.471104543571367 8.618547072857316 5.868402083574001 11.82079769910519 3.3178071101807385
243 7.347952825765246 8.671311235036546 5.8387138895481545 12.330927051837829 3.24938222566509
244 7.245740382706497 7.927379776080335 5.56345935529059 10.019072863512216 3.7044827791546844
245 7.995468163673724 9.228076320693994 6.210484114580142 10.652532458693672 3.530569083947399
246 7.168046489032704 8.93040632761518 5.83341501796348 12.732154645948812 3.6334638434255826
247 7.062436693968795 9.032075471341546 5.89040331883509 13.66372827852489 3.579516976251587
248 7.921509366145177 8.743808100497839 6.780238194415872 10.257609771425308 4.181908117461215
249 7.40102821232062 8.847630666405774 6.160458736887046 12.080679205455205 1.9684993428445234
250 7.383579914008033 8.505343385815511 6.46319191479094 13.678143233275392 4.13543147096954
251 6.831436398427339 7.890758008037834 5.780904783786114 11.529243538858482 3.7127527640118756
252 7.645658946869152 9.453165741307771 6.283980950240573 12.741644495087895 3.192192680011996
253 7.541023543374038 8.704327742078139 6.285016231781636 12.80538854463274 2.682476408374748
254 7.178019812906532 9.111330016909722 5.428143137129112 13.135544730557038 3.071040643720001
255 7.336291652427365 8.246577324151332 6.342610162947998 12.537906602208205 2.7807865538718888
256 7.818490089454805 9.244509099681498 6.026782592080746 13.171259980748767 2.701064878403239
257 7.1639943346421875 8.554351948906247 5.923669817452163 12.712607139636278 3.300435402663779
258 7.139935606669345 8.939086351049891 5.897169400722367 11.62341619350307 0.8038956094065269
259 7.840751725723752 9.437757722262191 5.900576247275074 11.897480447362083 3.5306913614969444
260 7.2265623546803655 8.595193156137423 6.252131219692593 11.927313281649312 1.5842070301069586
261 7.798243423056054 8.714075725082166 6.386387612550788 13.495221917137773 2.722638381069266
262 7.714683201784206 9.124976486250361 6.51094507878247 12.195013137798288 2.8272704342845
263 7.469475130236672 8.375940538574024 6.180255963261548 10.724034877286286 3.6957543162058073
264 7.761148036413443 8.903587576219984 6.339152943417357 12.622401019274083 2.4007488847306053
265 7.651101382955651 9.353730284250474 6.498077821711043 12.838526028430481 4.213919260063009
266 7.37617919262632 8.948177595683353 6.130209959077109 14.207922249370647 3.6771586123481512
267 7.8949201981146695 8.789224455881499 6.229265185284183 13.157842176341106 2.4778763862364386
268 6.856135216677972 8.976366847750075 5.403426220505938 13.250006669882703 1.767848936127546
269 7.895561197513638 8.848355292849108 6.261646043715827 11.819045590744597 3.9768093431178055
270 8.130723542798506 9.001948812857535 7.053291053663796 11.311258053736218 4.390392438646367
271 7.014649068571568 7.733457514896784 5.59568385560032 11.557364196545837 3.06830609043961
272 7.118494650900114 8.689024944053651 6.045292472858309 12.979310503659452 3.605803190897877
273 7.856587002043984 9.030875758938961 5.9873688279464865 12.804161412017162 3.2576099109328975
274 6.668632107287841 8.330760278295989 5.59663535842834 11.33888782425875 1.8307813928200702
275 7.114978467306078 8.867729173206275 5.504618977343501 11.602715019786597 3.087359420336322
276 7.539116667565384 9.251373600874892 6.173476627314254 15.533611366506312 2.057076848572449
277 8.031379117605992 9.444058507326822 6.15026913367075 12.145068638657627 2.7094076639915423
278 7.900892385064639 9.185663895409382 6.366124938421998 13.1897717095001 2.9561788259806225
279 7.1333511248813855 9.079587022040325 5.8297408913493936 12.754115605709737 3.082348482325059
280 7.871887644670545 8.779081647341751 6.225885383154225 10.99322309658909 1.8603862031390888
281 7.503052791659371 8.552733601483217 5.819560962084283 12.11132528461413 2.996937523514069
282 7.215948036165944 9.228063116358257 6.199228827895379 13.458336122140693 1.6821911089707777
283 7.351896352883653 8.955882847639334 5.722135567838042 12.173362811510088 3.8579179973010636
284 7.764349255174205 8.9679366299737 6.0071452124769165 12.317068697505679 3.2711276979424135
285 7.143587354041609 9.132772456505966 5.665461953202044 12.877481252783207 1.9753331779285899
286 7.6367105209062505 8.81190113361965 5.419197985741146 12.332331992724509 3.6013429325099793
287 8.351641118103977 9.471576341251184 6.65658704083498 13.020608219898511 3.175970366241619
288 7.690609599724476 9.638111482675722 6.476985468526218 11.239956475163916 3.807904409786041
289 7.763637762810157 8.790838580687224 6.1949043786431 11.05901484054875 3.2041425289620964
290 7.597206594775292 9.01633057134901 6.098457434737183 12.353205352585965 3.0978065621540374
291 7.1000579266079065 8.34041583142976 6.278557103292732 13.695179840301414 0.9001566062419253
292 7.046849208136891 8.797320293331497 5.830322121881161 13.175102171450142 3.0071840311922906
293 7.487772608831495 8.96199470819403 6.144165260071999 12.060963021222863 3.117622983970916
294 7.577028338150022 8.842237335652129 6.446054770259846 10.933275109280881 2.2682351910723404
295 7.081680676985275 8.968799657085299 6.055743513032304 12.231968428528708 3.273578328825058
296 7.087383903041987 9.335665665740159 6.023518935300176 13.961753389758998 1.9415595014640283
297 7.299276772241303 8.705901276485257 6.111572493978651 10.503268050062612 3.3203689265240617
298 7.406984532287586 8.961499814172639 6.478859260783993 12.328660220295129 2.468491637792894
299 6.6178389196017315 8.330790787791836 5.267565306091156 12.72743808781313 2.497016670591083

==> data/acsincome_bs_16/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 12.253697788976565 12.806776229993435 11.683087313703517 13.976636545361199 11.105850591825966
2 5.780399725368968 6.299158854106631 5.449249490479998 6.880151422868877 4.584389642761821
3 10.670095511243403 11.18769762986188 10.32028094570547 12.205093535248746 9.464684017383956
4 8.943386636685748 9.27996441492985 8.573402069272039 10.482258299424373 7.245025013961012
5 10.054127915424578 10.540229717561523 9.831762224683647 11.507767337814117 8.953062710924211
6 9.371508911422403 9.757236619928628 9.071126086613745 10.665969474797276 8.423838317314338
7 8.349633943518157 8.591463052221487 7.950198975853487 9.414370705036886 7.146506001874325
8 8.080371262433868 8.530780987286526 7.80678313238171 9.164796560032459 6.871467418332291
9 7.140292721187455 7.46541263239042 6.857275774656279 8.428383666966484 5.852043588838435
10 6.062796647692805 6.340063030119211 5.676808336779298 6.934786395160446 4.739531015426361
11 8.350945081888842 8.449713000455882 8.179961738415876 9.031312511047085 7.378620544275489
12 7.586028298925344 7.8368340747994 7.279973687450646 9.029146571696243 6.681323742513362
13 6.277436885530198 6.532046957006527 5.904552750107696 7.07182791856641 5.537862031000499
14 7.705955634486489 7.908956885326844 7.516038898964246 8.586154902287312 6.9954127423117445
15 11.336342821236766 11.631579999243588 11.103793394778489 11.95151071130362 10.450463228095733
16 5.020118070944221 5.331329365814344 4.6458791530116645 5.7895055558032125 4.135883148332548
17 7.9701301058598055 8.205905337744932 7.672271628794645 9.02935748944115 7.05954671550489
18 7.4585626799899245 7.8508771105110675 7.189519977177866 8.52751333301343 6.4964322666983865
19 6.949820205503587 7.260182421104191 6.499942025805188 7.846253996029542 5.88803508564345
20 6.044496642673698 6.43357442408935 5.7536816075576045 7.309981742038247 4.892885384986112
21 6.693574846644102 6.945099862789309 6.254743072552791 8.009398996523833 5.749963856374006
22 10.819751605070966 11.110908178846874 10.628086739834558 11.698717572122282 10.007323823180327
23 7.535299148480176 7.772268275775388 7.291681613622715 8.418200818255011 6.9413279766757485
24 8.000099003595999 8.248382902413848 7.78479675518827 9.342133477287417 6.86748223835275
25 8.448480674463218 8.735131809707182 8.160698969301507 9.092894683360411 7.611031057056998
26 6.760814288918576 7.068053195601536 6.509405127154304 7.737719628410034 5.52753662557468
27 11.10568785807904 11.315165615624899 10.863440715066437 12.115770041559795 9.945573911498064
28 8.390863100481745 8.509515902703104 7.791536200148509 9.117965259512342 6.59668259132651
29 6.1964757196951314 6.49855609125208 5.936370780665099 7.070472480327991 5.2691465955877925
30 9.364890790427435 9.637654671756696 8.907557065617796 10.630609625518574 8.006074953288621
31 9.653815364529411 9.977224217705007 9.46640821448417 10.386240992167316 9.05929326906368
32 8.060179530155184 8.327988304244244 7.820564426036611 8.893932257950837 7.288922429582385
33 8.333435404735113 8.525661622349316 8.125163605012187 9.284449463864334 7.46262906584489
34 7.789114613322181 7.9904165877632725 7.57869701714777 8.513761593017739 6.7709821512238495
35 8.790636122463683 9.098035087408498 8.503161855978561 9.76832863073919 7.747279880490235
36 5.725710213996663 5.981368052254325 5.464664525168661 6.5088467174319655 4.79431557088388
37 3.544927320974449 3.7275394722921584 3.2865313243680516 4.273700705153171 2.790884761280342
38 9.67838220415193 9.981444618209084 9.274647597564872 10.709702307739889 8.500700339763192
39 6.644610539468843 6.9120400741517845 6.233347435437891 7.5449175975297695 5.276468354713608
40 6.400643587871814 6.595637370539311 6.204639285669271 6.964500391657735 5.86843092699993
41 6.163464698016069 6.348553508354969 5.828338734526825 6.76092071358908 5.360434641696495
42 6.610054556710413 6.910715580671707 6.222975417501326 7.5486034401058415 5.216995078047108
43 9.843782943420045 10.016176366715346 9.502606013171185 10.689712728828365 8.78806946149827
44 3.473745357260241 3.943837987250469 3.1169478766048 4.449696335400781 2.129833658398608
45 8.583824603700563 8.816950470750387 8.289673215126246 9.491844817982868 7.699615359661294
46 6.539086904029601 6.826982686463928 6.351957361789104 7.155131305299172 5.729618946521716
47 6.360359682843699 6.710890731105587 6.135309970996068 7.325394862337875 5.072156475732169
48 7.9292798427160225 8.40131901214148 7.619689171157631 8.90993083089398 7.046305088216649
49 9.982084210674396 10.132159903524986 9.754964002290247 10.925459257742121 9.163118921069481
50 9.32869420410723 9.674514880868447 9.083636141538769 10.244976790750332 8.433728894570654
51 7.86069519041081 8.049785626324326 7.669578168825876 8.674436604912817 6.942282983687162
52 11.153440198921658 11.392753680023903 10.89751765016242 11.669911358064574 10.402244524987065
53 7.494592710300429 7.7013802756403305 7.233698386426892 8.389191014789883 6.6924463822125375
54 9.856831833566122 10.159121346197935 9.70399472826669 10.673809991824466 9.109704034680888
55 8.070571613175403 8.346604628608896 7.773632010204208 8.91225986306884 6.529065539436623
56 8.986845534510572 9.201000970084007 8.836961420860872 9.84814873645232 7.779149348083145
57 6.613090652309782 6.872393780245149 6.318640436571682 7.403370178118148 5.782710463849809
58 11.02180084266459 11.389277080233137 10.665583005345212 11.857200892014172 10.033833139793664
59 9.840185674485273 10.078921194700639 9.620635761735052 10.804802488672333 8.599411781725069
60 6.811814330392288 6.999636331565781 6.554481843054768 7.450571229911055 5.749537942955629
61 9.537816230757747 9.820967607990047 9.27629551306277 10.341712917969875 8.47493126288694
62 6.1473769049991525 6.484959557430425 5.813123928430942 6.950814224584918 4.948537696224564
63 9.82299446492591 10.018013538715154 9.595614404671661 10.79565018541206 9.005995905534544
64 8.888056688886234 9.176841920185742 8.669435401512432 9.57286121332483 8.336354056493663
65 12.066582396084378 12.321634307132278 11.817774369403907 12.68394528331767 11.358667337265056
66 7.556607002945845 7.817994861923087 6.950049873449194 8.606839377561833 6.1946607662893864
67 10.460028592699228 10.758980603951017 10.257873973196045 11.409553567366402 9.634588528199416
68 5.738625301521743 5.936129686506479 5.559142732565202 6.350548334597216 5.172077087909462
69 10.349130412865982 10.5995003939215 10.057088896526084 11.527881568455681 9.203525876666632
70 11.30536427420122 11.589465651685316 10.949948498278719 12.017889854408649 10.457885364596335
71 4.6370728722808146 4.817242143587642 4.349128814685202 5.874210838858739 3.6363541648353648
72 6.62705339162722 6.870651323134803 6.364271563534077 7.25599082028575 5.504663225867949
73 8.718666008054642 9.076464612151824 8.478707083802233 9.477048515923183 7.897280043092536
74 8.260661983195465 8.481403416976063 7.908757636318219 9.234593380434683 7.354807896543522
75 6.4745809997098185 6.767197037371707 6.19133261488267 7.258309757482202 5.600440317917419
76 6.779798947251766 7.155397660123853 6.378054193812267 7.448378396790768 5.454347519498655
77 5.4769253415927945 5.895064960945702 5.07398511132218 6.622158424989053 4.16106883476999
78 8.574667558333996 8.855979662678823 8.201095738421435 9.587798605909144 6.649850350321401
79 7.964215285261983 8.183825353254042 7.647757039275659 9.180072522281343 7.154627787924434
80 8.493060448505465 8.70825875644667 8.251993081379142 9.411336765909637 7.563286323697023
81 5.935352043578675 6.15835466623912 5.666245658428313 6.6882426551916705 5.358332619728118
82 7.935001956941925 8.202150888315888 7.668059461039244 9.313959443815982 6.494991234365262
83 9.032594939497434 9.43411402124867 8.70398684140377 10.159962845501925 7.864465015273623
84 8.740919894595159 9.150641303833734 8.419517916428216 9.508043765296993 7.9587302320820115
85 11.155454316619835 11.44814561260324 10.76912685063955 11.925461519074462 10.462579854316154
86 6.272255618515114 6.496574314471451 5.999548720567132 7.0472397451868565 5.523942246765613
87 7.427987789557971 7.628861625280984 7.052941262325083 8.185068485501187 6.143985164177244
88 4.9987209392002505 5.299573635899494 4.773591308999099 5.565885918409634 4.307706469421774
89 6.81627543845439 7.048027861355067 6.49675468504909 7.6457620388448975 5.616858332177357
90 9.390468502026476 9.676814754042192 9.137350760660485 10.545076789620927 8.35625934991533
91 10.273015282856564 10.597961829373203 9.97054970179474 11.105672237030618 9.502471873062532
92 8.50922004618128 8.876164715576806 8.262277527255417 9.443202194264897 7.684023153311176
93 7.3929140604890495 7.672394732359315 7.077051699829961 8.261131787013042 6.173487824760506
94 7.516954262483267 7.777729739098101 7.138047797156729 8.579759961946912 6.671960132752715
95 6.106400059124878 6.322204091598088 5.646280921130094 6.878676494912892 4.7528753466423375
96 7.845540470677954 8.197585840472962 7.506802230978415 8.51457148258097 6.716646322617848
97 8.628776549161504 8.884172531074569 8.38636956625118 9.684322050973842 7.978075766681733
98 9.374869528864336 9.595982218972184 9.050039871655501 10.084363725619077 8.459620102611733
99 7.93006152613754 8.179207067656527 7.577441698428014 8.973957145700803 7.063016428847671
100 5.301187984948102 5.5742865646091815 4.957896121593013 6.387944026698469 3.8936211197527077
101 7.775049682072736 8.059651631818952 7.504088342334766 8.861946300767853 7.078638603217134
102 4.830152690242444 5.069789279015008 4.6375528469866225 5.5228784817690855 3.7238765618431606
103 3.555462978582039 3.73062623661173 3.0437108146837013 4.767294558009298 2.261020858382998
104 7.97092252915549 8.211801329943022 7.784905081215448 8.942487998054158 7.406631135549584
105 10.363873553298731 10.920925386048765 9.854115072348774 12.196072350309944 9.064393325380788
106 9.287542616338008 9.657823440767755 9.009495702437029 9.945494838790356 8.433917858940966
107 7.958455835835471 8.286075762857639 7.732079892720524 8.695850542159791 6.816153682988797
108 7.804868227810397 8.041407020079879 7.441399340889564 8.586502662310041 7.147422487857592
109 7.137900990514183 7.328526699894784 6.87901367436471 7.756880683588793 6.0938221017336005
110 9.672107737645767 9.898948149520868 9.374460446045376 10.706902878018735 8.713212306170483
111 10.19555786728272 10.633479471622298 9.853818894335674 11.4938057523023 9.426988337245369
112 6.518892988120159 6.750722887341785 6.156499102818838 7.555248539336415 5.622778432289631
113 9.088253446223067 9.418719257353864 8.944796338494207 10.28850403337873 8.320765239684606
114 9.09098079397435 9.302115770477656 8.760353525778697 9.94459331456524 8.278848677682141
115 5.834311297146599 6.067598631603156 5.535654141143201 6.4771124842074865 4.94059336380502
116 6.557203886082079 6.8055624377152455 6.2258609386806985 7.617230246082624 5.289527286201015
117 9.11565593526734 9.45356699249042 8.731619940905654 10.13796217542432 8.101474422728753
118 4.086101479593985 4.419435930091531 3.695711248075192 4.896327964478781 2.955993735253422
119 11.560050730785052 11.89913883348852 10.973738784830733 13.471261423827812 10.38348862001163
120 8.647170163675291 8.921298996611789 8.355582227338767 9.280061867711057 7.754495610995868
121 4.666867202432055 4.811997766481609 4.396363589872617 5.572365510889456 3.2514369417715736
122 9.039243158351805 9.278811972633711 8.605092954442256 10.635045516755943 8.043753517595016
123 5.282967064211953 5.486304329194947 5.005976122947211 6.156705305217246 4.2581462974826785
124 8.281515057174989 8.612860717812634 8.123917011913786 9.210231156986318 7.561326139409818
125 10.30515797961139 10.574982648212913 9.989854829525285 11.16376844890635 9.112526585594951
126 11.335514089069946 11.580720613850085 11.202720306947192 12.119316508883458 10.346228213401881
127 7.822762129588627 7.9247344490149825 7.592482899253306 8.858077235535857 7.169155635159358
128 12.819527180676552 13.3199563985251 12.37171329669193 13.852352921836845 11.858814734204765
129 6.101493003315037 6.482973827602428 5.538335920547993 7.71725749698472 4.844817604418153
130 7.039418558311419 7.311559733209741 6.83330720295048 8.23022910034346 6.180932656432875
131 7.3740692951108535 8.053701394788485 7.01110815401378 8.815918960193933 6.294440001134499
132 8.378833339070418 8.75608284165694 8.090731982000676 9.295285718736993 7.48970825119335
133 9.537443660471203 9.880021698834216 9.21781574451932 10.591318279476681 8.559733278885645
134 7.668882470229525 7.867451708278753 7.366182921941521 8.743653461061083 6.3708625538390535
135 9.052939502838132 9.441405537746714 8.649565692081833 10.066983258256172 8.328404845097959
136 9.29725996764623 9.49727495834199 8.937039809563208 10.18879275629669 8.235320036756054
137 9.114540848729511 9.404459229254691 8.952650877549551 10.04821594819079 8.200992081397317
138 8.444538453872521 8.733529779401097 8.218870387042353 9.222164962491396 7.624310111431444
139 7.289375675349437 7.649118823348737 6.943366294897884 8.162383249359749 5.990259172711424
140 9.570385285185646 9.879467524196667 9.344102075774558 10.406047625261966 8.568965804700992
141 10.326726350472658 10.619687089984605 10.03647307708816 11.261752828067543 9.083123619210626
142 7.121649748347252 7.32757897992133 6.718230088767646 7.967192369913224 6.011805798740681
143 7.103847520446202 7.334582129111582 6.708192511711223 8.359475600814738 5.8045075787525855
144 6.665014724961254 6.94450397416399 6.196837195134987 7.609621256069245 5.625399507156782
145 11.484648027386694 11.714903337515953 11.193576375427646 12.496381094524336 10.562475634689878
146 7.960012584390279 8.312975749200287 7.716916128426001 9.034457290775574 6.812904675690408
147 6.607031841515555 6.892959673465757 6.175052156494491 7.767678738896193 4.6756841368812365
148 6.640496176480445 6.977170531844433 6.374414117872445 7.655115521228718 5.537250252751116
149 8.516480904111745 9.049761208239095 8.236154194082598 9.754647880308129 7.2456346603899355
150 10.370281378814987 10.72866736736528 10.132128545417224 11.59672235242978 9.04642426319969
151 8.418476119241024 8.601625130274316 7.955309389221859 9.49658050639915 7.404535230560855
152 7.997130595059595 8.221254888189058 7.730130278995975 8.829481538458559 6.683743445053583
153 10.600142876823002 10.90761836126221 10.169934891304246 11.715533917283027 9.698734649393646
154 6.670033143294791 7.113743216368033 6.359455937486454 8.098412575801865 5.1091789234469225
155 8.030425692957452 8.316192881371267 7.674877948462866 8.966871697876854 7.108632031138133
156 6.622379229096262 6.835102002919413 6.328200675496348 7.176935298850153 5.64225662574309
157 9.847337545461738 10.386311349262277 9.47400201907198 11.011021486809277 8.84895115572371
158 9.733912485131626 9.920746311567147 9.520902237795664 10.86680967384939 8.908244153949129
159 8.257209608671168 8.543938874404173 8.005057905921202 9.218812866365585 7.356970882585512
160 7.918313729212658 8.185078313768539 7.626717659061215 8.725547860781205 7.073947758715381
161 9.32833768253498 9.76521846970541 9.112143961247138 10.697158561195014 8.28264269936102
162 10.076995303477947 10.398657800404921 9.72433138897612 11.3911462430642 9.01893104293924
163 6.126837763331702 6.389385651597921 5.851625233224315 6.848864130255121 5.026727643763975
164 5.151820241084856 5.426271878837462 4.875013784912662 6.315669554887869 4.044271796600145
165 6.531204003755427 6.769913789435349 6.2802995398700485 7.4663370524369235 5.670643528460034
166 10.562190035150362 11.002543645601683 10.052797606469916 11.464507576501912 9.19938996644561
167 8.631374461132296 8.809527936161338 8.267548164345184 9.662101785768446 7.628779217700266
168 7.663499520343516 7.936013352719961 7.32319048081205 8.69038036156156 6.429159774307173
169 6.403005163536381 6.705932240314947 6.1114320072442965 8.082046491607125 5.599811724589459
170 6.57462956711306 6.965758287395451 5.867409222732273 7.573163848060424 5.020844878247699
171 8.3245794230332 8.625895755062455 8.151714454949648 9.304185708768694 7.520657633407284
172 9.426426038931691 9.724435091365173 9.186780089788991 10.637775334916016 8.39988525479708
173 10.907418620413363 11.186667613110147 10.647815522909736 12.55856576889181 9.733020301910134
174 9.130401579437336 9.485362345791776 8.764931028783998 10.457164149792025 7.785205685937818
175 10.246423615995926 10.689859289767046 9.94509651424857 11.762627623811841 8.984065154204245
176 5.993385415180573 6.330106980144775 5.6326636878289555 7.6432220657715195 4.68905655161069
177 8.162527131649606 8.40131350008801 7.938116615823652 9.558646356856498 7.216215887539208
178 5.817029653038703 6.089714527988891 5.399260007336646 6.714417689405669 4.652803876232525
179 9.861807041786989 10.2446686464878 9.369023048965332 11.017972240007543 8.756077571595815
180 8.496370365442708 9.010976606336346 8.276875477670794 9.847912123228344 6.919339135275607
181 6.7611720521958185 6.944142340672281 6.348784501595103 7.447310027039583 5.972478500263723
182 4.3042850419037855 4.804593343377592 3.8652467011621425 5.5926235411927125 3.1310643049210607
183 6.993707853689028 7.210575699384372 6.526578437192449 8.041486670397344 5.823796921160482
184 7.088487815386638 7.302834794467313 6.81537964987028 8.09427822905033 5.747972283818141
185 8.60850888187993 8.945122946110734 8.23247882253893 9.347528132785252 7.561301968774547
186 8.595962089432831 8.90285412040432 8.272865032434272 10.29322653070722 7.771050161097652
187 8.161300573130319 8.483252294889144 7.946638807034017 9.057156250792813 7.518311612281428
188 11.023620972842615 11.251581719797693 10.596137506134934 12.111368698406105 10.003179276131547
189 6.516693779196638 6.8323251824738644 6.173455114373248 7.905757597612858 5.353004631179662
190 7.55017649177095 7.792971957066586 7.279670192643142 8.314373955009065 6.35538979773221
191 7.05273467307693 7.322507979221042 6.746931573374616 8.147927408972901 6.392707614427071
192 9.449811454640546 9.80688025094474 9.068157989060225 10.897786006888373 7.679437093519461
193 8.753003599652866 9.183358019763308 8.569582056605022 10.104945381740672 7.916485450045102
194 5.307884773306492 5.5994729533288465 4.900339643602799 6.563403197316806 3.850965969999394
195 8.52844791564625 8.966779113161984 8.177381400396595 9.35906743382436 7.685006884497682
196 7.573235231179442 7.792289544037363 7.395064559710134 8.60007841411117 6.622649419788655
197 8.711732872625408 8.87847056351658 8.377681787630232 9.706265910774976 7.635402137869908
198 6.425186677314813 6.661742259861441 6.1951217504571385 7.367951137726251 5.566295474146793
199 5.725285340923367 5.986709507346575 5.51635035007184 6.695480382486519 4.897899390832972
200 9.110354224166258 9.402194180450925 8.925427214963982 10.411674164704216 8.410940705054866
201 6.020270013742409 6.424519774068736 5.475765526528091 7.503117178905507 4.292023292949343
202 12.035443502933797 12.400957033344573 11.33495977440014 14.183239811622514 10.450043239416793
203 4.536994555964947 4.8853253328814095 4.206662614045966 5.836196483386938 3.6029970338239763
204 9.3498350979136 9.597299964855251 9.207348069332951 10.150355719483859 8.67935854853683
205 8.753316769425176 9.058674901110232 8.366063221374732 9.942707854268704 7.549444891056437
206 9.260844671761344 9.650065771230757 8.941616434330513 10.230494503243008 7.9675577295061
207 6.283782340994658 6.546113689680519 6.017355640134206 7.531105461293435 5.533880298970415
208 8.147907189690581 8.390011262639668 7.728872143417513 9.50590337792999 6.854869204543271
209 5.42202733913898 5.767971335414969 4.964778071123391 6.829072074261884 3.8561473451912396
210 7.100045935407083 7.331149861898412 6.926267680816016 7.910160964434223 6.09216408456388
211 4.36756015260033 4.796215609290531 3.953529222125913 5.8147866638371974 2.9786951500831242
212 8.078344404705831 8.35861682018081 7.750296639651983 8.959203097077193 6.630332097751862
213 6.615017345053977 7.081364471183104 6.265181663915487 7.6316863491602325 5.223384596775994
214 4.1227001888222405 4.677276367354857 3.4970550693125655 6.121982420992651 2.242205210116377
215 6.831108956574871 7.239549610387504 6.645785950386429 8.002829703959497 5.088258979167587
216 4.5385336164035355 4.822543813748626 4.172038632824391 5.742551047460178 2.981672396805653
217 8.384023086769533 8.64116077885512 8.043923321201163 9.258568723174326 7.207435503347194
218 12.229509362347327 12.599608835307611 11.752791640253072 13.506625250682536 10.478239870449253
219 9.183415027177851 9.70834404210254 8.933226157293264 10.858630920809347 8.280267834108082
220 5.1117348150930795 5.497429327370469 4.591124917548143 6.102387668612537 3.0073699085762144
221 8.477827014695276 9.00130933590706 8.158733108059407 10.180555648239103 6.50635941745569
222 11.818230164379855 12.319912240503623 11.438928937338664 12.817260300496033 10.237590040355409
223 7.161470497355099 7.431708147048006 6.857907886217579 8.449767130530061 6.169386948294685
224 10.272697947875418 10.52736158184221 9.968860758339206 10.88378892709257 8.953900742706795
225 8.454551921525141 8.783915192439132 8.202209939878765 9.346910237828164 7.444053828996046
226 8.979450891841697 9.477905542842427 8.598305747544401 10.20945089877179 7.819629792585975
227 7.781150256551419 8.253789394733694 7.54687751890588 8.891192473310682 6.707192518554833
228 7.615398869616134 8.162926879199425 7.130885189323886 9.366988442963446 6.259370599404539
229 8.298690656119764 8.526021577230352 8.063662199971331 9.174500097317907 7.445059146121101
230 8.9174298190466 9.235605207447662 8.584819596341601 10.172410476552587 7.396834289873852
231 11.609129424274482 12.38106338838344 11.059168936713448 13.250099522647702 10.178744356322596
232 5.2126368403360335 5.529654234271666 4.918164400976227 6.268117613119509 4.21640123880998
233 5.448016377404536 5.763341969528943 5.054879977240671 6.312419410115237 4.124452981775463
234 7.763407951746523 7.9477342807972775 7.38207295396243 8.820605529442595 6.391911192673009
235 5.487885771457663 5.6470764012450765 5.146985119714351 6.581178707715431 4.710550814713453
236 7.920185712486611 8.207998189457914 7.588479011556766 8.91144911404651 6.731002070838618
237 9.765341755016811 10.05314458174028 9.545887843460466 10.690713001474506 9.029329013503459
238 12.340676183432361 12.824144694904053 11.78840551834955 13.726177053430904 10.795735335235511
239 5.280245584765492 5.572736668779026 5.102326850613391 6.300328974554908 4.178494485573029
240 6.742093496323414 7.070975918209156 6.222503911077358 7.9084194500298315 4.974666781356054
241 9.940883299275388 10.13903940628099 9.662013450000595 11.168959068468565 8.834585157317749
242 11.030751435577464 11.453832946709259 10.366874597228033 12.45401612478416 8.872499764817222
243 8.17771807751361 8.736908762929048 7.72026887551456 10.006909044603846 6.720620265024187
244 8.60357112901787 8.96461854982263 8.402392477802202 9.780036425166353 7.5813816275466195
245 6.085661128458286 6.311276490360603 5.896384163641301 7.096019391950785 5.333207082132188
246 6.270515337644495 6.506848121086471 5.907278548018656 7.338291343412154 5.203022741688922
247 9.319777118600104 9.79403228440403 8.990156208682203 10.246524362058246 8.357954611296991
248 8.610734427335633 8.928072462379511 8.285838650905635 9.7889293076693 7.293489134304084
249 12.469632968124596 12.80868563489156 11.822673500346582 13.813608582231174 9.806554201481802
250 5.844709089938476 6.1110764883458 5.52522235592645 6.81341177496409 4.92212714892581
251 7.34872593144897 7.586701936441906 6.902915412583854 8.852185605428355 6.222746344094116
252 11.47853154875528 11.924845787063706 11.279516528543631 13.210149887223055 10.396354173588987
253 7.1828371743090695 7.385280561224548 6.788113932320265 8.191515599236556 5.636262551957757
254 6.310285431277053 6.552133457098993 5.999239833378969 7.202971656796837 4.995139944653163
255 7.656370467587891 7.935230319162261 7.4618594953398985 8.493675859023142 6.719986087022818
256 12.176673925309702 12.868345684907705 11.761225647063164 13.802375788293581 10.971178540629964
257 11.078484565374831 11.500954159378395 10.694358356605335 12.545074586013708 9.603238203617396
258 6.23210776715108 6.513149669256902 5.852847634565604 7.172033222577105 5.028424855984669
259 3.766196378083989 4.131993470554343 3.5333387776628298 4.709771732577468 2.720562570867477
260 10.541405554796766 10.826351290610548 10.184397540564682 11.647047820724845 9.329124575005894
261 7.9442718581801675 8.57491394054331 7.760855284582446 9.130571864362903 7.2043795092942755
262 3.4325741191701447 3.5972419939619544 3.0520931015881185 5.043793834424176 1.810222090535965
263 7.053054611934768 7.233895899542939 6.695584218298425 8.166101682078684 5.740039048034447
264 7.397822927314562 7.656346593740805 7.171919438139233 8.232359202631102 5.861409555918475
265 6.080442404174798 6.582999678279128 5.7511527864497785 7.503119731177918 4.233173245146685
266 4.6124891023105175 4.9259857299533 4.2128530011435465 5.6924561019339475 3.5911290702546963
267 8.240813442994478 8.629959068472566 7.8305906882336656 9.587353853472557 5.856784586199572
268 7.691358634129701 7.866692320976702 7.225218272580375 8.529244563268502 6.574033119055896
269 9.792578519164717 10.102109296974549 9.263046314729053 11.441506306474517 8.280798545667679
270 7.797691287524277 8.109126781492032 7.368716283806523 8.808588851319485 5.886719883885218
271 6.028753142550072 6.322289422474725 5.4822889829579005 7.143626552766494 4.700334949051496
272 8.891978261365598 9.284560565261591 8.633518874407473 9.7646612432448 7.6739252142834555
273 6.057736318413382 6.408542902713821 5.570252227986532 7.433450421636868 4.173438368186852
274 7.798083723160053 8.089211308857438 7.498064127988295 8.953569971212312 5.645150103747795
275 5.033890363754534 5.4743903418906985 4.740855187337853 6.250950811385028 3.5492226113614773
276 7.5455205678026775 7.836838332023398 7.171547940361954 8.52848329877271 5.897734894343628
277 5.727939729772369 6.0176336450468035 5.328634277838506 6.749259713070355 3.992919804690008
278 8.910369066472455 9.299399826868942 8.743630474844679 10.379001844623156 7.8982635961315735
279 7.096388211327191 7.5514313376762034 6.572520784926863 8.721448167553323 5.869351415672288
280 7.841075022885838 8.059826936232458 7.558455861325735 8.844051903114087 7.107025003313444
281 5.790944858513919 6.152552453357535 5.499737012641722 7.235155695938674 4.960538191171068
282 8.640495850926264 9.111762278107381 8.212611646488217 10.011607335347964 7.3101600737645365
283 7.65737495062195 7.9401176906987505 7.299192213953992 8.299339875726657 6.790675934436329
284 7.057128260885545 7.422544750455586 6.656822689440791 8.130859274218572 4.43722052331767
285 8.221081250679923 8.7424770310822 7.848710483405714 10.272106164275083 7.005913703280275
286 9.253398913414262 9.61068012726415 8.942726824399083 10.517385990562683 8.180282705853655
287 2.786291231191945 3.145346195212215 2.5119677763419603 3.940166464933241 1.7160124168843784
288 5.6446654518569375 5.7968520813368505 5.264290416490224 6.768787915045958 4.339645015964454
289 6.8692719805797235 7.08990854900357 6.447861944883594 7.745658673167548 5.955468360468375
290 9.219417964751909 9.546716797015948 8.910460520223765 10.512036751899773 7.558867023535296
291 5.442001944575965 5.744047163654249 5.060692928609914 6.6094902489084175 2.808717820980769
292 6.122562448746045 6.522029914859966 5.683308342677518 7.406077596736055 5.2003227724744585
293 7.835299859786279 8.183417127635689 7.539148168805841 8.863541208619562 5.562365876526392
294 6.267387318873862 6.489812339984736 6.017552029266115 7.17369369666543 4.791902600574001
295 6.787032048341904 7.071334218823114 6.576621005349838 7.663085512483518 5.883853760962117
296 6.9397805570934405 7.288240433056349 6.744599918212347 8.079332635179256 5.912161517238568
297 8.755646797175832 9.053365434968198 8.348773343750667 9.46231350150615 7.748663602815752
298 3.898846035428451 4.183815568630866 3.4791656954078953 5.38177139177068 2.2661328431272025
299 4.754674184193568 5.169252949805484 4.561300852659057 6.087093671252526 4.210566321368203

==> data/acsincome_bs_16/forgetting_total.dat <==
x y1 y2 y3 y4
100 0.04423017382458313 3.521961863200835 0.3093672844096737 1.5400570391495982
101 7.735857401919589 3.521961863200835 3.6558883898027785 1.5711693025667617
102 9.513910389667831 4.219239161369889 8.891334741351102 1.6308011407829919
103 9.522756424432748 7.432881130822502 8.897284112205135 7.765102411200415
104 12.18983590605511 7.432881130822502 10.081208912157539 7.933627171376718
105 14.162501658631518 7.5799260032255 10.1109557664277 8.514389421830439
106 16.006899907116637 7.712740726686273 10.717791593538983 8.514389421830439
107 16.006899907116637 9.066976567688075 10.717791593538983 8.887736582836402
108 16.01574594188155 9.204534674129588 10.723740964393015 8.955146486906923
109 16.01574594188155 9.30888909970591 10.747538447809145 9.11070780399274
110 16.059976115706135 9.31126079119628 10.860576494035756 9.134042001555613
111 16.059976115706135 9.320747557157764 10.863551179462771 10.287788436608762
112 16.099783272148258 9.327862631628877 12.047475979415177 10.287788436608762
113 16.121898359060552 9.344464472061475 12.047475979415177 10.466683951257455
114 16.157282498120217 9.353951238022958 12.101020317101467 10.518537723619394
115 16.157282498120217 9.36106631249407 12.157539340214772 10.52113041223749
116 16.166128532885136 9.36106631249407 12.202159621620014 10.536686543946072
117 16.878234331460924 9.36106631249407 12.258678644733319 10.54705729841846
118 16.878234331460924 9.961104259557917 12.258678644733319 10.710396681358569
119 17.630147286478834 9.961104259557917 12.338995151262754 10.731138190303344
120 17.652262373391128 10.160326344749075 12.368742005532916 10.736323567539538
121 17.652262373391128 10.205388483066123 12.37171669095993 10.741508944775733
122 17.944181520633375 10.205388483066123 12.46393193919743 10.744101633393829
123 17.944181520633375 10.418840717199506 12.46393193919743 10.95670210007778
124 18.010526781370253 10.418840717199506 12.547223131153881 11.029297381384495
125 18.466097571763456 10.418840717199506 12.633489008537348 11.029297381384495
126 19.103012074837455 10.454416089555071 12.672159919088557 11.052631578947368
127 19.182626387721704 10.693956930082535 12.749501740190976 11.073373087892143
128 20.297226768101197 10.727160610947728 12.749501740190976 11.15374643505315
129 20.297226768101197 11.400720994213073 12.755451111045007 11.184858698470313
130 20.46972444601707 11.400720994213073 12.776273909034119 11.190044075706508
131 20.97837144499978 11.400720994213073 14.156527947169586 11.192636764324604
132 20.97837144499978 11.604686462384972 14.156527947169586 12.211563391236712
133 20.97837144499978 11.604686462384972 14.26064193711515 12.237490277417683
134 20.97837144499978 11.604686462384972 14.296338162239342 12.237490277417683
135 20.996063514529613 11.607058153875343 14.340958443644585 12.343790510759657
136 20.996063514529613 11.616544919836828 14.41235089389297 12.38527352864921
137 20.996063514529613 11.618916611327199 14.427224321028051 12.398236971739694
138 21.00048653191207 11.656863675173133 14.433173691882084 12.460461498574022
139 21.035870670971736 11.659235366663504 14.501591456703453 12.51231527093596
140 21.195099296740235 11.659235366663504 14.575958592378855 12.51231527093596
141 21.195099296740235 11.730386111374633 14.575958592378855 12.533056779880736
142 21.195099296740235 11.730386111374633 14.575958592378855 12.533056779880736
143 21.195099296740235 11.730386111374633 14.596781390367969 12.533056779880736
144 21.195099296740235 11.780191632672421 14.596781390367969 12.553798288825512
145 21.593170861161486 11.780191632672421 14.632477615492162 12.553798288825512
146 21.593170861161486 11.87743098377763 14.662224469762323 12.571947109152191
147 21.593170861161486 11.960440185940612 14.662224469762323 12.628986258750324
148 21.76566853907736 11.960440185940612 14.691971324032483 12.636764324604615
149 21.770091556459818 11.960440185940612 14.6949460094595 12.680840031112263
150 21.99566544296519 11.960440185940612 14.754439717999821 12.680840031112263
151 21.99566544296519 12.062422920026563 14.754439717999821 12.706766917293233
152 21.99566544296519 12.074281377478417 14.766338459707885 12.71713767176562
153 22.34066079879694 12.074281377478417 14.796085313978047 12.724915737619911
154 22.34066079879694 12.330424058438478 14.805009370259095 12.955665024630543
155 22.60604184174444 12.330424058438478 14.995389237588125 12.955665024630543
156 22.60604184174444 12.349397590361447 14.995389237588125 12.978999222193414
157 22.65469503295148 12.349397590361447 15.019186721004253 12.978999222193414
158 22.65469503295148 12.361256047813301 15.019186721004253 13.020482240082966
159 22.672387102481313 12.361256047813301 15.078680429544576 13.020482240082966
160 22.672387102481313 12.363627739303672 15.09057917125264 13.041223749027742
161 22.698925206776064 12.363627739303672 15.105452598387721 13.04381643764584
162 22.698925206776064 12.368371122284413 15.105452598387721 13.056779880736324
163 22.698925206776064 12.389716345697751 15.111401969241752 13.08529945553539
164 22.747578397983105 12.396831420168864 15.138174138084898 13.08529945553539
165 22.76084745013048 12.396831420168864 15.138174138084898 13.10344827586207
166 22.76084745013048 12.43715017550517 15.14412350893893 13.901996370235935
167 22.800654606572603 12.43715017550517 15.804503673736502 13.901996370235935
168 22.800654606572603 12.567593207475571 15.804503673736502 14.026445423904589
169 22.995267371400768 12.567593207475571 15.875896123984889 14.026445423904589
170 22.995267371400768 12.581823356417797 15.899693607401018 14.026445423904589
171 23.008536423548144 12.581823356417797 15.899693607401018 14.031630801140784
172 23.04834357999027 12.584195047908167 15.905642978255049 14.036816178376977
173 24.083329647485513 12.58893843088891 16.02165570990868 14.047186932849364
174 24.083329647485513 12.887771558675647 16.024630395335695 14.11200414830179
175 24.09217568225043 12.890143250166018 16.027605080762708 14.143116411718953
176 24.348710690433013 12.890143250166018 17.18475771187197 14.143116411718953
177 24.348710690433013 12.977895835309743 17.18475771187197 14.76017630282603
178 24.366402759962845 12.977895835309743 17.196656453580033 14.76017630282603
179 24.578707594320846 12.977895835309743 17.250200791266323 14.76017630282603
180 24.64505285505772 13.0466748885305 17.339441354076808 14.77832512315271
181 24.64505285505772 13.063276728963096 17.339441354076808 14.824993518278454
182 24.649475872440178 13.188976377952756 17.354314781211887 14.827586206896552
183 24.839665619885885 13.188976377952756 17.357289466638903 14.840549649987036
184 24.839665619885885 13.188976377952756 17.514947794270757 14.848327715841327
185 24.839665619885885 13.188976377952756 17.53577059225987 14.954627949183303
186 24.954664071829804 13.188976377952756 17.61906178421632 14.954627949183303
187 24.954664071829804 13.226923441798691 17.61906178421632 15.019445164635727
188 24.95908708921226 13.226923441798691 17.61906178421632 15.019445164635727
189 24.95908708921226 13.238781899250545 17.61906178421632 15.024630541871922
190 24.972356141359636 13.238781899250545 17.630960525924383 15.024630541871922
191 24.972356141359636 13.238781899250545 17.630960525924383 15.024630541871922
192 24.972356141359636 13.260127122663883 17.630960525924383 15.117967332123412
193 25.029855367331592 13.260127122663883 17.705327661599785 15.117967332123412
194 25.029855367331592 13.445119058912816 17.705327661599785 15.177599170339642
195 25.24658321907205 13.445119058912816 17.74102388672398 15.18019185895774
196 25.24658321907205 13.445119058912816 17.74102388672398 15.18019185895774
197 25.24658321907205 13.445119058912816 17.74102388672398 15.18019185895774
198 25.24658321907205 13.445119058912816 17.75589731385906 15.18019185895774
199 25.24658321907205 13.492552888720235 17.75589731385906 15.270935960591133
200 25.308505462426467 13.492552888720235 17.803492280691316 15.270935960591133
201 25.308505462426467 13.793757707997344 17.806466966118332 15.379828882551205
202 26.215224025830423 13.793757707997344 17.913555641490913 15.379828882551205
203 26.215224025830423 13.955032729342568 17.92842906862599 15.387606948405496
204 26.215224025830423 13.955032729342568 17.92842906862599 15.39279232564169
205 26.215224025830423 13.955032729342568 17.92842906862599 15.39279232564169
206 26.21964704321288 13.955032729342568 17.931403754053008 15.39279232564169
207 26.21964704321288 13.995351484678872 17.931403754053008 15.403163080114078
208 26.277146269184836 13.995351484678872 17.955201237469137 15.403163080114078
209 26.277146269184836 14.01195332511147 17.955201237469137 15.429089966295049
210 26.290415321332212 14.01195332511147 17.955201237469137 15.429089966295049
211 26.290415321332212 14.014325016601841 17.955201237469137 15.429089966295049
212 26.290415321332212 14.033298548524808 17.955201237469137 15.493907181747472
213 26.33022247777434 14.04041362299592 17.993872148020348 15.493907181747472
214 26.339068512539253 14.09021914429371 18.00577088972841 15.493907181747472
215 26.418682825423502 14.09021914429371 18.011720260582443 15.493907181747472
216 26.418682825423502 14.11393605919742 18.011720260582443 15.506870624837957
217 26.45406696448317 14.11393605919742 18.011720260582443 15.506870624837957
218 26.45406696448317 14.11393605919742 18.011720260582443 15.506870624837957
219 26.45406696448317 14.11630775068779 18.011720260582443 15.506870624837957
220 26.45406696448317 14.132909591120388 18.011720260582443 15.509463313456054
221 26.498297138307752 14.132909591120388 18.017669631436476 15.51205600207415
222 26.52925825998496 14.132909591120388 18.017669631436476 15.51205600207415
223 26.53368127736742 14.154254814533726 18.02361900229051 15.51205600207415
224 26.53810429474988 14.154254814533726 18.02361900229051 15.51205600207415
225 26.53810429474988 14.154254814533726 18.02361900229051 15.51205600207415
226 26.53810429474988 14.154254814533726 18.02956837314454 15.51205600207415
227 26.53810429474988 14.154254814533726 18.02956837314454 15.51205600207415
228 26.53810429474988 14.156626506024097 18.032543058571555 15.579465906144671
229 26.542527312132336 14.156626506024097 18.106910194246957 15.579465906144671
230 26.542527312132336 14.16848496347595 18.106910194246957 15.584651283380866
231 26.79906232031492 14.16848496347595 18.142606419371152 15.584651283380866
232 26.79906232031492 14.249122474148562 18.142606419371152 15.602800103707544
233 26.79906232031492 14.249122474148562 18.142606419371152 15.602800103707544
234 26.79906232031492 14.249122474148562 18.142606419371152 15.602800103707544
235 26.79906232031492 14.249122474148562 18.14558110479817 15.602800103707544
236 26.812331372462292 14.249122474148562 18.17532795906833 15.60798548094374
237 26.812331372462292 14.249122474148562 18.17532795906833 15.618356235416126
238 26.838869476757043 14.249122474148562 18.17532795906833 15.623541612652321
239 26.838869476757043 14.260980931600418 18.205074813338488 15.623541612652321
240 26.838869476757043 14.263352623090789 18.205074813338488 15.646875810215192
241 26.8432924941395 14.263352623090789 18.205074813338488 15.646875810215192
242 26.8432924941395 14.263352623090789 18.205074813338488 15.64946849883329
243 26.8432924941395 14.26572431458116 18.222922925900587 15.706507648431423
244 26.84771551152196 14.26809600607153 18.279441949013894 15.706507648431423
245 26.84771551152196 14.26809600607153 18.279441949013894 15.706507648431423
246 26.84771551152196 14.26809600607153 18.279441949013894 15.706507648431423
247 26.856561546286876 14.26809600607153 18.279441949013894 15.706507648431423
248 26.856561546286876 14.26809600607153 18.279441949013894 15.706507648431423
249 26.856561546286876 14.26809600607153 18.279441949013894 15.70910033704952
250 26.856561546286876 14.26809600607153 18.285391319867923 15.70910033704952
251 26.865407581051794 14.270467697561902 18.300264747003006 15.70910033704952
252 26.865407581051794 14.272839389052272 18.300264747003006 15.73502722323049
253 26.865407581051794 14.313158144388577 18.306214117857035 15.747990666320975
254 26.896368702729003 14.313158144388577 18.3181128595651 15.747990666320975
255 26.896368702729003 14.313158144388577 18.321087544992118 15.747990666320975
256 28.687690742624618 14.313158144388577 18.392479995240503 15.747990666320975
257 28.687690742624618 14.844417038231667 18.392479995240503 15.825771324863885
258 28.687690742624618 14.846788729722038 18.499568670613083 15.825771324863885
259 28.687690742624618 15.041267431932454 18.499568670613083 15.952813067150636
260 28.908841611747533 15.041267431932454 18.73754350477437 15.952813067150636
261 28.908841611747533 15.050754197893937 18.73754350477437 15.99948146227638
262 28.908841611747533 15.053125889384308 18.73754350477437 16.004666839512574
263 28.908841611747533 15.053125889384308 18.73754350477437 16.020222971221155
264 28.913264629129994 15.053125889384308 18.749442246482435 16.020222971221155
265 28.913264629129994 15.252347974575468 18.749442246482435 16.18615504277936
266 29.068070237516032 15.252347974575468 18.892227146979206 16.18615504277936
267 29.072493254898493 15.252347974575468 18.892227146979206 16.19652579725175
268 29.072493254898493 15.254719666065839 18.90710057411429 16.19652579725175
269 29.072493254898493 15.254719666065839 18.90710057411429 16.253564946849885
270 29.07691627228095 15.254719666065839 18.94279679923848 16.253564946849885
271 29.07691627228095 15.254719666065839 18.94279679923848 16.253564946849885
272 29.07691627228095 15.254719666065839 18.94279679923848 16.253564946849885
273 29.07691627228095 15.325870410776966 18.94279679923848 16.287269898885143
274 29.169799637312575 15.325870410776966 18.990391766070736 16.287269898885143
275 29.169799637312575 15.325870410776966 19.011214564059852 16.287269898885143
276 29.169799637312575 15.325870410776966 19.011214564059852 16.302826030593724
277 29.169799637312575 15.349587325680675 19.011214564059852 16.30801140782992
278 29.18306868945995 15.349587325680675 19.037986732902997 16.30801140782992
279 29.18306868945995 15.349587325680675 19.04096141833001 16.30801140782992
280 29.18306868945995 15.349587325680675 19.04096141833001 16.310604096448017
281 29.18306868945995 15.349587325680675 19.061784216319126 16.310604096448017
282 29.18306868945995 15.349587325680675 19.076657643454205 16.31578947368421
283 29.18306868945995 15.351959017171046 19.076657643454205 16.33393829401089
284 29.18749170684241 15.351959017171046 19.076657643454205 16.33393829401089
285 29.18749170684241 15.351959017171046 19.076657643454205 16.33393829401089
286 29.222875845902074 15.351959017171046 19.11830323943243 16.33393829401089
287 29.222875845902074 15.378047623565127 19.11830323943243 16.378014000518537
288 29.244990932814368 15.378047623565127 19.121277924859445 16.378014000518537
289 29.244990932814368 15.378047623565127 19.121277924859445 16.388384754990927
290 29.244990932814368 15.378047623565127 19.130201981140495 16.388384754990927
291 29.244990932814368 15.382791006545869 19.130201981140495 16.388384754990927
292 29.25825998496174 15.382791006545869 19.258113454502187 16.388384754990927
293 29.25825998496174 15.38753438952661 19.261088139929203 16.484314233860513
294 29.25825998496174 15.401764538468836 19.261088139929203 16.484314233860513
295 29.271529037109115 15.401764538468836 19.26406282535622 16.484314233860513
296 29.28479808925649 15.401764538468836 19.26406282535622 16.484314233860513
297 29.28479808925649 15.401764538468836 19.26406282535622 16.484314233860513
298 29.28479808925649 15.46105682572811 19.26406282535622 16.484314233860513
299 29.34229731522845 15.46105682572811 19.26406282535622 16.484314233860513

==> data/acsincome_bs_16/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 23.82926829268293 26.62744980270966 21.0310867826562 98.45596885096514 98.76408707600895 98.14785062592132 79.18153397248855 80.7694861921562 77.59358175282091 81.19103580213172 82.48787218586361 79.89419941839984 76.6376536885246 77.02620970480244 76.24909767224675
0.2 42.979674796747965 45.87999615575351 40.07935343774242 95.42341148206445 96.03990981747651 94.80691314665239 79.2774072530221 80.96324590318926 77.59156860285495 81.1223467249704 82.48324261154274 79.76145083839806 78.84170081967213 79.15634343408594 78.52705820525831
0.5 66.99499687304566 69.69967320257763 64.2903205435137 87.83050285808962 89.11334276442209 86.54766295175715 79.12359316381826 80.6183788961332 77.62880743150332 81.2706568279129 82.53204196153638 80.00927169428942 80.43237704918033 80.54472045223972 80.32003364612095
1 81.65165728580361 83.60059579475012 79.7027187768571 77.50327230552564 79.388257430419 75.61828718063228 78.9351813255523 80.97830070210553 76.89206194899909 81.39455224560444 83.08013110765832 79.70897338355057 79.62899590163934 79.88899075844948 79.3690010448292
2 91.12570356472796 92.27261398240591 89.97879314705 64.98252008947064 67.04033192762819 62.92470825131309 79.59608170070862 81.04472780377887 78.14743559763838 80.80914639701193 82.04310425835125 79.57518853567261 77.30763319672131 77.75191038131108 76.86335601213155
5 96.90525328330209 97.33381044762494 96.47669611897923 48.37726783199403 50.423394971388376 46.33114069259969 79.29303876615258 81.15750251483698 77.42857501746818 81.00701466703107 82.51195975238718 79.50206958167496 73.10138319672132 73.65417387260739 72.54859252083524
10 98.73545966228892 98.94993864394617 98.52098068063167 36.90696711125839 38.6357507740768 35.17818344843998 79.56315131304711 81.03455736340882 78.09174526268541 80.83647626856151 82.11569733854664 79.55725519857639 69.87310450819673 70.37111967946274 69.37508933693073

==> data/acsincome_bs_16/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 70.34083802376485 72.35838764271219 68.3232884048175 86.05550492916908 87.27734554352814 84.83366431481001 28.028553563985 30.640962982389738 25.41614414558026 98.33670401749112 98.64680187508938 98.02660615989285 72.67110655737706 73.21186987100688 72.13034324374723
0.2 69.91463414634146 72.18821985844987 67.64104843423304 86.30254328556043 87.66285963716051 84.94222693396036 45.61192163401417 48.08297977829653 43.140863489731814 95.75148036804228 96.2393175459721 95.26364319011246 76.27274590163934 76.72865848814307 75.81683331513561
0.5 69.6816760475297 72.12289505344545 67.24045704161396 86.46342473697291 87.8085867400216 85.11826273392423 67.82180075031265 70.0382252953103 65.605376205315 88.67668761956818 89.80494904582292 87.54842619331345 79.75425204918034 79.99350669240127 79.5149974059594
1 68.60944340212632 70.70568281387737 66.51320399037526 87.12153094192692 88.23830142389532 86.00476045995852 81.214255939975 82.58360573850703 79.84490614144298 79.47544866539127 80.69936792424602 78.25152940653652 80.48678278688524 80.56486193561786 80.40870363815263
2 70.38899312070043 72.56314817512063 68.21483806628024 86.05981277441802 87.32052050557003 84.79910504326601 90.73884952063361 91.48995271791733 89.98774632334988 67.07242415960646 68.52978066995921 65.6150676492537 79.30379098360656 79.57262389894855 79.03495806826457
5 70.06035021888681 72.3879459202873 67.73275451748633 86.1459696793969 87.4342388337232 84.8577005250706 96.83305543976657 97.13094503780326 96.53516584172988 47.80869089915277 49.42461340948014 46.19276838882541 75.35809426229507 75.76463874138797 74.95154978320217
10 69.14196372732958 71.10871470471044 67.17521274994873 86.5919973490183 87.6998051682309 85.4841895298057 98.65631513130472 98.79945002906256 98.51318023354689 34.73881752755762 36.03850934422539 33.439125710889854 72.11880122950821 72.47546115755436 71.76214130146205

==> data/acsincome_bs_16/training_curve_agg.dat <==
x y1 y2 y3 y4 y5
1 77.65132302747233 77.76139297137462 77.42915826490372 78.11145790211324 75.39081386465203
2 78.08921398220953 78.31261654479579 77.91279727180505 78.62086718789148 77.16938366259554
3 78.18024193393737 78.45207381568979 77.87504648291537 78.73939374249626 76.95229250975126
4 78.50199445506246 78.6384658152644 78.34407081123906 78.92461633978077 77.31731156460984
5 78.46008756534721 78.6501078910537 78.35362786162766 78.92083446402114 77.45228572934066
6 78.5224257761972 78.68984844280558 78.36935227608679 78.94883783261024 77.73033895098999
7 78.67953981419281 78.81293414761348 78.415971579373 78.97355444794478 77.72423976660441
8 78.70512476078719 78.8310424915493 78.5994832119042 79.0161332794937 78.04798322438589
9 78.77139518835143 78.86011661107416 78.55869342031765 79.08385700531674 78.10220960050472
10 78.82667874922954 78.97483656791383 78.683365273464 79.1604919297306 78.35874527062278
11 78.92165384140564 79.0189649989367 78.75416873455193 79.18375406010927 77.4543830039312
12 78.88502939089902 79.0588268165193 78.65699757017438 79.26096787834942 78.31832186471826
13 78.96831857458528 79.1005111391234 78.77411552818847 79.42500070384936 78.26379370632095
14 79.04065741122767 79.11873030433519 78.81743677673116 79.27187250473538 77.6047926728675
15 79.06842256628798 79.17919100129019 78.90260129393707 79.35572118757975 78.1078155975298
16 79.05434088608041 79.15311455399292 78.93817414929154 79.47335468179854 78.4691746072848
17 79.15544267742627 79.24970921969226 78.96376649781214 79.37667046925375 78.47937500195967
18 79.17354716560337 79.2738334415036 78.96570100143344 79.45078577047249 78.22336590600914
19 79.15645173190191 79.23822829829321 78.98155751968362 79.41042796292186 77.91091111617044
20 79.19312104735761 79.30163489248748 79.0311093952146 79.47945822895608 78.37896936472598
21 79.17223477842866 79.24963437124012 79.05260115770506 79.47053014663437 77.38819530319199
22 79.19674574681474 79.28321494538146 79.02790513675104 79.47376021562658 78.19188003125934
23 79.18282222422157 79.29210340955656 79.05553995717787 79.47063342086015 77.76589612187192
24 79.25385369137004 79.35541667710145 79.09896192899998 79.55817470056432 78.5339582637631
25 79.22909493910286 79.31242235012635 79.08267192729213 79.48208739801701 78.23304952317075
26 79.25515440430155 79.34008216829352 79.0138304152302 79.48603392581974 78.44231449400102
27 79.25153040679874 79.37803159834712 79.04600654774781 79.57318536639133 78.27735748051954
28 79.27407807301923 79.39629725524898 79.14741519330212 79.59751448258278 78.3458072858023
29 79.32099340497962 79.39361636061206 79.18501101557936 79.57893327104426 78.73373186083768
30 79.28453363932576 79.38125751115085 79.15339565709569 79.5407833295385 78.55078764320785
31 79.27695370687707 79.36256500867245 79.14678795199865 79.69987684050956 78.17992115153838
32 79.28515990792991 79.38152831998413 79.1823687383743 79.56313368333795 78.19223351175275
33 79.33749354897083 79.40853890296704 79.18300812695003 79.54831041980228 77.83816408801208
34 79.34842009180207 79.45975025174508 79.24010412314404 79.57646735211135 78.71307698268564
35 79.30710975970948 79.40597632948021 79.12400323803107 79.57269526466855 78.21018764538954
36 79.37575858950561 79.4459919335465 79.26236276029404 79.60441380737666 78.41592568702977
37 79.31180804865234 79.4593492025606 79.22163471185985 79.60188424707988 78.57284445025047
38 79.37977709170502 79.45208513651099 79.29431927228785 79.62570327285384 78.41665920198335
39 79.35148071794237 79.44214515801983 79.23706589652815 79.71073365585033 78.13760524304246
40 79.36226828664456 79.44145633568601 79.25751597652446 79.688877538708 78.15001852830639
41 79.40695732931414 79.49205498562935 79.26605811278276 79.60953043254811 78.53330664720886
42 79.39614794935954 79.4885293113023 79.19853371308604 79.64108782930354 78.1545247045799
43 79.3662461893104 79.46849073527686 79.1200674400647 79.61188144093337 77.95577011376824
44 79.42122289409983 79.47852681061276 79.21691019416483 79.6001653499934 78.73236920568802
45 79.35946581064334 79.49234783552723 79.17382058338089 79.64534346872306 78.45919066403553
46 79.38161538789765 79.47604502519783 79.3032769929231 79.65738782836489 78.47784528250845
47 79.38812745470572 79.44452574108962 79.26190964484778 79.6156741666026 78.7000930319891
48 79.41513814761882 79.52980315759983 79.31325807890717 79.66055084325713 78.82462983720768
49 79.42734194034762 79.50745336356817 79.33173905738255 79.67691275581504 78.93783442195743
50 79.41469543349899 79.47417290464665 79.26508832848393 79.70241952447061 78.14399631348483
51 79.41043246135297 79.49722406793748 79.293367597618 79.7414150512228 78.68753448496066
52 79.38193053319105 79.47841737585992 79.20569559755342 79.71974391312244 78.35893525140695
53 79.41365793562557 79.50194945797762 79.29245993151821 79.68174890188969 78.8035384659566
54 79.42048560796403 79.51189946429758 79.2891444442994 79.63577308045357 78.39423333456227
55 79.39838972351362 79.52161595881056 79.1866423156463 79.72183238901674 78.71458762727474
56 79.38020534713539 79.49690884603768 79.21270757327461 79.71483817520615 78.51838098550282
57 79.39033558930946 79.48034090257943 79.20892680251687 79.67436094729878 78.41414614542964
58 79.40517109428215 79.51147731405909 79.21981208172741 79.69473735824403 78.89494882103605
59 79.39827198048486 79.52135069600415 79.33028018390276 79.7095424796508 78.71525512530569
60 79.43191374901326 79.5106830883574 79.26703577624214 79.68655282549585 78.99830341851691
61 79.39939229962883 79.53524086835284 79.18093505492189 79.68888359928785 78.37086180192385
62 79.42467568532146 79.56354828974693 79.28964100915464 79.63378455181476 78.74671756198438
63 79.4208499084898 79.52223374648435 79.3018994892083 79.63570413822406 78.65911259689425
64 79.46616433597853 79.52947125927776 79.37359077323138 79.7281717222013 78.77637373809631
65 79.40863028033247 79.50632962345207 79.26095010927128 79.6990318653785 78.83523665037985
66 79.42835872636002 79.51008478949234 79.19585956554003 79.67052243123835 78.81299635636519
67 79.45228405725545 79.55227713944839 79.31689201892348 79.68592229469196 78.24417229252471
68 79.44967434060975 79.54685075475678 79.35415211201632 79.80010716519173 78.76135186394355
69 79.45505773397488 79.54707880263706 79.36254599186128 79.74027444604552 78.44995425459989
70 79.47253237674859 79.53897814395208 79.31375582838454 79.68728635358657 78.95332318537493
71 79.4666711188696 79.55547297826631 79.3520191192237 79.69634980185974 78.74518320718002
72 79.46204432869442 79.56069664554578 79.30691355220887 79.63611991617358 77.94715035464554
73 79.46547944735039 79.55440587291407 79.36557196217854 79.7519204538984 78.74849181761164
74 79.4433294853572 79.54051119209804 79.24924821926273 79.68050066582936 78.49029356499135
75 79.48205895587147 79.54723317151569 79.38009012416966 79.77875394800192 79.22710672958347
76 79.4666182081146 79.54501514344224 79.31524708815664 79.7554688156796 77.48758357557752
77 79.48833514647586 79.57803062921569 79.40024743443287 79.77584965798671 79.07482899126711
78 79.47989186474749 79.5871399317653 79.33838130121887 79.79226260102284 78.49523760882616
79 79.4999699210635 79.60689240414418 79.40592803162033 79.77192591920218 78.94065673092061
80 79.50767078697831 79.55870567162785 79.37318272951039 79.70772601258108 78.73445793733318
81 79.52193176078325 79.57901620371935 79.42778472678587 79.71540794174231 79.06726097057218
82 79.51916473264252 79.59174450024884 79.40612211053974 79.7346279213514 78.88184773010869
83 79.50538640014355 79.57713760844945 79.34540293995121 79.75307025009316 78.89222636068726
84 79.51041824812978 79.61550574006603 79.37443624843355 79.74854510051055 78.31275336111077
85 79.53204787825422 79.63101297161313 79.44254213907911 79.74630070987517 78.84477143503463
86 79.51959836183889 79.59719222721058 79.41929524197101 79.7229456327186 78.49674120246128
87 79.53309650930399 79.58217337790309 79.44947408351541 79.67762619480693 78.65657682600273
88 79.53360964703766 79.60732184329606 79.39637518984017 79.74482658791744 78.53513605148082
89 79.48253486141543 79.5902963116478 79.32422964585982 79.7507578722044 78.50605695153286
90 79.47587505792495 79.59888863687084 79.36309932215431 79.6822928128971 79.15660209339373
91 79.5067599266873 79.58937863734698 79.35757887226137 79.73592966245111 78.58872449022907
92 79.51056631933892 79.60039693296082 79.3861320995649 79.7508295864315 78.1475539572682
93 79.53350938119031 79.63109587146108 79.39136363237978 79.75943480802647 78.84871110673947
94 79.5637102017223 79.61886832149142 79.3914921264184 79.79850698168514 78.78618714256253
95 79.51053441174406 79.60572316511578 79.35637929026993 79.79769738216692 78.65641725359376
96 79.51291741726527 79.6176328086956 79.29869287048494 79.8157287736685 78.6561671683845
97 79.555273624026 79.63328385520597 79.38798697486229 79.80912925694501 78.62173280889685
98 79.54516469442818 79.60016445966393 79.40716208759564 79.80214349686332 78.68878632779051
99 79.49576131618578 79.5971056228243 79.38826814494091 79.82873756531147 78.65374372365883
100 79.54274937637912 79.61187504611242 79.31814654230152 79.76525718504747 78.76733605885762
101 79.54627688401666 79.6470148351952 79.47105470265183 79.79961411243781 78.9147817248011
102 79.5557799293283 79.62517594714677 79.45005118765371 79.72688237146909 79.11471521448918
103 79.55320748891239 79.67098492359835 79.36727604767054 79.85370775959284 78.83646885569942
104 79.53790044124793 79.64625992641037 79.4006788964083 79.80306259118926 79.0392022516663
105 79.52698518116313 79.60901826209734 79.36987316281166 79.80918369792207 78.23406864653724
106 79.57345391583998 79.66986089317041 79.43744175892934 79.77079067603275 77.78696213744334
107 79.53083260394155 79.62844755162139 79.39680811086514 79.795834170168 78.77465815208006
108 79.58427545435075 79.66864396858466 79.42518758131342 79.77720868067392 78.88096322654266
109 79.49512672527615 79.64425722619508 79.30272453106035 79.80209208110833 77.82178498907473
110 79.519936504006 79.68315350410701 79.31463588143737 79.83979335901377 78.58876844327801
111 79.55556366322223 79.65906834373646 79.36406192151306 79.79438578681895 78.50320206335088
112 79.53378078205517 79.63962653696453 79.44233230980348 79.79532057647849 78.65987547551019
113 79.56411820779607 79.64864367980584 79.50611658467955 79.79813553907526 78.54716814610842
114 79.55630415776017 79.6666540579208 79.39588478447017 79.78041373947863 78.50011308958231
115 79.59215819857994 79.66964492548064 79.50333273336311 79.76009605434848 78.92918211941584
116 79.56311769646793 79.66355913038473 79.46075376089625 79.90418989799532 79.03779236273849
117 79.53870656129361 79.6376079005608 79.48393357304312 79.78951671305792 78.9482768240613
118 79.56305789474021 79.66745146574213 79.3653148439916 79.7939609167271 78.89971023417381
119 79.53590426287809 79.6381728883064 79.38827893513772 79.80563737935135 78.81031898724521
120 79.56429237255594 79.67900351509816 79.47193730418104 79.80694063216947 78.95614809472082
121 79.57804098314593 79.67385618488962 79.4667029897188 79.8387784583282 78.34034918180548
122 79.5664634095673 79.657501379015 79.51318320782438 79.80590482872856 78.55534193902773
123 79.58451880650114 79.67895695629349 79.44710463480622 79.82152584376088 78.96666715390201
124 79.56792087499238 79.67260534610323 79.42876125327194 79.84393325455392 78.56989588626008
125 79.5634182440271 79.67789405888219 79.38122995869293 79.84251152413324 78.45903257820993
126 79.61268376652181 79.69674524545287 79.4687751286223 79.86626858949725 79.08165716112346
127 79.593095943053 79.70033869543096 79.44405723703339 79.84781856796039 79.07600042223277
128 79.60537852945586 79.65812377777749 79.42040409813515 79.80392333875919 78.67728055817867
129 79.56953290862995 79.71138466160747 79.47804135520704 79.8554770534331 78.9477658852034
130 79.63197782901071 79.70067335234987 79.54440676819125 79.78915133879792 78.98906763614755
131 79.55059728153468 79.67326165063463 79.47949941563476 79.85860387585768 78.57162728070031
132 79.59222882888574 79.66327405702 79.47259084874196 79.84242034146062 78.53731558002667
133 79.61265988632782 79.69298032384496 79.48088757931336 79.80917661785138 78.4872823594856
134 79.6120382164245 79.68727668657783 79.46834392297089 79.89444949831976 78.80475084659939
135 79.57869271004095 79.6398404852017 79.49513604432941 79.79704250845457 78.24588482321752
136 79.59470091809787 79.686781649101 79.39948957137197 79.85779130210524 79.04981240947016
137 79.54971997527073 79.69066332353133 79.39263603833312 79.8310334296374 78.00558317068806
138 79.58755338615583 79.6841640319538 79.43552185942086 79.78433106081664 78.59919161628558
139 79.6080485137513 79.67289851879141 79.49559368068175 79.79344890311991 79.07572463166747
140 79.60616847794091 79.73010671506405 79.5056423667411 79.8868559100404 78.99022193548342
141 79.63800817424666 79.72929859376973 79.50515230894075 79.90576254592519 78.6718934328204
142 79.63663361837423 79.72297182009616 79.51053347173203 79.85575496711532 78.59700203539613
143 79.63071028133142 79.71940996921808 79.53574190165352 79.86033553707863 79.0915980135531
144 79.59977843949778 79.68823359231864 79.47935421978576 79.8777597385768 78.95948104982887
145 79.5990238858333 79.6606032094142 79.4700346735714 79.79999864104742 78.63897635880548
146 79.6391566197652 79.71366495439976 79.5631661577072 79.9548333694789 79.0747009826226
147 79.64433961160972 79.71895539665788 79.45005827722372 79.85089605952712 78.84561626865853
148 79.67087765827245 79.74677014977892 79.48520355381643 79.87376069731347 78.17147733561245
149 79.6155898461399 79.70240308164502 79.49194200945642 79.84362228522761 78.91392599893113
150 79.64067703924334 79.70114402722733 79.54878752045343 79.86151923217588 78.61119234281753
151 79.60316068997297 79.70143113449501 79.49330001650917 79.93731625267648 78.76535444184603
152 79.62491424765888 79.70861213115523 79.52514351443558 79.86459848607315 78.78195575109413
153 79.60956565424515 79.72744504242415 79.47164535670149 79.85841691882077 79.04704670654155
154 79.61801329171149 79.71719151409178 79.41621944446086 79.92156307953012 78.75915102043898
155 79.6516195238166 79.73453604140921 79.50305316272969 79.82234855028736 79.12474854240101
156 79.63614119904781 79.70866911925171 79.50000081740501 79.91546966728998 79.03369183590753
157 79.64106810483356 79.71908412270345 79.5081558585627 79.83779428066896 78.15256223380436
158 79.58573278672014 79.6854480804177 79.45253999578392 79.92254351557571 78.94302023297567
159 79.64016896211419 79.78942141923672 79.50436376794433 79.91335122692597 79.15238067169561
160 79.6003202639616 79.71720689116533 79.49797789096415 79.86827046094949 78.8483244112503
161 79.60527537498763 79.72941846991127 79.45116378722548 79.91969906759044 77.89954690169407
162 79.61111404091551 79.70021417731077 79.52123167212457 79.96658379904318 78.56144321362291
163 79.64799115960699 79.754243858809 79.57494215251225 79.85488772005819 78.8581844543001
164 79.62390738245915 79.70296372119117 79.50371268502303 79.88382347675487 78.7102465331491
165 79.661637407578 79.73047170522767 79.58447047218255 79.91668008347983 78.92877684525203
166 79.65743630677514 79.72063913836966 79.55794858877303 79.91373643499774 78.09926394366917
167 79.62490169084933 79.70389465384638 79.50363632065249 79.87392902341493 79.04140923118817
168 79.61915863220526 79.69822475217444 79.50388692924443 79.94958544888777 78.71057156022741
169 79.61487346537973 79.73353825989778 79.47901360951425 79.891229506803 79.07409971155123
170 79.63707861475709 79.73320499312334 79.46057154959708 79.8691381018292 78.89293731904263
171 79.64662359183538 79.73207182338979 79.54797582477913 79.88466737715807 78.72921577124049
172 79.64257566442842 79.71161675983734 79.48376670080559 79.87612272232607 79.17371713747295
173 79.60322318213923 79.72816192664791 79.44633796946786 79.84036146094702 78.61610518436719
174 79.65055965783924 79.7191039535764 79.49775998302621 79.84227959232693 78.96708260697505
175 79.65254933416779 79.75956289995104 79.55443675940262 79.90646710972028 79.14610176817793
176 79.6593424341051 79.72904472441408 79.51816774100969 79.9437653283497 78.4876743805379
177 79.65835710590235 79.72719937983376 79.51221196320785 79.88496119676589 79.09801766752345
178 79.6409119368384 79.72016021635454 79.524300204296 79.86841217412723 78.95369736205078
179 79.64836300680622 79.75167866826024 79.51174501199256 79.85761253040616 78.96996725450074
180 79.60508816295025 79.73156578879141 79.4536211356979 79.9604631065757 78.86862131090844
181 79.65166847868785 79.73362850286833 79.46934970420654 79.87438197718222 78.8854676825869
182 79.67178496032636 79.73520711730406 79.5612907940036 79.93515725439005 79.10351119304576
183 79.64949744349276 79.72151694725561 79.50334370945203 79.96162853859737 78.88341158225617
184 79.64095283517312 79.72357383435141 79.5279290402079 79.97358133609234 79.05096436043226
185 79.66998834557907 79.75894912584137 79.54897082843598 79.93662000402281 78.93436584559
186 79.68399570769849 79.75997478463636 79.55738442763581 79.87202073667687 78.62429005132981
187 79.6286214811916 79.75810849959973 79.51062418009764 79.91564475361234 78.44298979969248
188 79.65950799436209 79.76134216065992 79.53010028255287 79.9201309925476 78.9226512679891
189 79.66709639778654 79.75539551814722 79.52429583889665 79.9239938978766 79.01491099898426
190 79.65542631639843 79.75139217859945 79.43192433007651 79.88336755380492 78.78360422175467
191 79.64747032295207 79.73488665832264 79.55982608251654 79.94519044986998 78.86227608839025
192 79.66329083293363 79.71163805791599 79.52519519010485 79.9657872781413 78.74615257980705
193 79.68722945401673 79.76358245131674 79.52093031739064 79.92084139545655 78.96540248046402
194 79.66114637652508 79.72272041455253 79.52065625285177 79.87599155825353 78.66382551113583
195 79.66094143476987 79.7441610509357 79.57085963817819 79.89767288010714 78.76435393373139
196 79.66363826407496 79.80338389402566 79.53100741375644 79.91238219313347 78.77041552049316
197 79.63710767025353 79.74474928442203 79.5498460009619 79.98344114180912 78.97921863323593
198 79.66511663876399 79.77318876439821 79.5149521091484 79.8684802662394 78.86138842834517
199 79.70273404494368 79.78754205094246 79.50953398484388 79.98426027811863 78.89753082628998
200 79.66323293025171 79.73324922973976 79.58074951312152 79.9345758676938 79.39595322313023
201 79.67235224608497 79.77029227112672 79.53311211999859 79.89624109271276 79.21620310470526
202 79.68604978281249 79.78209815490793 79.55864700663241 79.92288309927925 78.54203796872493
203 79.65520826466323 79.77932640895165 79.53279664666117 79.89981480065399 78.89485980717673
204 79.69779270969326 79.77125761252856 79.49356612086677 79.87330043847139 78.74376527975035
205 79.65596689510468 79.74605804300194 79.50873046507763 79.9942612965393 78.83520524298562
206 79.67658028848462 79.76240189665236 79.53724320075152 80.01110301642748 78.79164082375208
207 79.6504304181297 79.72140361577446 79.53938809348124 79.92160875245851 78.7000332947176
208 79.69205101643266 79.79012951252021 79.5717420701358 79.9190961673694 78.2252636376762
209 79.66658022127453 79.75527869943078 79.49325511062263 79.93537818694108 77.33917008734531
210 79.72634828474128 79.80212112105703 79.61933197834088 79.88119862309549 78.5568220923146
211 79.68332765750222 79.78285335891812 79.56800563179317 79.92280892125247 79.260728986993
212 79.66208202840271 79.77864739998351 79.52415463055286 79.9492827727317 78.83369347761543
213 79.67121124029129 79.76965389621175 79.471764653472 79.92484878191863 78.98346909412068
214 79.6595744298464 79.7408075975529 79.54676202556671 79.95561020139061 79.16759748628704
215 79.64868282648018 79.74651227958351 79.51990649164752 79.92991211236735 78.52059592925231
216 79.67562614815837 79.77031032292274 79.5542255832566 80.02340413588217 79.15263971310576
217 79.68889991878274 79.79505346728638 79.56873740799617 79.97156447610634 78.9243849864257
218 79.67329239603666 79.76534813634001 79.52752356542692 79.94575066653357 79.24400864744914
219 79.68620382916275 79.77830856449023 79.57886004550048 80.03620881928283 79.20307491157216
220 79.67202742844287 79.76444355560555 79.4702449612124 79.93693380216176 78.91256407148414
221 79.68361254039883 79.78576013623788 79.62664838549551 79.9601694254866 79.25388777790437
222 79.6951466102166 79.78411355715718 79.52139331964753 79.9431119754701 78.51853538354392
223 79.69457813245381 79.76666008765386 79.53631991947195 79.95605928304582 78.58349837619639
224 79.6528711380007 79.76036823431528 79.53931942663904 79.98143915865387 78.67236544882887
225 79.6356578565204 79.72941923498433 79.52590973309611 79.86495855781877 78.90124455396432
226 79.67235818045074 79.74830622278913 79.53832192855384 79.96263497145205 78.71021507121966
227 79.67005631262526 79.78925029367387 79.5389752425195 80.0367394978504 78.44883694777242
228 79.68502898884351 79.7857505565558 79.5785462626491 79.94991755276305 79.02882256717926
229 79.68070941133055 79.75606497154195 79.54081517997713 80.01599482245996 78.92869593706622
230 79.65438542068256 79.76502227427022 79.45359604419991 79.9765440993548 78.70097498990003
231 79.73174578936963 79.78837311922457 79.560986405538 79.96686873875521 78.96630182063834
232 79.65785327602693 79.73670129127007 79.56339920155129 79.93690190815599 79.24700611473845
233 79.71836016297382 79.78231905056364 79.58762983927501 80.03476421467684 78.80964719034569
234 79.68914527042985 79.78186879725004 79.51909968143103 79.93295563936763 78.90102272586735
235 79.70340039130735 79.78672672061984 79.56545559852606 80.0030272857408 78.73415543847995
236 79.67111732256569 79.76928191470161 79.59135825783059 79.9830550982784 79.11292706936752
237 79.70580842785736 79.790047462383 79.54378766382774 79.93197893207994 79.00098578189714
238 79.66893035747705 79.76865558122608 79.5073681509162 79.97829560756425 79.02840407811817
239 79.7341812049045 79.79171822223063 79.64020894404965 79.96841062616565 79.24183232241484
240 79.67475425517293 79.78237744825105 79.60045811893748 80.01296173750418 78.44462156805334
241 79.6931667397721 79.77534127839725 79.53540384242609 79.935083761927 79.09486808178154
242 79.7013279162787 79.80622402545319 79.59107253671316 79.89299187204684 77.90108994429195
243 79.71245365062799 79.80074887480515 79.57611845688072 80.06868158514754 78.15282733804254
244 79.67644263689158 79.7822952553695 79.59409304935609 80.02482740490815 79.13120601891171
245 79.695453216515 79.803456957366 79.52662154985333 79.94298037698854 78.8039494780064
246 79.72344878490867 79.81442237385187 79.62977689302872 79.90434475876951 79.13777305251192
247 79.72391301799419 79.7671119771538 79.61241641364171 79.96484039329037 78.95248939313007
248 79.6918626339171 79.79097965619121 79.61753983797271 80.02608946515653 79.25805047070854
249 79.71632484743799 79.80871343380255 79.60179477887259 79.92839770658877 78.39444697188742
250 79.71249195196619 79.78812317550701 79.60925707149302 80.00014572889305 78.95615428819858
251 79.72980489314136 79.81270057329336 79.60921661085473 80.02816849688286 79.19909385831917
252 79.70786674773555 79.81067046066534 79.57879213600324 79.93611818583082 78.95019928358799
253 79.70584621324107 79.79403453579573 79.5407501156308 80.02824126185078 78.81121639947743
254 79.72545083688954 79.77496207442469 79.59479874036225 80.04867092288268 79.03115314577961
255 79.74683568792993 79.84031053303022 79.64921620580341 80.03892338540913 79.04616343676739
256 79.64295683348286 79.77930894741868 79.49420376690277 79.97714878589855 78.48475528487033
257 79.73708438316224 79.7904258002671 79.6258763740292 79.9038706036306 79.25881661121814
258 79.70114901875414 79.78304852163616 79.61241762181473 80.02303867723532 79.21506765750132
259 79.73148381684359 79.80627054122343 79.61792510291379 79.97478610964393 79.27408453029624
260 79.68969451009755 79.80566946333697 79.54331226667286 79.93111884138908 79.00257040535067
261 79.71242004253345 79.77974685526493 79.4979253040525 79.93592108387588 79.11158117398203
262 79.73045792092273 79.79512378193985 79.59135604693688 79.97186935179231 78.82283060539454
263 79.76112492630318 79.8600560227535 79.58420345131184 79.99481485762672 79.3084682479229
264 79.73077822531673 79.83148243713957 79.64862042790462 80.00368358418221 79.08775340467639
265 79.73447405499408 79.7963907638372 79.66093697257341 80.00277763744907 79.20328496575033
266 79.71996833468103 79.80555626159882 79.57810365117932 80.01989172320792 79.00499259103727
267 79.68748932137859 79.78448975571303 79.4892123030292 79.92660943385556 78.00058484654507
268 79.6573794854088 79.8104469529232 79.57039467545681 79.95951397644694 78.96242683592214
269 79.77396712185008 79.84942689902186 79.64742193909433 79.9970710622349 79.02505199490737
270 79.74397505366451 79.81409542801745 79.64684508621292 79.98419994850946 78.46146399606195
271 79.72915860723597 79.83340218602495 79.64747074629972 80.06136299081348 78.59828811536357
272 79.70643736529088 79.8180332879792 79.58886835080537 80.01004436012143 78.74747681283448
273 79.68721893287409 79.74405687732133 79.61859178449475 80.0008764259119 79.0924015187412
274 79.70861060947142 79.82986647543002 79.61977107677743 79.98021132379311 79.08233993306403
275 79.7440690661463 79.80719481518892 79.66303686235781 80.10022444268914 79.20379397016336
276 79.73172279641014 79.81958636574429 79.53488081850247 80.01277529619458 79.26828993267722
277 79.73222177255437 79.81112348675104 79.62962402879755 79.94667380002348 78.89297715501506
278 79.72706081241753 79.83951359077875 79.56054554313852 80.01094660243818 78.89205331301292
279 79.72214530301804 79.83191344720538 79.62050121761516 80.1036719917215 79.09666917001081
280 79.669697815676 79.83264064856773 79.57804297744653 79.99370528311296 78.33972353449546
281 79.69951226199217 79.79467145237045 79.55373586741584 79.97006213114928 78.85538860751674
282 79.70606083472924 79.85732913894891 79.55074749520026 80.04422070818609 79.05941925086239
283 79.74765012678047 79.84274480335405 79.61105141472557 80.05797735518485 79.12937506832863
284 79.73223550525135 79.82024775550528 79.60542656071699 80.06483810564272 78.56245560716776
285 79.73400833418043 79.86705344356963 79.63895997564913 80.00058164583504 78.73241373442595
286 79.69448078631407 79.79578851298075 79.54373133685593 79.97704463850904 78.93047165248332
287 79.74289505232717 79.8369012603898 79.63427784566264 80.01605008103692 78.61108450469271
288 79.7726608982212 79.85728613873559 79.63561312594543 80.05873843583235 79.00608539209652
289 79.72880315387269 79.80021268016665 79.59524132813631 79.9745112400287 78.67075347824816
290 79.7885348138396 79.85196293836583 79.65915693781781 79.99226655015391 79.11983686910841
291 79.75742619531573 79.81386645640254 79.52444541064457 80.0395207440817 78.99922648711461
292 79.75682291321722 79.88223609011331 79.61159240797218 80.09950974878863 78.63661469945204
293 79.73379443732857 79.82968960286118 79.62783816761916 80.02833357171141 78.59533616153213
294 79.72222933077278 79.84696976877295 79.6255712411491 79.98896966570679 79.0823646300529
295 79.74019420612215 79.8147965136937 79.60858305680998 80.0078176296153 79.05277568696978
296 79.73019616428674 79.83500044349293 79.5941068360761 79.9707072981353 79.09682153009146
297 79.74930289429955 79.83281857021385 79.65564003851524 80.14416333937781 78.72389331331735
298 79.74730250853008 79.82529000623373 79.67581303657269 80.01657407354969 78.92567491091093
299 79.76877358297799 79.8713156132822 79.57475374559823 80.08055127495504 79.03046908888274

==> data/acsincome_dropout/curve_correlation_dropout10.dat <==
x y1 y2 y3 y4 y5
1 15.581888110679472 15.603221098599313 15.496713108409292 15.762914230336452 15.386224061660315
2 13.648927956189633 13.79762737339163 13.517282815019346 13.889214823048773 13.247698694931593
3 14.324740532485032 14.369459503932884 14.171054381990716 14.46074914035249 14.066772182032992
4 13.71279900568252 13.822228404764589 13.576633465296258 13.850042873837404 13.476388648566198
5 13.661836953092216 13.729888825187857 13.528340270013464 14.013029311533254 13.42708386055451
6 13.511607474066885 13.58135236319383 13.435277805889555 13.861574837173086 13.288982350805043
7 13.824167582725924 13.919633895490135 13.729079792522928 14.029063341668312 13.627130398531955
8 13.566754696784233 13.590449187870004 13.422415747079178 13.648805210173037 13.287439960513062
9 13.66337154809982 13.715245195129642 13.622889134196967 13.761832571895669 13.541901560910793
10 12.550882069811308 12.609389955782081 12.516569974827386 12.741143877314867 12.295115817068647
11 13.011694134177066 13.141264418254814 12.878232233363066 13.246853379483314 12.841375053084775
12 12.69651204979289 12.712581138531448 12.631458467904066 12.8488670916555 12.427501793080387
13 12.587415070194979 12.681860650362694 12.536165549617564 12.788311183063843 12.45815598759686
14 11.764502037529752 11.796938770981699 11.670721630271615 11.946371162079034 11.591558863438932
15 11.857076651149793 11.941391214800202 11.787655614742452 12.00266145845549 11.717211190136851
16 11.855365550197417 11.908709005964702 11.808312643196803 12.04767087075381 11.627203453806414
17 10.141876429654614 10.205965936275287 10.092742289081825 10.276284293581904 9.972620577308486
18 11.125847703263812 11.20914008316504 11.06113148642596 11.43279930915571 10.93324516944391
19 12.450853568634077 12.501537215810057 12.42123266040405 12.630984179341976 12.18274362784349
20 10.565754856609251 10.599614377447775 10.42794899204727 10.68958011423474 10.350095254095182
21 10.991419628197988 11.159056693245255 10.946648728167304 11.282298369835509 10.750851534240425
22 12.151001716743096 12.16267050923886 12.100884161837309 12.334579350185571 11.986399112244344
23 10.665214688365303 10.746783089211503 10.654540925378775 10.883640416552627 10.454458761197454
24 9.718035946964909 9.747533945583536 9.599920217901415 9.85099679810386 9.456968986164343
25 10.5237212955792 10.654448640003999 10.503557864604868 10.727210851573133 10.432140046060116
26 9.831572711678398 9.941328664047823 9.766813438955786 10.061843468891889 9.732033707317443
27 10.066965092044342 10.124633295109101 9.995777060492266 10.252641345931147 9.947274288294077
28 10.305393380558883 10.423687646580056 10.259990225680895 10.487311695029167 10.152770656288128
29 9.723409740905328 9.79988449534001 9.660711895348788 9.940878416478316 9.453268549082253
30 10.58960499912444 10.671133984944504 10.539488611898742 10.78492881191847 10.480837913000867
31 9.68448732270356 9.710550877094628 9.650772918019449 9.754419536296071 9.432986356182782
32 9.979028796364107 10.105251431582142 9.918515250386914 10.185425740110833 9.858407506963442
33 9.20752281800328 9.308864928297318 9.128246006715429 9.448650370788569 8.997431596953225
34 9.508644609040822 9.530224311093958 9.47748886545782 9.630236344228058 9.294342963450127
35 9.345823472067327 9.448710212849075 9.248907977929916 9.560040430410991 9.171895800348578
36 9.109621707784079 9.205473893156086 9.094141049889478 9.27517349375904 9.03916389730729
37 9.09021792668937 9.129834093763108 8.956184667382393 9.321737752113306 8.82543195618251
38 9.365909918908537 9.424759483255091 9.222593865883832 9.512493522252022 9.141901335725166
39 10.173852122379353 10.277394827971154 10.093980847125575 10.393025794012974 10.045674573658637
40 10.09463680104427 10.164022336535286 10.042143341691888 10.196814686442215 9.902017939816979
41 9.366483546697564 9.393130056098624 9.331613194053373 9.585483062260334 9.289064244670046
42 9.760139392178697 9.796527076756274 9.705379521003454 9.834684264951157 9.669402362554157
43 9.681277162093796 9.713999342341008 9.640378414185047 9.749334976815183 9.571270867415707
44 8.643115823803264 8.665235772185149 8.57014819126161 8.710853311335638 8.523928937876134
45 9.095774875182514 9.163858033653836 8.985244882235465 9.306598497920824 8.87142153742996
46 9.25094925870467 9.29152026698674 9.190092739985392 9.3440546275712 8.952952015108483
47 9.14787711557939 9.20012637935739 9.024449866024462 9.245578386865605 8.890584131152533
48 9.884738492166598 9.933912667068702 9.80064025028835 9.951349238565742 9.763212193377797
49 8.879961359002458 8.95123652861013 8.851448818542492 9.042650629319795 8.786794837165232
50 9.70385769162105 9.756689625370557 9.571199329316894 9.91081117683595 9.515792749761392
51 9.744517145052564 9.83972526740988 9.654074104502508 9.892372524753739 9.634103582848063
52 10.063654368878906 10.079888277803516 10.032516426211208 10.226845558159708 9.885387483872494
53 8.057534716804916 8.074133869738908 8.01210048122565 8.175798003844104 7.789839940074919
54 9.337217336316947 9.402540369404782 9.268679933934315 9.456153544774756 9.16255291968806
55 9.562459345226781 9.645509473790096 9.533203267941593 9.730665868021598 9.428386705291759
56 9.238347840304815 9.299244256325311 9.171887387502377 9.312384227457834 8.972480700737485
57 8.608365857590101 8.653867844943662 8.574969101227296 8.977372486090406 8.422455482476018
58 9.068843824373676 9.104607899653603 8.963343195751857 9.135905800896566 8.885367409024232
59 8.72744214505499 8.794815620553223 8.58017212000438 8.896759971759092 8.527220909064303
60 8.066264917321565 8.204655725855222 7.9525628537372395 8.25104940100612 7.90237856222585
61 9.26146439827066 9.331104290092757 9.206644624759193 9.353724657059203 9.075051284145673
62 9.190699637383087 9.237817793631864 9.138938935119484 9.30335635710733 9.067177386161518
63 8.459619056109602 8.561724814913319 8.392128855828316 8.647530641117985 8.351234530505522
64 8.911974262175166 8.961561107960245 8.827429318415222 9.098714863826231 8.774618221309437
65 9.543165510111763 9.5949399678053 9.489026339861903 9.677708829715916 9.280614460688005
66 7.9628184030999805 8.005506417646789 7.954599927234691 8.180703062781006 7.839845142314945
67 8.67725117836429 8.774010811904894 8.629827293443775 8.842493606851747 8.44546971185119
68 8.335301651547596 8.408118562614613 8.27812867232037 8.547523582040023 8.099829260525237
69 9.00201552102817 9.050554510099925 8.93449074733246 9.068657581569953 8.753525040964456
70 9.26776453697925 9.28835262963844 9.165123656126068 9.344414322825337 9.029188378391199
71 8.505950983539178 8.593139647336121 8.460538970791246 8.896325593069413 8.393457791426592
72 8.571131477688894 8.60890048071492 8.492349841682277 8.693220064554408 8.454833069908275
73 8.610378221762183 8.652809228545426 8.553724327371693 8.708165668872276 8.389247226161858
74 8.652411578660676 8.700480754310888 8.53004636149415 8.762447442852427 8.459305910875079
75 8.865435274371062 8.948050524288988 8.749994669178403 9.065172157412045 8.724395396276773
76 6.744545096696456 6.805307491234526 6.706808493908037 6.859021943031466 6.675847319083705
77 8.639395051734136 8.728708422553577 8.582388610450941 8.780480942077522 8.548118196951469
78 8.813165494522664 8.860362390221788 8.737082920620043 9.000111876151829 8.64841565968178
79 9.240099975294838 9.311575814774287 9.174920908550291 9.370748159918445 9.080965947895603
80 9.316486130194107 9.405761792281524 9.203680179123204 9.588776831819457 9.15280660529843
81 8.960515600674377 9.011058099277435 8.937938947230741 9.16568618009769 8.709363986175362
82 8.290708237582733 8.401810770861054 8.250366192655587 8.473296600822529 8.173895042551344
83 8.886357826079852 8.980871163983071 8.812241786937813 8.998379189367354 8.74945404442398
84 8.665869364128957 8.755606604352772 8.592030989115845 8.818151623339936 8.492727866899466
85 8.839602664754768 8.864608393101065 8.80888802075932 9.00423985100005 8.704192781925755
86 8.21919883136729 8.267465427380388 8.039424439459303 8.328099619536724 7.991663336173118
87 8.77984658507061 8.883070768792464 8.717945003833748 8.928341384803659 8.654542687799648
88 7.702854853934759 7.797760931879085 7.634587611745518 7.9556820936775425 7.5041566061396265
89 8.20603820411019 8.251067694673495 8.043275699644397 8.330382516020176 7.9570124756866925
90 8.578779728719107 8.619231077553842 8.516391493435338 8.741669211788398 8.447984099972894
91 8.32603629590021 8.405774861666035 8.293143482756584 8.427396122589288 8.230019106127012
92 8.396094945357085 8.43737968422774 8.290769820094631 8.487231537490052 8.07053156039823
93 8.27121764377775 8.347851507739144 8.246352959244245 8.470203585082922 8.226817277485946
94 8.206418029091324 8.231817636721946 8.145157086252832 8.345374924483453 8.095346942241926
95 8.54821341664405 8.563347316608784 8.476833705376421 8.723146990995671 8.424063989888468
96 9.150374027784633 9.191368882205147 9.004806559344269 9.223995931540252 8.93215287962735
97 8.246721188656776 8.341498392423105 8.202032419634516 8.487365797960674 8.192005669636679
98 8.604117965661775 8.649482330228544 8.539892925475105 8.76466381223578 8.430884644452307
99 8.63006879356812 8.679818433138664 8.58575535582642 8.808206200162283 8.51011919123993
100 8.449042159368087 8.469054000475328 8.406382326017217 8.52592281684162 8.305189165057433
101 7.901073475304647 7.942247520384105 7.862838246552706 8.075390852796282 7.800617282933472
102 8.04529919453508 8.122106664060313 7.954011245080423 8.159415349588082 7.772219065900261
103 8.345720358375988 8.41483854415767 8.29235821430998 8.493432306757581 8.149761810014267
104 8.797580878871553 8.84817243815015 8.736961016723125 8.965305423216723 8.568446264777915
105 7.407041640753407 7.4647341477789775 7.372752301012842 7.60215458088811 7.308391687931941
106 8.361828033693131 8.486095095640332 8.343650777885795 8.568345245863265 8.164228136329802
107 9.118632489374743 9.26984862418006 9.062727216534501 9.359097115069288 8.844808365560725
108 7.957412540604383 8.010683350733375 7.882164081041788 8.066399015450688 7.853322480522869
109 8.72950822893296 8.868640931396929 8.64664156995532 8.910737653823615 8.548790542211467
110 8.544479954541547 8.571880621685178 8.459516458632887 8.628228545750805 8.297614195309473
111 8.980338837401202 9.054247454566191 8.947455651142073 9.090926201171987 8.798113465065661
112 8.160212737667665 8.201253053589465 8.056809287768644 8.253883333106284 7.92391673150426
113 8.843618876072364 8.933222785939169 8.707193523505367 9.027015381491339 8.643831123017346
114 8.801047462219334 8.8797110158125 8.739011911752332 8.975481325987417 8.562635325131755
115 7.547909371496809 7.629590729807251 7.4877581774598205 7.735898436883273 7.381826551793642
116 7.917764757579616 7.986406908997594 7.857069061553077 8.107674569246955 7.650770983205059
117 7.859038917118255 7.881755450954829 7.81588324871799 7.9851422473787705 7.651296953531626
118 8.038221446024139 8.09673594339084 7.95511614297415 8.168543497056064 7.787910748107343
119 8.20432958755115 8.241247983620337 8.16383936084411 8.40841166540464 8.086270965732183
120 8.327992461979129 8.47999489321812 8.248901060817435 8.585247950220289 8.152013709781887
121 8.622181946366695 8.675560766263006 8.548654262550379 8.751215564525019 8.40803047995538
122 8.596174121937164 8.650656275256242 8.558327868278422 8.771089914702628 8.43736866847595
123 8.35798599462903 8.442076962317106 8.286213302442778 8.50592675598427 8.24530106537766
124 8.753660487909503 8.834032840605282 8.703827295178955 9.002244626032564 8.658271883138632
125 8.739464947759368 8.836164078989718 8.641118343148364 8.944871656271664 8.510098930619629
126 7.979078112118755 8.196057317334668 7.93084159590215 8.342565783992356 7.887589414903186
127 8.324226446646039 8.405553604586192 8.17825079126867 8.52321130759143 8.128252770824984
128 8.653720502569776 8.720859701958428 8.568365449369027 8.755621028206422 8.341990627628332
129 9.522176625046473 9.582353078313151 9.441334558277555 9.771140244469567 9.402225192899142
130 8.855431994143048 8.899904976176067 8.740700314696241 9.026994731997897 8.583254095099635
131 7.957663911140896 8.011542674632974 7.913186811800265 8.26572247772021 7.802561499224968
132 8.080675041930604 8.150576317006117 7.9876279041741975 8.186465410688177 7.924641360506836
133 7.885292480322222 7.978174897255727 7.839657817878797 8.192791786770599 7.790127347183608
134 8.369707215663343 8.547350739641596 8.327575361879067 8.608837447027286 8.257401558191747
135 7.6832629805261 7.774277504554375 7.616473820024408 7.810645499273283 7.546237566200058
136 7.90055873097241 7.941884083236622 7.887455238726789 8.054730800882405 7.795839966300308
137 8.104190607411596 8.178889440050195 8.013128566254302 8.211736671863466 7.939879435169726
138 8.448400279645966 8.532428664669927 8.329480160653178 8.633169356244439 8.263984653062467
139 8.50496756605967 8.533661601971769 8.456046863386863 8.583085113121564 8.322353265727035
140 8.456157371247185 8.507850994872607 8.39957849912517 8.551003831893771 8.309663142535314
141 8.6608267303743 8.70378229808379 8.583775385621955 8.888987397982593 8.503269640404127
142 9.066662359522844 9.213366775729849 8.971444608150925 9.279050540549914 8.940144164172406
143 8.91222105096016 9.012669394563183 8.857733301413829 9.173375838021347 8.70124801963765
144 8.452724391351925 8.526269693675077 8.277541636304838 8.5441051992844 8.229987699854288
145 8.895875581996759 8.910671673293745 8.855381900106416 8.975990356287774 8.600109815447276
146 7.564306292955205 7.635240920404234 7.5337636312748035 7.6748581340039115 7.369285330786834
147 7.8072540730772015 7.839992962988564 7.695213712622332 7.888022824782466 7.631115369026747
148 8.802275671897661 8.875556953475394 8.736924112781276 8.894117524417766 8.584173698541727
149 7.42191950114751 7.465411787269506 7.367178122923702 7.512512655015918 7.259159637214556
150 8.835089167076164 8.843650823488064 8.831907566102762 9.105583119248994 8.58545540469135
151 7.09511992052575 7.148962571663592 7.031784312005214 7.1561936937957284 6.966988183535911
152 7.414192984089854 7.472640523302599 7.354797707252547 7.557382446834726 7.2552322691099
153 7.7615981208896585 7.807203735889559 7.716236062591021 7.885605574764646 7.606948444068329
154 8.950395810565773 9.050483103000008 8.842400451465396 9.095641675786615 8.811492683232833
155 6.861808269290012 6.903184271735637 6.797949168174923 7.038969177984672 6.743817263932973
156 7.985289191530905 8.033493248949927 7.895834912466577 8.108060620604936 7.8673049322122495
157 8.23394312909978 8.361482736144024 8.132221597299846 8.407339702554378 8.058942734277457
158 8.770063887431732 8.86367299924002 8.683094227970646 9.019551775200743 8.56643901648502
159 8.0671908198806 8.101291655447405 7.99956019082947 8.238098815807668 7.867571426806129
160 7.657707834723602 7.712566700783812 7.633556966209659 7.838618492930014 7.3802152106606105
161 7.830483704249699 7.8640292969896235 7.731048466452503 7.909179960987912 7.473675807681393
162 7.569423279515188 7.5810831760469455 7.497055622082215 7.641668018898957 7.471122828441605
163 7.580589618038532 7.634800611734384 7.489188616031462 7.715440650775091 7.391736818676202
164 9.114223340658988 9.148386297269063 8.994662669918199 9.224621420899586 8.954600917850748
165 8.648598928869585 8.689414933767779 8.60290276255596 8.935626978268859 8.572662725037459
166 8.287026933718176 8.344928381209467 8.222093864600225 8.46533795170228 8.109067366889375
167 7.224431846149447 7.291535421096719 7.170968451963239 7.519325331181964 7.037706011401005
168 7.195244946418139 7.3115362452180115 7.1678471398807515 7.364116924790107 7.096022660399988
169 8.234265228752605 8.294019824172592 8.134881770052914 8.364663130861679 8.041571227249209
170 8.15245258007972 8.234676871768869 8.06546663817724 8.29334144142471 8.024478007484168
171 7.771406033138608 7.874546325604659 7.713511789490196 7.935842173322241 7.611109933400249
172 8.911769011582928 8.989204067335809 8.889618723092187 9.090726110447093 8.831689929054503
173 8.904525233709803 9.027795342700625 8.849553057155733 9.144169992012166 8.753929979453053
174 7.904270298035198 7.92221618160421 7.846788810354261 8.036473184212012 7.767235073505484
175 8.670293411710094 8.687766041502403 8.556455635177375 8.738770027654711 8.446644050546285
176 7.042850050745358 7.173993352986184 6.954504386395494 7.211896494952782 6.820724668204912
177 7.954299898857377 8.060545318875677 7.918764120533094 8.08869468971891 7.842308301341544
178 9.169392237907042 9.181745616329582 9.094602571957063 9.318306443338365 8.951204148521366
179 8.232755399294565 8.396755505609958 8.151810757472141 8.460152035225699 8.065415555052645
180 7.932390386533357 8.019212374497382 7.9116304724935675 8.060082651670696 7.80349615297508
181 8.197560555381086 8.241219556699392 8.152829342716993 8.379818106646667 8.08452645349035
182 8.033298637596165 8.07555254161617 7.9940471468257535 8.280013192822967 7.857098493074704
183 7.174939414085079 7.213207477824473 7.038871126995636 7.261102416579564 6.899025999885425
184 8.18144599244322 8.270461615871394 8.073694653795057 8.363103095177205 8.043581171247606
185 7.926657343355895 7.968277668491264 7.871809346723332 8.117423128476723 7.8033174037118656
186 8.207348836428753 8.251183770459305 8.148587258960312 8.279418894404667 8.12239957093882
187 7.510606194529519 7.583932188819104 7.472244338073585 7.686146439906019 7.438690966927562
188 7.830751421055929 7.835501155315686 7.780166389548966 7.945825322648714 7.60136921723288
189 8.71402262299495 8.824868920000855 8.648313034935141 8.877056686539778 8.580668243456431
190 7.842013706948515 8.012625521965045 7.764885857981984 8.119286149429296 7.66703073315564
191 7.842447776355163 7.871681570104164 7.785994455514127 7.978981235907759 7.723693035823325
192 8.088950459011214 8.131662228472006 8.03791399260206 8.17445454247617 7.908241348147251
193 8.046110303526065 8.077951540644367 7.994894131018964 8.225919042934207 7.890367029533294
194 8.74503248557181 8.803121891886024 8.701487801049131 8.866470863907765 8.534547529551824
195 8.309013054075603 8.380860303868658 8.195579338064562 8.472987163504024 8.066062325597946
196 8.500607263102234 8.626122571082316 8.44592473912282 8.703576204306897 8.253814807146501
197 8.18920721822765 8.270437128937882 8.116994863342631 8.315809740268417 7.930231721794565
198 7.945604925494115 7.96756467892424 7.863855884981152 8.01758373135893 7.734790339443901
199 7.329602034042022 7.3581563788415645 7.295034468533366 7.49649430645866 7.2295163836067475
200 8.752216650971647 8.816525493392842 8.72362476895719 9.012516628337412 8.668979233906725
201 8.650661840675715 8.7308056796093 8.585147270056604 8.787455593464728 8.463068838227374
202 7.901361018877203 7.986293297861507 7.802067157012644 8.009198804214744 7.741892428804993
203 8.66063548664275 8.746807983509399 8.563870825385983 8.954937963788602 8.381988311134412
204 8.570431604934125 8.633444900344793 8.449271177895689 8.864643313063741 8.363910083940196
205 8.442800798271865 8.556010265183541 8.31576294653278 8.61274936282431 8.064051369554335
206 8.672614871642086 8.720597731414259 8.639831601808625 9.01375508743257 8.549058711945198
207 7.116710530664832 7.197311753998274 7.049254274731894 7.273712917988016 7.024975388615593
208 8.042733605092721 8.085095672302165 7.947684027596891 8.212157726177068 7.785105146703118
209 8.354389403723843 8.378819377847451 8.282835054539408 8.459538718888385 8.1963364017111
210 8.245279916395333 8.492399285539957 8.205293428129034 8.59217830746285 8.177444838930532
211 6.41942482233328 6.522493290442639 6.373931600787555 6.692926250539881 6.257704953632719
212 8.297258923995802 8.382938219714758 8.19686812092696 8.393202415537864 8.095658001228495
213 7.7356687418699615 7.788774826005115 7.6908767733200785 7.897147533784617 7.574545398829953
214 8.445864607041234 8.543804439339722 8.353878288462921 8.837202859445922 8.307895973419916
215 8.028184668188018 8.070912289171456 7.959771872949649 8.099915880063207 7.748805065595378
216 8.127013065249894 8.249549791887542 8.07477747540764 8.307323794209577 8.041368740271059
217 8.133429055140448 8.223102849387699 8.085689014976484 8.482358366340021 7.978953508993925
218 9.061164315622317 9.098977308771829 8.99719238652924 9.180805239786348 8.948594128018428
219 7.977076560982145 8.022308458504359 7.908053699329727 8.205001482322452 7.844688258612273
220 7.9576487836815595 8.093917503596371 7.928591885546446 8.217686718921717 7.717662269099524
221 8.343216007576086 8.388201910512528 8.235655123969295 8.542069425647632 7.979879348191562
222 8.33510281183307 8.35920817174962 8.220121313058463 8.473641309958795 8.147590454172459
223 7.75160299029805 7.820365749575069 7.669576015686607 7.932605861387089 7.566995767299856
224 8.516585928876566 8.60955330472764 8.462134058243116 8.766561343006964 8.285941893541935
225 7.684376542267577 7.716439925429673 7.598326195895772 7.768601685424422 7.374678411765847
226 7.713531468780957 7.80067059782428 7.653238442587458 7.94331505279779 7.610702610339927
227 7.046788456384505 7.161273888234239 6.970202667917961 7.333737336310632 6.850621800076497
228 8.720637309677842 8.75653914755793 8.678543663444556 8.786590585144575 8.501775193117707
229 7.893132833308149 7.919311246804847 7.79972073871095 8.020188494400339 7.78298265682179
230 7.807241488676862 7.851826855967058 7.781590596061056 7.977400721110199 7.551784757749935
231 7.708154764661592 7.77141090597247 7.652187194195718 7.815465593128311 7.518694773649679
232 8.02732577558307 8.079680008243786 7.981159782344851 8.214597141647959 7.854192174887756
233 7.799003183139532 7.8995475419972445 7.673628476010637 7.974955197992482 7.621898524458594
234 8.192460705481993 8.24819703409176 8.118026370948504 8.341539306232756 7.950410957195429
235 8.265181479801985 8.335404396996122 8.103580541893502 8.51650750460256 8.074310942619745
236 8.262720867883242 8.294902049316267 8.173772887758481 8.401818085719198 8.15489629025389
237 8.78757619704879 8.870423371187002 8.690813885551204 9.038961243109858 8.42522338741703
238 8.291279907609194 8.349639156810351 8.192000833542291 8.483028746491552 8.113721686576099
239 8.431813057493692 8.495349873025074 8.369743064438364 8.627446042340692 8.217576333758373
240 8.063081698623169 8.220695991836749 7.932991280141919 8.305024766576729 7.867333188271246
241 8.584484117721509 8.664721302149804 8.482695902478977 8.755583496282798 8.271245811966876
242 7.233456370028225 7.298383871920036 7.169922326081809 7.37181849765103 7.066571439122979
243 7.902849162545569 7.922902957477713 7.791484395505096 8.025000302848051 7.728395249017275
244 8.680844432281368 8.744463777607065 8.61853481505302 8.895596656988888 8.454591817788822
245 7.3534224193520705 7.401703043135555 7.28341234615078 7.478829799940226 7.229811933652826
246 7.755169207177888 7.829554801368349 7.683551502604044 7.925750954185237 7.558068915863999
247 7.984195033284532 8.098558937879389 7.928253898730456 8.148640627375354 7.836935230606175
248 8.389793781611234 8.450095890919014 8.36100604874069 8.604730877830894 8.244023434263992
249 9.139491317836368 9.195198949006157 9.07741301372213 9.296630211058357 8.977790740434628
250 7.45147473649692 7.521255307729261 7.387839475917664 7.646210642888046 7.34743235662374
251 7.580179291088633 7.651184540590152 7.52137970895833 7.747111808010009 7.445087595864876
252 7.6434637675818005 7.723704519480608 7.600991653651293 7.820228055395175 7.439304792689451
253 7.548367424117289 7.5631419426791355 7.536889266941242 7.757118848390894 7.493383712406208
254 8.17389390170446 8.195667826787698 8.059622693178028 8.366272209690937 7.87605997914958
255 8.578673493921617 8.684592357626489 8.560373513937412 8.726763084782052 8.498681097499897
256 8.231955246501933 8.295222066394185 8.174428624953281 8.33007627799099 8.040905806070143
257 8.051742983056023 8.182744897562149 7.943842684746487 8.36409667042504 7.801932850168292
258 7.997206787636319 8.121430138431611 7.9552277296283975 8.242665637860695 7.864581190627488
259 7.794482850348823 7.869104434484818 7.783071891399224 7.978616301196164 7.75127872518383
260 8.107777463443 8.163263611927459 8.008276005389927 8.228193662530794 7.933338566787813
261 8.754493608201905 8.885089051722328 8.715457992410958 8.932139324595202 8.66494769083293
262 7.835444360206676 7.931433044846352 7.760530273457682 7.995147916949648 7.640373838558562
263 9.22512048095779 9.288716069239385 9.10047083613588 9.360740326948287 9.002904999722428
264 8.373408514371572 8.409410825160313 8.303238368741921 8.47340861885407 8.214824216526358
265 8.583038695575798 8.606771085343903 8.55014551737446 8.795297067290184 8.167295211363223
266 8.301159466164009 8.37985709795769 8.249330813188529 8.548986179745622 8.091076996093651
267 8.066734651061967 8.131369246948193 7.967525230974979 8.357504529382602 7.857497419659892
268 8.319458643714185 8.427652969418315 8.21051279349927 8.475073918869521 8.147300520352708
269 7.374970326636014 7.456366888811643 7.2962770628050935 7.507742283147431 7.250271634077378
270 7.868623748594813 7.921922714523693 7.841804534945517 7.983680498472549 7.540418849607981
271 7.708673088349061 7.7578188831028845 7.652043440496156 7.826571840373243 7.55640410272206
272 7.919446961883352 7.978519360704776 7.874498401710499 8.09784102747168 7.740755958398046
273 7.721238653126399 7.804591364716725 7.679367728410843 7.8683662182795295 7.513599327413472
274 7.997505724392969 8.108110472665004 7.93574714086258 8.207069859981909 7.8224830761723245
275 7.416891626633289 7.464181974717363 7.344262664731991 7.576550085366818 7.22916190450566
276 8.833346615517288 8.878206009668078 8.786162225177858 8.911265733114499 8.760914341492528
277 9.25973018744163 9.305423327028873 9.194084564402457 9.375152531558332 9.119207665534745
278 7.977851594937462 8.018892374045986 7.840640378556531 8.048168942246328 7.697978768827142
279 9.198240827486714 9.285804385443468 9.134492971474877 9.369175334843813 9.040386323734815
280 8.355139448742475 8.389772443363274 8.315674222335577 8.531246590471724 8.230969517477758
281 8.043448438975311 8.106557557989374 7.905946117971073 8.18559738294269 7.854197022792393
282 7.94794270905486 8.026825123233717 7.906342867533593 8.122511114260158 7.636006603646618
283 8.995768651641674 9.036381337712212 8.963299721405486 9.084982548086348 8.816286870132878
284 9.04349480769448 9.114759062923273 8.985171952619176 9.20212756534525 8.799681812681973
285 7.307710044978526 7.3524353180577044 7.2177009712051055 7.494085863436027 7.129312231641332
286 7.896560470551693 7.942618303077069 7.833243003518855 7.998971527199325 7.792379707300218
287 8.45129682810898 8.501669349887797 8.394208905687533 8.616385750019031 8.288169896414383
288 7.506581184842091 7.5779026569082815 7.450433171516931 7.620768528983721 7.164669582600807
289 8.338158538152141 8.360388761540271 8.309231690877143 8.506161634333097 8.29199042792618
290 8.32162988677166 8.55292590514713 8.272676156120266 8.620023253100094 8.103537063610448
291 8.285223537161304 8.367345288195033 8.194384390837243 8.513498865487119 8.129688315580907
292 7.65227143387443 7.750113718180417 7.608511658899659 7.864410056450283 7.510304538251853
293 7.664961050561968 7.778214722273566 7.631253469820116 8.079245543882346 7.46506794097049
294 7.76954982653899 7.9090477433413096 7.7411025699660625 7.949099124235855 7.624004679058966
295 8.152963049986248 8.26002684184228 8.077711852431742 8.460005719604816 7.978986792821541
296 8.000625554793482 8.098500050041933 7.963186788508536 8.193416528491998 7.947192997404974
297 8.716610059199127 8.861277136854516 8.65665174695586 8.896113225058626 8.588589805254912
298 7.74311232066464 7.80138042610513 7.6923614903311375 7.955194706489023 7.634597800283832
299 7.710753568442444 7.821502811759036 7.624902397283926 7.873027174758236 7.4719877567654605

==> data/acsincome_dropout/curve_correlation_dropout10_shuffle.dat <==
x y1 y2 y3 y4 y5
1 14.255529907532548 15.184763330939871 13.825025383587372 16.794750112384286 13.167646747428014
2 14.327550563823031 14.695176177023125 13.959969627611615 15.481259791459115 11.910680171528321
3 14.2434974131559 14.564747359014198 13.849175438253889 15.385612422297031 13.12519011207211
4 13.986045418768473 14.360911993531515 13.537627765740902 15.425142655515078 12.614602080671073
5 13.870570316152921 14.176883282024532 13.473549619960089 15.29821804952255 12.403568730334456
6 13.89347416376671 14.265636616200824 13.503676172991014 14.90123112451243 13.057942320846877
7 13.67386433080302 14.109103860108469 13.347355774115407 14.968448778598589 12.646895778893086
8 13.443705717772566 13.795426171108241 12.96457429438912 14.563765692822312 12.14215363930173
9 13.049353613982941 13.304896859740257 12.791555961151587 14.04271389971335 11.776051522773358
10 12.702513670485615 12.996628196576417 12.33056824431703 13.705433462948346 11.677346606686461
11 12.582725549519282 13.036335032797927 12.141230296818785 13.774492855566384 10.614412164691382
12 12.301755251026824 12.59862106586441 11.988630476177665 13.427490293955243 10.92494432841484
13 12.101802901652565 12.444570908732917 11.572033399966248 13.107876337007005 10.91064673466388
14 12.016704824179916 12.497797936211214 11.602646905796982 13.504372397733974 11.067793962293367
15 11.784268660931062 12.02225457926946 11.415371522096324 12.872954143549842 10.731334377296218
16 11.666318383144112 11.95964358394475 11.266477717888952 12.541838045653881 10.75181140929981
17 11.53393619088938 11.923680058875286 11.12766974511823 13.238016095593927 10.110053494077254
18 11.356132936929722 11.859581517387936 10.960121230612657 12.81338496928247 10.328479880933687
19 11.303113879044531 11.619296521685843 10.922950259346509 12.630984179341976 10.370398845089198
20 11.186149213161803 11.527692597506887 10.769870878329513 12.187111059660301 10.148163437942117
21 10.87995505634914 11.232000952474518 10.563084993805015 12.089636137397264 9.99030635965352
22 10.780269195465028 11.007438020893183 10.530796622734757 12.162971930411887 9.810497630587253
23 10.762207466058566 11.00154804454175 10.525754560314251 11.420205594434012 9.535944626919573
24 10.57324599042394 10.836441893441885 10.178212020695385 11.356389277427452 9.489594938181414
25 10.453125290108545 10.766699115461833 10.185787539384481 11.301424981345269 9.552039651508533
26 10.278032956459793 10.567348225753662 10.016654920813368 11.359264610098705 9.317244316088004
27 10.255137650094076 10.551702568199676 10.020649931995402 11.199971035284678 9.338609137420582
28 10.169723579652263 10.470996030495737 9.829401204853369 11.169278138582298 9.558273593535866
29 9.94466955965076 10.208172792121847 9.614883246921675 10.825865168540933 8.815656960852609
30 9.954767803142559 10.147216231321739 9.553472277896791 10.725463538398746 8.974993664096012
31 9.91088470310618 10.258617329427071 9.621730345247837 10.627708941021593 9.033482335182143
32 9.689298785167157 9.883510276527064 9.31333418762064 10.426342326526155 8.110348244923372
33 9.627370956402919 9.863361180731584 9.307998148251158 10.452150433432392 8.773960861204134
34 9.631291007910644 9.794715463544076 9.364626570436513 10.382720158599321 9.03635765933294
35 9.579472092405886 9.849776252813154 9.180166379392341 10.501207041600846 8.557469696222748
36 9.743959086209532 9.943918477228564 9.422694077601422 10.576913604538317 8.819739008265246
37 9.466708967715157 9.70065202328946 9.056474095812625 10.520467003120213 8.604920231919829
38 9.510925427526564 9.773531384816954 9.063922189813125 10.30327735526776 8.641404218168121
39 9.396622566882044 9.827408035258069 9.156204706260223 10.296995007628935 8.716946147091209
40 9.36287428754171 9.73249631546533 9.089672625585118 10.746379797959825 7.658582076682814
41 9.254157324922701 9.509218955240637 8.967279207426682 9.957814153323136 8.4067140274903
42 9.299929111898194 9.522678437677556 8.976545896513061 10.289392114062254 8.271235485850987
43 9.078469618547997 9.51445036989009 8.851056946314849 10.310628932326688 8.409219701680563
44 9.244876624256861 9.555621600225253 8.903107838532977 10.026556649555806 8.190185931206281
45 8.995118914495942 9.26976004157349 8.807940466703002 10.11626927646857 8.576936262027871
46 9.043711629031794 9.426489482636656 8.653967574888977 10.092789952172902 8.217622238312298
47 9.140469260671892 9.483822050210481 8.903962582126585 10.430963999918545 7.49130042149065
48 9.054384669189162 9.260598230911306 8.815394438461585 10.068550136250114 7.993820269756567
49 8.976003226126302 9.389519121109961 8.692779007908428 10.30997502140559 7.880766498458311
50 8.976963027059664 9.410061518826506 8.576778265354958 10.22767794541628 7.872651324509865
51 9.067260571569449 9.353151967671725 8.620505374397554 10.144060310372643 8.106638301320562
52 8.849827861333672 9.144424452215802 8.602766975399758 10.211879415416208 7.666266219964338
53 8.909045336085319 9.133349740518476 8.637867490677015 9.72777007424133 7.7321999155034655
54 9.050990537592579 9.188855854483679 8.820806394422766 9.73678656732017 7.772228084584299
55 8.942984998059872 9.180041381433066 8.631208701500777 9.7833347462803 7.580683566759465
56 9.022036125075319 9.273383975058092 8.627634912227434 9.76383621302261 7.969981998807861
57 8.8436723035822 9.336577298133394 8.431652372710332 10.192156536736828 7.980585553092184
58 8.767462713170337 9.056598125954768 8.41926148114384 9.691691861342546 7.823725248377565
59 8.915449201547862 9.129956217092932 8.543328167018979 9.6929890197998 7.949234491531946
60 8.81318988276294 9.096045903407127 8.548809605774682 9.608793141133818 7.779611762082103
61 8.689140189783771 9.056352357351168 8.349267778509265 9.952027481500243 7.809744784347723
62 8.784311741673669 9.139881468445518 8.481137402784507 9.53215593920648 7.894638107315043
63 8.736536485631854 8.984171256159488 8.543343283910403 9.78082534365557 8.101048150005157
64 8.707085368859424 9.077854880849376 8.489458253854998 9.72984052807707 7.893199808834826
65 8.780152055425008 9.02397570216264 8.513082586330544 9.608198364362464 7.381208079578988
66 8.596679197648077 8.752854320624719 8.36600199993322 9.3869217592005 7.589537562275924
67 8.582250817148683 8.980595883447172 8.33699881062739 9.610854100612148 7.706884665476539
68 8.535144924471378 8.889000381154148 8.304609746492417 9.588261723980619 7.8228029973423805
69 8.5958382725454 8.904807400993505 8.423394913128318 9.62508968292737 7.784950009725822
70 8.529512964744505 8.86228003534236 8.107047306310008 9.452194321248522 7.822449897571755
71 8.579182865675655 8.775735278458397 8.345658726397076 9.891080880938617 7.591969072692187
72 8.607662949227365 8.933233217599172 8.371344453770718 9.894463526498724 7.795875140599468
73 8.574587281541028 8.915209107797773 8.314351162546451 9.547608352829398 7.9007534295638155
74 8.575830573486654 8.828250397542774 8.344896107643422 9.562672085505316 7.667040503120455
75 8.537977565110943 8.904831904132696 8.334817224058266 9.375568612538267 7.431896355617269
76 8.630364624580789 9.017094628589417 8.216110896235879 9.612771191514954 6.756100028056237
77 8.71173908653941 8.979429270408776 8.38026784044873 9.552279051362492 7.795608457621156
78 8.677290044501742 8.959183667253424 8.336157939011157 9.589620601225299 7.742866266736913
79 8.735658145920311 8.92898744947805 8.323168548643931 9.58565840054538 7.78841153430887
80 8.529232401915257 8.872058209842143 8.247953045463714 9.588776831819457 7.601647719827784
81 8.563439822967691 9.008193639383336 8.318398446662345 9.640746023134616 7.742430908790056
82 8.599280561363534 8.920875316895792 8.3258856437795 9.59384061857579 7.282345853631912
83 8.653116958636076 8.921386983227968 8.280396957536079 9.680392998245733 7.157426598656786
84 8.5501146634457 8.880925688877205 8.425527122708809 9.59128230187816 6.812558882492661
85 8.597324198168355 8.80444712050919 8.359775899267296 9.512516458857249 7.507206502933478
86 8.577597721947809 8.93204371711377 8.268463405967678 9.441918258268922 7.751553730000342
87 8.515230952268144 8.80797761566215 8.15165745220332 9.1625351965562 7.555712960715495
88 8.62489128816877 8.887296486806896 8.351447762957136 9.54296962662647 7.114551401076125
89 8.510464216915414 8.842737707804792 8.112833473826024 9.548118481012036 7.436832818147209
90 8.4781383714652 8.768521028978801 8.295687056434211 9.125983764226344 7.644145141220833
91 8.576117611247973 8.812634069429967 8.283087755248145 9.509948024630146 7.609224518055047
92 8.466333272918927 8.760656367531043 8.243874500691627 9.450941328827197 7.268649453988347
93 8.472531838548338 8.837730923186387 8.226441981499427 9.490489941137213 7.420307489904535
94 8.474863435805794 8.74192072134802 8.121177270986141 9.291342317093696 7.564100186171603
95 8.537897939549035 8.842007765701096 8.297746896465313 9.760316422479193 7.949461584414408
96 8.566393227229806 8.81046763080084 8.182570438237466 9.38068885210004 7.537991621038928
97 8.495513775968437 8.862894178425451 8.242454661231594 9.677564927389195 7.314169173370115
98 8.3538182562793 8.632603294887703 8.132043751588029 9.11330246603387 7.509989793102463
99 8.376291842722395 8.632023727310663 8.07586489180797 9.555709241148657 7.2919897877804996
100 8.519575543087187 8.772743737383232 8.205148046814863 9.629514537323198 7.438385316062305
101 8.45003676322045 8.720015232425137 8.109715469119541 9.295032406953407 7.219874960422079
102 8.499996110811065 8.925306111629112 8.334986636111593 9.55861933856218 7.5380956085868185
103 8.576253381431263 8.825235352840906 8.221654659232655 9.717621592668719 7.343631148746718
104 8.436465244536553 8.819917446438666 8.147781426007437 9.317878991409298 7.501252804757379
105 8.536873071294387 8.778723910212097 8.228413626607118 9.881964933017167 7.494795136837569
106 8.571259756153083 8.821922589290335 8.190433121291454 9.386501978990296 6.999818914039111
107 8.411446175285061 8.699911182695498 8.104208455957824 9.678495473315316 7.185420120502189
108 8.458160667012768 8.720821470592025 8.209513761446225 9.484671216024692 7.4965045943685
109 8.357336217273774 8.734539700159596 8.042210160708077 9.59725032924887 7.595825694804921
110 8.369824442397123 8.735570385896606 7.99680671888753 9.509080124993371 7.407641344567449
111 8.452393920620016 8.751153667025115 8.118569708404479 9.5484031150986 7.753006367158774
112 8.42571990527449 8.762067400048346 8.168359702636856 9.305304929882965 7.300421648141979
113 8.373812729895997 8.750488935082139 8.048914259529374 9.344947736894374 7.025221575439919
114 8.385260695214368 8.624541397186512 8.071458103516719 9.312861368585407 7.172798583545966
115 8.345563521750378 8.623159476393134 8.152255676510446 9.145429971469818 7.385204218660718
116 8.353168856144976 8.583266230577147 7.943114098007967 9.349270763498737 6.947459458314949
117 8.349979241382334 8.537178023462191 7.983453812264292 9.22709766876858 7.116823100151894
118 8.348476886767791 8.671160032802062 8.1076947504352 9.130915419406774 6.967888297359064
119 8.305682382493455 8.728136459720663 8.029285734791321 9.36035393482959 7.149548123016032
120 8.201503223146862 8.59315000873139 7.8372893266454655 9.592376572320823 6.551546277426135
121 8.093944345459999 8.590013188799173 7.896977805003823 9.527015854422055 7.204607361437551
122 8.447644800251709 8.609237772174684 7.9909974535082995 9.412357092456983 7.2188637757898855
123 8.437308393073334 8.637894885342304 8.099923275663066 9.253643149116208 7.062766081150321
124 8.271973267298055 8.629521581247932 7.9780921301742085 9.34052786799552 7.414345826398086
125 8.299161680991709 8.768923446590813 8.095733047003696 9.347414648623017 6.790491447101594
126 8.319192787346548 8.59885896092349 8.055204756164107 9.21152244562048 7.3618092615055915
127 8.278310032663143 8.46954751171107 7.82519020149487 9.303378571635976 6.922192135546455
128 8.280702323400554 8.54587191725593 7.9448371713437895 9.163081943521762 7.125842903587857
129 8.245782389899999 8.470589336092697 7.998225754347668 9.59403087906015 7.269992097536268
130 8.148746260618179 8.594057350573978 7.854494484340153 9.248652702473107 7.184878145418426
131 8.122126163057956 8.47325284624747 7.855914645366869 9.032207184442296 7.242652489773045
132 8.171214734584051 8.410011470605063 7.705384441420693 9.305726445508729 7.2706306307866635
133 8.202175445898213 8.564214415406834 7.952748349497371 9.603794974177667 7.426492534899874
134 8.23380839274441 8.579618952495526 7.971107561910854 9.26475302679525 7.4504354129256765
135 8.333710856502385 8.590526342474035 7.8015575412429445 9.371743418826572 6.793061897229273
136 8.10316077867935 8.381223017035474 7.840739127836932 9.390467106031796 6.85621372055866
137 8.13400709202714 8.377876437726854 7.86410784219174 9.335688935122288 6.93945341659159
138 8.215332069354321 8.557778310324172 8.029599559401657 9.471911888031423 6.258192436141921
139 8.308095607092875 8.581261572130678 7.875989992004008 9.384597578091364 6.666248077436516
140 8.238677341359782 8.686602065165744 7.8174667827974975 9.146295061653593 6.453838893751277
141 8.161286059164631 8.477764724229107 7.6966691386180095 9.543605148971984 6.995014379916681
142 8.230076369284902 8.519901728825477 7.90950481830828 9.49488372053742 7.175380934731095
143 8.033204686166219 8.404697678243572 7.753805277957739 9.16037923178314 6.518591261842458
144 8.015468035387697 8.283009676679665 7.67962117411562 8.98322685849578 6.7681175896931
145 8.137274850955453 8.532062163959178 7.781018758762946 9.492365852641388 6.6163369250788735
146 7.981802878529399 8.350185222668925 7.671542129291316 9.443145118919949 7.1248467607432335
147 8.240447803956709 8.607753849995067 7.881500419869299 9.426684716311296 7.028706888530007
148 8.052308794307173 8.402747623966018 7.723427726108574 9.115334308067782 6.9433369679414865
149 8.150422575527163 8.600721203513 7.906609160818984 9.375498494596021 7.366852111479533
150 8.183634055668431 8.571679615072105 7.832868310306397 9.303619898392363 6.658259249420449
151 8.141191145712277 8.35486989876758 7.803823363659689 9.276423120634936 6.703459194167687
152 8.269588182089752 8.507216584379249 7.936941705833132 9.087820411789362 7.030457875703909
153 7.962932160160431 8.353786954955037 7.663114090969255 8.99127380497352 6.636181531478903
154 8.01919933526547 8.611841291762227 7.749911858138221 9.519902388752476 7.171616753477378
155 8.09563892124185 8.457963973965303 7.873754960079127 9.17230984164176 6.702130589845742
156 8.074068279451438 8.378542046523032 7.851729720783558 9.347933284348603 7.201493116267249
157 8.232692145398422 8.618949194744388 7.961128074796582 9.215501807499066 7.183036723049104
158 8.165378517372426 8.444422905547354 7.753451311231899 8.970710339136712 6.8513074104000244
159 8.121436778249667 8.508333664124223 7.527871611526836 9.214110787543856 7.083678052060262
160 8.04076720711945 8.381967527224564 7.633079009776358 9.378409501507388 7.026237747285605
161 8.165994678976073 8.550163577691404 7.894742183432039 9.236854165841004 6.973842240552461
162 8.059152921531792 8.566457552031546 7.8404849677407995 9.46523164289352 7.2387552062066955
163 8.100086160276478 8.210361467211397 7.762631224858572 9.41138565345801 7.280993059766481
164 8.140098616285252 8.353468544717138 7.790111901988696 9.10908376505844 7.038875295802968
165 7.91529352960568 8.359544353246548 7.5437576174375085 9.202847777587971 6.8776041880818
166 7.95007206456283 8.332664212435139 7.660785663759219 9.3098377600624 6.961648005828683
167 8.043296646889015 8.586452718339537 7.7472395716077 9.051156907956189 7.088321395511753
168 8.253218354060756 8.545118100311779 7.820982977892074 9.072065051527145 7.137582228753603
169 8.042047314105996 8.470949878438851 7.71438500794024 9.210496929113992 7.057157218925422
170 8.094600200805814 8.402682592420367 7.800624355589023 9.191617140998678 7.398984703996643
171 8.127220260748445 8.38238815948635 7.8981499999081715 9.178249993306158 7.3073290575791745
172 8.041583730237999 8.437818754268193 7.755910317009961 8.92605197695725 6.996350298155864
173 8.053084595049523 8.489933219578239 7.762806738115932 9.144169992012166 6.974287053264766
174 8.035368108877664 8.285985006194759 7.779938711332276 8.725546184678185 7.425145261940087
175 8.117196609073192 8.43373139602793 7.798213367121729 9.216340533058554 7.050271458863583
176 8.191666418886166 8.580157211496372 7.819043573435569 9.201412387465266 6.901415143540866
177 8.029334469986347 8.317609889596365 7.678814792183818 9.397268879305782 7.11396623557076
178 8.157638167929369 8.553878030636135 7.7901155452182245 9.447480847691484 6.809586244498251
179 7.9220785715154465 8.277763548328288 7.649426945287171 9.274558420899663 7.128226426469972
180 7.876495683909297 8.37259408710494 7.672327003332613 9.216161620972265 6.781899215182952
181 7.930347426681883 8.236756675662377 7.669383129391866 9.265639295617623 7.126855834835748
182 8.007252097236888 8.48799724410396 7.739877273530455 9.353082078458442 6.822329449862571
183 8.220821881560012 8.564373571600527 7.837880949131202 9.207869756896 7.001783729031956
184 7.991374918388379 8.352009066875942 7.5896301363998475 9.159130018588387 7.191875888466834
185 8.2074185524763 8.534932306730902 7.856321281885436 9.524434530606518 6.976979771609171
186 8.252079959642447 8.512519744908992 7.89602414823073 9.261268323750762 6.96368103880861
187 7.925262473586043 8.277130425667515 7.654490465032125 8.906929713411177 7.234663850141404
188 8.13106563573103 8.398196435048458 7.837996539827235 9.388405057191642 6.800752626510681
189 8.100601312344178 8.47813777913861 7.8018293846905475 9.062562992935172 7.227365748734238
190 8.188384102575478 8.3858082552728 7.82214375069395 9.210677246092084 6.994541260353282
191 8.041568882887002 8.438087486898272 7.715882444754925 10.135576378497868 7.034310464089168
192 8.159667179133745 8.506686331791098 7.6983971382291925 9.261444903773935 6.715403714180397
193 8.103809586261042 8.465211693127902 7.794316584745255 9.12546278620068 7.08645431656412
194 8.04022128936866 8.440819399954608 7.7906177141144655 9.313158858178614 6.962452833872101
195 8.118134152348002 8.42679380887652 7.7555601286376765 9.359198352476717 7.251294135705525
196 8.20526730412671 8.549877477518317 7.9290725696297795 9.272005609360553 7.186554990406223
197 8.015664949539639 8.254111351067298 7.799772241960347 8.929007832389162 6.136398357621001
198 8.18971388010959 8.346471967768178 7.707239027804059 9.225021325778792 7.210909258007861
199 8.080748951473904 8.374431889631008 7.742054554730975 8.884771225011988 7.079171817161189
200 7.962951154956892 8.3125336928772 7.634680780672528 9.633454487043581 6.9669039359836304
201 8.04855584777961 8.316144417931236 7.592622596027338 9.170060168710203 6.874921827347541
202 8.034822377042996 8.368694120651465 7.8985358880140275 9.628001114720005 7.356703722970666
203 7.965564863414572 8.38040985119726 7.688452407035211 9.304520248712363 6.9295020381434
204 8.166671010033003 8.51248033316448 7.764939055964203 9.591923012889044 6.706271318616405
205 8.165947577365145 8.407769317671335 7.845393744913681 9.080799149518782 7.293760691171136
206 8.162476097112542 8.572687245458344 7.701330284459754 9.640216110005046 7.097678816302372
207 8.057304703671843 8.323267038431664 7.708575280940164 9.210769219798184 6.757255954330925
208 8.094906523813819 8.530750856577399 7.725737517272182 9.487459815410478 7.18432347668794
209 7.92678101110525 8.636792314062166 7.715326505631689 10.054190158268009 6.751042560212837
210 8.330125922660915 8.511920766776596 7.811499550830753 9.402344043333777 6.882351758257702
211 8.112134274674194 8.36446223172612 7.7763297728471334 9.176584983259332 6.472065493022086
212 8.165336979209009 8.51405851909789 7.908126814785873 8.912426093612691 6.994576222000433
213 8.201055948470817 8.508812586861128 7.846316931406995 9.197123673774637 6.9387938328113075
214 8.216188967359821 8.491115058204976 7.718370985437293 10.078177603366187 6.869365966394801
215 8.134236244421665 8.442654129568904 7.795804581073158 8.931953750155573 7.156090496157426
216 8.07001670413992 8.536035486408114 7.741087541531684 9.383729720726237 6.902514392676563
217 7.990637165046371 8.34747893763369 7.782004468352277 9.37960901924011 6.517194182352839
218 8.159187122874037 8.403060439248524 7.739278303022548 9.188504386226647 7.029816362620142
219 7.974121557075369 8.301275615887503 7.586426215271129 8.911015599362928 6.8528334231393995
220 8.055445665354926 8.396644261070941 7.838519924168764 9.556501654313841 7.2884591140656125
221 7.976029499123299 8.334114912523045 7.666728624221454 9.000308202011368 7.05629395722096
222 8.181207685112167 8.504507819187854 7.844522661214657 9.577563591962521 6.767218855200399
223 8.273969209388945 8.692015216800002 7.865956355469747 9.137703808028965 7.077456360371555
224 8.21223749112323 8.486806005967201 7.917720880104483 9.084485250179595 7.123216120243003
225 8.31646729030936 8.605932737457518 7.860207517537705 9.052474648073892 7.025431566436257
226 8.15760151539524 8.427038159092422 7.946563252919573 9.234319826034854 7.308090638568117
227 7.973699396524338 8.353674837108182 7.711875269590615 8.7766792046326 6.94000053806908
228 8.038738734062264 8.314538783814777 7.771894642983261 8.86800306257376 7.024829913696388
229 8.148310000835666 8.39283281110756 7.7986975265308285 9.340160413799541 6.833894365208357
230 8.162585071015654 8.522109735085962 7.739770179906861 9.194665406218098 7.196038646061405
231 8.112438548030426 8.613116398558772 7.765178147484422 9.52423754026643 6.952865810198248
232 8.099723267343077 8.426237879425237 7.772618056321964 9.068955486560807 6.852332517349617
233 8.142450972764124 8.595633677784537 7.9137690512674 9.327314753557248 7.096894015543502
234 8.135198529101489 8.444191859038533 7.860813884533146 9.23539582035566 7.448976914100879
235 7.901639973541343 8.257803335041308 7.721495024628531 8.999015160861726 6.890752526582657
236 8.161866532784316 8.453268598871826 7.785656261081964 9.045255434210103 6.886519483345173
237 8.176279335335682 8.475770824624046 7.788596740529503 9.430235109338042 7.177914984568622
238 8.21335343162499 8.498845322544664 7.646916076922406 9.289737993105335 6.578710519957045
239 8.08274986060563 8.459794957050123 7.6655968454593095 8.912924447130061 6.705685036320544
240 8.140343210645531 8.452553212449516 7.681070725514398 9.302568111619111 7.07167612747261
241 8.103979794064802 8.523885585059803 7.613316191682253 9.330438519609476 6.794675221474847
242 8.125291188580508 8.465583526404036 7.821145162046304 9.511658179006908 7.212542484108947
243 7.973702002132557 8.46899405116335 7.590738335023697 9.171079608641369 6.453396887812297
244 8.090918934982202 8.260179724133899 7.775011567811536 8.967946174311704 7.07698271434269
245 8.125000467124678 8.428208439205282 7.758697935399108 9.16673949815495 6.9025338512239856
246 8.222719861886237 8.569266238699102 7.844369066180208 9.543695999565056 7.21823531243795
247 8.052854129847207 8.578044165767617 7.769474956699271 9.617385225553758 7.187935435162641
248 8.22734781512724 8.53752961406963 7.934435280376844 9.280711860850086 7.130591452057773
249 8.04186252778404 8.543749337585998 7.799575330646131 9.202958231547479 6.794924615145763
250 8.093176944594749 8.437605297603293 7.580341630697693 8.786310265270496 6.92379679493617
251 8.124136596684947 8.456688926390367 7.6352899710761015 9.356809128824976 6.8983965694396145
252 8.081942854967034 8.509103301030663 7.7229729279417985 9.19970343935891 7.095016020636355
253 7.909326574721199 8.487816045492385 7.756143535596559 9.156969411005411 7.138288966923639
254 8.03378265538521 8.37521111125598 7.739194697369465 9.119296697132128 7.248613829559665
255 8.165338732358427 8.420061634274575 7.737903450744932 9.303243877340888 6.845903054696706
256 7.999803408433294 8.471018450824822 7.812767071301613 9.145611237537729 7.066949527830291
257 8.242208759580851 8.429648773502496 7.826866966222632 9.4082359804508 7.126467303585361
258 8.052112504426255 8.421811914825007 7.847702794159773 9.287230931064174 6.917269742350837
259 8.282872945107382 8.690964531845802 7.792739576389916 9.551876312762705 7.0624391756236085
260 7.954891336578501 8.435333918754356 7.829248462636263 9.09895952382141 7.113400142419354
261 8.068304341171853 8.473024739708968 7.756621791934171 9.330245535509182 6.943671366286237
262 8.17672285618121 8.628102202498024 7.848068836184818 9.18549680994852 7.054790643626801
263 8.15411750675779 8.475645496457297 7.732696891835162 9.355867820278812 6.990089979340936
264 8.124881606348165 8.418129849992367 7.785619402535238 9.538708794482917 6.987421737828961
265 8.121775752940696 8.461852026166179 7.833325678538269 9.266233961321161 6.931081651963565
266 8.098198974694881 8.426464105111698 7.749322323330341 9.394502826688916 7.169902615742483
267 8.27549639582207 8.453212978397472 7.9045438967770805 9.337684704559317 6.747113881573903
268 8.077012228496038 8.383861784445404 7.792377966946226 9.206473198031079 7.071939193084266
269 7.972833312586197 8.359661544580597 7.705395008934248 9.365907191754655 6.957320910029131
270 8.22011134257551 8.453071328746848 7.822080887959204 9.275492481645072 6.625936420263809
271 8.120879446871918 8.421475406123637 7.821353880052949 9.318468237791395 7.235911795073522
272 8.038282768035351 8.430910938623619 7.866331490507067 8.975517876937353 7.184702984317671
273 8.176426745060203 8.348982596624694 7.87356967641316 8.889046708353455 7.1963178343020004
274 8.23640152476503 8.558176092148736 7.860485900897205 9.203503082200726 6.912058336996618
275 8.091520863088597 8.374742525211254 7.747757161800697 9.035193021865148 7.104183840063803
276 8.091113806874354 8.356969201335293 7.659885561376992 8.900039854045788 6.717355707417805
277 8.133983111522326 8.525549328748063 7.845670016118169 9.375152531558332 6.843710329964554
278 8.027233644111988 8.388027829545535 7.761230672105404 9.551732106106137 7.125166404589364
279 8.196133682284955 8.55914474332755 7.772722652032604 9.369175334843813 6.923263787744342
280 8.15722345256556 8.371795840213919 7.87633178862822 9.129845840705498 6.876546067552629
281 8.04379528185457 8.282328649273829 7.776557488487982 8.789412463810981 6.829862839175458
282 8.302867074079803 8.614039123002108 7.78986384292302 9.285720881773514 6.938632304059318
283 8.139459493237311 8.543867315803562 7.834599857162976 9.181240768113568 6.797354217086421
284 8.236638283725107 8.658827311535154 7.909795552130413 9.698049054817252 7.206127034157503
285 8.150172007304235 8.482453829627504 7.766791338465103 9.134369296115786 7.188437089553525
286 8.275341057633597 8.626399008730385 7.952098732398358 9.400429648136477 6.998532764182368
287 8.157468893709169 8.441743376853845 7.814214638909646 9.475389484451314 7.128943381073998
288 8.099693493050966 8.541998160559194 7.764393510383859 9.26330195467201 7.149098818484198
289 8.110538880595861 8.553455659239763 7.926972498837791 9.262035401377771 6.9071196957430265
290 8.115943172244819 8.397787551829852 7.830717120651891 9.12242918337931 7.189572249426185
291 8.16685453482086 8.456874425214364 7.951726203066655 9.50749047192351 7.144592335888151
292 8.079307984264773 8.388194362175236 7.871602670268855 9.6156830423481 7.334724453667291
293 8.045946805570681 8.332393569725872 7.806676476111294 9.386594529953966 7.095284954718317
294 8.112031615664668 8.485803308773189 7.887853520733096 10.406639481935255 7.225698227723488
295 8.218569492434014 8.487096397674108 7.73455914098791 9.146149903227526 7.073761674851182
296 8.062444747283571 8.377156300226757 7.6443456955532 9.250196214492195 7.219930568882995
297 8.253826110187237 8.613430382514723 7.897928330410762 8.996695842500213 7.039021629427921
298 7.909845250444928 8.249552668699469 7.742579611676147 9.159978605790519 6.749153952382263
299 8.109956039009836 8.457283073207986 7.734868815555834 9.137748674553583 6.871179031120925

==> data/acsincome_dropout/curve_correlation_dropout10_weight.dat <==
x y1 y2 y3 y4 y5
1 16.312854562819386 18.51117255679489 15.438179071459707 24.89107911502414 13.097603164837096
2 13.977341407711661 14.593610423417092 12.881123264585113 17.781552486829785 11.401401003100835
3 14.107557901266162 15.245263640928822 13.505055464411319 16.861301608312786 12.020280780155094
4 13.300992264044014 14.09945478574064 12.615558298847146 15.51328201317411 11.349202686832767
5 12.892980647791049 13.30676593544964 12.275578327225166 14.51450143948241 11.309341736040286
6 12.529349367231529 13.07009618559262 12.055481662923905 14.272227641207058 10.95304528064427
7 12.360948500620086 13.055781015425387 11.912187638406037 13.984432733290925 10.719715008037792
8 12.288287626543909 12.925271504991423 11.804284106024157 13.658266732200005 10.484478483535126
9 12.501377650446237 13.06856849522853 11.906545984276747 13.825430734707489 10.749428247836276
10 11.653409476579519 12.11126910075175 11.131690400603983 12.63699250124477 10.107914784893508
11 11.896684541241068 12.418926809350799 11.264558679907271 13.094611330378985 10.131458030967838
12 11.51015794820485 12.11155451923048 10.962472520252122 12.839808972649841 10.022677251767705
13 11.565577149103259 12.094422863658789 11.077325777866253 12.7298703910647 10.18527611588246
14 11.007155862786995 11.408355766031884 10.40227893668057 12.257016573831597 9.474000725388445
15 10.840891014941192 11.104062844686405 10.555858139167743 12.05708983308854 9.524266924621122
16 10.68166644963388 10.99890695429868 10.16898379570448 12.04767087075381 9.421579005984567
17 8.977014459911214 9.406215377843363 8.628692585830688 10.264658922774709 8.126177500038438
18 10.143823505966893 10.536527814251427 9.781035059108005 11.177518090207817 9.127978551278236
19 11.30611127309194 11.686502321782275 10.84891264941043 12.803642837776513 9.929036735702839
20 9.685445404797242 10.145053430007696 9.285034487618258 10.940934764834909 8.614141215806242
21 9.928238590108469 10.26767761322679 9.517327492346539 11.272100566349625 8.809832060623991
22 11.477192251201302 11.821478230390213 10.965986443641174 13.028074544750753 10.280015725604299
23 10.00711031390389 10.289796085820786 9.57925876292613 11.13707762789407 9.109709091146417
24 8.994265595592024 9.417539189605927 8.69188376474494 10.28292437982782 8.036864790109155
25 9.90389097122123 10.201302899594296 9.568537821379682 11.227528448325181 8.98742874400301
26 9.205759983289592 9.572717397658751 8.911702266609403 10.43982013761009 8.038312384715015
27 9.280406666496336 9.707043716152635 9.026290870219805 10.740087392526823 8.430487585820714
28 9.904541466122641 10.263182147216972 9.492922715663472 11.003388913206894 8.871614647382033
29 9.115115728751071 9.407506853496582 8.772835154735851 10.403368491940382 7.876978008495595
30 9.905346389698106 10.26031112193305 9.582000337362441 11.363239399621042 9.079898048763498
31 9.132533776315316 9.437867456760614 8.823282326326957 10.482690297185174 8.004578862146797
32 9.494645851232228 9.804577832321753 9.159032626344818 10.945754121829394 8.49209277837843
33 8.920646197365564 9.124217049154147 8.60899629967581 10.244916807260788 7.856548622302255
34 9.235996511348075 9.43730232973992 8.93996037274346 10.56722968820063 8.32623384034599
35 8.915047813421669 9.191345066633168 8.65316313912076 10.057562231731758 8.028061874862221
36 8.762015326196325 9.025611668884677 8.59379392747853 10.125684372835515 7.6938923145610225
37 8.765499963576397 8.98684604773121 8.415054779032285 9.98054241423261 7.870928566870444
38 8.929036569692268 9.220558052874662 8.61996796087868 10.096674846845117 7.93833467235164
39 9.930702410965445 10.162882784079422 9.66998993636393 11.127306291779728 8.846241678966708
40 9.50707065730246 9.875124771440632 9.289148149971997 10.865997049984982 8.66536925767354
41 9.16475524057319 9.500025683856208 8.790133992339813 10.387786181134919 7.992974930378914
42 9.465775238517066 9.720807930984348 9.148422357221236 10.627690092519773 8.325060909373173
43 9.28850608359594 9.458839220534262 9.07836905293037 10.47091819135286 8.349580883310127
44 8.579847643451165 8.85454113164035 8.275895645827458 9.503661978183798 7.676203977263894
45 8.92689563936087 9.189215600914867 8.63945531090166 10.140652173677958 8.143731409281944
46 9.021180513518384 9.342171364868927 8.723960274406007 10.208279126802461 8.193654818241729
47 8.692344426676103 8.969820902602027 8.463459575247889 10.052033766415756 7.5902728658045495
48 9.368411151906065 9.740850964650951 9.054803775939817 10.958596082088068 8.06517797874138
49 8.822832103971642 9.03361653422554 8.409624249084029 9.83735710480349 7.649034976249242
50 9.274697727460811 9.666386860943835 9.077264932962285 10.372347142257418 8.414899161104906
51 9.59280458735761 9.787696291052043 9.348750337742679 10.794228781889048 8.515923542629263
52 9.74077861357323 10.053604715906598 9.500626182630327 10.954669692277438 8.795360605496056
53 7.712178653103489 7.951977392957295 7.456606541881987 8.793157716085169 6.366809098732265
54 9.0837350244094 9.380622855945374 8.890631102381246 10.029540119870576 7.929948306564453
55 9.316560550396915 9.508728153868622 9.068788606005304 10.378587340724053 8.267133797347267
56 8.839874110658911 9.140257728673525 8.646347229070702 9.968677718748813 7.717759458418261
57 8.51399297778956 8.79152825682131 8.28348599875506 9.525159164968462 7.416100410677641
58 8.694976465661068 8.954264782321552 8.533393065020782 9.814099265684407 7.3642357936515594
59 8.365176808519134 8.609818393895775 8.071798779309766 9.605317602886153 6.854665508074606
60 7.545910251087132 7.81242283681594 7.389445284780492 8.727167909464496 6.265462297237219
61 9.042268984861382 9.233434773539887 8.632866525264996 10.296286066467669 7.493597522643829
62 8.996137068807286 9.296409693014215 8.69010572351394 10.363192636005918 7.7624587958647835
63 8.37617599979067 8.632733439014658 8.177864595046824 9.366720352836397 7.03984287049165
64 8.74744771353201 9.007421375552799 8.56582615611612 10.120739444611534 7.542269136028107
65 9.272942394414855 9.520108750271497 9.089354273907198 10.889793154297847 8.1179905178012
66 7.738244790912852 8.006452069429592 7.524993561864396 8.676503574849976 6.7139843851171594
67 8.546585638587022 8.802418006501993 8.339974028901864 9.616084583197933 7.549325308190567
68 8.065016509120076 8.360379273461133 7.847796281741449 9.644474434827533 6.772861007516423
69 8.795375657414121 9.116455173414998 8.476348033665996 9.753453082794078 7.474606089622983
70 8.960748227936119 9.195783749453806 8.753968474181006 10.304232216166392 7.662304298052917
71 8.249416243701198 8.48261918627632 7.980119332492258 9.270179004445255 6.873423773894604
72 8.296306985409903 8.65109791229164 8.150819060502444 9.315680345157814 7.009027793276923
73 8.483898779389738 8.679909639260982 8.224676491498453 9.698037953152996 7.104521063608699
74 8.502617943509104 8.718199110044502 8.22451453076714 9.506062186168462 7.241068671845034
75 8.797213956305601 9.102167891765966 8.544139925089864 10.02085246099603 7.584689344054442
76 6.601770738218053 6.855742400661898 6.431883940783301 7.3547400180233975 5.492890170497186
77 8.463293414516514 8.715511455658717 8.184475028078587 9.657297626580682 7.13358453144062
78 8.64152257450257 8.867008354360978 8.393347921047091 9.693299757746232 7.468309696494672
79 9.087927263195693 9.330785802861683 8.88098672990716 10.5182147356446 7.818793591480616
80 9.07384988628328 9.360374607935452 8.74063856480063 10.370111347655095 7.672213706229733
81 8.907346325809758 9.138521503554754 8.632354872759311 9.80303018437162 7.530114387136296
82 8.260416073198982 8.48072946124907 8.019725494481872 9.349264647331456 6.784394527789613
83 8.741584839906043 9.073663888414288 8.538496830466828 9.843545025368323 7.526505166638745
84 8.469279617117834 8.713825957714526 8.223565928595965 9.493591008044227 7.390547248092588
85 8.843862927091573 9.085915588251428 8.548358923696119 9.65047815347925 7.625197117114363
86 7.893297461963352 8.144165049312683 7.6943678368498905 8.873180046626118 6.7775937233260235
87 8.626622652014953 8.813584801527703 8.418616529420653 9.534138623443967 7.555097534450697
88 7.61463617481953 7.938766442903281 7.418109150271137 8.604222036337715 6.77746074060166
89 8.143852516403735 8.401996116075374 7.8859644501827155 9.033222108709095 6.737588032217953
90 8.442101529962821 8.800618780776873 8.250077497104009 9.62720922217953 7.164045826400102
91 8.173945770907622 8.416844970258255 7.916910564733823 8.98745388982986 6.966641304196446
92 8.03612369775919 8.342691938153086 7.857567903570574 8.774890664369925 6.946755688778153
93 8.1613293808267 8.408130108851308 7.986308026746325 9.166302874625138 7.0806514775836975
94 8.093307471648394 8.331395694747298 7.824008578185074 8.872359335130293 7.123429815828971
95 8.415062852622036 8.688894617264587 8.219485022932552 9.322037544896023 7.090939644789149
96 8.868436094750525 9.116427399668781 8.584420548777754 9.889119494505252 7.637350265503265
97 8.04592150330212 8.357056930821518 7.88218738301352 9.073343468966558 6.9607749935493874
98 8.586596484714178 8.836145814429143 8.364709493460806 9.589300002929985 7.250293738924126
99 8.501964018497006 8.82125924274471 8.234878658980804 9.46882095569479 7.474378871851907
100 8.358788803369903 8.670949069526149 8.201562007790066 9.214603314862575 7.325369025895581
101 7.704678927472769 7.9738367708238815 7.391788099210297 8.554102355471569 6.666209211133769
102 7.961141841140905 8.187600267074497 7.70195545338925 8.99711494290548 6.9089571118725495
103 8.260347365101723 8.551109105678938 8.023873839520231 9.180650332501973 6.833346378221183
104 8.756655677866721 8.897660229241378 8.377173034255904 9.699879210982715 7.3534395982846
105 7.366114443809284 7.5698238030654466 7.184343824997958 8.48303750441116 6.31663162441804
106 8.286933035383342 8.467360331202958 8.072775612722786 9.133229839071534 7.197525461220924
107 8.902541527114746 9.18883103752265 8.644931513014592 9.99839166713369 7.889839010518125
108 7.885788754261339 8.135894947907108 7.658026984237127 8.71825659349365 6.91792103391987
109 8.775753819537009 9.038687122395237 8.561327037190061 10.183914699940114 7.726267944982503
110 8.60540486816847 8.782211498588957 8.2965258291577 9.65638367043643 7.292392422116416
111 9.018755674562408 9.27519573789073 8.745203832980017 10.212348531900897 7.758344588277982
112 8.212192671641583 8.5175088971179 7.995847200192612 9.232139420860246 6.96785110715933
113 8.943960446384324 9.120876027118548 8.653648627285875 10.157775054934223 7.678058296025584
114 8.712854422566128 8.918357065403157 8.536806638627292 9.854945254944449 7.5737248491940345
115 7.596487381874059 7.880932734826454 7.449364957394238 8.552768954037077 6.754593823145466
116 8.050527070007508 8.249997325016812 7.79254135395424 8.887172533981357 7.32661962694124
117 8.075971822126208 8.286449251840677 7.814142780742136 9.097392112227464 6.764064607216276
118 8.141372534529713 8.332670805518323 7.889240954235113 9.051895172950383 6.913854265754817
119 8.164573668674773 8.439677057163612 8.013192242405356 9.163302120843746 7.272017746086274
120 8.32961685078187 8.530707131387725 8.1660561700279 9.251684136054447 7.269277642696043
121 8.616609212678764 8.81585962579705 8.287493533865092 9.471657748040053 7.585116562706773
122 8.825728269190911 9.049574785008275 8.592956118505796 10.122632576626929 7.797253566775632
123 8.329590378010149 8.588324821487497 8.086768042414015 9.08588799668765 7.172044456746271
124 8.843684861893527 9.135409238719996 8.67063254248816 9.826712701974898 7.743555093390651
125 8.722713295889566 8.967630212270763 8.500578664461177 9.782090531980574 7.922615763712095
126 8.302552852957088 8.470566119243252 8.068516441651886 9.175608811066388 7.210452002988671
127 8.39317488241371 8.60735167090442 8.164089254470742 9.166060917139395 7.104470467169277
128 8.725135702161404 8.9910479741215 8.418352476625019 9.53421903149396 7.599047322754135
129 9.556558562726465 9.815178329853133 9.291962582599307 10.488154425442534 8.46776081794643
130 9.03243190076257 9.253962631531653 8.842891304863668 9.767934049860742 8.307635546880896
131 8.12264124075894 8.334651656692834 7.854252148722769 9.19399294136983 6.961696681688219
132 8.14480930083215 8.360397754828256 7.927839927625647 9.011599314686789 6.947062300896518
133 8.016568540486944 8.189942631588117 7.756433288430335 8.743201119522597 7.209989068787754
134 8.386118252747238 8.739463464112674 8.2488851000484 9.36927703624308 7.534583876437494
135 7.8643169565454745 8.092157368786992 7.68874425484799 8.990561207816802 6.820490328484856
136 8.245922104948406 8.476948011686783 7.977006074565547 8.882400654673704 7.316400584541036
137 8.248786819125664 8.491829992452356 8.050676128399807 9.390548172298836 7.008912917257222
138 8.544017434157741 8.726735376873926 8.33978196032783 9.48350719492504 7.341678781960553
139 8.583112229026636 8.928866148166865 8.366065852455264 9.517064007104425 7.653965323152318
140 8.494251472350744 8.704213677264562 8.289765746023722 9.491973532739834 7.527404915433587
141 8.778755066995835 9.043816760450728 8.47835140449764 9.756685941479427 8.011592845662776
142 9.192640582938926 9.388631752387269 8.897931306045331 10.137055403644029 8.27405153295937
143 9.168704489821174 9.438870876578788 8.836832816419918 10.155634082119803 8.190968539361684
144 8.566983648645495 8.80300901331903 8.289343801767462 9.435351428497086 7.693804661871346
145 9.025220276423433 9.317796023154399 8.783278688285478 9.947898748144556 8.059371415840362
146 7.949951007569689 8.188452380935683 7.709383785926606 8.895218392060448 7.023657592828197
147 8.047563904135718 8.218758661787664 7.833720567511655 8.759339493713393 6.955459071502132
148 9.018847525066898 9.21450281647523 8.663811680586637 9.774948283786514 8.071325963902638
149 7.615910683583824 7.785903284671189 7.3393677165500595 8.503414606861933 6.3532640627392185
150 8.937218917035258 9.187685949212563 8.762425399764625 9.832374007122592 7.945659099331554
151 7.363601434159771 7.484658164755702 7.045676509115823 7.986522422850309 6.337575875630839
152 7.671132588637755 7.882632606728149 7.476143725471106 8.46604863095879 6.6194406638465555
153 7.961730983018419 8.21820218054275 7.780554662052882 8.9149729013461 6.991576593048582
154 9.098731551578958 9.388766281111701 8.873052174624757 10.099577603934545 8.179634113092561
155 7.0097174919281855 7.2250327230405516 6.776758144148399 7.921443840237494 5.901828208323838
156 8.215651172539067 8.371702458860936 7.956015606565901 9.19528708040175 7.076455912798058
157 8.2020910322258 8.45585229283627 8.042387262266573 9.114936072487653 7.139106863125701
158 8.940892799075836 9.159748617383665 8.663576790668257 9.853807769812603 8.144543137138708
159 8.284346505545255 8.496992230578996 8.00152919134719 9.26359401813983 7.251767435132902
160 7.896204097983288 8.100168017996026 7.71363314159996 8.667113678145384 7.27837400525512
161 8.071139287515322 8.28354421406482 7.861723760929039 8.917395297757645 7.406847446844764
162 7.804165916923957 7.9347995604535235 7.495214577927288 8.82523207768688 6.866071996346963
163 7.828647345311529 8.05167156102315 7.645056553936559 8.882620933579885 7.093349493666752
164 9.192484634886716 9.435257024139641 8.924744609765986 10.145644867418142 8.274559473897899
165 8.945586821054688 9.109361788192953 8.662925082429712 9.710013796762446 8.162471439865824
166 8.51991703069936 8.787134221427813 8.3483185189178 9.420539040239342 7.6948613100063135
167 7.4479059679622255 7.674808428697131 7.1144564869622915 8.537255509952114 6.543337660057073
168 7.470100675071073 7.652417643771338 7.2291621410025995 8.298044013383453 6.5840735078773
169 8.429296891308091 8.667833253283169 8.220696751073751 9.236991764909789 7.6301463515708114
170 8.416476075183475 8.719458377135128 8.185986276209974 9.323395739656084 7.550600072795616
171 8.07245768533896 8.286502547499733 7.8635327049685335 9.004100390663933 7.045515992153503
172 9.05787438422563 9.225382818117279 8.754998995046694 9.915771191916518 8.21599431152165
173 9.12445736371278 9.360571554106292 8.823058028375375 10.34832798517076 8.3680628688243
174 8.167671957124895 8.44332659757844 7.950724924863053 8.905903325131495 7.3867268119014815
175 8.853335108467395 9.162547675849925 8.619792382059918 10.23038247931168 8.11122663837672
176 7.2050723590340855 7.482886747265807 6.9773655292501635 8.11534066931965 6.244934602254978
177 8.256325556208747 8.545598814269239 8.022748560190248 9.082465831544368 7.455365759288337
178 9.347375881901183 9.592161898832265 9.143622496008092 10.410121045002969 8.605917385423757
179 8.434650650571992 8.737035175664392 8.140548184410964 9.227692504852492 7.327665842016747
180 8.052304911915869 8.33514785882438 7.841836740408348 8.993073300306273 7.33950714735026
181 8.341989897031297 8.572591968199145 8.14204264980714 9.198596112920903 7.724205904662797
182 8.165843775281312 8.46723768425177 7.943044492922551 8.900497709685991 7.470572379566093
183 7.3278816576312 7.583579777147827 7.066115904879549 8.208872989722215 6.223876383557148
184 8.500506753536753 8.746737130589548 8.12866496401654 9.534479598304992 7.655015316491235
185 8.034340679378083 8.295857429582504 7.759646576145941 8.814279600252089 7.296706100476147
186 8.349472317396128 8.660591160221852 8.154429576818213 9.283970371989504 7.6863852593413275
187 7.757273165080049 7.981626759434206 7.490530796069213 8.443925493079897 6.979719404262652
188 7.935193577247526 8.132917386587232 7.592902859328171 8.883513265097754 6.978975933562194
189 8.886911859986066 9.221215382780592 8.735464908861168 9.79172412158646 8.41920196535403
190 8.053288532622602 8.31957410449483 7.82411731014105 9.036954763138647 7.313592584203857
191 8.218958426512753 8.443045493899374 7.9829786361772 9.426136385883725 7.442317609388213
192 8.292529268256573 8.624797535999853 8.024181251114452 9.105950039752816 7.505293313043422
193 8.17482457281891 8.469327187274665 7.910579020572286 9.280048549598499 7.407269372027418
194 8.683477471177753 9.00405893802889 8.52163257195602 9.38619995985291 7.9673959705207835
195 8.328821506572128 8.738769993354033 8.162612223125478 9.506752108024802 7.249651103690505
196 8.636637943193705 8.888760863750921 8.401284249627759 9.378931066274236 8.009703828275306
197 8.531398552938379 8.766840115254356 8.261887293406144 9.300603694983026 7.810782099364295
198 8.14164585247859 8.42478139562808 7.804462170123555 8.878965662415629 7.239287824525392
199 7.541962989917633 7.887261938606652 7.306314261315494 8.356607347280406 6.847071467325468
200 8.919788052246014 9.226307703362856 8.692957024368221 9.747130710271769 8.236581117679808
201 8.800923773815747 9.117871296512837 8.640459957306375 9.60810749437941 8.256421119898723
202 8.02464556858261 8.388547015972936 7.863218779429175 8.692696784633 7.4183074556612025
203 8.68384998004355 9.071718704538185 8.538270140900686 9.619419918349147 8.11715699264764
204 8.911686466387959 9.226538254989507 8.668828170640307 9.756784377954297 8.172862202221252
205 8.574748009830186 8.761988240811391 8.39091759315372 9.284837098684324 7.920394855300941
206 8.826749355463905 9.13996917276812 8.63412304076973 9.57967953088893 8.27121166091306
207 7.325754036410325 7.518726767333512 7.099680748694099 8.029755128441012 6.6367164179421385
208 8.25172149182405 8.444190472413496 8.056568316292338 8.93156992204984 7.785005746295449
209 8.262167528172691 8.593112905279433 7.980564125784385 9.081421110991375 7.349668678654699
210 8.337241821766444 8.590781798734866 8.158719573366334 9.255550455692985 7.756118738898434
211 6.590348739919003 6.830854399357942 6.4089986793114235 7.342452646076166 5.6226507726028645
212 8.538982632882906 8.784477294458142 8.237882922492425 9.070348364199523 7.9293776766421855
213 7.906889862377315 8.122831573065534 7.593835628221557 8.631372440671777 7.233681481784873
214 8.786596472025128 9.06723254706887 8.556595724608984 9.48669876940746 8.131350459541869
215 8.201930702940283 8.474377716215374 8.059343849770036 8.99557096331072 7.309326248618301
216 8.494093057216308 8.766475168755445 8.183242271754446 9.214398978721366 7.662467358088904
217 8.416391691167323 8.649019624959687 8.143264306506111 9.245546814185971 7.696860260728592
218 9.110391951189902 9.391275558163926 8.89514642440566 9.793552958697182 8.500943993223329
219 8.159140389511524 8.478240149511068 7.960848524335988 8.929967680501285 7.530214451601766
220 8.222969431160918 8.516989353339902 7.895044492003233 8.936534593430505 7.6262798916602605
221 8.358727161040832 8.709645745391779 8.036464449226715 9.132230965053685 7.701108116060737
222 8.22254318389221 8.426454225697487 7.81567390543867 8.89529845082927 7.383745071102482
223 7.969956568654725 8.296199745250783 7.696895423910264 8.838540176736137 7.345312817371583
224 8.712699491736448 8.9706072375947 8.503018865716527 9.888014287419333 8.034655161476602
225 7.710510552590996 7.950673694947475 7.493481744389535 8.433061850337603 7.127984570568431
226 7.944756093063315 8.119360848339177 7.728316709994212 8.673489086172452 7.2744718540635525
227 7.330660885168225 7.576589164095539 7.132873768769368 7.926035949716279 6.602323015361502
228 8.753033306775425 9.110151780123198 8.560830988269254 9.501688590553355 7.951332059556238
229 8.028429281892208 8.233570289430954 7.812971940562466 8.73417405708574 7.388477897979897
230 8.026181193069554 8.36281390095652 7.788310011410793 8.700747651513472 7.357208524895591
231 7.88072981897692 8.190134175750522 7.6958899543262635 8.589234384972277 7.35943405055531
232 8.088727625770499 8.431815583262713 7.831004503366265 9.102703883215915 7.270843590416237
233 7.9928198518686715 8.271011282605205 7.712999973770099 8.84621794308596 7.335726792675498
234 8.393770409772896 8.617741032364442 8.195836526444676 9.287996119936157 7.776602338897848
235 8.30356762955989 8.527213270500988 8.003648473222139 8.974962367505185 7.516528677949083
236 8.274335711815432 8.62543176018566 8.105931207003817 9.088873993290733 7.472110104978494
237 9.007226404235977 9.317543747741405 8.757574905886173 9.796527683255649 8.189043007032415
238 8.302459669442644 8.531401302394162 8.025476247203587 9.172702639896361 7.505272655029523
239 8.685821573892312 8.935707780166407 8.39771891705281 9.303529881274287 7.988190521118634
240 8.243388408727686 8.58293986173744 8.022630052066681 9.00733473026393 7.70883599691308
241 8.474742468503758 8.776589632952733 8.22618826644179 9.283603828254536 7.940135133392361
242 7.463931237468663 7.662156871015384 7.196006406682066 8.280197908556849 6.606023620144278
243 7.817178039976229 8.098552535777669 7.57006250244557 8.715640103899402 7.052622198822207
244 8.894186740689655 9.099038695613007 8.61693425072128 9.661806523434059 8.17737760191714
245 7.592884120907273 7.883344819873887 7.3535514535833055 8.372951604643537 6.769392318290011
246 7.931977904463944 8.151819460783216 7.728273755587963 8.864624691634173 7.013126656580511
247 8.07172197243532 8.37171491973622 7.8796059976798345 9.274839643044906 7.433923068298354
248 8.651307305805204 8.778886889423816 8.3013039459136 9.373954278504417 7.865966102935862
249 9.074780516706621 9.350758344059464 8.90176658961686 9.964216999589182 8.40226574747647
250 7.646490385669853 7.908455386036016 7.43056993188526 8.626468218852727 6.9104311969544625
251 7.843383651865551 8.072644252095714 7.543393370275772 8.73534710764682 7.172816680766998
252 7.783105156747666 8.037522419013358 7.554859612062471 8.482524978589346 7.253554921501469
253 7.791606870930883 7.993965404493946 7.516873108587162 8.474883864773663 7.087403492440261
254 8.291409290037311 8.465100855586538 8.100820605217889 9.046064669529752 7.693309279244144
255 8.614537226654695 8.94099604930463 8.39429197026476 9.530926587793505 8.113038571469373
256 8.26906412752431 8.539776857877927 8.032645574436327 9.135305499576711 7.370451834939989
257 8.129780280284976 8.360770018262292 7.912585698344336 8.94385328143474 7.436339695144103
258 7.95070644091365 8.276668780879813 7.79750581555014 8.799691716596266 7.375270049523608
259 8.238404594134757 8.440790851104008 8.008597276813063 8.98202131991645 7.662482699328723
260 8.388153032824443 8.56923531583002 8.05783364784753 9.055187179183513 7.749045934682458
261 8.90969423812944 9.160311266822113 8.700553320614517 9.92136389014496 8.264307507398048
262 7.8029374362147355 8.154077579333475 7.6303000528108225 8.7031303674451 6.963753930736148
263 9.287511601347898 9.582624216371427 9.09567456968699 10.0307636828682 8.732436903712486
264 8.47309190477149 8.76212299298826 8.264257991077624 9.212788269280855 7.9150388036249115
265 8.376642514550689 8.714220583702348 8.164798741667433 9.146063186982962 7.801514653420099
266 8.352275998190958 8.629515625013449 8.135384838977362 9.118307080974837 7.684243470092804
267 8.080906628619328 8.351594643422535 7.859081271956568 9.030152469239955 7.3718467537100265
268 8.55750402101282 8.790963886161322 8.294625462941907 9.462588544951455 7.917017804379266
269 7.486367986771843 7.723579043491816 7.231815993118629 8.175343886452593 6.788761715882906
270 8.128661064305753 8.343700736248834 7.853174718318206 8.774113190985364 7.442765279665931
271 7.859825836971942 8.139048534571948 7.617442314370859 8.507846123611092 7.320777352498204
272 8.264604729182 8.532002069865978 7.87119030320403 8.926402715519583 7.459825344675236
273 7.911035083162316 8.166335757234442 7.647057356404083 8.568504140479229 7.16021774137179
274 8.158834610702856 8.45438545381634 7.952477313293505 8.78439025384687 7.565979843151149
275 7.470220061831478 7.768119318410329 7.223001723438726 8.227121327848293 6.608819454263378
276 8.780406846211921 9.111135155451407 8.598422168969755 9.457519013860088 8.195362336765953
277 9.168250549178458 9.379409040508504 8.965207798351399 9.835337483481272 8.444400233017591
278 8.0873056659732 8.281521049728097 7.8520300376756875 8.929113704145072 7.413726689702877
279 9.229138808449825 9.505809386893322 8.91698880958765 9.861445855682515 8.59747977350056
280 8.498574660603644 8.792591847966655 8.331650841498973 9.218099942268935 7.680149815715592
281 8.111646971095322 8.384454284619657 7.905395044718843 8.802522892715205 7.467657354251632
282 7.999574068782803 8.241529036160824 7.764587820734254 8.787821484882452 7.308226218093471
283 8.939372517409247 9.207121841795642 8.795595936055697 9.816628590366635 8.442540069630429
284 9.181563933553603 9.365150286618517 8.910112225838958 9.732364155632522 8.593645810187727
285 7.279403386900636 7.508828158680834 7.160581282692128 8.16095078162518 6.6657572459413945
286 8.153557314201278 8.439817731620675 7.953820910071107 8.87356668376211 7.443755023931933
287 8.418174233933897 8.698736005721983 8.26218744572926 9.260155907551908 7.771439929480133
288 7.635737144679727 7.843583635768098 7.2997778703835285 8.393417514299124 6.890941598800677
289 8.426360686421377 8.782007054999745 8.230029110141501 9.356170562786549 7.918140352468815
290 8.593518845825091 8.844103543760996 8.359762008487214 9.415677635234122 7.836334175807626
291 8.288694472732999 8.559703553948383 8.09640730546636 9.079831179153027 7.452239082198912
292 7.905521382657307 8.095019160945542 7.636979048857096 9.011840261090482 7.182912043736131
293 7.861751230187176 8.046803602195078 7.65400602911976 8.483149941483212 7.357305453027147
294 7.986964853641053 8.100918981793033 7.742893289231755 8.738424009277926 7.259334534871202
295 8.109232516891572 8.509952168100346 7.931373461961449 9.001442742354802 7.657737619432993
296 8.137141042583588 8.36236891190265 7.80695328536557 8.789027349438538 7.273972647681195
297 8.991355987819858 9.209141292059208 8.69886947130042 9.610697062293779 8.260330162383191
298 7.897797834232885 8.119060952030397 7.658383470529998 8.484936441037311 7.102199949133162
299 7.803770171412641 8.119913047804872 7.580028161291269 8.610263667806173 7.280368785198004

==> data/acsincome_dropout/curve_correlation_dropout20.dat <==
x y1 y2 y3 y4 y5
1 15.6160252600442 15.752925727564307 15.467394637446445 16.020266301899593 15.215192950567882
2 13.601076518863188 13.738556775508698 13.481709364288236 13.954646329211096 13.371282253803152
3 14.59363986478805 14.747533720167793 14.501239720450386 14.855709900793922 14.480734737078874
4 14.251975685463073 14.335524874084584 14.189644372885251 14.612405254725624 13.868488606019696
5 14.001781936399148 14.075610914273138 13.954487624979054 14.116799726910385 13.8836579591117
6 13.974006855390535 14.057158338834183 13.919904116035507 14.378480558212786 13.866422831002007
7 14.284591969564536 14.375676030114569 14.196662650443649 14.534137832632329 14.071512141636774
8 14.055514033497651 14.168747535860781 13.925793063894478 14.205203373128644 13.85379001305796
9 14.345593086093498 14.37009797615957 14.220570371759989 14.604579217037914 14.010359574322667
10 13.345324552633507 13.482725838193973 13.113461608008215 13.564345262370631 13.018570350129522
11 13.777071184705747 13.932724237389273 13.678749837194314 14.118716533321606 13.609207407278568
12 13.226536116066978 13.347573640795062 13.115935217609596 13.840059530734 13.085518916463664
13 13.333531693631917 13.432089904863554 13.261208248525957 13.619312314434035 13.133185841735717
14 12.45048952972255 12.572502403194173 12.425416806038925 12.719611920487589 12.232645615827058
15 12.17005211787049 12.28201665714527 12.058790605876787 12.51381577139236 11.903219225982808
16 12.03951324753405 12.14491827148914 11.920081083542627 12.1999616792978 11.53797820191886
17 10.597336571486029 10.678408020394844 10.462692211041126 10.923468157250275 10.419119591461891
18 11.310243244560551 11.338799483474396 11.233299386594668 11.56773818028669 10.798281418187129
19 12.375792788464272 12.48133985262117 12.319112616085116 12.554024045762441 12.239743970490169
20 10.644842387498677 10.843128345207404 10.563408659141825 10.917682793281989 10.448450709366005
21 11.143538252342832 11.28552663472009 10.983724849382256 11.406907304941539 10.94729884644143
22 12.321946496926346 12.409413174185845 12.101954564846254 12.542111952165369 11.918161062814656
23 10.863418994661107 10.996525521463523 10.730025878538601 11.029812970222745 10.502649053191151
24 9.876103539629634 9.955542308352427 9.81544134868583 10.175632588247348 9.676321154622386
25 10.62080954049672 10.706746811946129 10.514766570928385 10.98450981931675 10.355591490440851
26 10.006741148196202 10.066654630269467 9.960376963435682 10.22496046653433 9.78816186263938
27 10.002609722266758 10.066823974519984 9.977183570938145 10.265579303599365 9.823936628957904
28 10.465857810621507 10.523821619454589 10.362978121156482 10.647502164656453 10.212789039343907
29 9.713040390764965 9.799778000456289 9.621575913780214 9.89677580387072 9.556120941799616
30 10.439333061344168 10.620840474956498 10.393753666104685 10.762788675663982 10.321882404690351
31 9.807072397740747 9.907272343271591 9.721127362043454 10.199176055071392 9.608302046617332
32 10.127762958391948 10.170443526667242 10.008381911599754 10.2206420922235 9.755695754328084
33 9.25260535189254 9.285164701156166 9.08744971427192 9.314314816759929 9.034100789392731
34 9.601725161624529 9.695739257061078 9.549577700844663 9.884306657394177 9.384766291207306
35 9.34205863128624 9.414580127190414 9.307713872485502 9.457481570875961 9.236684770181789
36 9.207871589606206 9.247043720057203 9.08353845688846 9.324556726006023 9.046255044184353
37 9.171421346194688 9.301059085770412 9.017435358862276 9.454547044742426 8.983819043825505
38 9.237505351295408 9.438624664931016 9.127712795294629 9.660457671077861 8.83277656324601
39 10.084384931868389 10.217014519069476 9.984230363318577 10.271274316492777 9.826578119170362
40 9.95336024491986 10.08295287445804 9.864717062028147 10.16979678605671 9.760272963195463
41 9.416133993341514 9.489524251848437 9.318534917878106 9.584153811884649 9.156545133557655
42 9.778833526264272 9.888449172478186 9.727928092946032 9.99921996987068 9.586611178463794
43 9.49054089277416 9.585146991026193 9.337787441240312 9.789488923091266 9.235507782177086
44 8.751453659626804 8.788623846462997 8.600780134277365 8.92668419301123 8.565843527543446
45 9.265648048148535 9.286807991473777 9.137332674647864 9.444477697116408 9.057923665629835
46 9.301568865996952 9.389288883854626 9.220120603847107 9.671594305897175 8.944037288582237
47 9.222524692101347 9.286409118307136 9.108591242910748 9.45081952550646 8.959605695074373
48 9.724558099107474 9.754330829976025 9.671041097570484 10.026395841917232 9.606280615242612
49 8.996760237619917 9.103303542712741 8.983630456817718 9.235975700911805 8.898654288879749
50 9.664129424328628 9.778456775414316 9.61614446330756 9.959646317831888 9.557899380279949
51 9.883193624391673 9.964046181921766 9.817491015826352 9.995524712933504 9.755712945635105
52 9.924231318213842 10.117364472373959 9.851720683299504 10.23170820222337 9.838526338413347
53 8.16084235196747 8.263771900123695 7.969849742179516 8.311829146558065 7.952221401275726
54 9.4911917727535 9.582014046989254 9.340660172277826 9.624143898308803 9.184477226584251
55 9.586309564623079 9.71190418278564 9.478415781146362 9.770282477146228 9.275560624995222
56 9.450791712062593 9.495573876475703 9.393980898521246 9.592447411376478 9.202845584503098
57 8.933768695222735 8.947644218859185 8.883851975638956 9.115584826568245 8.547279726315642
58 9.386453443207971 9.443351178427488 9.279841661728064 9.510961423453708 9.086262052630648
59 8.734593825373526 8.788232333361291 8.707677826115143 8.9474674783684 8.593001924155116
60 8.320990660288771 8.396637116698844 8.269591341328555 8.744830244063207 8.126632761675003
61 9.520226538297955 9.600492598073672 9.460037209202131 9.779600597809626 9.220447911885111
62 9.451859457331386 9.557981648865947 9.397405060356384 9.624162387082665 9.281025798508574
63 8.79347112321259 8.862204989928392 8.600704731776556 8.955158168057848 8.41228060879144
64 9.284398864521092 9.31017991791333 9.214201496096127 9.397781553920053 9.002947552610747
65 9.742530012395664 9.78073008202306 9.653268475296928 9.944395311308913 9.546938976202634
66 8.337287338546187 8.381051953431687 8.19447874698496 8.493714535107268 8.045743686012427
67 8.827405566383916 8.881182208675458 8.747965514088765 8.986233629539939 8.677513160695776
68 8.641054557962294 8.71920552491673 8.580724105945137 8.840885737935753 8.405395759190613
69 9.349479994453137 9.378633064291126 9.299389031907333 9.466171407088234 9.12533184728732
70 9.387058149771256 9.490734954734618 9.330806920953584 9.637118484243565 9.279755935820372
71 8.884335034929968 8.929650581264593 8.80484007959264 8.974139535304479 8.706522167024643
72 8.870191166173797 8.905385306346476 8.756813094467281 9.046452348337905 8.630024593134108
73 8.903275134832713 8.923465492657762 8.806910606161335 9.032476812209007 8.676782523914053
74 8.954070027526315 9.101761175792387 8.808912217400756 9.185420773166623 8.679783633780552
75 9.259157482624076 9.329008925209468 9.15164458539993 9.548350303927391 8.998678057327842
76 7.233915961988318 7.362733837212684 7.1373209445252455 7.550857336476198 7.000731551128622
77 8.857022817504685 8.946733880563176 8.835630940287203 9.198383626707773 8.631674603665013
78 9.119426027851052 9.189863222427451 8.962958992322696 9.26976496727633 8.88606166351987
79 9.461974731158062 9.48895956614083 9.359439324073458 9.788280293610763 9.264156864852673
80 9.563768027520556 9.713781937303331 9.461326559823043 9.766663840571056 9.41255911228221
81 9.387294661199654 9.442998004440684 9.332166355404306 9.507625360866545 9.072651195326529
82 8.769106440555566 8.825959887019136 8.62700778260783 8.952084975140629 8.437447482345567
83 9.11402911211156 9.145409866281389 9.088130189522118 9.469819228187488 8.862696000030299
84 8.855378410419444 8.97522076659788 8.805538541101848 9.23274123546003 8.73736809441968
85 8.988265898006334 9.118392371177796 8.937626579155323 9.208237823817264 8.8971141186199
86 8.561676285791535 8.631703780677439 8.421108300012465 8.824507472951893 8.315531285304528
87 8.860848258055103 8.963866308528445 8.74716217310877 9.021645051412808 8.71869942041373
88 8.146801275071343 8.234788521484194 8.059888065457526 8.320836961713594 7.883056848167853
89 8.360067871786724 8.393400366288347 8.285716302859806 8.536064209793706 8.228174757396111
90 8.87150365126876 8.994004628479786 8.750298923672307 9.184377254759783 8.668161075646474
91 8.432520391348106 8.511165946307779 8.38021576380305 8.814564150218107 8.282641007933618
92 8.489103188042144 8.578688190432779 8.38178466568958 8.71627359501996 8.238169002546076
93 8.736172128177817 8.778020720130968 8.570805869772414 8.8145066598061 8.534321008086167
94 8.42908638614537 8.449656852100713 8.330057199638212 8.747018425220562 8.140549056229196
95 8.693127856413586 8.87162950904749 8.574957554967567 9.110886108472997 8.524434996863574
96 9.240208413519067 9.362977724130406 9.132568645477615 9.449223193372958 8.913952636460385
97 8.4455654517918 8.52668077943285 8.358667605208792 8.840949413311206 8.13849994969591
98 8.657086204806614 8.739247991065616 8.589457541692024 8.793677805778138 8.433698480471756
99 8.807376838412692 8.902265113070811 8.725866905053108 9.094037085193063 8.654905581379928
100 8.615860861015424 8.722194996476157 8.551897981872706 8.771761045171777 8.479848539797178
101 7.8356616675592345 7.894752684317337 7.7350868683335605 7.937979606086623 7.5055985907826654
102 8.200520305367611 8.25786396221645 8.13131923463188 8.390972246105065 7.892752725298297
103 8.667155746869202 8.750818545181284 8.586564515492737 8.999067046247534 8.346203652101725
104 8.784951366272619 8.84462357262239 8.656412235296177 9.032864421798248 8.447456658215291
105 7.5732651241427185 7.67155403849342 7.511340034025562 7.718461603184563 7.338901598475239
106 8.40198837153254 8.462039185957138 8.303088031436415 8.619551318641959 8.246116061742649
107 8.946779446154673 8.958605334489354 8.888295600136376 9.164384683160373 8.719952649331896
108 8.146501891227961 8.197620021183829 7.971070752936821 8.289656151357233 7.907742725345
109 8.653104084748703 8.898324816681624 8.622352652327777 9.053075552212661 8.483220072492898
110 8.537695749073233 8.591750951638357 8.386268386877973 8.689312655901302 8.243186266605179
111 8.989938897274406 9.147126664585892 8.943809991658362 9.240778030326496 8.86448460099145
112 8.319257046272595 8.376122012260009 8.199661971278351 8.515864863528172 7.983659415577378
113 8.975832138269592 9.049685263882246 8.860147315147314 9.293339388544565 8.777006041363144
114 8.677800057356334 8.74072578444782 8.634155503504093 8.910042198898333 8.497504671428377
115 7.52805003214017 7.6049250948466405 7.479046694242998 7.840033813496521 7.386767302974727
116 8.091848355086285 8.258190772293744 7.896539257356956 8.349475673321958 7.667733976226962
117 8.091691201967532 8.139753111624586 7.957576037566406 8.244856935149981 7.844530764010512
118 8.161065934456172 8.306223318819152 8.081466095667096 8.373341372695435 7.9423749266771955
119 8.189308144771505 8.30018800902518 8.133675230591836 8.359123997705888 8.062206802330655
120 8.300086101266928 8.48480659757562 8.199196524894102 8.63288471363742 8.079467855399397
121 8.464143213107539 8.601136406819176 8.444241396366143 8.762259656901119 8.361499905502006
122 8.554554770941273 8.616784974687208 8.482534708443861 8.863649074721272 8.428716199647702
123 8.448489365648783 8.479688922102989 8.361870481835986 8.554315306580692 8.02761874903032
124 8.705297328596536 8.88587277246788 8.642996160110362 9.025243787095643 8.517960865554095
125 8.512635045192603 8.587372262619716 8.463523762493189 8.843759520896185 8.264804906888989
126 8.123010998837394 8.243543526278511 8.038761684675944 8.48622125115557 7.834972124504381
127 8.19901653228272 8.321530109941612 8.18375100982096 8.45075319853961 8.067090903801413
128 8.326245363278183 8.531485931172146 8.277677558638386 8.899631705067755 8.209473446579443
129 9.51479101501685 9.540764935133886 9.380696137422351 9.723832696995334 9.276737790184225
130 8.803427764511012 8.878662625896885 8.739977504930154 9.031493530711778 8.585885046544202
131 8.056687625841814 8.132624081789285 7.954178372656605 8.192904452241796 7.895877153151392
132 8.05466872381177 8.154661151607467 7.873210554758397 8.333374649474301 7.756502425828009
133 7.862741825331435 7.9454505843876095 7.7575591620965785 8.069917731956657 7.552898672867508
134 8.33995571582907 8.521260133076371 8.197238485061094 8.731731095724045 8.119449407756086
135 7.794400890977956 7.834249311365739 7.665659814663449 8.080113536582866 7.487465781533974
136 8.141044170940695 8.219676812887858 8.100306555263266 8.459052985674566 7.97156449671797
137 8.179975665904117 8.271488891654927 8.101191364638538 8.414057560516353 8.001760859861832
138 8.487141736425958 8.558405301989524 8.428806037789471 8.611089950999746 8.240408071074649
139 8.386592933749057 8.49163365637129 8.37183407316924 8.78448339197447 8.294552758090282
140 8.421925804262763 8.639497159649377 8.309280644527332 8.811644486971334 8.25702230280599
141 8.597408138876412 8.63619200806133 8.51165265387883 8.876827296308564 8.314042672737216
142 9.141054502394738 9.16009612508986 9.101445091031332 9.185776270153683 8.870209359378963
143 8.850064816310859 8.922704672365917 8.75576110123754 9.086096591312632 8.575371295762771
144 8.33426273777395 8.374348872496366 8.199988701788476 8.608215315174329 8.1523667322359
145 8.761045040507074 8.848821120889994 8.665619275381081 8.941237130344287 8.486896948081181
146 7.653079790045464 7.8076796917998985 7.624742820506882 7.905041111488654 7.504271865732136
147 7.798795897062108 7.915866630929234 7.767906060127066 7.985341287370624 7.739175127107341
148 8.731845674864733 8.816780147160035 8.701100838770815 8.999938764702838 8.518788495290087
149 7.618659318091629 7.707540604205871 7.526087427800658 7.782566602789124 7.4765138332443275
150 8.756518458698554 8.786098033302816 8.698127524885312 8.925806575164904 8.558717383551517
151 7.290736825015454 7.316009424145506 7.187062579654972 7.436987327074831 7.106098516709277
152 7.66523154603646 7.693958256092492 7.483326355664816 7.803365740527189 7.405428981423894
153 7.81321493536902 7.902323733685507 7.696035339885993 7.9902410888459885 7.6368625995462525
154 9.00289401204637 9.117021876573528 8.887413787719053 9.247463930319524 8.657759905792943
155 7.1478476185635635 7.165824719056931 7.067479273929006 7.205842681519115 7.02377988076551
156 8.094772254822747 8.143443458838469 7.972902251031534 8.184588269550158 7.892484432333447
157 8.228130853734655 8.323189759814237 8.201717894813992 8.455424008140518 7.927310792964837
158 8.770142579891662 8.828096418482588 8.668008517932844 8.90779887279014 8.596003211205911
159 8.197645709992418 8.273146940986933 8.16665628123921 8.55107851629248 7.949801120632433
160 7.840270585718856 7.865610694405842 7.810081080012904 7.98539331886922 7.4753348926250505
161 7.800543704742681 7.98283259465099 7.7555279321851565 8.078332013042116 7.715187682009166
162 7.74429624557703 7.834719045761406 7.701540918386446 7.977054479304016 7.675051536181557
163 7.835211215211288 7.876498979242448 7.770305394510729 8.0237085506448 7.546755072971838
164 9.049587794004918 9.296251173149072 8.9330268048295 9.382860885067092 8.83423422453022
165 8.716461164511106 8.825465294392444 8.661147345304416 8.850015013394358 8.573858777779833
166 8.42260999432403 8.51832105742987 8.293554588084213 8.619266002070768 8.126760740475577
167 7.352079890198532 7.4141469374574305 7.189624941852724 7.475007460632878 7.118995042734887
168 7.368271594545677 7.439136310517222 7.297771767182989 7.586133584737756 7.215205620535691
169 8.445802054944107 8.510927411052695 8.397012929802326 8.590791694783874 8.095543310373117
170 8.215288851956128 8.324651403041333 8.140609942858344 8.390919561326054 7.980982637318252
171 7.899739955215551 8.000955285294197 7.748921081166297 8.170028591161236 7.636899123971669
172 8.91258566690512 8.925647857552152 8.824402160508418 8.999910466372201 8.774623954444346
173 8.931384056031535 8.97166519706251 8.871562655209772 9.202806648981435 8.78760962671898
174 7.980999394078518 8.005007141707416 7.859229806427892 8.148993538761552 7.725138619828943
175 8.460171029375283 8.633106731798541 8.423883451173683 8.887091956455144 8.321206642745649
176 7.2910961731570065 7.4567456333586115 7.228811036471831 7.571295098460923 7.070173927507856
177 8.038220319990728 8.134067368385422 7.879716695370117 8.276556655453417 7.803657471754737
178 9.117610410370935 9.207516534361174 9.034162340494047 9.247751882320498 8.818379395064166
179 8.27019924286838 8.407941249299968 8.178518595967708 8.60976574543359 8.02894521422058
180 8.004047188247894 8.107507554221732 7.957751438190077 8.151654574744418 7.763597019691364
181 8.237137590351816 8.347609388152701 8.17132574970114 8.573151574713812 8.025840364503171
182 8.128011493520857 8.25263945321473 7.986351528633428 8.344190617202141 7.937075024711521
183 7.343337695154496 7.417183784519358 7.23946788341217 7.469499686118791 7.095243427755025
184 8.286063346377638 8.373003244003849 8.200821259402376 8.558205961875496 8.061958326678024
185 8.13664242401205 8.1640564084715 8.02204374302846 8.320747445499645 7.901130383957973
186 8.234993348352955 8.360608749996242 8.158505900738382 8.700195185774216 8.08085900346331
187 7.549034110638614 7.598182507266967 7.465612237256212 7.6842594420619745 7.4125748384641605
188 7.782959445783689 7.915489622905155 7.738771345880691 8.230778736368698 7.670887109287909
189 8.774518422785714 8.879922520939875 8.729251528563106 9.049097566984841 8.639554243304527
190 7.874863566032362 8.00451714599858 7.847426815197409 8.160405944039375 7.700979963236948
191 8.01490770325212 8.054162159388907 7.954166292712992 8.098776124529882 7.826690783871629
192 8.127519803319986 8.207751650252746 8.082227371460341 8.385666677120966 7.917648524675613
193 7.990500402448555 8.056786497201733 7.922886109566059 8.317731861619528 7.812378667994639
194 8.624691364045601 8.725980946693488 8.496874741734478 9.21202071330079 8.435859058850525
195 8.288199198435088 8.36634441967695 8.236618975235531 8.520903405130387 8.156893215591976
196 8.402949400730396 8.441807306912164 8.254651277071808 8.59455042167118 7.898681764098309
197 8.363627950475689 8.45014723279836 8.241080412744346 8.712506442453327 8.180644668711924
198 7.943971829323168 8.058763168662804 7.831447013529365 8.135427503453455 7.732685163137548
199 7.585262517770946 7.71628941612547 7.477459599873581 7.756151453025768 7.325204917383496
200 8.880806072574433 8.960327003662911 8.787261544420051 9.25624889045163 8.577551541757153
201 8.638724081303476 8.745057115600313 8.541858131591638 8.779843214061094 8.292789903187375
202 7.949343956644188 8.024905630719058 7.8923101636436614 8.063409117353086 7.699632378720632
203 8.59596384426925 8.698134744775722 8.527330095061576 8.783150986838066 8.188183605454965
204 8.553942304954553 8.693114619907288 8.521419470541787 8.896818916138487 8.434892898960012
205 8.390255340095042 8.471793961237397 8.351276038274762 8.487186459276593 8.22828675838675
206 8.73584543217137 8.781739689748186 8.675862365584276 8.815440422062439 8.584717920182145
207 7.345931858082652 7.390355212630036 7.212048475047613 7.540398822323441 7.132628963789786
208 7.967216278671976 8.165528837742725 7.892385154110993 8.325435645992139 7.792688342545843
209 8.363076467772256 8.449961193952616 8.289845695892634 8.505206906090176 8.226078444717807
210 8.2524821617051 8.352891507847556 8.214173121200655 8.402919205605855 8.061505398938769
211 6.690789415928194 6.803988792994692 6.649573186608543 6.909998969500754 6.602028238184113
212 8.501763678283222 8.555312901330579 8.41619448301257 8.643774371722825 8.283222008500358
213 7.964612630388444 8.024505478466324 7.82197015617961 8.19492726026728 7.805719491390693
214 8.447677375928452 8.517990660552904 8.371137027172205 8.585527928370478 8.225855367558756
215 8.090686600173962 8.183437762039073 8.042177140150894 8.394749637987358 7.96070412109798
216 8.284428429389568 8.48869092864308 8.270352588255793 8.67064177890412 8.20266989293857
217 8.183054589517445 8.291734659529835 8.093524089147298 8.425003068918883 7.9498348310578475
218 8.966239061142982 9.013494253143335 8.91046216646181 9.031288404660987 8.694369015956063
219 8.068073481678198 8.087173178124544 7.987317041792007 8.260388296591996 7.918606288090999
220 7.989426803763635 8.030033531575267 7.9224893588667875 8.198325058682773 7.814414869192368
221 8.325918300844748 8.362891114414158 8.251999508418365 8.625479507256669 7.990024349989852
222 8.265364421250617 8.39638190739709 8.177669382740332 8.582689445138236 8.081949698810966
223 7.9853849487238 8.030077238790389 7.940415557078154 8.148229049415082 7.768398941265679
224 8.593670078839743 8.679625785012336 8.543266672271168 8.791167874008254 8.303579464019279
225 7.769810747178191 7.89188985597463 7.702813278226744 7.953983097597889 7.481453375475317
226 7.946105342618478 8.022098094426868 7.873947018461152 8.325050971284933 7.717736291697366
227 7.423869067030627 7.462925481130436 7.355243784660129 7.521274209673351 7.2349937328217955
228 8.692772102968217 8.742070757899231 8.53033388811674 9.010492875769119 8.479481457433437
229 7.841180227891315 8.04821349523666 7.706174104912337 8.11467757924053 7.64207081509478
230 7.93142113595303 8.052276089461142 7.78445948010699 8.169608472869998 7.698620263906843
231 8.004157991970155 8.07992355707977 7.880016795343542 8.170282410112463 7.741658520229731
232 8.11193812324387 8.231116641358776 7.950905447741584 8.402747101655086 7.822095543899701
233 7.957158239686762 8.034924658070738 7.883740337792895 8.170465225891189 7.784494008126286
234 8.15194645995831 8.268661113619505 8.104432191304404 8.591849286167887 7.9775838691291945
235 8.275041460221107 8.41526560488039 8.153845106503772 8.56582375208013 8.130023019641424
236 8.306057917318306 8.387441302337972 8.138598881075996 8.534245735229758 7.96361324021749
237 8.791575831199893 8.914676668996586 8.747732869018796 9.12291571770284 8.700082126493266
238 8.158205561302694 8.20833380535776 8.092405011905438 8.345808493542966 7.869166466409403
239 8.504687087939022 8.68889616248905 8.436755571827867 8.760037057602988 8.419711216826848
240 8.184381644128573 8.277862970879896 8.11597170949645 8.323178605671561 8.00030555084272
241 8.422198460245468 8.502458049913567 8.365269913624296 8.622473028860815 8.13608525875443
242 7.355164607885932 7.476109317627253 7.247147786771755 7.60742835960394 7.120498707477532
243 7.9190444748052595 7.976359818841795 7.75255213142972 8.103356100578619 7.530836437341937
244 8.651532332371676 8.83433344238603 8.629230109851154 8.918561334757877 8.511548871109383
245 7.58868410809545 7.641165276764577 7.465298703345073 7.879028689124959 7.30248365829431
246 7.90185335534318 8.065049348570753 7.80906394637282 8.221157630437203 7.6671990182878735
247 8.019896704718501 8.067402273425605 7.975667236791658 8.278954904593121 7.70933047588321
248 8.439588915056724 8.538840942669887 8.266823632983554 8.58480126675703 7.95249456502688
249 9.006539443591386 9.113655666771239 8.93486354084531 9.236393981780544 8.804639928230124
250 7.690905631242419 7.788711721030067 7.672334630793197 7.878620055530345 7.583055252984098
251 7.680874347605566 7.760227649498863 7.656687791589244 7.939778996192333 7.582270861782122
252 7.850569825790542 7.86896450372891 7.704936858786702 8.023729768875366 7.4335091677585865
253 7.871424277972044 7.9595535652566305 7.721614080511534 8.067288040254281 7.6711775299811675
254 8.177660868807049 8.320217931479503 8.062718843941985 8.540173492699681 7.963304365795339
255 8.538771972875574 8.607097203061626 8.414959716719643 8.725858548358278 8.246353899241086
256 8.203554077711084 8.281421720014198 8.134180732079992 8.311545395022085 8.026258552730903
257 7.995379086419292 8.041882731312839 7.930826878143095 8.2858472929265 7.890841969055547
258 8.100571198149598 8.170761774900267 8.030040857362557 8.321629435154497 7.86039269645831
259 8.085267332583705 8.116982733382534 8.02816150055004 8.14739901126253 7.861829243775831
260 8.388129102464848 8.468190178817931 8.28695812847813 8.59110196654055 8.276797922897252
261 8.780505337979996 8.822282208206465 8.727947396693011 8.905560432311239 8.595849348332028
262 7.810601978644204 7.920295402972705 7.700894947136941 7.958436480017278 7.624959037759706
263 9.117439953078279 9.188680890273046 9.033924957074607 9.265717307414361 8.93237457745595
264 8.451712132893665 8.491176561849132 8.393238186770231 8.717639216481592 8.263996658383801
265 8.285212991453495 8.39073025118042 8.239004873769215 8.52532425232325 8.177126982255226
266 8.370469833611963 8.454961902522241 8.293150370120987 8.594403144797177 8.100737513220183
267 8.18693505652939 8.326529274294804 8.10099528886154 8.373116823142174 7.985094541292799
268 8.47080285590124 8.49531958133742 8.399057228827964 8.59945229932283 8.330218075267828
269 7.625255283717964 7.729284824530979 7.538943587926601 7.8653690881283005 7.410282495735705
270 8.098368110012416 8.116677600988837 8.063706053119956 8.174623985766399 8.037614523207354
271 7.9068340859748325 8.008670836541151 7.872328981841047 8.0628239545274 7.6484656748653235
272 8.074774370227892 8.146887064392889 8.032546101627434 8.279961719673732 7.817033483075318
273 7.929465075988742 7.9581346470965055 7.896903761029369 8.080900990775593 7.853629370446565
274 8.15842951602982 8.239767620390785 8.106840020999812 8.28918876760843 7.814780952578347
275 7.727363129183229 7.842337976096925 7.578766782248635 7.944971020315747 7.499423045985501
276 8.842656772190182 8.917402565474825 8.768112764190363 9.018234479354302 8.648004327701983
277 8.985095476841867 9.040176854914309 8.906499859132444 9.122964641259355 8.622372360190514
278 8.000656614223836 8.113967094879225 7.933567073678086 8.155816550949844 7.782986085804016
279 9.14784151597621 9.304474269401153 9.028924507334109 9.454313635685368 8.812083701461376
280 8.369715791520873 8.4889873049009 8.298145802464155 8.598190093992278 8.185134619122131
281 8.069376502072025 8.088699418290835 7.993225471675714 8.211886186773672 7.871362835032729
282 8.07395651677907 8.130157408890685 7.983788416524243 8.215281704881312 7.8005536821949555
283 8.820677318762606 8.88903734604155 8.76578430718066 8.967286863459147 8.569379838649812
284 8.861327636571993 8.99545417618257 8.687173095460915 9.067686024909051 8.614552855876415
285 7.445412996391207 7.51355997702897 7.401816879974543 7.543383400004109 7.346564959607599
286 8.210467953107832 8.266001909826691 8.153144952624364 8.293957106866044 8.08373672751023
287 8.331681986022101 8.3906902425706 8.306135408587746 8.520419210427251 8.29006102372934
288 7.525772390438558 7.615968475872117 7.429314121317683 7.642938680980353 7.2436428742520125
289 8.352456367753064 8.480254649864944 8.244249863652893 8.56163214542187 8.159391160044596
290 8.378177598828323 8.444810086212849 8.273444640935612 8.548076343588667 8.169280998606169
291 8.290535820706085 8.378362642421811 8.214292433112751 8.446047283435703 8.035291117646587
292 7.857893623322104 7.893004325098592 7.822721833766035 7.946752211616218 7.5980876593835855
293 7.851841288123399 7.979991957985459 7.824618641587719 8.003834718412213 7.787417456440394
294 7.699171695818176 7.7936949964364555 7.60271114582521 7.88667803755586 7.511468124563875
295 8.108172780535105 8.18929355402212 8.065352998266171 8.30854616442699 8.004118296888151
296 7.984961204545447 8.020419575879762 7.934551638303788 8.140537219571716 7.851622915706098
297 8.690468933278591 8.846495113807654 8.634147805011548 8.958816309432224 8.469014379104875
298 7.86002696575547 7.9507766677558 7.837035988967678 8.126941796571149 7.622458578759329
299 7.731891451360491 7.823534260283677 7.689374423394887 7.891359831912448 7.453687754426035

==> data/acsincome_dropout/curve_correlation_dropout20_shuffle.dat <==
x y1 y2 y3 y4 y5
1 14.365737477799897 15.206620019514329 13.937353565924834 16.1903869487854 13.330321869919873
2 14.301172110686876 14.72564674653043 13.92323732054815 15.525297861465068 12.075197507262247
3 14.351172083570432 14.75278877605172 13.794698188012216 15.691558747764962 13.077832393462485
4 14.389875032389725 14.766021643882954 13.91451992202676 15.589248293700479 13.082695788384182
5 14.267388035092122 14.65608095929471 13.75326486749786 15.67184337268101 12.743370762466776
6 14.276805471619891 14.690323148415882 14.013033924310314 15.479509784413414 13.36092338958923
7 14.132717406751263 14.547595420141636 13.870477687984703 15.141833876569974 12.748073487342237
8 14.048186206769042 14.4047175440683 13.734282417685055 15.439008497062954 12.82775844238474
9 13.87351857919864 14.185586262393457 13.540356714821266 14.61137911104049 12.839639126125258
10 13.40612104329351 13.85317719910687 13.054613795418101 14.437267785280145 12.385313602617348
11 13.397901720418853 13.791852384529244 12.953047127223943 14.555180586495508 11.673177094428153
12 13.135718337150129 13.335873734245748 12.712387804330286 14.411633145908004 11.268731948697686
13 12.831362347025305 13.309022951861873 12.37311112935623 13.75834687481004 11.935251592174536
14 12.665709766228536 13.297212010934214 12.323492084656793 14.064792801374232 11.80736307155437
15 12.285134192327149 12.644219614719448 11.939648655105831 13.579564509755876 11.076661545630007
16 11.969947501488356 12.29004824827744 11.711597243224727 12.86002038773254 11.24274054139616
17 11.729384997021228 12.139355483452338 11.45934755537617 13.495892883041794 10.68599025964361
18 11.616132257659036 12.025809472439565 11.25597645291203 13.070327731029895 10.585200296119098
19 11.482271847238136 11.82419455980761 11.098725079811532 12.499900260484228 10.48528461677936
20 11.19151516631333 11.596524839345918 10.901742299509046 12.28656696449647 10.352748375539802
21 11.089125893713 11.394053145338553 10.65150244361247 12.019723071459092 10.306434365978387
22 10.903467281169846 11.22342675417473 10.66851671127515 12.188633464516647 10.109559063219542
23 10.846659956539959 11.194503925182378 10.571789941723111 11.598356223173163 9.80281848490699
24 10.605589877291074 10.867470397462151 10.211590526655831 11.470162103773603 9.407558799872204
25 10.477981787778099 11.028325199041786 10.15851986151369 11.470334156932278 9.527686165296023
26 10.38237787719402 10.550635532016203 10.055233033767708 11.231952787032922 9.467344629415592
27 10.382317378150631 10.538794170719653 10.148796460290553 11.231490891401732 9.386581968481552
28 10.199574692546214 10.459884456420589 9.952202132755577 11.227180728824457 9.430739833464957
29 10.073326780470332 10.281651281275352 9.849634525605119 11.00598729037339 8.551468397187719
30 10.084972609436639 10.450120993688452 9.746189719951145 10.725742107110133 9.142382154917858
31 9.992601021588827 10.295274685517864 9.646950761466947 10.665186860319343 9.21940422845728
32 9.772850338375985 10.083113934302885 9.534456170792158 10.597801183159127 8.551796089944323
33 9.64922605375576 9.9733788762412 9.37329144096338 10.449379605290877 9.008796907153858
34 9.663384981821991 9.828883381768492 9.425612073679225 10.418614966298515 8.976098380665567
35 9.52968891662139 9.818341845430595 9.230206687684843 10.4727740247804 8.63444724496144
36 9.65738158523397 9.906028251315298 9.355234040500141 10.614376532840595 8.968004475739784
37 9.421721259874023 9.777038401062184 9.093024467955342 10.490934527191738 8.415648425215986
38 9.48929404098251 9.704866955847036 9.105254638224949 10.275228162969215 8.678487328188282
39 9.347774029793488 9.69806466620857 9.035986802205947 10.212645948573677 8.555261032309462
40 9.335596121137257 9.608141891354943 8.960194240109615 10.420686389907813 7.735485653615773
41 9.130226108077625 9.461869420107652 8.932675669468097 10.036535424394074 8.60479361760673
42 9.218135538951733 9.459868616887562 8.974181808671638 10.049101708974506 8.121767173245688
43 9.04889092985221 9.480181987277469 8.822660177070059 10.054511330659805 8.437384937640422
44 9.199110489697695 9.579030992374445 8.94126059424392 10.03887889951104 8.261823563002176
45 9.095129074410776 9.303451339309708 8.8057806420143 9.973161041850656 8.471460949735517
46 9.142512858914909 9.314949062736728 8.760734627462169 9.89640627933921 8.111974343716112
47 9.109705259589484 9.404502993428112 8.86876332193484 9.98957231677124 7.866511474636568
48 9.038629938798035 9.284926596164672 8.787251862800296 10.171413351863245 8.239237832646255
49 8.970893711007848 9.392523551660709 8.69593675157862 10.366125654700284 8.067662897306999
50 8.966047635320024 9.320846093340016 8.69371627083411 9.927710725138478 7.759919658946089
51 9.055212042873029 9.368921529818383 8.726031145460826 10.09155789069321 8.293736166581745
52 8.922297928046483 9.26240877222455 8.672227841357975 9.949444038273606 7.730029352250925
53 9.010882359647255 9.246619652972338 8.658387705116493 9.81634073410909 8.116282286261262
54 9.103986584099635 9.418819134874052 8.863366304476042 10.182071501269505 7.942510320497803
55 9.1299740090062 9.272243278150288 8.830289016731609 9.821239267321817 8.168795783760121
56 9.15003317516204 9.434922580596378 8.899126795650643 9.98605828631 8.195692204121965
57 9.039141416654848 9.42808946776895 8.683196669263001 10.24268270580238 8.241888559131388
58 9.002327475151368 9.351404511011006 8.548112140428458 9.86459819925663 8.136145992443916
59 9.124384292643738 9.355492530156186 8.851756316810123 9.976293033997658 8.127039003893948
60 9.144779547579242 9.520799029403012 8.76901526473002 10.00829910071841 8.126632761675003
61 8.883612082407087 9.455249862879153 8.638365958717404 10.205878945882734 8.135121624611811
62 9.104992406284133 9.478604719414804 8.730907558780913 9.927162911692761 7.908570985810344
63 9.091759319402268 9.220891671237247 8.922402688883894 10.145820732591412 8.24543723206695
64 9.064537268339599 9.324301445792745 8.896411159435639 9.904881207854343 8.138837360662068
65 9.06106038564114 9.234076725874521 8.868932696564006 9.95865988880061 7.759193677137582
66 8.895375337285556 9.122293282596058 8.625098136584244 9.846337156283692 7.941048323894612
67 8.969534561798612 9.231953365914505 8.69678578703365 9.80643338506766 7.9398301847323065
68 8.810656759298865 9.192744439081817 8.61080916976865 9.887370811906774 8.11226895051315
69 8.939414826379224 9.248213458876362 8.69584626815034 10.04731641472764 8.093186257342337
70 8.934775850205817 9.255439138752836 8.628777419023208 9.633259301337969 8.195321602391935
71 8.885082666790229 9.19645584885369 8.69345503474758 9.934981506509015 7.967214617652646
72 8.972943387888309 9.263881682686563 8.725332604390927 10.058922069806808 8.17861196797227
73 8.956387501014493 9.231304378363145 8.668430761280204 9.919303529993865 8.209054603777522
74 9.018056497284306 9.209946162021406 8.676725599160639 9.643538102294722 8.119840201310248
75 8.920150274106298 9.166067950128614 8.603776190737623 9.803821023981154 7.837417621097581
76 9.034243866477949 9.276180567368275 8.584625064286607 9.69938775770143 7.255100869847558
77 8.971778396849789 9.220395661080431 8.724230019193369 9.890095651373816 8.138345090523947
78 8.936140804959471 9.235286752651758 8.62870091504982 9.7173999191077 8.029897501681655
79 8.918852296564776 9.326794584635314 8.613359386628598 9.887355727847561 8.324671327026035
80 8.873953504827682 9.080479441859087 8.584315323857654 9.705819330281832 7.927550192337391
81 8.92067883962381 9.237314995308411 8.63297460339935 9.867139762595952 8.119251720570157
82 8.85388462643903 9.114964283686344 8.648999960279312 9.845239423107612 7.662597246750999
83 8.81132911964255 9.17504783768678 8.636151653279148 9.92654790446847 7.802816374209569
84 8.879524668527228 9.14193573427287 8.645767788917702 9.976472309726333 7.332764258602695
85 8.831877308128604 9.087072552193499 8.629168386254022 9.611347858468857 7.8429110083982785
86 8.798084315421246 9.136172612209627 8.558893966803854 9.603856584576963 7.931162730749353
87 8.779143493923508 9.115729366149672 8.436924782114152 9.559770564430917 7.9509125454698335
88 8.852046987556506 9.114648054731337 8.529706234770961 9.696446205902772 7.506371497288014
89 8.659458956066649 8.983748140700737 8.452013246778668 9.632457118207968 7.758610403066923
90 8.717350366634975 8.992616136996237 8.510294408755795 9.353703606529313 7.8720709768008
91 8.792110949177465 8.998239539284016 8.585027915203032 9.765573594372256 7.964098314310123
92 8.701988255145572 8.959938739717238 8.439227166237071 9.537964197508341 7.634799234331041
93 8.679005074858882 8.99503301425635 8.38401891219114 9.272146252122242 7.994343899499574
94 8.586948640588881 8.845238472301274 8.318551073812552 9.698521746819683 7.747577405551144
95 8.749892716506608 9.00041618028632 8.558700034788197 9.982602904418751 8.060567878139624
96 8.648663112947325 8.92842593582762 8.421558920075844 9.524912399170043 7.575780482414669
97 8.587392255145037 8.980668936873384 8.373634395451546 9.532255976184265 7.20587024925272
98 8.546064856819362 8.778069300902331 8.277917544602271 9.312526731064127 7.899160440575483
99 8.477293681738058 8.890051298630707 8.187838122027527 9.671640497317297 7.448578592683683
100 8.62053777124785 8.800055408320938 8.277876515584929 9.87263421273396 7.755682684105746
101 8.48261466973066 8.823986630359038 8.270575907067968 9.355767534640878 7.486000409420327
102 8.627964437309203 8.797715618599467 8.312172278901238 9.540912233722693 7.7838250325359555
103 8.653978183469444 8.850172924891854 8.3765056783772 9.597278346131336 7.81406691849514
104 8.529755054222509 8.833852207005414 8.151702764783515 9.279665458353307 7.577000580844671
105 8.544531238372693 8.780420856422124 8.21964428857573 9.604095502916776 7.469534690037592
106 8.556161816031182 8.886391828318263 8.31410904519581 9.545986026940685 7.517132502608681
107 8.44601598750851 8.707812323700077 8.228015247502869 9.731585447196107 7.46897892342483
108 8.43719807131746 8.735716457184783 8.278446281960333 9.347925390494106 7.752446712931314
109 8.412518319791218 8.750762552265508 8.198583725899876 9.565903956413036 7.664063630909855
110 8.388663156958227 8.754962956186267 8.049225208238493 9.375167875477826 7.471332054759109
111 8.551833781935763 8.864995600111024 8.150322266382503 9.347597838913666 7.610408473375502
112 8.463833896070252 8.741115605548742 8.219174701535286 9.453303274713953 7.478082124227779
113 8.425977845146662 8.704660825374736 8.149396955133568 9.358326940700335 7.4026833813956
114 8.435109485651232 8.670789785908323 8.14674641025835 9.288624003350835 7.468591391152202
115 8.376348733401166 8.62429581092348 8.190177240502205 9.143533129024025 7.587682255313865
116 8.344093148679406 8.58834955470378 8.100920086194368 9.04803602015313 7.172592149640561
117 8.359806472794464 8.547959362873925 8.043896974718628 9.058448794291563 7.219757332004983
118 8.394405391262207 8.774676683278638 8.243888349403061 9.296314625207284 7.363114537669476
119 8.367641725918551 8.665936445461492 8.10413397108397 9.321432882214433 7.389713101152874
120 8.307440753450395 8.499089093132092 8.01639204161976 9.325680177329902 6.921711212512631
121 8.222814567728722 8.481518146317976 7.944242845061137 9.637513708918801 7.315712676868754
122 8.311255813720173 8.672929999139269 8.086446149331547 9.42543334110319 7.146270084533028
123 8.466845207316576 8.671724344811052 8.19240314391767 9.378333312349191 7.05986991912164
124 8.355274614662086 8.57932585672796 8.143003332735224 9.229572040950003 7.572170190559355
125 8.343577255672791 8.763585852136579 8.090167398451586 9.330885304656933 7.238081271643915
126 8.367951107010185 8.602409443159846 8.03195026171836 9.019822288197723 7.473353534246238
127 8.328712355936787 8.596288585282977 7.913714114173622 9.082228525058396 7.249702417659506
128 8.291266526118672 8.56706465185982 7.9805602300636 9.18478327580627 7.315405792785826
129 8.275963719776744 8.490399705962988 8.141411352126303 9.547894763640013 7.563167889082788
130 8.189226801316519 8.644131370451676 7.982686950691263 9.244855289147036 7.438769089792116
131 8.182499988936241 8.521806756073092 7.959726728860497 9.233402587443909 7.25366848795006
132 8.110191671289616 8.470211777343852 7.874627871241151 9.261689082254975 7.349620335035448
133 8.314603106938566 8.54387894413 7.919834364451966 9.465513751654944 7.309816101819415
134 8.342925022405929 8.618697957630914 7.883610841285646 9.23391814346844 7.580836833948972
135 8.268401318411776 8.580524791024068 7.9886081617303155 9.261640116426815 7.187398421731019
136 8.18814420821515 8.416997997609592 7.888450794965332 9.193004606542635 7.260570660609471
137 8.16460391459141 8.316639961740155 7.9055838320949965 9.310223676507729 7.063062062341187
138 8.326632427539623 8.516724729685322 8.082213805416487 9.45820442631557 6.41216408380922
139 8.212120587627695 8.599838237935039 7.9027689192234085 9.155741145793174 7.2579844974097405
140 8.29863642960996 8.599792374607043 7.924965082279985 9.120149869217546 7.0021154824633
141 8.166339654717714 8.476153413912137 7.865401536704451 9.341952494535002 7.290210223507461
142 8.210709956267184 8.556866078207884 7.9833893955208035 9.385921825929167 7.518831466804437
143 8.137504275796127 8.421307904149494 7.905374501078101 9.469716617290377 6.82204166824196
144 8.114521373344271 8.318393623604178 7.770222110326913 8.900550296464631 6.82336387494844
145 8.171340945392405 8.509515769370994 7.810558780334371 8.987789614033291 6.939334710012797
146 8.056306303928691 8.42481458071001 7.790513115941989 9.182563738205118 7.1514625578052975
147 8.298338759776112 8.62783705316824 7.919576533359347 9.226209960340045 7.244845504473821
148 8.092710381104764 8.402213562623754 7.827663113430635 9.328592154014833 7.02245596516798
149 8.273827475037997 8.591173882703806 8.00864829958757 9.349189176606988 7.470026641002889
150 8.28922727961798 8.683358423274 8.060566519169388 9.269430455184079 7.045310348157688
151 8.104103108649433 8.379314758577053 7.886923269096567 9.285059841346161 6.801814167501625
152 8.26363079483044 8.528272984028927 7.95436275680537 9.119965281592371 7.114401865482169
153 8.014095371837413 8.388378104207046 7.697540387767243 8.785861898146937 6.867908371227076
154 8.176431155949778 8.493187756731079 7.775905029103848 9.419367809637125 7.3910579270082755
155 8.20588071826958 8.465204044313738 7.894106808238648 9.395742450205583 7.026142916014089
156 8.126947427204769 8.494501749837722 7.925159609339521 9.68307172092958 7.051189122758555
157 8.237649471036985 8.69427035836187 8.029540556665284 9.017759829800672 7.069825354601729
158 8.134813336930845 8.460557690996705 7.824673113146901 9.196802929366543 7.070671712288114
159 8.165115479430318 8.508798358354767 7.754986365198088 9.021167464297466 7.075230808187319
160 8.106579132396075 8.416135524022799 7.788164410363128 9.139508330167178 7.1998016606366715
161 8.246966563924605 8.561073173272838 7.9605468698125375 9.008837488188421 7.158685764841423
162 8.270686098426864 8.603494350379876 7.946064029887744 9.679411715608179 7.578368551410324
163 8.087906723903512 8.288689513098902 7.925750738944563 9.207943591109405 7.331424158383987
164 8.132521790193628 8.442781125717925 7.900186277866555 9.200815236028548 7.144712547649178
165 8.044537492618028 8.46634677039265 7.791888758129187 9.283061757850081 7.163904665693381
166 8.018125787372652 8.349336710006412 7.786921011436329 9.145090294979774 7.2189193069341835
167 8.098684180961644 8.608989937307541 7.802996800027866 9.100736588330657 7.391530094802177
168 8.33301492370563 8.629133851723946 7.916527627715682 9.156295814523666 7.346235050402693
169 8.130421149753804 8.509635875370252 7.8106307224726645 9.075974630383454 7.194320194114018
170 8.144972958826024 8.438343090522604 7.896647856327304 9.060115641338145 7.429396165901764
171 8.21026558750986 8.348852625136935 8.02188038129615 9.155597900389722 7.444722754217013
172 8.120159114077767 8.443812356376641 7.7242986332252235 8.999910466372201 6.973707511212406
173 8.0906723694318 8.442282917079176 7.889934095553508 9.032569812321533 7.030900501172102
174 8.158814865318565 8.365545604515638 7.980155377058347 8.795716182056662 7.326601237071887
175 8.266407254252453 8.42881243079823 7.932031531904725 9.055829250227015 7.280538923077133
176 8.182478989198449 8.564333606173072 7.989407739275046 9.340818091783898 7.228936392405531
177 8.115660314716997 8.402589445742898 7.805628958939293 9.224620493397676 7.265717486931164
178 8.259559479523322 8.545350954028985 7.893973726715369 9.27054215878997 6.99191244310379
179 8.054173944049563 8.388949917674983 7.7162873960325635 9.442876197905441 7.072742888200437
180 7.96293121152269 8.367434610665274 7.740225413252616 9.160617820562365 7.138168462937049
181 8.018690708440356 8.287773717583994 7.828080062238692 9.68657459625478 7.29007452171416
182 8.101365339761113 8.41901123010692 7.81167637577391 9.324488062031165 7.185183001437478
183 8.253850489907071 8.559264092446043 7.932913885623935 9.192493245142334 7.2307315060234
184 8.106311164279525 8.38214617444503 7.807062206866537 9.153389954006022 7.357952739260537
185 8.241811508828466 8.526730001260589 7.839696686749063 9.260006049624044 7.036570822324149
186 8.148454819359259 8.702670304042442 7.916145722704121 9.134027884210177 7.1763072850698215
187 7.961942936489624 8.225185932357254 7.678709266509427 9.141040348969184 7.296302517954572
188 8.173000324158728 8.370369735432995 7.904646385752725 9.242495901373463 7.157253454419776
189 8.142203574550905 8.418071781171289 7.88032621150318 8.964925835590691 7.256719900703527
190 8.140582266307476 8.400783096179474 7.940379831910834 9.05098829326336 7.257101086152791
191 8.068117147291588 8.354451261617028 7.778235948724178 9.80140268288499 7.106941615793801
192 8.201548430402692 8.46249537915542 7.86872917446226 9.307268000939791 6.818463061427867
193 8.18465339013185 8.42222807022411 7.828542370828744 8.9413328410053 7.285252599379817
194 8.118579329877237 8.412013166282104 7.851209431497747 9.154113869121858 7.294247413879096
195 8.085400635414548 8.436371117208829 7.849645401360786 8.979074966068628 7.337427147401845
196 8.238384785824573 8.43439314308704 8.010078889774654 9.398500013283561 7.262877491712754
197 8.085513982677401 8.303407731193126 7.813271470083025 8.946071044932514 6.494233735638953
198 8.08118317438532 8.338430773393355 7.815349228246793 8.983235485626986 7.149822391876144
199 8.113470515217962 8.321524407711795 7.814737723716282 9.0116718118414 7.154894156126115
200 8.076543173386032 8.41969782669543 7.802200949096178 9.356605594756651 7.058212080852731
201 8.089871187071472 8.386066709461996 7.757225880293333 8.936283806067916 6.9294233510887215
202 8.122547448027643 8.489374406443106 7.855725322041623 9.404200047141671 7.49597492309515
203 8.00823068952812 8.343820122038908 7.6786398157420885 9.227471418032662 7.045072348799325
204 8.177360067833154 8.534641822653214 7.846359510842769 9.614106387677552 6.9032532565162255
205 8.191028708438296 8.33358490116717 7.8606825253745445 8.920481948669815 7.320176370079647
206 8.293554517722168 8.640279101729018 7.887588191892283 9.460154591073666 7.0992139741179825
207 8.023949757812918 8.390417639336526 7.780577662442258 8.976303348017534 7.233294141480513
208 8.144024006184468 8.481344294938205 7.8598434956055625 9.36401667812815 7.277995097434026
209 8.0735181459406 8.545692413468114 7.7945343948765 9.745185692870558 6.926764834590234
210 8.227071590778067 8.583039054431524 7.925224839822764 9.478859058907997 7.087074582213113
211 8.163746070868553 8.442646795931081 7.784495010596947 8.984417474875803 6.669409277412005
212 8.236948182973144 8.359394463953148 7.962791819154763 9.060958492725687 6.810028989554713
213 8.24579604431825 8.498082731557972 7.8620374514169935 9.255699512933877 7.185093616011924
214 8.22492865979508 8.520344514572956 7.739984596109136 9.825581911653824 7.112030672934987
215 8.22111629231042 8.40189176561454 7.887316829523317 9.260293621272337 7.1857396051680915
216 8.294432121236603 8.56612355157672 7.813343974997232 9.43667120026249 7.175294789903333
217 8.069378466533617 8.433344916588936 7.8985093228567615 9.228656683887401 7.052824586895845
218 8.101032518103764 8.473986073154109 7.836051427526189 9.021903317232239 6.896533501278773
219 8.03403361430271 8.280576929131987 7.698120761368615 8.979246297150716 7.231042589277548
220 8.089654491133864 8.600590511235271 7.882476562812158 9.147843501573622 7.321548119871861
221 7.974913605634994 8.337742325300386 7.780210643010882 9.099686475403484 7.355271343752847
222 8.261013138105678 8.548326059963017 7.918364089810396 9.293139280778773 6.799360705578078
223 8.257886816379074 8.610072554465122 7.938341100337375 9.182684164875093 7.2824282192331005
224 8.328081452449894 8.503936137682766 8.116758753929282 8.926683756507076 7.168198526740903
225 8.31383859511644 8.5485572335872 7.9054982183771125 9.318566582588437 7.3634126638328
226 8.240985235300377 8.552365484419411 8.00569137886479 9.02682540829593 7.424131698095531
227 8.110041312727844 8.368116659012674 7.792929487661085 9.01331766279304 7.3276598755460745
228 8.144177038669042 8.39121768197205 7.852233271418854 8.897433193728915 7.132471833793591
229 8.239038763238824 8.50682379724203 7.993066383699192 9.240320559012442 7.18185682572371
230 8.18820863304996 8.545177411540903 7.906494428505264 9.167837282123129 7.286708246479972
231 8.11166137583119 8.483361149205798 7.946088761876341 9.606093185376421 6.968322904025135
232 8.199504547791115 8.501292283312022 7.995390765649898 9.061981361639079 7.16252544692795
233 8.230655834954305 8.581104985099651 7.946192824369935 9.724309533793067 7.430931751278336
234 8.223249214392945 8.527920109826093 7.970032772182506 9.2267500053603 7.725069124095607
235 8.020505308275197 8.378823551132854 7.841723478335675 9.12681959578952 6.980381298459133
236 8.272413207161737 8.519209571160367 7.987774160241745 8.972450682315664 7.293652227550853
237 8.235387577211704 8.634473751452951 7.820619446161033 9.67814740035014 7.227572437563295
238 8.297377154419639 8.612672351473808 7.96508811344011 9.38057382900438 7.000404432949908
239 8.072956712309413 8.37816338481837 7.7662031677836385 8.986262011991133 6.951510780976311
240 8.194298914441482 8.426136431586839 7.865996315605916 9.277222250588405 7.101873327734322
241 8.262091628953613 8.477330900306676 7.793160772767453 9.40696091109317 7.196374614800726
242 8.18501615512183 8.516791479124054 7.999603354274388 9.03345535054687 7.126804792831304
243 8.076503030947077 8.485050632186063 7.818188136345643 8.97734456907562 7.182609821853096
244 8.213377994987447 8.420118474026145 7.896966728426838 9.140519493211476 7.358246708524281
245 8.216538056630434 8.440428618428633 7.88241941343937 9.480994660513387 7.2467242942271675
246 8.263156342016392 8.576256780493383 8.007926026952266 9.560775009723763 7.362459349965296
247 8.233618144182472 8.58821665582976 7.991719878308523 9.296479939026604 6.985717418171299
248 8.175937652805356 8.50209253210354 7.9846314667142675 9.216829561635711 7.286562032443286
249 8.171284514204368 8.638451099508629 7.875918876544292 9.106583390601363 7.0992231389147955
250 8.184487989300923 8.454785137960489 7.729906328319512 9.037759184304853 7.136869332144648
251 8.25332581760432 8.511599278659075 7.932638814931736 9.207761625515992 7.284598410653402
252 8.237126035519179 8.41600372483772 7.831597795053681 9.052794814261238 7.569562660336593
253 8.154665373434408 8.55367723105206 7.885265369573334 9.177876627074454 7.537562107294795
254 8.120578374791728 8.545530771864682 7.895983448510245 9.036621565223534 7.517016049390467
255 8.190229888444245 8.50537872542331 7.894232937785324 9.458354206926815 6.994499042384926
256 8.167604484518808 8.478482979469433 7.9137525408873035 9.236407874893738 7.302939054725854
257 8.258574736666725 8.492001723886212 7.970174151155966 9.165402513105006 7.338047182394762
258 8.226453655370761 8.54617180578208 7.93581588575902 8.895559730233263 6.956193604419
259 8.362901096699176 8.591418416720472 8.0807712143034 9.640730349654522 7.2004718478567735
260 8.143392418632411 8.406711526439025 7.960400215185138 8.946301066856249 7.5746943027313804
261 8.266061028628911 8.520237251224167 7.89750767071375 9.339793522499914 7.376738751714964
262 8.356527018791004 8.62524107313371 8.082851882886903 9.286685059845256 7.206882130730756
263 8.22489832394645 8.641756773407607 7.794701656883841 9.416650782160971 7.092140589964743
264 8.206729764480862 8.56854725908678 8.009835907087133 9.649457691265912 7.19829133841829
265 8.253290967671873 8.497593627169337 7.953304942224471 9.500140042245187 7.2815433382616295
266 8.191854660067985 8.446021814700527 7.9207498906442115 9.317576745258688 7.599019447047832
267 8.251062435202194 8.59541270033154 8.032689103594132 9.324461296370437 7.050289208519962
268 8.140600210882003 8.507218248078264 7.7934554698282 8.974872416926338 7.137270496766036
269 8.187434387212312 8.402238966506022 7.8513489709948505 9.383459228413008 7.139438224041054
270 8.265283635257216 8.684576993467214 7.948289021998695 9.031733786110404 6.903983833985398
271 8.181972120746147 8.407109593648546 7.981282136624779 9.271686372391622 7.509867783933642
272 8.17177692846855 8.414852498336854 7.942204393693418 9.017839170135764 7.492730347340572
273 8.229076149206215 8.414442497078749 7.962598418783796 8.85759447721879 7.481273315677823
274 8.200659167551034 8.549570202605718 8.019010638544463 9.104331907194565 6.8326515581495135
275 8.183007368799839 8.411285859969423 7.77675332305574 9.08563962358238 7.330633860987058
276 8.15160023007455 8.403398353346324 7.772867121463359 8.993184313519285 7.329716487060718
277 8.293881821605627 8.623922739176086 7.982694204309844 9.180127466684453 7.248208957187553
278 8.085146614153189 8.523158535612563 7.873569678219831 9.717387010129288 7.439004117837554
279 8.292161397323092 8.580054173843415 7.957282921362362 9.454313635685368 7.346244844212348
280 8.210895185204276 8.529404048053244 7.930240065791368 8.890744902360222 7.1305807487502735
281 8.100068438002877 8.314954882821718 7.865995242773212 8.636110127617137 7.45309188829285
282 8.355882392571278 8.623501266626999 7.9485197759271955 9.13386132865274 7.080043663725212
283 8.134964392338453 8.463928521667372 7.930281630381904 9.286371999319337 7.187255881693851
284 8.275591999028617 8.52202723609943 8.016462742675095 9.651792632315406 7.048828112894166
285 8.18736406291108 8.510946994359323 7.872104124247203 8.84492941175991 7.346564959607599
286 8.272972781317502 8.579143293184941 8.02185017911135 9.08834706363739 7.241858253969314
287 8.18973633402614 8.409268581986723 7.986856387326426 9.60224787983689 7.379731208888901
288 8.104518301508037 8.619119951918421 7.846010139815295 9.146433058115958 7.31727130043475
289 8.246702367161058 8.518480866105435 7.904163474381161 9.155301278985885 7.015127528845842
290 8.194456713448666 8.442517435300424 7.845303007683832 8.980883623518514 7.268347734303209
291 8.070844521778756 8.444436289611874 7.887512185970526 9.382719224419418 7.399492875591253
292 8.135904293237733 8.396757834248067 7.8541955680494056 9.360998305478779 7.336114546120584
293 8.036066317722042 8.38387561966854 7.84240453356092 8.995519434432762 7.406444881305017
294 8.244030628352274 8.500411425614086 7.943987415136484 9.983042140496693 7.07577086172803
295 8.254266254829364 8.430718455721468 7.845036603594458 9.186840635922012 7.319340835289026
296 8.051104542657995 8.371610020064043 7.7455116783602245 9.244301351013583 7.201739200544216
297 8.195808203960416 8.418989130777588 7.910421912931309 8.80101328308979 7.3519102751880965
298 8.03631808455319 8.214539642715502 7.888733853907336 9.100281619460082 6.975659704034376
299 8.00746275432383 8.494815960836414 7.805625810735327 9.163957168275907 7.041342847744582

==> data/acsincome_dropout/curve_correlation_dropout20_weight.dat <==
x y1 y2 y3 y4 y5
1 17.09498138256106 19.33104135338488 15.72743169067255 28.17373035069603 12.77571369947818
2 14.26649473107873 15.513510485148899 13.317349769785503 18.964452357656317 11.74513411608417
3 14.59660441694658 15.809980756573932 13.86689272569351 17.948364971701757 12.613759116921946
4 13.87533132443945 14.763956953548606 12.891733645264475 16.46417462047823 11.842559468255194
5 13.321858325810753 14.240244504837161 12.710043066869623 15.247632660833915 11.468953462045246
6 13.070910259153425 13.833943515510862 12.305880704332253 15.155502712486493 11.057463068091847
7 12.970156552303912 13.613308555342961 12.284537217023301 14.432490784210072 11.034772730658815
8 12.809441441428838 13.46171200376473 12.009334998091594 14.656058879235506 10.568687301287882
9 12.948752274854474 13.407882076236074 12.298133852006405 14.373991196800706 10.640679806957788
10 12.145672183817293 12.583778555804841 11.48778118941007 13.37994446871789 10.427984893137895
11 12.32243308784047 12.790706539308196 11.75245914650607 14.118716533321606 10.519774142231695
12 12.073645880046918 12.482317591650384 11.414452014346239 13.278409372810135 10.2816867510797
13 12.159372760351221 12.410545313689145 11.54136327013821 13.401502051651413 10.813856267609783
14 11.440511511984589 11.933492229789959 10.721926611800958 12.715672763297448 9.829741825055489
15 11.160519766191396 11.651979601565786 10.840470702494455 12.645926545142288 10.192978290268533
16 11.042607550677097 11.502844827944331 10.476491667231192 12.240331969657099 9.895892902824812
17 9.523306549168701 9.91260063772501 9.147754382432684 11.041251763852014 8.398463191222842
18 10.571888437850625 10.98178140686437 10.043257372621667 11.85290660955153 9.539051945692982
19 11.653596980013022 11.924829233693483 11.166744931458023 13.038168606128794 10.39333981657848
20 10.07255920669757 10.48843990589426 9.604326898341068 11.199286688709915 8.871507004202424
21 10.21766078433188 10.645352360898217 9.930049304933833 11.55273777900539 8.956826429935722
22 11.54504825039432 11.94956071767967 11.069055409185474 12.880199212613345 10.356752540591316
23 10.298252429337134 10.529447030103 9.892407640216234 11.473919448110347 9.188038718477895
24 9.380765516196556 9.741532418333033 9.076241705119578 10.817708998101242 8.488335824664466
25 10.093769154721105 10.493891037132524 9.784880941106461 11.477489427793223 9.072798903768062
26 9.5633159242415 9.829615986542496 9.236299119192143 10.871293827721022 8.431219334515333
27 9.511674601452011 9.968882597404935 9.244335606477339 10.724853845691602 8.607791490882011
28 10.127739931013036 10.387517052166025 9.705738678962275 11.412322872413759 9.102417949828316
29 9.241309376228788 9.600773638761535 8.910204850328611 10.550209468210832 8.348773163950096
30 10.046886629171478 10.503170976008603 9.785183557077838 11.432386740738131 9.291390822032444
31 9.269715281420952 9.559198812046306 9.078848155246288 10.82805553242851 8.382918478457485
32 9.649971445969765 9.989063834562815 9.308878965251605 11.316631026022941 8.75413127858761
33 9.05205895226559 9.458463094798919 8.756400267235424 10.43909963443558 7.941288298267802
34 9.330651539667302 9.654927492522235 8.992992090441525 11.04216262015189 8.693678466413783
35 9.07064392340017 9.360259654585242 8.83245340114911 10.386897428295873 8.294911268121483
36 8.952988604446517 9.30808353267575 8.669833330514834 10.37517571251449 8.081338713033174
37 8.852382599534323 9.16651793010853 8.641516467722278 10.084715496733676 7.7988816495264155
38 9.072232829931057 9.391357196038001 8.702318060796893 10.283058580022722 8.237387017503725
39 9.924331783445538 10.244133169492654 9.646149085910675 11.2646393625758 9.081563795307144
40 9.683347537002868 9.921976312837335 9.24320593747548 10.965482928291635 8.674180002915422
41 9.325009808876658 9.540508470252943 8.941625926816032 10.341746557764932 8.184464677764819
42 9.558079065130013 9.928932540386336 9.358932753321769 10.687988192961312 8.342957628643275
43 9.235628492087152 9.508833390613814 9.017748427164367 10.839760162611329 8.251285492311618
44 8.68369254070549 8.885318334469744 8.441486033638277 9.748482577058033 7.733149788648191
45 9.057957481252785 9.332513285168348 8.801775591132307 10.081433980733282 8.097506689825387
46 9.1796187042998 9.381574760547654 8.870111719535734 10.360533971137704 8.080547386550139
47 8.789186441850763 9.145095113198819 8.501852807574087 10.071825517656412 7.535879659570867
48 9.414152996859256 9.817341666366369 9.221025479526467 10.82113678853172 8.29791022771519
49 8.85255546012506 9.135847072586591 8.547920308307189 9.969846750906793 7.947554544865578
50 9.467566681026291 9.685655332136259 9.159533996487495 10.528967707261502 8.509220939106868
51 9.665343064702162 9.97966657508989 9.422485500544898 11.15075929330001 8.44822351867642
52 9.890418048221946 10.174593510965263 9.621975642099999 11.331925818769575 8.867266129220349
53 7.985554641067405 8.29898096971408 7.560362263547985 9.249013510816228 6.5977779964460455
54 9.156877237203839 9.556257799643651 8.874898212670377 10.527067480362062 7.9465521973369215
55 9.439882665054675 9.837351850488375 9.190119787658524 10.448337675223659 8.370862802669683
56 9.006753516609667 9.372792654261943 8.674206691633628 10.085882138056416 7.7340278286961075
57 8.71705018786999 9.073035876958881 8.432304157468753 9.807977467540388 7.574648135578841
58 8.774836313453102 9.186418966212589 8.40606544546992 9.75355899188502 7.403023008420437
59 8.482822335273193 8.8393798517622 8.189948740786168 9.689528113782808 7.181594948801147
60 7.845731443891246 8.16728870997462 7.42748614608225 9.252648230968806 6.517031697317479
61 9.116995590132394 9.432358681453817 8.815304562880911 10.170584001072905 7.897722409123201
62 9.057252157939757 9.520471259744163 8.841789946696537 10.120771587322059 7.809878658565871
63 8.500745677688013 8.969911728686727 8.18388269488273 9.538061999129615 6.963346189058063
64 8.874234242297518 9.285573147720854 8.584286280456604 10.001905227762316 7.234400994924823
65 9.363526525068792 9.777705709174857 9.030987934963518 11.454768410677927 7.792190576192402
66 7.959416388442856 8.28522496299421 7.65449769302224 8.919643498717743 6.541136651244499
67 8.773094268940383 9.095003757218032 8.360462753406598 10.035774608083964 7.531965567307125
68 8.305422864805402 8.68076884007942 7.930611695170354 9.718720114791212 6.452045345591352
69 8.933215208917828 9.299062810769327 8.60289877750522 9.864464186482984 7.594665252806852
70 9.078635833826299 9.426413666747857 8.768029076358504 10.361147628776166 7.669158047096775
71 8.30589567505626 8.85050024044228 7.987433108839705 9.385371845923093 6.822567797208339
72 8.547160131163453 8.889740124647822 8.292911003769058 9.549263069125614 7.07436868437985
73 8.626504309394836 8.923393464192541 8.345357757278618 9.768488099062008 7.193548113949137
74 8.597359592300137 9.019516322600008 8.368126715581854 9.621853182607783 7.361196480576944
75 8.856476916147916 9.303549944960295 8.553886876116824 10.135986803659506 7.591903718534036
76 6.863230784803049 7.177064045800723 6.522591977249313 7.784164011216994 5.171106610586354
77 8.632168826612517 8.900460722105173 8.232908651852636 9.671162580641361 7.555842709105577
78 8.707798805889077 9.15124310812297 8.435178824463085 9.51204770697812 7.366807551633838
79 9.225771044203288 9.514406539058992 8.886618352998426 10.768021280821952 7.698279005340698
80 9.225759741162555 9.464643364463655 8.918838347579477 10.19923202813787 7.666932581712774
81 8.93090119908016 9.365969287146418 8.668138341727278 10.123258876579602 7.324549646521933
82 8.385603424399363 8.771583153726644 7.980582153397846 9.233819994282511 6.6320482762284545
83 8.789660180732003 9.081384311983328 8.457580779059032 10.084315007910641 7.647177996404271
84 8.613902904257241 8.858493909814515 8.116464610762858 9.548333050628138 7.19430334811472
85 8.970093919900394 9.237199618002206 8.539151719268244 9.993603724509637 7.683040370461133
86 8.125256596251404 8.588963841913708 7.839008099941771 9.12097759599073 7.028679296951563
87 8.704220369936934 9.015530623178584 8.455349498834563 9.935814667928037 7.686522494708694
88 7.905566910230992 8.153953138618125 7.56100706510764 8.670171761442042 6.673827539004009
89 8.307683082316297 8.656535344056536 7.924764758821448 9.073274185885234 6.724779272206767
90 8.729301841559433 8.962561469794084 8.303957485044233 9.607674809256391 7.388069282812107
91 8.363852561809797 8.686287854226755 7.988756173423873 9.193254630942903 7.141694967589067
92 8.269146461618469 8.654230271408721 7.963646301894817 9.367791172853055 6.941385747572758
93 8.32444409816129 8.620180393649544 8.001645871608137 9.130024924888655 7.050031774881764
94 8.180572469129295 8.513540318430943 7.856400558460195 9.152926812512458 7.197495029117953
95 8.556579579166264 8.975388979132276 8.12718555650802 9.749550727470949 7.466365097170804
96 8.925499897200261 9.355875366124852 8.647959491194873 10.193035504286662 7.3409501588224675
97 8.149278286595617 8.65163468860896 7.95012925916544 9.2210640772674 6.672382566007153
98 8.515586387880536 8.974353517298102 8.25582081669793 9.660755483004968 7.23495599815252
99 8.624618198572964 8.995422029053675 8.288623944534617 9.565968753938355 7.369995624754036
100 8.503631650093988 8.795733216216252 8.130681602493986 9.355586683970634 7.6698142396194795
101 7.786327186878347 8.124025732152239 7.409282351965607 8.8933954139364 6.711679836578666
102 8.050345578958991 8.345265579026586 7.680927158506563 9.073843618597966 6.699833935584482
103 8.43385508644128 8.707906202171035 8.12988820886688 9.344026218172742 7.272417632961413
104 8.741920369402692 9.114345625690676 8.342396443211788 9.988517277236886 7.30705447222592
105 7.603555301800592 7.88404491203214 7.167407529660401 8.536786732511647 6.406253050493394
106 8.398313144559587 8.763871555977326 8.111925505514307 9.336455563600444 6.929550669474343
107 9.00218754879079 9.267997796113475 8.644471746934068 9.999231819172872 7.606500366913396
108 8.074412043804191 8.442647345971265 7.7197634320681345 8.964813326138648 7.060139501937024
109 8.815945791625532 9.295756096335033 8.574088445642884 10.063679950774219 7.708675324609908
110 8.663588088425985 9.021115423201378 8.278558105819133 10.328979658791502 7.312606912716879
111 9.02227425168413 9.39610799074683 8.640345509481655 10.194905521759186 7.6198234484376695
112 8.312872444920908 8.657542025096646 7.95150191936621 9.215803733572702 6.984936412386129
113 8.912542135000507 9.387651650903429 8.576506580274284 9.953568841320202 7.824386480773181
114 8.758107254191138 9.097184126105232 8.502966083689811 9.66718865608828 7.6711367336149126
115 7.780771441253646 8.022043409395977 7.461849216396288 8.931512236449473 6.5851532804615
116 8.148214153470084 8.486047760791141 7.879436968327156 9.157870583118871 7.082429042033901
117 8.117557113792191 8.517810356061556 7.878064723358744 9.027177880016891 6.674428013865306
118 8.167846119940844 8.644551611363724 7.8903810081979024 9.202152741703195 6.70940739570573
119 8.268987277228693 8.615480585628239 8.003322822921941 9.384508225453837 7.304540593528787
120 8.414210808121245 8.759259106302874 8.074825637823167 9.155354245213077 7.278424132825102
121 8.558872993041101 8.884998809826829 8.318454083319342 9.487366303193696 7.4458936306014385
122 8.77781578452682 9.244607218949216 8.40984840989087 9.980400784233707 7.6654009482000784
123 8.392672238934864 8.726988069596933 8.090930122491892 9.409971347616395 7.156445128597976
124 8.968348423764489 9.278687977327056 8.604146405604185 9.81986183476404 7.8970537738708515
125 8.713948628954428 9.116085471901513 8.415770321615142 9.663688417156044 7.9217874407140965
126 8.257871880435928 8.663396375440815 7.905925246138998 9.381527321772696 7.250717124337681
127 8.488425323668416 8.719352345452892 8.187623548368954 9.409421757446633 7.464595578951393
128 8.647088808509263 8.983192848971079 8.20269986350343 9.660956192295913 7.1844653679916854
129 9.54640142883797 9.872594017297303 9.289273990467139 10.266556863220465 8.516094235755316
130 9.01726303925637 9.454951494181419 8.6738699109299 9.816201368130482 8.001836950115509
131 8.140702207443784 8.564763283229027 7.763269052704984 9.236641026347451 6.958664039156788
132 8.077607486752209 8.487357996047843 7.814667122009339 9.086190473494337 6.914922781618789
133 7.991248031388431 8.3804647405251 7.701684753580195 8.831063469921606 7.014761708903973
134 8.533578524229679 8.741011140881955 8.222292833266186 9.337014929575792 7.376002090866531
135 7.92289734236519 8.34653447175289 7.55309356016679 8.85216541402696 6.794243716097721
136 8.253481242969698 8.589501111397462 7.9431853555168646 9.177775747468656 7.306189857715524
137 8.277149040683806 8.682774254736724 7.97590385210726 9.376330839580943 6.869841549713857
138 8.59346803581656 8.9955384565146 8.244153131635946 9.315057949860744 7.493664782597903
139 8.580846307825734 9.001912987041575 8.350779211337372 9.72513313205852 7.459883470363591
140 8.623414840027625 8.890728523129665 8.27507789154508 9.47003798390737 7.5592059491673
141 8.761713139417092 9.04078837347441 8.411407723965596 9.928139827939809 7.744830444196466
142 9.097568129565653 9.458954345693801 8.785643622149372 10.090383761547692 7.850421510181514
143 9.13956011262895 9.431185107142754 8.776391722073576 10.126554764586663 7.920672855275204
144 8.432785619289401 8.836028327721216 8.160405189197796 9.534775199143173 7.284147234076839
145 8.973790238123666 9.314870589912799 8.706039445309363 10.005235445724013 8.193389771351724
146 8.027233355001616 8.32160951374379 7.678082719604074 9.047727624084041 6.7343355383413055
147 8.006730390646997 8.296879231970877 7.740518400767146 9.035129526353678 6.784737851754661
148 8.987976350244253 9.267088299429854 8.661463213288341 9.859334297507825 8.00349535712154
149 7.5232224522415105 7.884833531827298 7.310524806257708 8.543258580833585 6.453727025416348
150 8.86089159796194 9.31291873449376 8.51561636059017 9.800418162329324 7.654118147456478
151 7.385123038194104 7.697255755960651 7.078989743217335 8.394017022066542 6.346138863712854
152 7.687241723733731 7.972059030099999 7.35102746749557 8.73834980097534 6.760419652202894
153 8.013080807675246 8.353829721315051 7.808162441755435 9.062489161401444 7.280863497503892
154 9.07304112436351 9.452074927058344 8.779435518092516 9.944517012082295 7.9863764695780475
155 7.04423561540049 7.501599123985859 6.754095112232555 7.8674643632000425 6.089069421535839
156 8.160673173038441 8.486315763328717 7.848533605948341 9.088802280204938 6.8711832837639335
157 8.309775172083269 8.74882499302053 7.964261300416798 9.178026946314471 7.197773637421302
158 8.804908955570639 9.152836438368274 8.556976919165967 9.669930587957825 7.88663804058281
159 8.224601540035824 8.601791325103278 7.983226570513187 9.187682816025067 7.225771976099832
160 8.000427410103553 8.257363257215868 7.736986541585948 8.673859648310513 7.232949526701764
161 8.078277020978666 8.283049017083524 7.805017443743464 8.82164401026659 7.2353523121895895
162 7.872141059651997 8.11095503698833 7.472411342245159 8.743467948613686 6.584789264731363
163 7.999794434219009 8.326523410416447 7.787079156028701 9.010859005400196 7.195749825871056
164 9.210949403925753 9.631696982439923 8.898940681301337 10.297932180440675 8.361727049176567
165 8.86544138362795 9.327726832331479 8.550410887553262 9.874805981293736 7.957678056045996
166 8.507567824877544 8.830308507094834 8.289201086487774 9.404976741394037 7.66277452362001
167 7.481347433326139 7.790267610036403 7.17214843324466 8.539643303481304 6.766873923928507
168 7.526958327954457 7.848021843617281 7.158899979967723 8.208544008019219 6.436198244536054
169 8.489485680893942 8.764656542870071 8.284683212047465 9.361525025159795 7.265542764591491
170 8.442392112304617 8.73704126564535 8.141141296023118 9.45201130717901 7.09151928670919
171 8.09229327192649 8.528529752848474 7.781994395156667 9.054862036019632 7.010812949508714
172 9.013327197630186 9.302231011058064 8.77867643107146 9.990160270623116 7.520277996316044
173 9.07409753511386 9.466001204725616 8.685139959745285 10.134426932996021 8.129902619495974
174 8.214169091777574 8.506472187041606 7.930019429798434 9.035338658644267 7.160595941146915
175 8.798671548823158 9.25821584671455 8.480353875405989 10.250204147389963 7.655394255383848
176 7.2931597431801745 7.666356654413564 7.011556345383809 8.14263792832612 6.175126502158705
177 8.245006565553517 8.542547834218155 7.8644497060168135 9.223083993976262 7.562099501327533
178 9.443060871367669 9.821756592813509 9.059459920446429 10.2967286649886 8.713267954646104
179 8.49994727405479 8.868195207568448 8.182718981032618 9.292335978178597 7.260137999331291
180 8.108979431863945 8.428695654327111 7.840995274899735 9.150583173819072 6.853126795424988
181 8.375593530020318 8.654718495729654 8.113179606039338 9.316252888973708 7.55614719554933
182 8.224255736584546 8.509230306934295 7.977442399809376 9.055180925423896 6.974073163453596
183 7.4661861197198265 7.739189058185979 7.0933040828518665 8.539362565529887 6.400731750151359
184 8.561956335206197 8.949641403846087 8.341463966446556 9.45419271759489 7.520063955845098
185 8.04088956993458 8.437815779244621 7.77764809582247 9.033380597351998 6.965886555187849
186 8.429112833309668 8.700105249262657 8.150932827008807 9.408314529913147 7.431691434991802
187 7.748684072656593 8.055112212584136 7.530229954663794 8.838420569179947 7.0685170702126365
188 7.936310623505129 8.388409161416357 7.57934464222124 8.969629215463085 6.621776173633174
189 9.014711347216943 9.363376235738697 8.711796956866692 9.941328576613467 7.9051591297420645
190 8.0536867515385 8.38627931396135 7.892575321757727 8.954556820610987 6.88595421385455
191 8.208838948848443 8.578376286484211 7.8259688061875625 9.196949062502792 7.159303199449524
192 8.307535046769532 8.531596995756248 8.02905540347888 9.057284222458852 7.236836813290061
193 8.087205310199264 8.535051946863842 7.767159375759514 9.156020812386844 6.829393899875074
194 8.680005040977079 8.960106305986525 8.429768015075588 9.750182575816943 7.303162081092804
195 8.44745204859941 8.794733613422707 8.169010102562158 9.742073066207238 7.142436485825749
196 8.483576402337587 8.885523967821378 8.21372545035042 9.480982215526813 7.461417745205874
197 8.489649965627148 8.826036332876338 8.226966469383946 9.542471715031269 7.684434233197801
198 8.215958278064665 8.506431320877542 7.8700754451921755 9.323039270215778 7.204342934499511
199 7.657251447864269 7.931071261394297 7.3887812711195835 8.827049044811668 6.767426431939408
200 8.889762796754837 9.17477739110678 8.648782783180328 10.085351512333887 7.85417369463434
201 8.716536582622041 9.108916975578056 8.48376425920042 9.888671261331178 7.87793536418828
202 8.039764233527848 8.2662709470652 7.674316622550757 9.031668715657364 7.046680218678493
203 8.674481794359387 8.944128594758674 8.414326226283766 9.679372522001767 7.766838115671619
204 8.815653678223867 9.186444568565525 8.528575291998099 9.84906981358237 7.713799276859016
205 8.680697503183406 8.915626547107347 8.354983434174073 9.728033342598637 7.715012379732247
206 8.761767909826503 9.110463215796758 8.50178812712266 9.943679035123907 7.628429975799714
207 7.332854427674313 7.659182372356435 7.125777170205486 8.687968966556975 6.489267816620381
208 8.203910174460896 8.531587717776262 7.99022841458088 9.222844454390716 7.265016002638829
209 8.350206784753501 8.701730167383358 8.061282339460348 9.299114744334672 7.06325074300638
210 8.335857272483087 8.671031308899668 8.119658417244004 9.090805339714377 7.160701876762376
211 6.707578577245954 6.957059065169632 6.392621290270149 7.549570216845897 5.7398626249345694
212 8.538538069689004 8.869490881039159 8.307779513118504 9.315765538216073 7.474873565730979
213 7.857670057497634 8.200584197790404 7.624061261779797 8.8675667528574 6.795670317229291
214 8.616002179757338 9.127403417717026 8.419536494524882 9.723332508735139 7.628776499054073
215 8.271132908658998 8.443024560466496 8.030965436704129 9.182185726814419 7.362777066427611
216 8.479496510691353 8.71407646199517 8.267873157226987 9.483560179156292 7.542330267651597
217 8.431983610799985 8.66073676586975 8.130468024087671 9.47660650318027 7.742781737736452
218 9.052882632648302 9.260675971029134 8.778145311821348 10.133202794575025 8.25154863123331
219 8.103197759840413 8.547817420025506 7.925759815322035 8.962660297210787 7.119429640880511
220 8.070891110186468 8.548288077339416 7.795012933549973 9.242622414102367 7.274006331582088
221 8.285077113604359 8.630792197467379 8.077052392981528 9.364321820531996 7.308147099894017
222 8.19588899847427 8.627301975993841 7.984884395978387 9.272972837024994 7.307907652409041
223 8.024948842961072 8.39889746585553 7.812151786001691 8.85535386749985 7.346792504318605
224 8.692282993174324 9.018165781974812 8.461017726150828 9.850875736638939 7.640887677171591
225 7.736291018707227 8.080233708675658 7.488169696762703 8.762411936312992 7.173363692139838
226 7.944648436904606 8.259948019760984 7.761266565522975 8.946420395643946 7.188032965782519
227 7.452555955867901 7.652997157959335 7.190201773943865 8.276692465634854 6.7086733847073265
228 8.649135854672231 9.10224636749294 8.465488724277014 9.65082147572778 7.833191280768564
229 8.013110275604715 8.353373022884435 7.750838743959211 8.961980683466276 7.149101167588221
230 8.016905512028556 8.294979725139035 7.706268828735855 8.757760026006002 7.244677886079069
231 7.948066756704827 8.252259929898603 7.606840979222716 8.741336267411032 7.106683466882951
232 8.180222517162925 8.522935774946657 7.903085665912156 9.131561725056082 7.599971299721265
233 8.163333014461951 8.40247289416965 7.854227814638856 9.110004653804072 7.0631630569882535
234 8.342323661244736 8.711387564584655 8.085047364126808 9.62706309130022 7.543738909154469
235 8.339180223993075 8.614778223647397 8.118505102515707 9.209417398386 7.331953327036703
236 8.306372906115826 8.549485879106081 8.00244817827785 9.291533555872068 7.411000539701562
237 8.987025916206461 9.290677429357704 8.798939400031033 9.989445123814646 8.176889252181743
238 8.201903446792706 8.602225211085065 7.97446486825974 9.420986579728668 7.388135926820794
239 8.65101450930155 8.819391497826821 8.369919943432192 9.54741741211736 7.871015360008873
240 8.216062694965421 8.61321213674595 7.9368494494742166 9.107586384183751 7.56583993366617
241 8.392152831755846 8.762754294831911 8.125541805938731 9.582968075774552 7.432372407383019
242 7.524357371145724 7.839726692502284 7.186182036546104 8.518550530976702 6.6891603698787385
243 8.007432504146973 8.254404886303575 7.691574332964204 8.892859022290935 6.856063966471935
244 8.848354029578125 9.104110394454024 8.627773534367796 9.773672210904122 8.101903977781369
245 7.653117998160686 7.957695957882052 7.389662695785756 8.685729207023336 6.962900726285444
246 7.962272660259995 8.255493946216184 7.73779355531587 8.932932168001026 7.381303694496576
247 7.977213656301817 8.488789633897616 7.7144115682730465 9.035628789368895 6.989383549143599
248 8.509176038919398 8.793786111693048 8.262951614058617 9.414105085766899 7.915411224350641
249 9.070462623233727 9.284986215839696 8.75387637450269 10.095352436547483 8.332398295700855
250 7.714831614733765 8.024373042221262 7.462347136661705 8.611357211235624 6.796142984964149
251 7.732708239051623 8.031922535022277 7.546298458391565 8.509564309857428 7.156063568636785
252 7.845271266318434 8.0588717072288 7.600557281442882 8.690883250074265 7.072290455855133
253 7.720942481564381 7.9822561229199405 7.574441863674844 8.759414832686286 7.083834960884
254 8.333062111153621 8.601803118992002 8.013922696725384 9.291198636902603 7.44374364178267
255 8.634805886139421 8.912158288581926 8.384779522871705 9.41488997690983 7.853659856021304
256 8.267506732704385 8.521521985469436 8.023140658610656 9.129245994857037 7.356180629176745
257 8.084986084831037 8.405041406420992 7.836457731736588 9.028684518329396 7.2277623599666105
258 8.048079814664817 8.307171975176114 7.785472930090268 9.025515472611827 7.209749357858669
259 8.242338077954614 8.46895653124488 7.942149866615078 9.24686851827181 7.486029260740964
260 8.337027899543918 8.648433203784107 8.049368041194093 9.300046686632143 7.670160457158086
261 8.85442102848521 9.207694972202962 8.643933959414266 9.86193609775676 8.203492172149279
262 7.81504351264898 8.18447841864968 7.665387671484339 8.97493997043287 7.04550078850602
263 9.210421646803475 9.665591734466018 9.013615245856084 10.317000254448253 8.546108848214704
264 8.53380887523242 8.826102355654822 8.249160642597637 9.697592346888257 7.757656373926772
265 8.436122641955134 8.835168555741525 8.196978650660245 9.289938711879902 7.505626054252403
266 8.329138841523768 8.68495687454649 8.152633994857442 9.394024841216808 7.285312717664329
267 8.0252359362563 8.426025278869142 7.876279219621133 9.113524938024923 7.27237510075684
268 8.349225496922065 8.716493271129043 8.173228964704549 9.412797011350142 7.820076422037037
269 7.513951948860555 7.800332389889062 7.324765411471111 8.51142364106336 6.924665702071158
270 8.072532795477208 8.32897841648016 7.895587656346703 8.984534058459664 7.278409984788245
271 7.880644911415686 8.156587339330699 7.686069413862486 8.836766199485224 7.223878256920495
272 8.249580785133421 8.435342265204719 7.9988454828493065 9.050743854017895 7.340860066644714
273 7.884146556654974 8.128650040665732 7.703310993209189 8.772151640435153 7.23180077900892
274 8.05207814546224 8.346100608825669 7.909628339266646 9.291429517532087 7.15191900132701
275 7.545216093011132 7.831728905235167 7.266585214011478 8.443302781289688 6.895048637829676
276 8.762229260400106 9.162974055525275 8.558353841470325 9.826687004992246 7.959609689758581
277 9.05630316374884 9.422414093745395 8.723860617426055 10.05737388342452 8.040877610286856
278 8.083750342125134 8.33867741863956 7.8519565297413445 8.903722986073372 7.40685969986308
279 9.184197037362601 9.405770956852209 8.967157603651842 10.121290587653197 8.528399019759284
280 8.440602252082865 8.731598741290146 8.131550580231718 9.415104546525939 7.736486023449903
281 8.041412132791418 8.377613904473984 7.801716448941114 9.006226904789123 7.241737004601732
282 8.015926120825714 8.257168989836464 7.807502954899412 8.832737864221194 7.179467170927184
283 8.843038728881513 9.141838166739843 8.527873052187799 9.96850569623891 8.00351484219348
284 9.035586356309732 9.353564274557453 8.810087777277147 10.036176127073947 8.211542530568344
285 7.3973882416923065 7.668650754672012 7.25153396925542 8.482807176771665 6.726885641716088
286 8.271118231688362 8.412232970205967 7.991220057236159 8.995802996198405 7.654467276032281
287 8.38578109260982 8.712961009970494 8.205600814876771 9.295514356393658 7.736891228062293
288 7.63282297040882 7.9301953284360405 7.36053660021804 8.708950390928608 7.011370411945071
289 8.497531574681439 8.66239523177396 8.244976217059321 9.482501827971046 7.684505565930902
290 8.533618951037193 8.815136185813392 8.35182246245425 9.284711022036825 7.625895567197392
291 8.308497340451387 8.533152284156335 8.106453537518352 9.348927073542216 7.603510513344387
292 7.877562712324897 8.095732551872441 7.708820641168575 8.680357293482787 7.147502741274363
293 7.806310766318244 8.062514732261326 7.664858127755464 8.713172919243025 7.335589291607084
294 7.884986975088159 8.089419980446177 7.730926029797187 8.56193413080805 7.282520799400966
295 8.150606771117921 8.498062327443053 8.024127763404394 9.314882456519713 7.301000102699826
296 8.090763859379582 8.34445297563256 7.908605620079376 9.005043886454198 7.347814511846562
297 8.934551058825868 9.221130373070919 8.780439406691102 9.839956520480696 8.208453572823807
298 7.872656888392882 8.04291859472465 7.662034657459549 8.609878284089834 7.357260757846067
299 7.973148742870382 8.211446009855289 7.682024418145762 8.86095775955216 7.04532215883108

==> data/acsincome_dropout/curve_correlation_dropout30_shuffle.dat <==
x y1 y2 y3 y4 y5
1 14.141706504136963 15.079858409203112 13.777420050107837 16.818173167381346 12.992025426811955
2 14.471727768436466 14.832976314689994 13.988240667247222 15.56684013199085 11.559506382173721
3 14.162732385354664 14.661150595750126 13.7100205523246 15.895530287161721 13.20042009774153
4 14.503741574150553 15.144327300896805 14.090475966182439 15.94059728154988 13.021738308293923
5 14.528710150127363 14.848661518899242 14.242182984283007 15.835509263647381 13.040240524683771
6 14.545273604215465 15.057200167938376 14.238201117228115 15.510782849924054 13.496369292160892
7 14.406940188529044 14.722262945669298 14.209686104944112 15.68451497334768 13.412843259954283
8 14.424791692669746 14.639615441867344 13.917099142695703 15.263547927393583 13.22173360501296
9 14.219984756767658 14.375469281085287 13.900710467360568 15.163317647300723 13.194425601390513
10 13.958565136990178 14.221480007037583 13.709854369033007 14.879140117239775 13.109588227644831
11 13.891646665324838 14.069598958874185 13.507954792379627 15.24703540612238 12.361355214687878
12 13.636536205860363 13.962074283597476 13.325268274436489 14.44664453650947 12.400827217082675
13 13.383763661678689 13.716334518650982 13.033797985537433 14.387084949663254 12.177391239812344
14 13.019419414826455 13.387073936311863 12.667213833121433 14.37518250279988 12.29012794070202
15 12.750600878858718 13.086441176741674 12.490973719476525 13.903344857412462 11.630905156894213
16 12.401176187682111 12.636822282382543 12.133511164349194 13.769905494124558 11.61343927722692
17 12.133850536027719 12.431115779762353 11.84931736233211 13.393668254150844 10.927067745798084
18 11.783564149356398 12.31444183975382 11.544839846841727 13.22723884579912 10.88538256210912
19 11.664736629093301 12.074139360119437 11.37107555372261 12.5069973050358 10.817907829083948
20 11.369584655894355 11.683578319001425 11.074439079904776 12.553853735246015 10.695487860167248
21 11.10657830897309 11.434471515767404 10.842097585947176 12.223187058790467 10.106243298587714
22 11.043424987853445 11.427686737090372 10.658191718537044 12.642833192825229 10.063175236495018
23 10.914109367741286 11.179893821721288 10.653578314639542 11.919031131691476 10.146200730197084
24 10.57891805706321 10.946918273890258 10.374647795368482 11.504720003739465 9.787114549681592
25 10.605495246989852 10.849293048117758 10.224315834767769 11.66033283790158 9.737856685072972
26 10.45098407313508 10.675340489437179 10.153470093593608 11.318679148961877 9.658726152357744
27 10.404298852431964 10.784428689618515 10.055522840419657 11.3585708290195 9.500507140778803
28 10.364052236056018 10.658567670475295 10.1148711294082 11.167290654552591 9.457067416798452
29 10.134657429646714 10.429447584205157 9.873357113939079 11.174495872755813 9.028172915014224
30 10.136345730533122 10.52243426362395 9.849243171857315 10.967210545998999 9.238037606318866
31 10.021590100395919 10.42689467109013 9.826622386105912 11.10757066110424 9.512787268086369
32 9.842557065264415 10.115927772274826 9.612350166181322 10.972890669481144 8.748397153951403
33 9.879183327142595 10.02277883928817 9.523516706734675 10.476913095452115 9.04838771090771
34 9.69389659359414 9.951024317816756 9.562908382491695 10.50450734314766 9.217794142129812
35 9.72232007131722 9.946378220288022 9.400910743682681 10.656196893724704 8.994448240326937
36 9.930716352220564 10.081521912890793 9.550560535105298 10.577958924899944 9.038557319346156
37 9.62828271362135 9.874549663294712 9.362177315053227 10.603075344907339 8.75576511569747
38 9.67167483243648 9.836541899076387 9.397104472380985 10.259711314169607 8.925249067295809
39 9.59686154105877 9.903134445089664 9.263149457069664 10.512472840325993 8.787830521993296
40 9.513099071790485 9.911692009160872 9.26481629390957 10.876024656279181 8.095543229895423
41 9.44205709186571 9.698232119958128 9.220264898493895 10.477725530061074 8.682446551714515
42 9.402990692440053 9.698161961430555 9.257907891884951 10.11018306898454 8.745673537795673
43 9.377249061841832 9.650451737160438 9.023796581407197 10.437932383184915 8.544345074753082
44 9.406720486865396 9.812188886595479 9.192113700119759 10.339715924258368 8.468694310377465
45 9.3444883226773 9.553829920857952 9.127814316521139 10.157493567087936 8.74358016267909
46 9.328695611695277 9.663306482564481 9.076188388466186 10.69932594132811 8.461591479219207
47 9.326993169517106 9.624270028774472 9.165935792728316 10.185670885685749 8.370149142675654
48 9.290298934880514 9.465682012836659 8.994906956411562 10.28725353530318 8.488043837186364
49 9.221903858648883 9.489796615679948 9.01641088324397 10.517975764255747 8.475062333011438
50 9.295904562559752 9.552021186564751 8.997062329369813 10.29656821750074 8.282750516387145
51 9.266614876568458 9.543731223407498 9.020105729954334 10.296734163012577 8.644532032731785
52 9.185277974849898 9.401695290548949 8.923053178846875 10.200704312650904 7.945310006223459
53 9.125210438063114 9.358444443899682 8.932665786343147 9.997772028240595 8.205182599116492
54 9.24585692969936 9.461043324072639 9.064611317229442 9.987731474339174 8.079262636707599
55 9.233300229408332 9.448897595242405 8.982223256381204 9.886255075536578 8.204812107491112
56 9.274256575515285 9.530774795301214 8.977081556694955 10.172919121986382 8.398687048021381
57 9.177269915329141 9.569413929451736 8.871851233250844 10.147905642436697 8.271984671682288
58 9.033974291054548 9.442156539181148 8.75383991311713 9.951427998000408 8.460849066809057
59 9.172564757558163 9.48700844781485 8.848288089747644 9.92942235190945 8.208342829318418
60 9.16116395790507 9.439546398931796 8.876502874634092 10.221519214253128 8.098573443326531
61 9.091918618638502 9.347089819386667 8.81913126396378 10.365819120861698 8.226557435431191
62 9.183728373640118 9.51862576322656 8.940931360296947 9.877252510615902 8.122663983515647
63 9.067716668460157 9.32605693974942 8.891159762746131 10.138045846141777 8.33360279839014
64 9.078746007195889 9.397539820632852 8.824629746889132 10.078256527340452 8.220594302210223
65 9.111515106645555 9.378762674666223 8.848808039130983 9.933487399983326 7.921559847890674
66 8.94033943257056 9.152516354744742 8.684567894840207 9.674773265012659 8.004210374858127
67 8.996466461000832 9.23030344071717 8.728901075362787 9.833117575433796 8.191062873371928
68 8.94063891400813 9.148549743936105 8.68184701575101 9.631186609466031 8.202256708634623
69 8.987043833986268 9.177161943550212 8.695535859621124 10.008257741455802 7.903163004219928
70 8.920345856799507 9.238765467631202 8.63056715425972 9.756539581329957 8.256014171350328
71 8.90959322681815 9.107561428660162 8.626202515622241 9.732182895828135 7.625686060817626
72 8.954889106800831 9.343757065109171 8.717063447416097 10.095417150915416 7.928857898505746
73 9.011385592546977 9.203842330874355 8.737462828578595 10.083095520489401 8.293170044226143
74 8.977353687551938 9.188802680505205 8.797784989535907 9.663227569037772 7.940638643209819
75 8.956396903001115 9.182199635651802 8.73321677485476 9.724501030174782 8.039561097546065
76 9.021784806911441 9.246088805498452 8.562432240761854 9.67263108592783 7.102391820026799
77 8.948780953891166 9.247867428517456 8.664431876370708 10.082641341528408 8.0385635848546
78 8.898768848013074 9.25934673830466 8.6557689190465 9.663643665342093 8.022758391538023
79 9.014361935612422 9.340385020896461 8.704169109560057 9.64677339366422 8.092582733851508
80 8.769101718291324 9.0081853555419 8.453564947348028 9.74356048557159 7.88969301765389
81 8.96794593063425 9.18332496525382 8.615122231768627 9.762607069384046 7.869256383659798
82 8.888574213678648 9.144701752732438 8.720722844566462 9.607673771649827 7.975834824182098
83 8.87305753212765 9.177486427856639 8.630430117183053 9.74316699631192 7.7180573530213525
84 8.934386913688272 9.096971318746274 8.659035318643438 9.901003135138442 7.763215887713882
85 8.92050529836988 9.130728288038018 8.62176106300597 9.614058847094348 7.747265306278335
86 8.887051924150349 9.114834798228593 8.540466022635842 9.40578296451503 8.137286828818619
87 8.731682408423687 8.954238958629643 8.503641326310385 9.398693568800665 7.6937108003733945
88 8.844945898106836 9.04812214833142 8.595719316921505 9.598971265635667 7.711316437149368
89 8.693298226077264 9.02419753957858 8.430864963460564 9.466587195419855 7.70051841104616
90 8.772226050160288 9.021200272067532 8.531766640566342 9.381542978211879 7.918516256611707
91 8.806479007577074 8.977750525239781 8.515843343956037 9.628020250933519 7.851756990471973
92 8.738086788429275 9.017996899556508 8.485835072734698 9.601727422858682 7.68014253554955
93 8.653492967553767 8.957391139800745 8.412096870937201 9.37303437431631 7.9350251637363645
94 8.638845772668823 8.979941998095027 8.34608222060494 9.49042024849899 7.742701563926362
95 8.692602366336903 8.991137879945725 8.493804143074545 9.945732796299813 7.888564350717377
96 8.738536500319903 8.938693081383935 8.406719116355104 9.463060411999344 7.863946257702843
97 8.706426649008279 8.898044410074524 8.369470063660836 9.666718396769985 7.60055460754312
98 8.524159433004932 8.766387422401987 8.261641902596086 9.252981719815716 7.871123441019535
99 8.513742981253642 8.846491734263022 8.220738816636398 9.63526117842183 7.544248843111909
100 8.708177121639128 8.861534989203399 8.306233017164734 9.67069889028206 7.647364540617459
101 8.505194133334921 8.820113225472516 8.260763846139394 9.236884364126809 7.769250550572823
102 8.592052481026712 8.887458971174226 8.296256391567422 9.614287079167566 7.951488501227051
103 8.621347883970275 8.74560281248742 8.384661763147019 9.477700272388208 7.7878410158771585
104 8.463459708451271 8.708543972820262 8.20306745064087 9.424903289477154 7.732671033527508
105 8.67872945972656 8.819861160904868 8.3690742796943 9.46028528764941 7.601240098278386
106 8.54586987747273 8.8405285781603 8.210149565774728 9.447128651577938 7.4682045894766125
107 8.437186253252086 8.742412325891879 8.23010471955915 9.572703841895164 7.578649451221649
108 8.524730961208352 8.768908360183726 8.265402303163041 9.457841221178764 7.731895838193855
109 8.335862063273282 8.6383286373074 8.136613861575746 9.805683341824386 7.763493305071205
110 8.462979797175883 8.763144210012982 8.08371290538071 9.221752395459735 7.610901423318563
111 8.477031887144122 8.70561287822819 8.158193332987564 9.225204135716748 7.642416132078727
112 8.33727985497087 8.652893446953215 8.203892224595075 9.38081607742191 7.645784355380486
113 8.516973634690824 8.656247249659907 8.091336849514974 9.13624432506938 7.147381899206735
114 8.377014274168499 8.687623118297848 8.136165380011827 9.237730132392317 7.651760398873638
115 8.229458977911628 8.559468486010484 8.096016806284522 9.12981014716754 7.341952763531724
116 8.31795119236955 8.627503033971529 8.110172176981326 9.052655237016538 7.1882575265359
117 8.344779823826972 8.531804558133949 8.066383818110891 9.199507173775087 7.288565163428565
118 8.374368237536252 8.621761592941393 8.18193081827464 9.191270570595078 7.625304782304615
119 8.258606142081199 8.682049275249017 7.996750128556962 9.23764359601174 7.499395302030763
120 8.248125379483298 8.504238266389985 8.041158303392725 9.354664535482819 6.957957848135979
121 8.19786678963164 8.53946342813974 7.902636978441323 9.24632437169108 7.585003981778879
122 8.330498261839306 8.559164426675528 8.078353850937098 9.275083209223403 7.097216675653885
123 8.356801551124738 8.539966004726493 8.128038628446392 9.366866777808584 7.282482564790739
124 8.361848343765697 8.565961349004043 8.069974723564457 9.213306190156526 7.461536197283753
125 8.223694979356326 8.631817674751314 7.983814648673997 9.40410761576627 6.990353990881322
126 8.285373729814312 8.541689118015519 8.032454220999835 9.115408662905901 7.482255627401491
127 8.258182967979813 8.531647822196579 7.9807066447766575 8.886129575791196 7.517445644998219
128 8.323854426475176 8.545760634977604 8.056010879936707 9.046315646662691 7.281962158181882
129 8.218485389219156 8.45266128278657 8.003855679168254 9.360378940807177 7.47834729976692
130 8.277682049215478 8.5370532992889 8.04958752365049 9.202895858185862 7.261908580388007
131 8.194520543021842 8.447797158102286 7.92188605211461 9.030136101593717 7.133309709167773
132 8.101581914318542 8.396603135370135 7.8988663066140905 9.387766336519984 7.292635708140498
133 8.19078317691062 8.50385577083556 7.979049086721766 9.189895272232373 7.605003758907395
134 8.318357044375517 8.48716629250211 8.015201195411722 9.162810114149728 7.354310397758448
135 8.219638366415891 8.437314072278006 7.928394965448048 9.148848402337858 7.405467983062042
136 8.179651245011632 8.38876572424385 7.869697498918214 9.129672723415744 7.540212859010681
137 8.094715374967436 8.384029630567568 7.924548147644893 8.90090912352941 7.182922544297978
138 8.229651353441952 8.465942765743078 7.959358967188164 9.074125544815722 6.93309781735629
139 8.184165094996704 8.341308096524266 7.965044545827084 9.203278508802642 6.899426108896191
140 8.135310508715602 8.438762393364827 7.897694860725217 9.193661418594559 7.061570971656993
141 8.058343595828081 8.369835387583775 7.811345884802133 9.266086191732894 6.967476396642145
142 8.076670686689809 8.439435544957936 7.821681928571316 9.170338168684466 7.263685662901328
143 7.9755852299929595 8.31974159815989 7.815895428679911 9.097240742313438 7.25776262068033
144 8.10664297997331 8.268299309739248 7.8065718528515475 8.758844356526225 7.279248440099689
145 8.16648787369573 8.423419119418678 7.912222422266491 9.13971014682401 7.097438621179459
146 8.024350661475072 8.340051957991394 7.748177540848179 8.872079794928824 7.25013696769272
147 8.198394257913755 8.5324176617366 7.9193821578326045 9.40981176693199 7.265414911219954
148 8.069745365254732 8.302237772579051 7.750031548634135 8.934914482696335 7.356869761546248
149 8.126632632873331 8.36360230383306 7.884354308659537 9.323913059006605 7.353866050331753
150 8.198801806888355 8.521085675919506 7.986833759544899 9.08542524235071 7.2436564207637195
151 8.157712382524977 8.370719583247649 7.901834306834235 9.301843327983306 7.002488262916986
152 8.116837324339112 8.448605065041725 7.848931148702062 8.827008766390437 6.984840126724484
153 7.959344216588618 8.272332119999664 7.759035121414165 8.782976909258371 7.033170934664922
154 8.033632460023192 8.378751905835108 7.836482072654722 9.264346027454756 7.355325489725926
155 8.21113231080271 8.363224130364689 8.040980597373839 9.045409629324267 7.142914174525298
156 8.05554530676055 8.459536062593756 7.803267397115974 9.166641083267976 6.911981289132675
157 8.310809670677603 8.62575238489342 7.988389900222696 9.11297589274745 7.402319006900668
158 8.098207118279152 8.372718852842254 7.8461211684584695 9.244630832657535 7.254239766182999
159 7.920076568791183 8.37445730049917 7.767819452021652 8.9502546826766 7.191580680144657
160 8.037700491332401 8.48534043211594 7.701792474048807 9.033998364200366 7.056372250465877
161 8.141430959835613 8.38038022773032 7.842989560269223 9.099627626344777 7.135298084691268
162 8.15967530158219 8.538205626374676 7.8114624843591605 9.412230165624184 7.318142757162464
163 8.064578392300934 8.208682997100244 7.854917604729054 9.448295164251535 7.406652048487136
164 8.137752959147583 8.3400077790691 7.927601414846234 9.373367974231039 7.343452789319821
165 8.037547194275254 8.351271163739916 7.695695628116666 9.21855777234778 6.965949106156509
166 8.01502714736786 8.355306617897435 7.8319798181933065 9.032167357849605 7.264488184112371
167 8.021007938039713 8.500723993726147 7.836882701259038 8.913358317358332 7.126793299614227
168 8.187706694772096 8.522298287695666 7.977173491026056 9.06189291946257 7.25836242425714
169 7.997256907738919 8.450323067313718 7.7950913732393925 9.20737062198949 6.961036807939309
170 8.156950366583096 8.35844251628895 7.757926903784596 9.155897315499434 7.3557740609810445
171 8.118953880355935 8.379154609155519 7.8019222875848815 9.067326578315063 7.473676200197388
172 8.017493924454072 8.262426788906277 7.666650199624004 8.712679434314047 7.017903426064458
173 8.103896613610058 8.362923434391725 7.875828059535992 9.100056499875938 7.250054249167505
174 7.985489256378166 8.191749106950086 7.758262130147765 8.965283573293632 7.505622397293781
175 8.065041266707727 8.355272819241016 7.843642552938386 9.098993403333418 7.2765431580845865
176 8.05313731848684 8.37585015059697 7.85569204851093 9.130234887643969 7.047246781662501
177 7.9807853626096 8.219588288118112 7.760306226886305 9.354580907459752 7.201982559911468
178 8.158860730791435 8.394607973569329 7.817797375609022 9.016225761346888 7.039037174799294
179 7.985813675478733 8.246928816872467 7.748285345837055 9.239614290675014 7.183164772031765
180 8.019207985519234 8.257662421264333 7.634347801694069 8.912140490715727 7.081317416707796
181 7.93355276571671 8.200965021877934 7.696119032204208 9.016286510360755 6.983597899602886
182 8.064244797609604 8.360951712998487 7.773645368731099 9.394169499701919 7.123124709433261
183 8.125193485141477 8.456879903765712 7.837586789224284 9.398661610831718 7.161000718198343
184 7.95372799731658 8.266585575637734 7.7294701476833225 8.857433050050997 7.203999481462588
185 8.067706008167814 8.45883572923455 7.71626971233462 9.119489663228359 6.919335382033136
186 8.09568579353654 8.54837998945299 7.8557122275166 9.008041330841635 6.9261051407053005
187 7.955806057717868 8.242187380062886 7.744733489200385 8.941093581904754 7.373321614340307
188 7.976883951875358 8.256704296954041 7.7912376691028955 8.991033490262351 6.88449731553266
189 8.088669045349782 8.28515944446108 7.784395121938228 8.799439396563761 7.134140494958268
190 8.130125807241257 8.366675227729143 7.879564481510492 8.817087062923664 7.428800718809095
191 8.045909143957802 8.385530517861444 7.803605353703174 9.776894543889016 7.237669939664117
192 8.110523846200273 8.444738696726446 7.895666224958149 9.096880646986023 6.822111241291914
193 8.123620380651467 8.329607618076565 7.792026396225701 9.035597726536581 6.855299937474456
194 8.040836087583791 8.340402007913085 7.761937189299593 8.955123536934458 7.1474147086547495
195 8.028979334684463 8.26930750214883 7.764496765777112 8.957266908259083 7.483317336093109
196 8.175499261312652 8.378980384529292 7.89625928249658 9.366755922812633 7.105898028590799
197 8.08311891822491 8.227654916927431 7.904800391578219 8.599623502296206 6.6740448646013375
198 8.034683685721516 8.288055480699494 7.7598334271886 8.844408281780709 7.2652995293595035
199 8.006495116003535 8.313163034639935 7.698199953881657 8.623609618856024 7.0717206257488145
200 7.98667923927375 8.269853346029917 7.764668252652218 9.131127639918866 7.037489323336968
201 8.040506691130028 8.279843514081712 7.7685172639924085 8.798463856967482 6.794714645737322
202 8.040794583336874 8.247767398508895 7.751012477640039 9.279975029621296 7.381013935604187
203 8.017213841769797 8.300144069264658 7.755167702967881 9.112027734757287 7.050592774688481
204 8.122591436021015 8.334311486125637 7.808994137525358 9.320943810402458 6.761523959215563
205 8.037021027314012 8.262956044074258 7.658963089621512 9.024677835120407 7.314203324423932
206 8.11223721760021 8.32035509402299 7.748941945004459 9.24846940834133 7.163584298054147
207 7.983862804179807 8.331133706386616 7.624207633604508 9.045516713614097 7.190697508064233
208 7.9943024381711805 8.382149662792258 7.803507392405342 9.323678536742888 7.0664358200056565
209 7.9777073961544565 8.389519064761963 7.74487262192588 9.284502883787377 7.196506999583765
210 8.19808417028129 8.508219316129486 7.927410066354554 8.959274246936033 6.899793670517136
211 8.089422795198752 8.373904501706331 7.781642001016152 9.095446115569073 6.411561790856374
212 8.046720907763863 8.308422399459348 7.796744900863083 9.013060704828218 7.019735081148641
213 8.100804540261244 8.376900593431216 7.87869374713035 9.038012319477692 7.378805989220481
214 8.100181716469557 8.3965733869409 7.6620753391759635 9.192873213121052 6.946868168121847
215 8.050884740976409 8.311924372573003 7.859419402763511 8.712181368085616 7.338536092346828
216 8.061435520866018 8.483362401646941 7.759093607891734 9.01803416161618 7.08668253159644
217 8.033995804092173 8.228260083395828 7.83716340840268 9.384028819342802 6.59470375998935
218 8.138525285234088 8.34219484080226 7.699231429016475 9.13483808930339 6.964604669174252
219 7.977723033896621 8.152918504478828 7.71684180118384 8.570464315282814 7.000915752078559
220 8.047361692042507 8.344865192180984 7.77113069191262 9.215588855983903 7.439331831277905
221 7.914600819220791 8.231200110706137 7.7095452961397095 8.900891621570004 7.097495351790234
222 8.072007240864576 8.459873708408232 7.78528672947554 9.162835731136083 7.012508974275438
223 8.083079128469098 8.44888964122348 7.849100476875534 9.042440670688737 7.1848105204360415
224 8.104307594968844 8.334038248361306 7.912274084229284 8.75819403741044 7.241336351121426
225 8.156302579732358 8.350093346098465 7.814699421317913 8.941049083628549 6.924029869073266
226 8.0896126342038 8.383816160196524 7.8835592780013295 8.93962619024769 7.205839683681679
227 7.908033220886564 8.168226602439585 7.6657223783218535 8.62406670617454 6.9604483779913116
228 8.012208248323448 8.27202836388084 7.658928463473219 8.688565725147102 7.1805155192346
229 8.071661392673349 8.371343487240985 7.716508786226667 8.98050661468941 7.123363516705261
230 8.092945540901765 8.373354870507356 7.705732092786116 9.065576338779085 7.281256176170234
231 8.037960148616076 8.253498515544873 7.758340615352657 8.996564592934483 6.849603090742362
232 8.061146746996172 8.303530139200289 7.845645587037017 8.83385189892703 6.893011355790576
233 8.063349818257752 8.328104070250777 7.866997352036054 9.174808139922549 7.152744622719714
234 8.013553791708437 8.261056222894144 7.820432102689758 8.797114000663772 7.270782144556538
235 7.881286592411502 8.14455274321909 7.596318684957415 8.848655662733245 7.00889334764198
236 8.045411731204602 8.238118986722021 7.784828136140348 8.878065755403721 7.139456874674828
237 8.098711211676534 8.383366995116925 7.806075724777949 9.4271614663088 6.90951435672028
238 8.045723222223726 8.258937708806064 7.643857936082181 9.07536572132237 7.03688961866467
239 7.984664025198441 8.266987837803203 7.625457986283269 8.687750049940353 7.086711356392556
240 8.01893446097049 8.194528072473773 7.683281414579361 8.835144410931521 7.119330892790095
241 8.05034827040427 8.267203825069876 7.646088506190281 8.739159049362437 6.6851658371406995
242 7.9979192162341 8.140694328108648 7.693217058014653 9.191765916791397 7.183153625416175
243 7.91003685047296 8.269425563170913 7.670239970561409 8.929718969314985 6.713152602605846
244 7.924324852994613 8.22248800344433 7.675735157543404 8.88497748269626 7.265096692137007
245 7.945390398149659 8.292609845625673 7.741704118518325 8.808107129315204 6.835540437332456
246 8.11068863221428 8.369370158006078 7.839547815303943 9.192383649888566 7.3246736190827155
247 8.084567904476868 8.382469759648632 7.769207264393131 9.15423285618566 7.281443988646064
248 8.02868879914475 8.304611593043692 7.792158692649106 8.999634135697015 7.274067029803856
249 7.9216417302151365 8.240440605525556 7.723715684176444 8.732900858479068 6.858877293066803
250 7.973968981613217 8.18833933187617 7.656526928574908 8.694453391617055 6.931458412132524
251 8.031843231946038 8.31806516374529 7.686687585308093 8.942974455061076 7.206588690612168
252 7.923511797998177 8.223119363621922 7.506017463384251 8.693308165970189 7.226430598627003
253 7.930379447365346 8.08307715196465 7.645067572082205 8.808421099338979 6.943540254312837
254 7.871042253131433 8.189147631496894 7.633206177660255 8.671680778966904 7.264278949274411
255 7.969485681257254 8.233744455249935 7.646269597723277 9.244940275816804 6.970831525260738
256 7.914175656572098 8.204604859070262 7.621537677970844 8.898492664384332 7.192265820635578
257 7.950873052004999 8.111417062798644 7.6899149412590635 8.801472881372232 6.745046207986973
258 7.951997739226235 8.190064153348617 7.541784571780893 8.951058173661206 7.134603698444058
259 8.0518824420523 8.37091868023361 7.746701254687291 9.100579449814008 7.102842225601995
260 7.872332676344257 8.168562322127329 7.6731804346082955 8.565542343807392 7.062989786359039
261 7.898493448068182 8.145945535570222 7.5941143879527875 9.142611266861977 6.74079606382653
262 8.048464653670726 8.398034101423647 7.6969607317184074 8.960236486423822 7.092722502709014
263 7.959419632231246 8.268405873080933 7.590589436722336 9.051601361903694 6.904471856027515
264 7.97517576126722 8.206655264297293 7.693066452094095 8.79620157718944 7.056835642336106
265 7.985266688162103 8.243554500037144 7.741416797848633 8.884109224294686 7.0618529063952025
266 7.901904498931824 8.189217268503803 7.688881145494811 8.889010106611432 7.208713128561064
267 8.004985878405169 8.244955614993707 7.709624556200009 8.876482542220968 6.961318532705187
268 7.948149534994667 8.101680169724787 7.679311222947014 8.97128488449196 7.1605437167169
269 7.935767705835765 8.0687473297937 7.631586949529891 9.07653057589703 7.059416258105671
270 8.02919794855179 8.342248603344025 7.72703759063543 8.938894882181481 6.587103753192297
271 7.981448599946539 8.168054637790409 7.674502205413424 8.944429191700209 7.0849959503950215
272 7.955520548983612 8.236867097030473 7.626944657248746 8.825145835821932 7.070624754803243
273 7.88148328198902 8.129814381081513 7.695288222222308 8.619864887629284 7.213709990823698
274 8.008361148055805 8.152692886534275 7.7966389479428955 8.725757409855367 6.785549205522246
275 7.880527929263696 8.168907493351364 7.593078312227163 8.769792756245375 7.061012284523407
276 7.917704261938196 8.183437962128162 7.520120711851916 8.754400621803713 7.102450576021761
277 7.9503649359443 8.257398392547945 7.730845395239173 9.248444299816386 6.649206663060989
278 7.823423922788955 8.08866084592292 7.562549286162392 8.925763974164175 7.146337138098604
279 7.923534009124856 8.12605759384702 7.675779842488297 8.890351062856203 7.071707283368673
280 7.890742043281367 8.229853435687676 7.677612575599071 8.71330280522544 7.035923591429863
281 7.784023018692544 8.030728054151133 7.569127316359614 8.351727684157396 6.811415482645421
282 7.981048257840895 8.36535507845706 7.649393002172978 8.859238029858515 6.983935936902196
283 7.932524293839254 8.131558367060865 7.692856615821918 8.791696524715945 6.887667321540163
284 8.09018637504737 8.348953960356395 7.779558580605964 9.260542384213903 6.827541043601222
285 7.927115329859891 8.266417295420888 7.594536705290201 8.546382718718053 6.997139676571322
286 7.992161739624327 8.281303297509943 7.600676223939625 8.795016029886522 7.001294699491621
287 7.891400347523479 8.11134744067233 7.563427485473279 8.890200689240254 7.066942151920825
288 7.934476559041215 8.31356768120346 7.640577181081282 8.863902322255695 6.948764890979385
289 7.918662922717637 8.13303234955056 7.656245996186924 8.781932020041527 6.838204588061349
290 8.029702202017166 8.17682901231396 7.756218338928367 8.562948155001598 6.98741405394679
291 7.842253950424723 8.13947169398858 7.676720355148918 9.016887642475922 7.200060907429798
292 7.940754208953595 8.1670787431318 7.644295703341555 8.962018297253518 7.104870470952996
293 7.81242176353107 8.103643936596388 7.542575285403544 8.629853567345027 7.000799681892728
294 7.940775548593848 8.220880578551203 7.6264715355175365 9.848196646669848 7.18767418950985
295 8.040922163615388 8.214123633543146 7.63845799590456 8.745692628635107 7.036915355239287
296 7.817413304277812 7.995455347843606 7.591873072521093 8.937707207910174 7.123121049794954
297 7.908924645586275 8.190036198631185 7.626004238524791 8.702234897817782 7.155978773935281
298 7.754737294230595 7.982323791536759 7.5473891122808725 8.736712574475222 6.950537548212396
299 7.8163188677150135 8.18407373801979 7.588863544223855 8.814865954023796 6.6471356378084465

==> data/acsincome_dropout/curve_correlation_dropout30_weight.dat <==
x y1 y2 y3 y4 y5
1 18.026426796335084 20.386540586111828 15.913060216251457 30.592970602046567 13.575496757912283
2 15.130863001350171 16.3290739980621 13.732798999645107 21.728809793478842 11.613656162170315
3 15.300230056874284 16.602258329732734 14.121165820789093 19.572406895448804 12.411856973493363
4 14.550437827903625 15.550366805117097 13.56733506974329 17.326572583649384 11.59012420741255
5 13.843165584828785 14.540303114097824 13.169661561549182 16.200779914944057 11.670661794162044
6 13.414819914752933 14.38648581489701 12.771027958365751 15.82834828063998 11.491059436468529
7 13.385807856932988 14.069648623004483 12.556435343781072 15.243308123206557 11.394858374613033
8 13.275577581679654 14.12965448389864 12.731306250337235 15.157277877040581 11.021682134813936
9 13.403762252531212 13.90689455777353 12.910955898983573 15.041364861948825 11.257489270812055
10 12.42044164624934 12.803369575499328 11.867220243557854 13.902707395883551 10.325724246448742
11 12.608902773825982 13.13570586481278 11.96262070543658 14.114562812778866 11.015527388843102
12 12.248232589254982 12.855748055517319 11.719607548528423 13.995161155872104 11.041811014786102
13 12.289456128623076 12.739049591888937 11.802832399837492 13.754258283610143 11.083843631227271
14 11.82585253074129 12.16842681118067 11.341312692040361 13.133717449336094 10.140615394784762
15 11.641338759849463 11.968433108993064 11.192512226523672 12.890845326953638 10.235850023822016
16 11.40263133104143 11.770732748768935 10.803451433103342 12.490833544878452 9.801090180201124
17 9.750923541986086 10.243924834203995 9.448538370545924 11.243498731491258 8.215673858350424
18 10.871242721844078 11.326147426885338 10.455212832541317 12.086268672003527 9.783122239265738
19 11.901880348639896 12.231550248586325 11.425469498623416 13.072646875790936 10.68832515706867
20 10.355831828954582 10.842607036689307 9.887123849591116 11.812531361546668 9.408568524637225
21 10.768716480751973 11.011881913367729 10.260063673432354 11.798410436335626 9.677354039844781
22 11.708880843482984 12.114780784080173 11.249529662075577 13.103445827697035 10.705551149163
23 10.458085144597245 10.83955694458587 10.225384345122603 11.798166539302766 9.361339327040772
24 9.622416749728316 10.011944519138947 9.411617437476261 11.14706488643046 8.490597083876843
25 10.5078680888674 10.779126780010785 10.121406970714355 11.787678102471617 9.217086964658266
26 9.841630686972984 10.144464627219339 9.566195819687982 11.368153535260754 8.636067112005222
27 9.727394997690393 10.182208465298832 9.432298228304475 10.96775684782228 8.429889448863307
28 10.301232744725878 10.640128092533221 9.96181023064143 12.121984730016763 9.087536479941125
29 9.51922234288724 9.764522519004666 9.128357251964639 10.924714073155341 8.266090898892395
30 10.256327979984391 10.647487167617804 9.96675731380117 11.564854121520693 9.39378479889294
31 9.479435785412935 9.837113967679356 9.129951819332403 11.337004936411082 8.478060233774407
32 9.883986728473577 10.29921971024714 9.487347328330994 11.416168661183946 8.938776457473612
33 9.227864758681918 9.54112422713321 8.887175124146651 10.816913212586696 8.09526280350052
34 9.465047873029533 9.864800485552033 9.16424200977005 10.964520102062654 8.804390450861394
35 9.23264588216513 9.679996448887042 8.994473235933224 10.828281026524575 8.291489199262063
36 9.215750890218075 9.444400885570033 8.901715478222691 10.529790734532893 8.157777518765448
37 9.118108906374987 9.346813757770416 8.652848180552034 10.242194977735467 8.132214998452163
38 9.189266891949657 9.610771863768363 9.013281195325929 10.797436265807981 8.180531881818274
39 10.078407441106876 10.389100561654512 9.81144688555717 11.355652969021287 9.023640687264082
40 9.95177385671538 10.1650843585524 9.510509677523332 11.278671414042794 8.691584729911742
41 9.343694910534357 9.83773342865025 8.956065289617554 10.698849274910746 8.440854736853398
42 9.770251584047388 10.099621994162632 9.433361487450425 11.145067595641317 8.53763684648391
43 9.453828243941796 9.772014245213066 9.113013555287697 10.76359295655817 8.388597826450285
44 8.806430984727747 9.071672888496526 8.418623769183322 10.213674253849417 7.598893170334364
45 9.25372548655351 9.651431256389348 8.836476587806565 10.601986558939444 8.037577623398997
46 9.346246808962281 9.72818109170824 8.954168203147727 10.581334006166154 8.258998196041002
47 9.096925348642 9.449572016672311 8.581064975519595 10.385609426655412 7.860150670599155
48 9.558026075328202 9.937915304756421 9.263163967928444 10.897542089263917 8.543217893278216
49 9.002290725023055 9.402665030555552 8.606171026552085 10.410236196630088 7.803986152711717
50 9.61843441793549 10.020582966419944 9.289234708940315 10.969423341581116 8.495762939858105
51 9.920903533206499 10.344033279689768 9.552841654579652 10.966361701193524 8.678649767401284
52 9.933856400940229 10.350207907086013 9.6639843556168 11.227933909695418 8.807277040793302
53 8.06695303225716 8.483099198909866 7.691664305086862 9.464980328102287 6.738770189590189
54 9.412240085496993 9.721068417987414 9.01462316071019 10.445425280461388 8.139448826542559
55 9.497804420473658 9.749896749611711 9.19978326788621 10.55851181399939 8.085867539229753
56 9.164461511132856 9.564691225116597 8.781716871090975 10.333722031241162 8.253584492093056
57 8.904689368687563 9.246712202769839 8.559419124542954 9.72528679974404 7.53295481259534
58 8.970764894396469 9.475042143514042 8.590088754734053 10.194980190833508 7.5011751180073585
59 8.651934052890677 9.096213023908383 8.309423670317823 9.713221310848748 7.247600446905982
60 8.167503340386503 8.411960462708846 7.552416481518678 9.000516074982512 6.69656098686233
61 9.197720817595243 9.613628165159124 8.807573513787814 10.44542476835713 7.913299489954817
62 9.355551323319844 9.683055797893477 8.945697961150628 10.359398481281708 8.21667562509633
63 8.61966963264592 9.094347729023546 8.340377137662324 9.860621916115916 7.36643927152014
64 9.09585680802886 9.399302636064139 8.833281480965812 10.221810074611623 7.683432343761194
65 9.399219194212746 9.815250496130338 8.94469931483897 10.889847027343194 8.428666283435964
66 8.194981816655504 8.58515055627565 7.898415255090755 9.329897432858408 6.877495910589008
67 8.8910177327133 9.135918892419236 8.459642807192491 9.98715208011611 7.456358909654898
68 8.341443441826279 8.868964882456897 8.114408180437282 9.529491737685495 6.863879444285237
69 8.995769266188388 9.318237126755 8.759616595932945 10.12693355908301 7.910286144110904
70 9.209689333648523 9.506496785195381 8.909133808181933 10.630073810590257 7.826925133498048
71 8.525782427423046 9.096527984404133 8.15335755676438 9.591389030082881 7.180755245910821
72 8.687005400563631 8.91975076352672 8.167947202345616 9.842830543040403 7.059781608637682
73 8.877064869475316 9.214035087074125 8.372718793500283 10.087746718203421 7.642497995482027
74 8.844568910413553 9.164109248735532 8.525859697475846 10.12385902455999 7.551718718909252
75 9.01963500373858 9.313638274390733 8.751268361696932 10.106871102877113 7.876785159307952
76 6.971082068298992 7.446634109877836 6.64598150334977 8.062610501220389 5.689940425288603
77 8.706893373229718 9.10100835961791 8.285577598825547 9.96515980747681 7.531719073473275
78 8.938808682512775 9.107842717773764 8.512398827752262 9.861962950640471 7.518863475565486
79 9.300878350036776 9.610919233298116 8.922392376820442 10.354108125428704 7.958539402470914
80 9.287536855068529 9.615670006127601 8.919466999112748 10.314437114113566 8.008779737983426
81 8.997311273236622 9.3761178618122 8.64877910387477 10.02353649557637 7.284681626862641
82 8.48380497208585 9.007336307426545 8.161387708975052 9.66240434754118 6.95309889156203
83 8.926928119970576 9.226375218302106 8.442922218057607 10.21467826531779 7.618843359425828
84 8.687319083568667 8.996216532320947 8.279352697211724 9.924993634706928 7.325323121764401
85 8.936714907699589 9.350695369534611 8.681992207197617 10.359095561166932 7.8119037554196495
86 8.311606835041019 8.612403985106187 7.80657461487025 9.478775253700631 6.935860854131652
87 8.814102256408344 9.179180278303322 8.385309779916701 9.73707606051151 7.477682931941542
88 7.93718899126289 8.345174224165127 7.538934697585692 9.15662558881592 6.475684465480384
89 8.279963035161206 8.767159088494296 8.016734154046052 9.376858547462339 6.512575714513273
90 8.696870048841554 9.12122199760067 8.351939165093459 9.742051465367044 7.045418947113362
91 8.446769996059778 8.81935484641478 8.01964041615609 9.560643686814858 6.725491010657738
92 8.497231231617743 8.902924157529455 8.084720029579039 9.796842006203448 6.972276155239935
93 8.49366462538318 8.957626326401533 8.03909923954212 9.663408095025025 7.338033654309874
94 8.291851029793662 8.75657891879039 7.982462072014829 9.303543250601695 7.249925390014267
95 8.635531495468802 9.075355237154625 8.333520454835392 10.182679975542941 7.278340486797973
96 9.112991320998866 9.466527138442121 8.743935596845947 10.291524082553861 7.626433991453737
97 8.17301942710263 8.55290903746253 7.903518118709427 9.349558359414601 6.3871205327886775
98 8.646177759623573 9.056362879816081 8.300668214875898 9.862664931289926 7.014192642182722
99 8.641599939552613 9.05128784224827 8.404885928947486 9.658676545893869 7.263165382144243
100 8.585856382268155 8.918920624791612 8.256823424109808 9.55646148015649 7.016020740175964
101 7.875996556424284 8.216617341619955 7.6240201838302575 9.14708049314181 6.628849103700935
102 8.172492157517304 8.437101355829636 7.809063021911733 9.155584919454059 6.727733466860052
103 8.46887433896747 8.895851843115642 8.105818267047395 9.812751890177257 6.717409987763112
104 8.825334698731062 9.169248409141424 8.510748839147459 9.869325894101536 7.3446978672029
105 7.736656601023782 8.143497116191071 7.405459896683241 8.639116019271793 6.176626961771276
106 8.349361738941248 8.842984717130118 7.983004401640859 9.384309898054944 7.030477511858374
107 8.939250515391706 9.2290478364324 8.681090820384775 10.201738462129361 7.627409052696967
108 8.127970665224826 8.46871636171464 7.8713480801435445 9.302704786769802 6.685271626643376
109 8.895749346003726 9.45298176366222 8.609465546255157 10.284782316496575 7.866571691825596
110 8.66979429927925 9.142955633694768 8.321689639833927 9.97959578580993 7.007915001272373
111 8.922890927400838 9.426662900500645 8.562115165919472 10.097841503914978 7.619331561331926
112 8.408172545899717 8.7829569809905 7.982719957075473 9.535796042672368 6.684675581609377
113 8.868322536175501 9.142444656546235 8.585468260589414 10.045993307043759 7.580498629853129
114 8.825190905033356 9.20636945100785 8.630653321780901 9.717918452285911 7.260388275975539
115 7.88413220426242 8.041312919692942 7.580220747449182 8.991854002985985 6.928363901117056
116 8.192015045264078 8.480528174369516 7.979233824758412 9.230382666800233 7.158693454987109
117 8.119781135791381 8.655956885960752 7.876307652940694 9.32388171472611 6.781610019186922
118 8.325497833002121 8.541887960303942 7.951983378771785 9.286793948769567 7.029583798330365
119 8.420232193994249 8.79454172576753 8.230388988776337 9.514496036869168 6.944000124559841
120 8.28348668723031 8.639210593941707 8.092671246871646 9.605552080198533 7.218117070755143
121 8.657247687026729 9.17296800838894 8.394795003850998 9.845495001741984 7.108989206367472
122 8.784496445725829 9.32734080257616 8.516726611448075 9.97699587335285 7.541831887609709
123 8.411050475853546 8.869239136013757 8.231867362133494 9.422079455516483 7.13458259128131
124 9.00661607378417 9.454745217191032 8.650509772673415 10.120905916588843 7.953125390550275
125 8.821442090897087 9.139626554065568 8.62229234209795 10.01291970275304 7.5715043840909715
126 8.383546366174663 8.77971229246713 8.126425450072809 9.558617510082872 7.098666927700179
127 8.497529917064075 8.976408229113135 8.212783191036404 9.774932612986108 6.946723695764232
128 8.4651705151748 8.905040612376453 8.170751988632457 9.666059280142626 6.695732734917435
129 9.478562310253706 9.806315572924168 9.200311174643591 10.391003350593039 8.110650733411592
130 9.011377322840719 9.242066205770428 8.756943224676714 10.012647270892685 7.7474597856545
131 8.164222380719231 8.637316295600728 7.86857453732023 9.356076486379648 6.544279364703058
132 8.168429465728053 8.447970654066783 7.748529751346072 9.352218212971895 6.6128608311615285
133 8.099084001990507 8.33882036273924 7.812745507350757 9.177096092415663 6.654873507118389
134 8.488890699344138 8.888821623106665 8.191011855453107 9.669788499749194 7.2241746211437325
135 8.111993167920847 8.355943078870629 7.712341607950224 9.059718444327745 6.812266263355168
136 8.304030445030802 8.599867331767054 8.005231621319467 9.364145324088955 7.4025126482548265
137 8.310752624220571 8.737734934122182 8.009147253989688 9.522702842799816 6.7713994204701216
138 8.495819199790956 8.81808767001568 8.255513258771268 9.610937674200267 7.3075298271458315
139 8.654304057230355 9.03364750403181 8.430620676199972 9.868389741432704 7.52609209924338
140 8.769392227095146 9.066346134037794 8.45642656888542 9.782640403598517 7.534841307818757
141 8.645795384538618 9.080381758192994 8.351037114869694 9.666465463049027 7.403524973040952
142 9.080346058339074 9.58199043100735 8.78501293622988 10.465720379236846 7.930544375443286
143 9.002567444360007 9.423108328791528 8.558121211244028 9.934506423130918 7.907638379032321
144 8.52405121574178 8.985504027805534 8.189964149376618 9.586963161925329 7.146756466480261
145 8.831858551168828 9.171680112669165 8.52923129098848 10.088357814508605 7.79847904225544
146 8.057313850946176 8.554582826579445 7.7390939120166164 9.17444778286754 6.652630470978823
147 8.124226865113343 8.439115339404657 7.737897832185494 9.003078781492732 6.968365206536791
148 8.90936675847692 9.275693078151775 8.580526259390558 10.196129839080994 7.825614745985413
149 7.787386700933887 8.171499540955057 7.469136119078963 8.87377134362315 6.7146492528834925
150 8.803871734053324 9.107431815485038 8.661457482177859 10.292709925666177 7.697793568899446
151 7.482238960091629 7.666962794351514 7.171129092473553 8.464615680324174 6.332589740943289
152 7.726582303427338 7.9905645310897935 7.486648872424954 8.826345184890805 6.901906605765343
153 8.171831800491663 8.415953401514365 7.823871765908877 9.156556560235508 7.096048528726165
154 9.149541648401629 9.586566990545847 8.842591573252534 10.467277626152072 8.308196424842421
155 7.264578586038166 7.650298274244376 6.881603293651978 8.404610762820628 5.90105815354315
156 7.960724537496553 8.35402803569248 7.661635289155181 9.100326739945192 6.834172415974715
157 8.354141450517346 8.708460358059451 8.128362021916052 9.499821673465625 7.2018162255264935
158 8.871717301045143 9.254048206952369 8.60596363069984 10.054617819265252 7.980104136921343
159 8.317939770387435 8.615855242982423 8.077444005348982 9.362858998011083 6.9073413454592085
160 8.027746214839057 8.288665465152521 7.798733913332683 8.974625780953152 7.011367637959778
161 8.170666315564326 8.323106162026438 7.847095062127291 9.132442539512041 7.127031649216923
162 7.768223210494144 8.218298835205381 7.593612161234479 8.682684203085461 6.77571068092967
163 8.056169863424085 8.36346249365878 7.683871731543702 9.371140687925005 6.885379637427784
164 9.226004109126979 9.665255993319002 9.02573055916493 10.44409608045506 8.29457040616246
165 8.815702564913988 9.172685841331372 8.511652901733948 9.813254532345772 7.625416714499096
166 8.551178869146039 8.902494538129234 8.326724846849226 9.827377661841814 7.51489069342327
167 7.543967221705574 7.874697522850163 7.279815598533675 8.57340910409544 6.366488332313532
168 7.5674886720508825 7.921086354070904 7.3061917312665114 8.586328929074906 6.6126975427264005
169 8.605650947703623 8.759335142723634 8.297773081481168 9.693804778163942 7.206684323956564
170 8.45403193861026 8.765965798455209 8.151728526994969 9.537665056620128 7.348870588987472
171 8.238369953075676 8.515552186719203 7.908973648048316 9.409088304607858 6.776620628154445
172 9.001960885531409 9.320026919232784 8.697676135287312 10.254231115486839 8.204758360837959
173 9.015296309524409 9.375406746480751 8.765413073208633 10.30700671830742 7.831768177415375
174 8.193784481695275 8.574684672415426 7.976524395124263 9.284614973294765 7.301117635796242
175 8.749187753750288 9.19931342112707 8.433547413479834 10.001703046077177 7.565457153977505
176 7.365957198485045 7.844965930952965 7.107611047081553 8.589931012839516 5.951411731784427
177 8.280171193206632 8.5771872074487 7.9877492964107395 9.747768617189017 7.334772081473476
178 9.436823231043721 9.868288619662005 9.20558576680524 10.768033201599996 8.60848541861442
179 8.411256646526205 8.784678691765782 8.174905542869304 9.776830954350624 7.279386441109059
180 8.183026105105379 8.601610120650843 7.938698316210971 9.382317039232365 7.036131236965039
181 8.332968590416392 8.599625355140502 8.11642209010481 9.262404634977479 7.424424369892435
182 8.272573690433596 8.632958593275372 8.03563878273291 9.24015342255458 7.24695326906072
183 7.560641065910197 7.778957998666089 7.2400531441260645 8.767919261678216 6.3870238064986165
184 8.68621675586039 8.917643439228218 8.358976410156572 9.548505641452417 7.920270840468515
185 8.025006401040777 8.374983761019337 7.851026396691437 9.050695951027043 6.601317621882997
186 8.420402908467501 8.71656797935792 8.126936512253376 9.420996127557858 7.327251693780003
187 7.832182474415072 8.042063054199684 7.667243812937803 8.985651360287807 6.778218281599613
188 7.994135553505222 8.41665496123399 7.73574325216937 9.209454750445648 6.791959679460341
189 9.022199851172399 9.349368442881563 8.711895745272226 10.163048017215958 7.841538926365786
190 8.179562009764275 8.531576644240099 7.863990267275838 9.60455944193623 7.2008484291249175
191 8.194266051927869 8.56159329090643 7.953101118849153 9.55197666987649 7.303741136271652
192 8.331705734078918 8.596543196514688 8.03700520109649 9.592082000568752 7.395788704233917
193 8.167264582144007 8.555268471301062 7.9442255627607725 9.125195791665847 7.142536125409954
194 8.562054132190564 9.028068205938368 8.285039546507138 9.718142124706603 7.587202041289172
195 8.485634673291019 9.006855784516638 8.157202078218532 9.775697742545542 7.275882587489847
196 8.507346062136328 8.874247352161678 8.166273791563345 9.414601166203107 7.449947541543342
197 8.638152861072754 9.023075145716074 8.407695882123463 9.659032898002849 7.675090367439333
198 8.071853603904959 8.366448910642212 7.762304048022564 9.006984966411784 6.8151571171302106
199 7.868652945629358 8.123260826685648 7.6698275635433895 8.994712675362676 6.766617824669432
200 8.8493835521591 9.132160648799605 8.562174551077904 10.092193606300746 7.852841203660868
201 8.703076874963818 9.012437843853176 8.383030928052076 9.655612433230171 8.044180338254305
202 8.132267499165806 8.439107574569498 7.814241747378563 9.197468496658402 7.187284230816594
203 8.645236900873147 9.083596592713699 8.479607349707663 9.833619518407392 7.933994663989844
204 8.689289249733676 9.009620912070385 8.415099926876266 9.811616365276295 7.523781281198138
205 8.653302255029498 9.070444819721478 8.344127359060527 9.699385043569112 7.742549538052233
206 8.757278038554333 9.186639729771137 8.47909980135302 10.264360410053841 7.5898512688555835
207 7.389101685869678 7.751213291585424 7.082152925191654 8.517203428397275 6.54327396399787
208 8.28439392118101 8.543094880470665 8.06244715257666 9.394227747235478 7.391918477260102
209 8.179511650033076 8.615410775681728 8.009331327380481 9.454731204383886 6.916391053569497
210 8.26962367941578 8.660348858919903 8.129755377366537 9.113623829971186 7.262252712266705
211 6.702075083239237 6.951640238170082 6.491729983782023 7.755328000873099 5.599032511275463
212 8.513664436698415 8.671113249302616 8.231606531652314 9.414646863945789 7.338220503816071
213 7.978209319859733 8.362267439684608 7.712762865393746 9.315136437330857 6.935560412192772
214 8.603323032800837 8.95391561967749 8.305306550398921 9.809754413001793 7.333650653817269
215 8.247219311518075 8.530601280186838 7.990698082551283 9.129931637968593 7.485344551394828
216 8.435754070080893 8.766742237363069 8.207516099587597 9.462951573867137 7.507236144163694
217 8.425801018073399 8.67410529786057 8.205964444413361 9.623143662001397 7.766505477010003
218 8.833296805585482 9.134773779224103 8.672178393954065 10.245920190256744 8.174397402308507
219 8.316532826981666 8.568192915651013 8.083557928365636 9.231648607369195 7.316786917347187
220 8.124470532618588 8.611355462375945 7.900212206189872 9.35659641689238 6.964705748364613
221 8.416074919564117 8.786538013540547 8.088149193522923 9.248673540350982 7.316071902290286
222 8.318075055683941 8.673496814132934 7.982234309788877 9.490206513321056 7.224341613745751
223 8.033092293622754 8.308943176755418 7.809565968877007 8.947268093972962 7.115543153685418
224 8.709686304832058 9.016347480682185 8.494976818597163 10.013649726809472 7.414658477367123
225 7.859335910067561 8.141650946875565 7.580951982834897 8.884237427910573 6.832322767510628
226 7.945034891949191 8.375938357548488 7.716242096059467 8.982483775764312 6.984204610219735
227 7.5407566034265034 7.795281943450655 7.18822235606784 8.546671678217246 6.685251362439236
228 8.703353208559385 9.110520365124597 8.327240189160488 9.685504440295931 7.774687268442618
229 8.030856257781778 8.323669753900617 7.834188134233157 8.973220976272888 7.042051618525489
230 8.031956886700002 8.400941051400524 7.803779648917483 9.121701501200203 6.9290717767613295
231 8.023838159920844 8.37626521217741 7.833107219658931 9.075748432214867 7.142801880886346
232 8.254308519329594 8.494556884280264 8.065650946928224 9.03757410622235 7.4311407977318655
233 8.200509613982526 8.488668757973098 7.907744125705591 9.34563462400099 6.962433316012129
234 8.45177561809277 8.680341496033869 8.107534621253535 9.369127671029494 7.60908186791323
235 8.363424694723776 8.614811911394138 8.188835759613301 9.171269132687923 7.436325895094657
236 8.199072236275686 8.575974928612155 7.870372768048546 9.335674260619964 7.242186527626343
237 8.886521511079831 9.242238147191365 8.612743583292634 10.15449113678078 8.099800390777792
238 8.175698210062194 8.452592927342263 7.888558726173601 9.232317667502816 7.245809521648824
239 8.40309548438487 8.761715647331915 8.236544573842595 9.429333127443613 7.374478614652431
240 8.136030815632122 8.467057524060065 8.001716232008434 9.16357840924728 7.402861978282506
241 8.302569117438589 8.607054114817968 7.991966713745828 9.232106903637797 7.376552387365752
242 7.677199360290726 7.954839483219963 7.410722336062655 8.499867613613215 6.595263135448322
243 8.017599738689352 8.358585052042853 7.809351824917789 9.064182137538635 7.13639820560016
244 8.75786878612864 8.953413601448277 8.610200399413618 9.99501705205724 8.051432471670745
245 7.685596625643411 7.9062370082708995 7.430005564914879 8.64293793595481 6.812516841708602
246 8.0445181457853 8.317644671635083 7.833323887497865 9.0907776815967 6.977688239354002
247 8.065357263937113 8.409819817090586 7.732959603867718 9.003116669501466 7.115499744771038
248 8.42318499490979 8.738497350633583 8.203732705917554 9.513709772236545 7.732201130294319
249 9.077704216812638 9.43955290574689 8.664587834456007 9.950508128434523 8.141373724135894
250 7.752348385943532 8.239018279857234 7.519612349102352 8.663510200266364 6.710696115416202
251 7.888926997247568 8.14295476300508 7.5819818158273655 8.86345811600517 7.017083573274374
252 7.827797341730683 8.05309538137939 7.628443948946908 8.87641686075916 7.222292176688703
253 7.71577786984839 8.07229652061364 7.524746727020741 8.731565245532892 7.022214058474343
254 8.3055530519859 8.554480019115655 7.994596585635627 9.139237514134123 7.330688562629814
255 8.63899211821619 8.931917432570824 8.402007281688304 9.694059985929238 7.903030146924596
256 8.252641263373 8.643553284571277 8.067121432858924 9.126810917866221 7.465429872003891
257 8.269439897265464 8.499938027522992 7.974446195699872 9.252284451735516 7.232299947666629
258 8.037097780497028 8.368581428993949 7.80745494681671 8.920813925530567 7.1792998883565415
259 8.168634153212569 8.461289039534364 8.04205672371711 9.168866652493112 7.453232336406604
260 8.306717248854614 8.61162379151603 8.009034622916575 9.265957861302065 7.352630158833391
261 8.704444774941383 9.03129952159726 8.539347604228388 9.770254714764674 7.688703997765581
262 7.99523169895906 8.29122757025155 7.604941908638707 9.071416461986157 6.989954869648188
263 9.361915931843903 9.493218007554827 9.08047192099472 10.544155032685934 8.388068893871669
264 8.562428749162425 8.79105228117383 8.275016732401802 9.586645651851523 7.880067937847887
265 8.498683252167346 8.799814141252998 8.222688738748012 9.291966947747285 7.621279711483217
266 8.320100396456063 8.612124664179586 8.157701035646717 9.364567623360786 7.306238294398522
267 8.073225199710826 8.37216489693724 7.905250581460671 8.900133625159686 7.115422083218638
268 8.391750439516848 8.582034044194863 8.066313779585958 9.634221632503586 7.488867004855719
269 7.701016236546851 7.924261337234997 7.532323424092941 8.523684953620295 6.734148111154786
270 7.981881403077276 8.399424111381107 7.825354521966005 9.070218400900492 7.118489430216622
271 7.899912313591835 8.176589440611075 7.667774428671318 8.86727736977071 7.1420487228970515
272 8.121628329953914 8.52962418612965 7.9985094493627615 9.331627462143421 7.258234358233586
273 7.938291719103279 8.172698473301104 7.712069951870654 8.756379409906053 7.074968050548362
274 8.058849601103038 8.428424772215273 7.7631023341361205 9.176702680472602 7.208182778445946
275 7.590286545390903 7.9390916399147455 7.39139894619489 8.723849779558774 6.862560857202345
276 8.735733327609804 9.223299026643213 8.568282859592253 9.823669985148806 7.775047235661314
277 9.022678026820845 9.364991109515032 8.7902637577387 9.856528474931137 8.259332545850597
278 7.909042648303929 8.396029831074804 7.751993328101652 9.028320843359976 7.1845507822224155
279 9.241124214325271 9.476059654058005 9.004687320706324 10.319255851578827 8.523348979040206
280 8.371668776525922 8.606687846637865 8.087543714813332 9.329094983604616 7.626997306613273
281 8.041531702547559 8.251976159500384 7.848447023261923 8.883469108545443 7.312883176852836
282 8.098768380190137 8.473069474459074 7.877095567534867 8.815444488577944 7.341472396167573
283 8.658942310468923 8.940682001053524 8.446721538240173 9.81391710180019 7.737631282847976
284 9.026520079147211 9.328311955588145 8.724985131669994 10.186469740994982 8.091962397689828
285 7.46727069707877 7.779954863955693 7.186579347853478 8.253576205299828 6.557611164132232
286 8.17704199802426 8.350267250392168 7.98894425490531 8.955048827305003 7.3180876931710905
287 8.466355363117499 8.723947204936938 8.199918866408217 9.266733625372824 7.663173968150222
288 7.5403327693161675 7.8337126618468105 7.363526145512054 8.48854845030412 6.8278307759690975
289 8.495225039417065 8.741050390352184 8.260970000876592 9.429340871601498 7.513452195358491
290 8.454604560435726 8.752085752552684 8.199045751129388 9.245619855810117 7.375244713985435
291 8.250798591603372 8.538363241151973 7.9980093580883365 9.17709112224307 7.399312076676273
292 7.848142717079963 8.193481013564824 7.6711668498486745 8.643569792821253 7.170823098574072
293 7.86059712497031 8.195105487226023 7.581404576632893 8.751176401026967 7.114591057288452
294 7.910371197091963 8.074186564422291 7.657540466871844 8.67569745063349 7.0992674160185425
295 8.290460848160173 8.575610228049529 7.968341592068317 9.329732020615971 7.293441835518072
296 8.044697968016322 8.43289794677686 7.86972590344614 8.953317119777704 7.036433261943187
297 8.944627371675994 9.203181261467034 8.68154516794888 9.799019015183868 8.19936847550541
298 7.8435592729091095 8.019257209265806 7.6393678664219 8.623189030732178 6.794928383172204
299 8.035820656745814 8.20307038376869 7.63826021631005 8.994982964507514 7.311651644518295

==> data/acsincome_dropout/training_curve_agg_dropout10.dat <==
x y1 y2 y3 y4 y5
1 74.467400302469 74.61949997936209 74.27856449073536 74.76845242209411 73.85815493800692
2 75.34710195890162 75.41473857047257 75.2599454081363 75.75917564589942 75.08108147522184
3 75.85893393758894 75.91710501806912 75.81348872428529 76.0771639213401 75.41803712639637
4 76.19036639554636 76.26238449676688 76.09606248634584 76.39193895231064 75.90755217313652
5 76.5094757053437 76.57986513911446 76.41051921404622 76.72554436777396 76.23613863415335
6 76.7479077549429 76.82993095807974 76.64792113491765 76.98527099769419 76.33059023126886
7 77.01001533342594 77.0971506589868 76.89922187221269 77.24935955436328 76.78429868149598
8 77.20099846250638 77.24791859837653 77.10869217499803 77.43851250496279 76.91437468747611
9 77.35801850044182 77.37770617900654 77.31320784543541 77.49818080898136 77.10303801409167
10 77.48149014767057 77.53222651593715 77.41483866367926 77.57760763961302 77.3291455896625
11 77.58929430834064 77.63356787379237 77.52323714379892 77.81288908174719 77.25692564198671
12 77.67351370664011 77.72796387737145 77.61126994567377 77.81769384101176 77.4213720885009
13 77.7752850572763 77.82448120259608 77.69882967870205 77.91242778713381 77.5684557792335
14 77.80254966734705 77.89289424775953 77.71467345652023 78.0035948297467 77.5018376191905
15 77.91257685214822 78.03064711211645 77.77250586396063 78.1397074994979 77.69409229114608
16 77.96909757305662 78.11350099559652 77.88574184470195 78.22548463047018 77.76430658347262
17 78.06266236282389 78.17559089990165 77.9575714231377 78.24424187102228 77.79230677489336
18 78.18294668314357 78.24123648249795 78.11210063378515 78.33162021890274 77.88364444402852
19 78.20224460580903 78.25093440798705 78.12166103196859 78.37361466955718 77.97758774354253
20 78.27687554419184 78.33294887760704 78.21479723850877 78.4480371392682 78.03102576360094
21 78.33855932854246 78.4055269877039 78.26521070310622 78.47734697576101 78.03638212097943
22 78.3819502282069 78.42553244698776 78.33820316546674 78.50865167181138 78.0377050095853
23 78.41196227045018 78.45626372128302 78.37832853158136 78.57912911295466 78.18766555729471
24 78.4689146310345 78.51625002181906 78.41196774395301 78.56195764266884 78.30389477078684
25 78.43199559223513 78.51273809067047 78.38548018254941 78.60966234592479 78.2247285539859
26 78.48490120697261 78.54434858101082 78.44164960803775 78.67327411023786 78.26913150330735
27 78.51188751867723 78.56211573397842 78.4710184247439 78.67315145316545 78.38648527970669
28 78.55218107475216 78.62260668046446 78.47115681072798 78.70414852694213 78.26370417007642
29 78.59361507248846 78.64127477120269 78.54647024736812 78.72738208000285 78.39945971173175
30 78.59389931528374 78.63978405935325 78.55609855295448 78.80141063223847 78.44163258377439
31 78.6338610290546 78.67900505792839 78.58554315587298 78.83417757683834 78.47340355277962
32 78.66343091600888 78.70387488566415 78.6062477482734 78.7966586814924 78.52665486394773
33 78.67335585575333 78.72623978895732 78.63214963493536 78.84270819255683 78.37240561745813
34 78.73294269706639 78.76916918495594 78.66732174055866 78.89418385035118 78.53307860309464
35 78.71992924622292 78.76654785032378 78.63978616037826 78.88466729419072 78.4981308159536
36 78.73382294896913 78.80552079394086 78.68269563649247 78.900868651894 78.50751978616248
37 78.78268945375541 78.8518363248203 78.72037432817876 78.92546893635478 78.5705987901237
38 78.79136407063288 78.84609908705814 78.73183750967257 78.94579943548813 78.54350486564319
39 78.80070294635587 78.86671338674608 78.75313689249823 78.96838869972579 78.5918649648455
40 78.79604104402821 78.86052072382026 78.74795945596854 78.98051753489374 78.55171003555637
41 78.81704174645436 78.88233495892841 78.76291313510369 78.97928345394496 78.59233682090088
42 78.83247257857184 78.88063233037934 78.77276751778788 78.97416533810929 78.62992671038063
43 78.82426724406386 78.88747356054083 78.77438824928122 79.00168339923665 78.44636731214794
44 78.8313155812994 78.88211673354081 78.72701694635187 79.01736604738659 78.56617912934568
45 78.88263245069437 78.92098735607905 78.80690687467545 79.0521341837985 78.64942351582029
46 78.85836620072075 78.91280715158899 78.80456619280918 79.04072749728878 78.65926163475123
47 78.86408802596972 78.89877693170301 78.7642034542215 79.02150042502463 78.65849216045828
48 78.89933153658626 78.93168520803222 78.82119029407377 79.00627837841287 78.63830048721717
49 78.8973777174075 78.93684067028528 78.84495224547027 79.0559184351067 78.6474262570538
50 78.90591611434581 78.95818449355556 78.8296794142405 79.02287487618058 78.6567075464101
51 78.92825642007787 78.94837126159427 78.84707022610985 79.01181421306262 78.60688209443819
52 78.90429197974917 78.9377648819794 78.86774850983404 79.05067533971268 78.68985398568874
53 78.92405918959457 78.95588711545668 78.85015224212546 79.03103294462915 78.76307751174963
54 78.91710050016312 78.97038694885762 78.85423334236674 79.0737393818678 78.66244836864517
55 78.92633635713935 78.96517612688449 78.88361414567098 79.1197880269578 78.71758717871515
56 78.94418961083103 78.99514509191823 78.85936771037063 79.13378950035272 78.57755590637582
57 78.93793613008478 79.00544139221972 78.84901658762789 79.16705535067588 78.62444967998943
58 78.95647170964482 79.02154300451419 78.88176133968548 79.1234046658005 78.75320442483678
59 78.9190950908158 78.99753446665747 78.88132331597674 79.1426759018431 78.76296758249704
60 78.9682675073303 79.03046464219767 78.92092476026943 79.12154320888618 78.68913620075526
61 78.98613807800237 79.0354752315036 78.93712444347857 79.10772489975714 78.72240542757967
62 78.97308431385457 79.04033604148142 78.92541252628968 79.14201550709183 78.84094247285324
63 78.96536112734344 79.01911640552059 78.90429124345066 79.13720821721752 78.76524833439136
64 78.9859502206501 79.04546160893062 78.91113497391132 79.17860652947442 78.74531742545797
65 78.99982799017673 79.06144351000364 78.94345710684073 79.13746264655123 78.70636395092403
66 79.02416252407218 79.07371960676168 78.96024106877864 79.14633343225215 78.8038917970784
67 79.04728068385853 79.09492234688895 78.95544000306379 79.16127134369731 78.77147682242381
68 79.01774279149308 79.08711963030251 78.9175856693229 79.16991227216839 78.75669393545289
69 79.02796321580314 79.08985922080085 78.97219928057213 79.15251246123339 78.81168311362687
70 79.05659826467561 79.08937101695498 79.00741406044465 79.20123956401063 78.7136817329429
71 79.06293037851171 79.09561868166989 79.00639026557211 79.16150005090078 78.82273913635724
72 79.03306485134965 79.07892915250547 78.95203255405951 79.16693292972127 78.74003880071758
73 79.03937945166547 79.10273714022007 78.9561770479763 79.15532368118083 78.79752528581618
74 79.02322238601124 79.08713812794772 78.97955507816381 79.18521387553068 78.88126676149957
75 79.03951066283955 79.09773899358143 78.99352112394256 79.16314137131624 78.74233720208763
76 79.06636215786192 79.11738315851608 79.01348428894326 79.17905815125962 78.81198685216293
77 79.04471198389851 79.09544136841888 78.99697750084337 79.16970861284473 78.87729735215889
78 79.0679796480222 79.11326228071539 79.018274308582 79.16459064866483 78.89241215611504
79 79.06553283385965 79.11259063387662 78.99604995866721 79.15889355856226 78.85142413112936
80 79.07815052327413 79.1175784928346 79.01179138280746 79.21366445992062 78.8509958996357
81 79.08045776121561 79.11434594521305 79.03356773981224 79.18149899167257 78.88611647726171
82 79.0931281600029 79.11665063147677 79.01493200551835 79.2165798611111 78.76856299246096
83 79.08159597216576 79.11744257287768 79.0355082325186 79.25423068575435 78.9204823606681
84 79.10570529159182 79.14269105115139 79.07596704110671 79.2400153234329 78.89808437932457
85 79.08910718953939 79.12251589611006 79.03641829492393 79.2019511754038 78.81640131056287
86 79.09532419011958 79.1204997788735 79.04564974416189 79.24299663759969 78.90655580866996
87 79.09696677469506 79.12700109848657 79.05414135847036 79.20244867058136 78.90007881633517
88 79.10882382642683 79.13219456949851 79.06546177390543 79.232280484542 78.96200890738041
89 79.11578507445341 79.15851574356535 79.06654617898988 79.23196203428309 78.97075394271734
90 79.12315799660531 79.14175087672086 79.08500062319905 79.17795736065736 78.83304719185702
91 79.12636675970509 79.14755791202751 79.09693353074935 79.24716122306175 78.9056861556987
92 79.12720815814967 79.15755883136764 79.09032107817518 79.2153797123221 78.85975546439177
93 79.13473520793171 79.16247099164329 79.10279399010759 79.22914446137122 78.97929648724582
94 79.12128786053826 79.15635766959214 79.08244578933423 79.2658698433154 78.960980608359
95 79.13806267136329 79.16648211917052 79.08426942773862 79.26004351002854 78.91473298018133
96 79.13936565111194 79.17861077063077 79.08840635875583 79.24027762493206 78.97561315455638
97 79.14937169661515 79.17127235655519 79.1064949224054 79.24688866120889 78.97627288228196
98 79.17095596653894 79.19110819121431 79.14685133061101 79.25567501991844 79.00465450303568
99 79.1620978963307 79.18665655407206 79.13135490044644 79.23588131544845 78.98312255339962
100 79.16747547172807 79.19188664555827 79.0881956587038 79.24192801480739 78.95681613645662
101 79.16476193761699 79.19943881677115 79.10055899492833 79.29248132486629 78.99793960182431
102 79.15471515514422 79.18268757538301 79.11246401781476 79.28828366913969 78.93774538517793
103 79.16558346015898 79.194968199436 79.12692214746339 79.23640419197353 78.95946057487149
104 79.17870088003353 79.22169277096353 79.15009026471586 79.28082911269779 79.05525730741594
105 79.18844036232153 79.21463358515206 79.16388509780185 79.27514406092784 79.02257961830996
106 79.18466404800942 79.20863849502894 79.1533163533995 79.29693203900328 79.0548731883556
107 79.202876769627 79.23476069902551 79.16405676622432 79.3314618366721 79.0543551136304
108 79.20138129873972 79.22172677367914 79.16416672756179 79.26311644347872 79.0264014483817
109 79.18809061427595 79.2130867588394 79.15179345274386 79.27657206003643 78.86496382250893
110 79.211791817819 79.22877533992143 79.16012795163975 79.26628308502131 79.06277310908338
111 79.19926018500578 79.2401152721147 79.15413096947518 79.28761667540994 78.89761052467526
112 79.201491686623 79.23251477175008 79.16124668987226 79.30063771548382 79.1177472847655
113 79.22330849500706 79.25573664597157 79.18545966241592 79.29077365790593 79.08195548865484
114 79.2432569727693 79.26197559291015 79.19995610237012 79.30683078817584 79.11283330646751
115 79.22984611278955 79.26931951068855 79.1924213528989 79.30888276446895 78.95508740159998
116 79.23921573944682 79.27627809872551 79.1855862773475 79.32674515614349 79.08501121144822
117 79.23557899501128 79.26922926714462 79.18638352910182 79.33371852718416 79.03265889832312
118 79.23408801310109 79.2744751482444 79.17718650281726 79.33865881333664 78.8966121815926
119 79.24406588755767 79.27746652186184 79.1856820401627 79.3373495443681 79.05856486727887
120 79.24519803834009 79.27841957745699 79.19929071821363 79.32396865397054 79.06376742425391
121 79.25805890595004 79.29482433929023 79.2076691409259 79.37500681030237 79.13789440620087
122 79.2362148693033 79.2801807946475 79.18265114477458 79.36147285266657 78.95046177448275
123 79.26169623500078 79.30539441957768 79.21596453583889 79.34681839446964 79.05876179866023
124 79.2456646546529 79.30352998557458 79.21793862678828 79.35621133377386 79.08012214888764
125 79.25460452198058 79.3004483696211 79.18983891463535 79.35272643733435 79.06330758270981
126 79.28652590741828 79.31627218488288 79.24988706161452 79.39275350456879 79.0630112147359
127 79.28160943979421 79.30564430795206 79.23407854947538 79.36766033416022 79.10352060105869
128 79.2795165044862 79.31896968684562 79.23050935244794 79.37493409270509 78.94173633159043
129 79.28328245675883 79.32044778154 79.23769972187287 79.37815790232375 79.13892304389172
130 79.27854106589007 79.32837087909289 79.21707042680227 79.3763296889698 79.08156174023009
131 79.31562279522292 79.33251683525334 79.27769620619851 79.38379353680983 79.09213466847454
132 79.2822263658888 79.32919370903433 79.21186172738122 79.36908031591695 79.0867947847363
133 79.26603433547163 79.31525809368402 79.2133507988512 79.37374584085286 78.99976289910117
134 79.30796952804795 79.32770606843697 79.24565835861492 79.37243197587298 79.08669988200627
135 79.28157923447912 79.32366413988066 79.21765739983012 79.35956024280723 79.03811363835953
136 79.28983131272734 79.31397486811471 79.2440462567696 79.33929474056684 79.13192101441278
137 79.31010812828056 79.33100322780938 79.24827833787032 79.38173165099445 79.06644904024259
138 79.28368412676876 79.32274590607615 79.245686935562 79.38724663514438 79.06020357269223
139 79.29742741114298 79.34317269120595 79.24156049523562 79.37528123324743 79.07184542832954
140 79.2963182924627 79.32078481047458 79.22560054888739 79.37786470949564 79.04816331114249
141 79.29788168750102 79.34504988270268 79.25236718631228 79.41203765163685 79.1633634210194
142 79.30440413064125 79.34398575247025 79.24071096222315 79.40578625028765 79.0800323352503
143 79.31065340238018 79.34052545424123 79.26521559856897 79.38144055701602 79.1124691427725
144 79.33027881637847 79.35421441311051 79.29267350717505 79.38109545762248 79.21590328489285
145 79.3271161792552 79.3520860009638 79.27493764169967 79.41642530734833 79.09482806222078
146 79.32209861048861 79.35998813654697 79.26217646535206 79.39339135374352 79.09301071548987
147 79.29687579682937 79.34254822060285 79.24891187102445 79.40193017036921 79.13956135910415
148 79.30581887956944 79.34998982921138 79.24715250698881 79.4146221865535 79.10111769159218
149 79.30708017911338 79.34757140530499 79.23726109929044 79.3929796780153 79.08960888620975
150 79.3202002498249 79.35314522753906 79.23912428957553 79.4322822034062 79.11690845387889
151 79.30045235914085 79.35532961936052 79.26681602727972 79.39412972244625 79.08668975143867
152 79.29662416371883 79.35202942298397 79.25240797365332 79.40846954723177 79.17135259468915
153 79.3309180154871 79.35517233755857 79.27532244949846 79.41584840796261 79.16156802720809
154 79.3073779529207 79.35787624004458 79.24081924322894 79.41624865440744 79.07924378225832
155 79.33232570663826 79.35928048172406 79.27676228609747 79.41044501617547 79.11387858993008
156 79.30675915712612 79.34588790605821 79.25366645225363 79.42197402635041 79.13871612499659
157 79.31361087014949 79.38696184278986 79.26096295240893 79.4676964912553 79.1408960341256
158 79.32732903535033 79.37047543103465 79.2702482144604 79.44880084814247 79.05879242128077
159 79.33620628521504 79.36635608914969 79.28169590439826 79.45380281407725 79.1632385898412
160 79.3201857157792 79.35296538660577 79.27379180125263 79.42716241662644 79.12684380598046
161 79.3197770736172 79.36890731517997 79.27330757186614 79.43701082005788 79.08984577189406
162 79.33061826513256 79.39908458581694 79.2866429836227 79.45933900562187 79.16263896760229
163 79.33546814490026 79.37446531712826 79.27356546290771 79.43769026270549 79.19261965913626
164 79.31255381563352 79.37089018947853 79.27079821461575 79.4834473583908 79.06946658496122
165 79.34900343387297 79.3846967947423 79.29508618580999 79.44716928558024 78.99472350597307
166 79.33664205546822 79.37833984424641 79.2859789220317 79.44574306758862 79.11846781186999
167 79.32949178244436 79.37621066324697 79.2689661568063 79.44279010582744 79.02006879323223
168 79.34183874364898 79.36996025246734 79.27519937766445 79.44681567917382 79.16228610620719
169 79.32796715026645 79.39190841152889 79.27684632549466 79.46928050237196 79.14554067334083
170 79.33405827302202 79.36430992800575 79.26866369645074 79.45976393282837 79.12133898786846
171 79.32783783166008 79.36580903011799 79.2786440338422 79.45641809325585 79.02363319821828
172 79.3622296020124 79.39384262514565 79.27334575772869 79.46456745513377 79.15840222082599
173 79.3483586364388 79.38775611433539 79.29922557111462 79.48055285402127 79.14091683160774
174 79.33690165873051 79.39364931879184 79.27085712203424 79.45042373460981 79.14418271184425
175 79.31554280188256 79.38705381580272 79.26871639085705 79.45007957424028 78.96516927274415
176 79.3132932001024 79.38610731270337 79.25612577732673 79.46451164702376 79.02472219331914
177 79.36209838620351 79.38776171226465 79.27590944277746 79.43884541380454 79.12320952407383
178 79.30820669603683 79.37744232990758 79.25976092750342 79.45340070948261 79.07885420225932
179 79.36659750775962 79.40307081722237 79.30159068410991 79.49839629274051 79.11769148146219
180 79.33295993369198 79.39597439515032 79.29453669297322 79.4621513105672 79.09245541131453
181 79.35419167835133 79.41962085208635 79.29365582111755 79.47692440693612 79.1759692391908
182 79.32042102749206 79.38251041954847 79.27107590187296 79.47130372806474 79.0963670146466
183 79.3124563751249 79.38506792383033 79.26017172758361 79.50849656406102 79.13190020627314
184 79.32802434973152 79.41184868820659 79.27539107576443 79.48173691350031 79.10224007790109
185 79.35076813497663 79.40051052327186 79.26887908338756 79.45069856253336 79.08050099886013
186 79.31143664460842 79.38686405809128 79.24789590465826 79.4900878227196 79.03640535525969
187 79.3927849852381 79.43860223922539 79.3073123834017 79.49310993013165 79.23801886185133
188 79.34088702645283 79.39417314471876 79.30533555891196 79.46657492212965 79.06409159213551
189 79.34831960601457 79.41334081844164 79.29454029411211 79.47536640322383 79.04882761043295
190 79.32749734768714 79.39818343682634 79.27101143041932 79.46567050790101 79.15088386046014
191 79.33192318480002 79.40722997780557 79.29480912534669 79.47907701926941 79.10451272716034
192 79.34844851687613 79.39085311453398 79.2562479249782 79.48584603116821 79.11300308065205
193 79.37180764148542 79.4147096635627 79.308493899483 79.46435528802135 79.13023812352739
194 79.35027994686735 79.39738885857548 79.30094985031991 79.45496848334143 79.05261688396628
195 79.33341478055132 79.3996188959725 79.28293576508622 79.48463403440653 79.1520527942883
196 79.34310033515118 79.38684550750472 79.27451002739997 79.4509857162446 79.11616032145679
197 79.35760125676254 79.39451918960087 79.30656633818828 79.45738981789705 79.13983580816834
198 79.34465181091593 79.40623263657218 79.28381551034549 79.47954356502926 79.10983393918633
199 79.36873822017114 79.41424359362891 79.28537902105315 79.48374321461023 79.12548422791495
200 79.34565501168154 79.39126486249614 79.30734071139449 79.47144983743016 79.11300308065205
201 79.3266631012303 79.3935975708291 79.26127440282882 79.48182757077046 79.12594718241172
202 79.33472232214454 79.39695493203922 79.26207383501529 79.4534366507294 79.11180975551314
203 79.36362719668095 79.41920503162966 79.2836404584304 79.49103348060356 79.10028382363072
204 79.33977041798218 79.38311378571228 79.27085284038338 79.48931597145523 79.06411419181072
205 79.31470703717017 79.39269902505313 79.25530150451569 79.48398008469678 79.11417131321379
206 79.3637538444824 79.4153309870023 79.26099176924842 79.46244823847486 79.09124281047517
207 79.34857472566887 79.41910645082326 79.29565773765248 79.51957071837641 79.12417411746665
208 79.36459047358731 79.42604178630009 79.29401705006302 79.491806928684 79.05467496606332
209 79.33224437641945 79.40242471710872 79.28187813203121 79.49981775956336 79.07811671972968
210 79.32813277055295 79.3813993573214 79.25758531393902 79.51516827822847 79.06582751580582
211 79.34949398096845 79.40358917735094 79.278657744028 79.47708732307615 79.1257643481732
212 79.33902779178949 79.39889570622582 79.29139213386105 79.48136533757683 79.15576123203856
213 79.34268785592411 79.39043799545782 79.28433747412974 79.49750874003779 79.15622704757945
214 79.33565900077183 79.41089898572827 79.26652994017289 79.5130894385415 79.03068394835225
215 79.32077960441919 79.41287805360034 79.25689848452275 79.4828857837258 79.13766002590603
216 79.32997191829878 79.41137335278209 79.26505064249656 79.46730580369284 79.10845159450707
217 79.34398016614229 79.39806584627662 79.27959365328527 79.48984599459685 79.10052446519862
218 79.3585744570697 79.39236314342746 79.31137411424749 79.47655671455705 79.2051354454602
219 79.37558418019564 79.4234506479134 79.30910727571919 79.4741749507071 79.14562007271364
220 79.35883452511885 79.40982110828786 79.29861491989793 79.52654501321523 79.21859818624479
221 79.36148427936365 79.41705484816246 79.29021688747136 79.47890745229952 79.09946836321157
222 79.35558885239267 79.4140319667803 79.28442808577516 79.4962634651188 79.17078246998106
223 79.33119149474334 79.39774412644019 79.24960643343353 79.5046355126107 79.12778770815731
224 79.36139170861436 79.40077142471553 79.30628303854569 79.46740181270556 79.11708812477049
225 79.33222837538239 79.3844979370705 79.29711345381568 79.47770511765113 78.97443419329471
226 79.34622421414475 79.41449015445313 79.30209586978737 79.52574868258817 79.14628150229215
227 79.35927862358022 79.43070723201124 79.29839864560788 79.55613912660226 79.03592431866606
228 79.36180038625285 79.39322506056213 79.30324101472685 79.47123617965974 78.9978176394916
229 79.35570765062224 79.38962074786306 79.307806126108 79.4643819055051 79.13500642757344
230 79.34547697662875 79.40682949956768 79.27991011270731 79.49714485665794 79.17412815422658
231 79.33529595332652 79.39589299612362 79.27726714930955 79.49986848682613 79.08774975391633
232 79.35122479700001 79.39809750810647 79.27753937182314 79.51340009096917 79.21290399551748
233 79.34751991981929 79.40906154817118 79.29125427870193 79.48731010558116 79.09093986921707
234 79.35229937075914 79.41599889939924 79.29255721566773 79.4803982278814 79.06748412332169
235 79.35687546170334 79.41149454644773 79.29693590848257 79.47139045480003 79.2212919462345
236 79.35991123108974 79.40603620721309 79.29159906209506 79.54781045074614 79.03232289566652
237 79.3578681892584 79.42639180418657 79.27330677471336 79.48603816728802 79.14269677785755
238 79.38967145620688 79.43778983396284 79.27219838223535 79.48157531228739 79.19697782855671
239 79.37863142044645 79.43183514779183 79.29222311436062 79.50770925758157 79.05326175643891
240 79.36228450585924 79.42725919692496 79.28998103418886 79.52801036808219 78.99567334558947
241 79.36506410104106 79.40673385123945 79.31601437715234 79.51528368920584 79.17831306215678
242 79.32927131003507 79.38152216007808 79.30130983818489 79.52349771740353 79.09613174085301
243 79.36645902746226 79.41849413222576 79.29763154070127 79.52367666901985 79.13250131737357
244 79.34726771378467 79.39296310630823 79.30295982646544 79.52774795720177 79.1962226734946
245 79.36692326528367 79.41991973302282 79.31678528559127 79.48911222407442 79.16381858192759
246 79.3775204468478 79.42372130313747 79.27888622114983 79.51896210223654 79.1925370833332
247 79.36574315670225 79.42054192072865 79.28123976539716 79.52650624872936 79.16444258395727
248 79.3738384549114 79.42666756719748 79.29788442048385 79.51850559210274 79.21564335258549
249 79.33401881934908 79.4051126242358 79.26467692156636 79.50918890467062 79.14383708323754
250 79.36876182929524 79.43452855040758 79.32022300797114 79.52958906235028 79.15987949143792
251 79.38742000714191 79.44414652898107 79.32132411273639 79.51548159631083 79.1257643481732
252 79.35688108601502 79.43284870669507 79.29565884266398 79.55818464630622 79.1274710384297
253 79.35567859621517 79.40989534563921 79.30763558676975 79.51033096315145 79.08069665363091
254 79.3788924970097 79.43519838571379 79.31337097347844 79.53647757133604 79.18019373408524
255 79.38309139001001 79.41430348033458 79.33747180136851 79.54091912643268 79.18354567197224
256 79.36925280924284 79.43036726632067 79.28679343247234 79.53122087601818 79.13339388510892
257 79.35972949676847 79.40383623958992 79.2981016126203 79.52327761935581 79.19663833594151
258 79.37750930848621 79.4326830364754 79.28801397963417 79.51175178348564 79.07324135033546
259 79.36049489966248 79.40779366046394 79.28220830521312 79.49401881408659 79.09704048476331
260 79.37793543174104 79.42533685030368 79.2988301458632 79.53329278057913 79.20467928391328
261 79.36593534777026 79.42622650752915 79.32141990256788 79.50423658458057 79.11498131874467
262 79.35326043020028 79.40545531094608 79.26325474837314 79.52202600678646 79.19686088055899
263 79.38845833579475 79.42752592904829 79.29290488649666 79.54246804403424 79.14023450409253
264 79.35254908103056 79.43625033506437 79.28628962240911 79.55550371997661 79.11153343432977
265 79.37023212632116 79.42667084772631 79.29938899417843 79.599135685466 79.1833333154547
266 79.3830095813866 79.43701105204525 79.31497453129272 79.59573608259684 79.23604280353378
267 79.3504446460949 79.4225191107468 79.28906210023663 79.50600509785068 79.13619962845006
268 79.39297916700791 79.45287728848898 79.3310613065506 79.59719675271822 79.12473613257183
269 79.37773570460855 79.43620373804268 79.30953309003431 79.54634372282511 79.19366006823395
270 79.38990693576037 79.43999216229248 79.33563916339574 79.58248561083647 79.04186055033908
271 79.36805465036275 79.43608381192601 79.3217322579464 79.55762636782168 79.11676992129998
272 79.33952288608191 79.41870135431583 79.29419590431363 79.54298533394628 79.15794911229627
273 79.37670565633988 79.43876899563898 79.30166211537598 79.5414214975818 79.13184433142382
274 79.33799826019151 79.42641079643649 79.28164318142032 79.55352517243963 79.11763640751292
275 79.3877890864276 79.43119862149734 79.31212481185007 79.49868974153283 79.17803664878605
276 79.40604106291008 79.44864478806613 79.32056408434696 79.54442295557857 79.11736998400552
277 79.36625836045707 79.44899268992339 79.3080197158639 79.53989606839984 79.1731806068878
278 79.34047668249977 79.43000181009064 79.28832892322826 79.50787798573195 79.16885215821323
279 79.41154437204243 79.44337932939044 79.34794638329994 79.51316970576823 79.18792808410461
280 79.37225832831604 79.42252738001699 79.31980415512402 79.55382982815267 79.15971730744049
281 79.41844023400456 79.46443054975185 79.34268198078948 79.54459310953652 79.19236573952185
282 79.36792502928208 79.43073333081796 79.30178251824758 79.50692446500528 79.06865781341243
283 79.3738945176183 79.46072165885408 79.31235356887365 79.5784299999393 79.15315824317682
284 79.35095834533108 79.42054166451919 79.29764388699023 79.52129595404098 79.09422415991982
285 79.39763855025998 79.45061058054233 79.29929551215527 79.52896605935878 79.11894407686336
286 79.38241259343908 79.4512709173859 79.32424704986173 79.53206295297701 79.18993617372243
287 79.3598735733614 79.45625715034862 79.30233089782413 79.57935191336063 79.18156143218499
288 79.40616063340062 79.44023073229921 79.3572967189501 79.54085280977009 79.18557461195954
289 79.36307692173897 79.42197530492878 79.32364083093313 79.51600293154269 79.17922892905031
290 79.38964771716772 79.45883250797547 79.32878288920904 79.56270245391894 79.15776781499898
291 79.40206830112425 79.43385271358403 79.31308541423138 79.54116734225761 79.16600079330453
292 79.42063797059228 79.45536743712702 79.31483714910343 79.50867168018591 79.18666279328849
293 79.38249827679594 79.44900437432847 79.30437531345774 79.51741232849858 79.18970259101145
294 79.38853514569517 79.46423791559005 79.33875654860418 79.53962739394238 78.90891856833623
295 79.36514296558911 79.42165556778765 79.3257133289327 79.51781812365162 79.12556493028904
296 79.41411804521341 79.47343005788126 79.32825837504608 79.60169722349302 78.99540204102979
297 79.35947437646308 79.44215123020867 79.30033406926744 79.51166956748456 79.18002691916574
298 79.36535146758604 79.43632489860632 79.31424353792167 79.61198515496777 79.20169505455719
299 79.39115092232998 79.4563745843856 79.33708493394522 79.57238045725666 79.12534807295202

==> data/acsincome_dropout/training_curve_agg_dropout20.dat <==
x y1 y2 y3 y4 y5
1 74.25955788467567 74.40737609611877 74.13052846879764 74.6353616577045 73.75179586561875
2 75.12993004514519 75.18890898251044 75.0460386378076 75.54403171099511 74.79893575067419
3 75.67442071324385 75.73882543611859 75.55714285062894 75.87187294877582 75.14852496408776
4 75.97847805870636 76.06201469100625 75.85606670026033 76.23721444652821 75.60471977973083
5 76.26587819355896 76.33879702054126 76.1711273163224 76.49466419620042 76.00377229436712
6 76.43832775777707 76.50939802839466 76.35298449172873 76.6566276987448 76.1887750097739
7 76.69947416837769 76.75761007423674 76.60769948175108 76.93966316885732 76.40522477399254
8 76.83685455037721 76.95706674650555 76.78059866711624 77.11555054091724 76.65140686879377
9 77.01067320858289 77.08308078952415 76.9354677270737 77.21035805370519 76.78438169533202
10 77.17675404524051 77.23727712707161 77.08498821179144 77.31063634402598 77.01021286528855
11 77.23480961474576 77.34439747745157 77.20230764537003 77.524029915102 77.14802823725
12 77.38210346253825 77.44413943997039 77.33982476996991 77.64563026633513 77.23413727414928
13 77.44020260144947 77.53018590355529 77.40509157886042 77.68956343696483 77.35802761162687
14 77.52999796215008 77.58562236125631 77.46878184716421 77.74206754367331 77.31589465422255
15 77.63731158461749 77.72667774067199 77.5620972029889 77.83007410402595 77.48698395058354
16 77.76135923809346 77.82271341339109 77.70344943660007 77.9425684719002 77.50962821533027
17 77.81450538213616 77.91010810654552 77.75874142725158 78.04385894444808 77.49251033415496
18 77.91264784344708 78.02978048806398 77.81876700974075 78.13165090166247 77.59545220655961
19 77.9682503797949 78.04600993629288 77.87280841986136 78.2328674153605 77.71053365979466
20 78.09750654084854 78.16144875921029 78.00017931965785 78.24380253799507 77.79346402942433
21 78.18713879679827 78.23088458458355 78.06365673500693 78.32985100235172 77.85332138128128
22 78.25394182347665 78.30422169899664 78.17741820044583 78.41704298023353 77.8346408706038
23 78.30144319114095 78.34274086033624 78.25170659577567 78.42636906312642 78.01164718233838
24 78.35159518282873 78.40578162116795 78.30895481454044 78.47949448290115 78.19909873204648
25 78.34664888556617 78.4130517961381 78.29865751475964 78.52654707821137 78.10349407954659
26 78.42037739117421 78.47188378964867 78.36444090588193 78.55876749488343 78.19449553775112
27 78.45440027950693 78.50542829069622 78.4189114287834 78.57948806614739 78.28804489481321
28 78.50497473162747 78.56476104783792 78.43994354841489 78.6478315280381 78.16649561742335
29 78.5333821924334 78.59679951331249 78.50038012243773 78.67525344354928 78.23650819722361
30 78.54868812634484 78.60470752068557 78.5016900523396 78.72655365479163 78.35041296236356
31 78.60117324988313 78.67345551229916 78.52611544401334 78.80031650674348 78.36994299729108
32 78.6153223086286 78.67024131639307 78.5480862765161 78.76893575989254 78.41769140181619
33 78.63647283074681 78.69223699885997 78.57133455993592 78.80881103295728 78.28778151187055
34 78.66701221270282 78.72266855694461 78.6163959749644 78.8483417008107 78.4457205261723
35 78.63575751136258 78.72157027928586 78.59109683059245 78.83360727324147 78.40650470776605
36 78.68304352794331 78.7501383915303 78.61942273157644 78.87234657744462 78.49547262994278
37 78.7051899615469 78.81478084052867 78.6351998715566 78.89161703351047 78.49081704813996
38 78.71570465739624 78.78167955437712 78.62851779239759 78.8802294003322 78.49389847607033
39 78.74050864878208 78.82637212262402 78.692044028516 78.9047023803972 78.47463802102297
40 78.72419922711705 78.80938824966307 78.6423466187545 78.90612854024033 78.54408657109332
41 78.77647162989592 78.84079233237819 78.70211298541156 78.92702481346218 78.57988515593938
42 78.79881358584808 78.83540281357728 78.72632745858627 78.92622954003127 78.62313518873097
43 78.79393232369333 78.85879440779674 78.70698769325347 78.93354725619929 78.4566952500403
44 78.80991768355867 78.85673495523815 78.70864106020936 78.92452744169142 78.55082019296624
45 78.84751060680512 78.8788688816783 78.79086549542751 78.95530917765723 78.5599350357024
46 78.84078382404903 78.88431366614 78.78708081098867 78.97147739859814 78.6283726823385
47 78.83485968824732 78.88339176784623 78.76169368217981 78.96984819987358 78.66814494140539
48 78.8454938920004 78.90783266965627 78.78120162801312 78.95547148067703 78.5945933708516
49 78.86600271787931 78.90340289146094 78.8244990087427 78.9981890931715 78.66047426298837
50 78.8735402991885 78.90604051201056 78.8039671107899 78.9989366072112 78.52974301836689
51 78.89213090402343 78.92109009718243 78.81026709402147 78.99044788896737 78.51813262293686
52 78.89473237265264 78.92299113826863 78.84556331141323 79.01024606114424 78.7027138676329
53 78.8979066878907 78.93139758032127 78.85090095890075 79.01759203821636 78.74804832701304
54 78.87961094523254 78.92542748247321 78.81636343738256 79.02364552129309 78.5274029907196
55 78.8883278884013 78.94011641082267 78.85204658270005 79.02308153785623 78.65283698408471
56 78.90955696858963 78.94037355715447 78.8659188561715 79.08892844384165 78.60689161146178
57 78.91793340282132 78.95843248140386 78.83598809295633 79.13492005825967 78.6369813494358
58 78.93561685481362 78.97091641913391 78.83604762557538 79.08941788037033 78.74617357294323
59 78.91003084216692 78.96239426897344 78.85638502594654 79.18508959756463 78.73808939231975
60 78.9386077876062 78.97148405161703 78.90587315962897 79.03095956989445 78.7098505587105
61 78.93949476251424 78.97324456944978 78.8998051343203 79.0648322564048 78.65414991659475
62 78.95462466957616 78.98824044733347 78.9047897535643 79.09580079268363 78.76353392741873
63 78.92508917295791 78.98020294792816 78.87751808195492 79.06571443392232 78.7632815011578
64 78.93905499236214 78.98731529723061 78.8959254098267 79.16952607922896 78.80435075666634
65 78.96948427824967 79.00078069769351 78.91602476443933 79.1345791202188 78.70430683503635
66 78.96746984929351 79.02602266260729 78.92500756816858 79.14808931054563 78.77807757180626
67 78.97696941815198 79.04760122520521 78.93459780308584 79.16371792167325 78.67187639480505
68 78.96798327599504 79.03164066993762 78.90697036504761 79.10976438583677 78.76863687084608
69 78.9687351434246 79.04008879679844 78.92835530386456 79.13288846077417 78.82024975510595
70 78.98336373241334 79.05777185966006 78.93973219736286 79.1314002845753 78.7410389348775
71 79.00793305869149 79.08156501024186 78.95462141485879 79.13460799999037 78.81808891404496
72 78.9903255757236 79.0386383921443 78.89673057194588 79.12980778611069 78.73414641658121
73 78.98410954255331 79.07086793301885 78.90554046288896 79.1394586207111 78.67793583862348
74 78.98632029949552 79.0506176562523 78.93467640814512 79.11887469501993 78.83807783762835
75 79.00175440006242 79.05434211771362 78.93368146365302 79.1415283721449 78.77383513418079
76 79.01665805357753 79.07284588908014 78.96912984110706 79.12394506109221 78.7813776852368
77 79.01327851389118 79.07374683883657 78.95011419142409 79.14688265797977 78.8177419552325
78 79.03719293626665 79.08360754087833 78.97267194588304 79.12336890038647 78.83757772553383
79 79.01256521681836 79.08512847948944 78.94085001748219 79.15658576117902 78.80903854726859
80 79.04183513789451 79.0783650723759 78.94630030438714 79.13032783117353 78.80556734546136
81 79.04088754632068 79.08055585173713 78.95938658111251 79.16930146192213 78.84668095938613
82 79.05492661520412 79.10735805120113 78.96782168292066 79.15984967583955 78.74240207069055
83 79.06160709179508 79.09899547902938 78.98441175570936 79.1658820501389 78.87471750350576
84 79.09332163178667 79.11576864077897 79.03451251037798 79.18013525022045 78.89249277718898
85 79.06326960420199 79.12398163838282 78.98637281359142 79.17820059809115 78.80586382576922
86 79.05082052496016 79.11141100503389 78.99847290141493 79.17123935666982 78.91328942033226
87 79.06775298129227 79.12681612733543 79.02263464358848 79.16809910701149 78.77086145215114
88 79.05843939508553 79.10530508557477 79.0111054003311 79.18364345611282 78.94867556334202
89 79.07578855754065 79.14144133688296 79.02939257375506 79.21618214143453 78.94204255485555
90 79.10515669889855 79.14056537191641 79.05160083336028 79.17397649995239 78.7988759049201
91 79.0945380277565 79.12937765894982 79.04510578851213 79.19298229082119 78.8926241901114
92 79.09424097636449 79.12611513684736 79.0367617611232 79.2154285770973 78.80901686350711
93 79.10031382656399 79.14490204883133 79.06226065436566 79.21548334432657 78.92562773984027
94 79.10458145593378 79.13480588069172 79.05857770889287 79.22527678823971 78.98188224108597
95 79.10488861714448 79.14130657530782 79.06720488253286 79.21053200507484 78.89591719193521
96 79.09879174753482 79.14743453591177 79.05295593588063 79.23136596990302 78.95548451051069
97 79.1134581412333 79.14877944760097 79.0684734262039 79.20311277388976 78.89179587712836
98 79.14336242269447 79.17563311424175 79.10555086068156 79.25349766882783 78.96311758391433
99 79.13664578649619 79.17278361010297 79.07222915710666 79.26624000640766 78.91902372730083
100 79.13224135010482 79.17814596363903 79.06384944559667 79.22274545385815 78.80819758257928
101 79.13012942999822 79.169160390462 79.06280442927182 79.24444985108225 78.9767271565249
102 79.1227324154174 79.15910294671609 79.06985041285384 79.23783457244433 78.95683727408114
103 79.12484327328504 79.19531129904176 79.07953101624608 79.24471181185626 78.83704958481195
104 79.14408693134598 79.18016873653147 79.09426162554216 79.26546285441867 78.96524088761205
105 79.13584438086981 79.1900502728381 79.11007259342428 79.29889344351535 78.964106117336
106 79.14267679586926 79.16931979207199 79.09198776537431 79.27539202395798 78.91247809063708
107 79.16472617957 79.21376611995359 79.10195846756307 79.26184685118623 78.9565527117308
108 79.1421707151394 79.1952394994932 79.08677070480003 79.26841083976211 78.95078076267262
109 79.11167003158414 79.17816668736022 79.07544620000522 79.29402648878452 78.78791008332419
110 79.14426624124185 79.20846531470711 79.06709743968925 79.2841260445085 78.9263519002573
111 79.13310668134648 79.1927867540976 79.07237705656799 79.31220473063622 78.83673737084396
112 79.13599109923572 79.19019355738317 79.08757995768684 79.29317423704244 78.93683300511212
113 79.15471961029704 79.20050032941162 79.09961574735584 79.31085144825603 78.95369030864157
114 79.18468571969693 79.22921433419162 79.11729609382377 79.29963648585633 78.97234333147726
115 79.18779219013385 79.22713287035792 79.1190004902572 79.32627191148566 78.89303764236928
116 79.15211867488233 79.21124923237667 79.08835461924978 79.3438833161949 78.88976093550646
117 79.1841237873069 79.23583563333018 79.1015099285863 79.30408362319446 78.96461630231136
118 79.15707259519246 79.20406140063592 79.08045136608193 79.30414725539198 78.87367297559523
119 79.1568365746131 79.21399240142031 79.08293830006781 79.30248583065395 78.9414178292803
120 79.14353153641939 79.2043994893777 79.08923387418852 79.37009799548763 78.94445015246814
121 79.16537691353541 79.2357016515082 79.12175552888628 79.30792886222375 78.91377977872389
122 79.14413913944406 79.20070623326824 79.09328661217836 79.32532760871894 78.78762953970977
123 79.15788942204264 79.23661115798939 79.10670360792699 79.32328208344805 78.95217112754517
124 79.14631257027469 79.19453618759712 79.0959713367188 79.35080631960861 78.98426915022272
125 79.14844480057397 79.21009200357445 79.08610504365632 79.28699801087235 78.9362450166447
126 79.18816008509279 79.253361751037 79.12610580896464 79.30544437873141 78.92111849549099
127 79.17230094677436 79.23249266268378 79.11289064857894 79.31592177275272 78.97357003816987
128 79.18978867337887 79.23320141850837 79.08357300569116 79.34334897702193 78.80841642901525
129 79.18661709647452 79.24712648382045 79.13087196933932 79.32723776132214 78.98934297864946
130 79.18179719021138 79.25041332807459 79.10767877419912 79.34167939899837 78.9538152640804
131 79.2059382445062 79.26198347616581 79.16353544235562 79.32082200598913 78.99754085981219
132 79.18378919059532 79.25628744293053 79.10740636110543 79.32296909691192 78.97973703737577
133 79.15635655721141 79.22647144134281 79.06372415949107 79.32475345596121 78.93467149804572
134 79.19258809000615 79.2581149448012 79.10412875936612 79.32270387979268 78.92686955480804
135 79.17398837603636 79.22561951042347 79.08604567762929 79.31331203742526 78.95193045442291
136 79.1836308974324 79.2275882012256 79.10845925103533 79.31481530254918 78.98403766303905
137 79.22062921498659 79.26638174355318 79.13590256419661 79.3652152934239 78.95774922683655
138 79.18202743025981 79.24823377881519 79.13551851133624 79.35273119383888 78.91567602325149
139 79.22635276137454 79.26210007862079 79.13637802221564 79.35500560069767 78.92658816384017
140 79.15842073383013 79.26959962085047 79.10894552578114 79.35303630426903 78.90182518171227
141 79.1757354606836 79.24952135589523 79.12197008590559 79.35505701722253 78.988356515743
142 79.1806671134443 79.26598220468922 79.12319246013078 79.32952463550848 78.91072133388785
143 79.19355254435123 79.25360862044965 79.16411151705455 79.32801121102727 79.0863118196623
144 79.22194651216503 79.27125787144927 79.18780486884947 79.33765753193485 79.0212201951149
145 79.21372012230286 79.28896152291576 79.1364114517967 79.35163967969501 79.0193143297038
146 79.20317962262297 79.26601867574337 79.1230576513035 79.35010653899151 78.94553466729981
147 79.20056180223438 79.2701816421179 79.13236335347348 79.33622946162929 79.03633846319894
148 79.16850936930082 79.25565064184157 79.10360653289023 79.344373666789 78.9257756313107
149 79.16779341010971 79.24678554888283 79.11501067560498 79.35467724242558 78.90917508341934
150 79.21246076876841 79.27623042193514 79.09207907804992 79.35891834183356 78.95868421497258
151 79.21525548881294 79.25224744013832 79.16292489285104 79.34879198115834 78.94287370893463
152 79.18762101616429 79.25210449751592 79.13949734955467 79.35117140343057 79.03793438915379
153 79.21727437801458 79.27439776623831 79.15175591373892 79.36395830842335 78.98984289971193
154 79.19396230216043 79.24687979651809 79.11017743931187 79.34998262204647 78.9269454875428
155 79.21440973797746 79.26104119417455 79.16274468470347 79.35659743620802 78.94601586204574
156 79.18221431181425 79.24813847114649 79.12245745573844 79.36912387463371 78.98144496765747
157 79.21342651895951 79.30116243958237 79.14654287220924 79.38270019141885 78.9049366959815
158 79.24136999878606 79.29670733456696 79.16777200484935 79.37236850424118 78.96481177582245
159 79.22247743248556 79.28360555971766 79.17001170222355 79.35552047289924 78.96528087962223
160 79.20619426457652 79.25851389016805 79.15931505483411 79.3652152934239 78.98312168479586
161 79.21040380046558 79.2589867547255 79.15895049586337 79.39219489861745 78.96730174587879
162 79.21014827669934 79.2870166406903 79.15744676854318 79.37170671733622 78.97824163540439
163 79.21917496656766 79.28227785964711 79.15881856060972 79.37793415365309 79.06060265239738
164 79.22016201867919 79.25993276096862 79.15934655638465 79.39442759243359 78.96381691696925
165 79.2598861115383 79.30245805949303 79.17699649237673 79.37329033264918 78.91092074730521
166 79.24645524719168 79.29822897250696 79.17697246676975 79.35499406287181 79.00954164485525
167 79.22807147922299 79.27926242866647 79.1693191598687 79.35826838996711 78.97514919592051
168 79.2287427148045 79.27977508726063 79.17113954986353 79.35758105680458 79.07408852331896
169 79.21647351847625 79.28331930633672 79.17355999661797 79.41225416777394 78.98138500790837
170 79.22347135399207 79.27609092143506 79.159828751988 79.36342071329439 79.05470649231259
171 79.21563896573929 79.30597748943251 79.1717242482476 79.37471107445693 78.87531825637572
172 79.23025750333791 79.2953127536559 79.16560866562448 79.40997354968452 79.07019812289053
173 79.25011741032338 79.29123050698493 79.19092315012281 79.38888429164082 79.00675048774193
174 79.2362719615723 79.29497601221155 79.16759277224871 79.41768484042096 79.09570668001817
175 79.21014074832658 79.29194555374963 79.14350800906956 79.39612944498917 78.8894776344125
176 79.20922313529638 79.28403037065482 79.14618489365898 79.37433221910057 78.90705013851353
177 79.23139629919673 79.32659916391373 79.17964901232324 79.38708017121517 79.01838632135143
178 79.21627455405475 79.28190758929784 79.15362488820291 79.3553096595483 79.0144288880033
179 79.27463706282953 79.32507659488319 79.18573377080774 79.4323707365406 79.03549270848309
180 79.23989989232639 79.3084261336137 79.17394172121838 79.37752664151705 79.05044649727466
181 79.26770527664017 79.32259597897378 79.1714771896302 79.39353435575912 79.01715384259171
182 79.23307218236076 79.28797479954844 79.17238524126391 79.36755554117691 79.1177472847655
183 79.21829107420706 79.30026991611913 79.16101301255526 79.42706448607024 79.00011112973272
184 79.22480491404545 79.30769986072409 79.1685095961143 79.3919778107434 79.0347410323957
185 79.24415424010756 79.30333849989577 79.16200387984546 79.37458724210265 78.99964424735478
186 79.2071296931711 79.2845733916496 79.10964619670933 79.43311190127974 78.99336944108897
187 79.30195564927502 79.35431599047769 79.2208074117243 79.41630909346861 79.10495178617569
188 79.25541000808164 79.31681462189788 79.19051833678377 79.42429156719982 78.91047982263976
189 79.25374404910275 79.32596944485839 79.20059654771416 79.3956755752818 79.01547750285238
190 79.22895208480043 79.31284634476401 79.16318508090671 79.40168672139177 79.05296701422591
191 79.2419005732043 79.31397621551581 79.16586632944639 79.38792758784115 79.04829443115591
192 79.24992072635976 79.32225232430874 79.17370373073462 79.4301392496808 78.9076902614782
193 79.27905841269589 79.32672077837748 79.21989047865267 79.39723843146383 79.01304688415532
194 79.25456421818762 79.31786507423456 79.18302479362127 79.45504270916457 78.88307053533441
195 79.25854671158638 79.3205197714657 79.19868930441228 79.44064134871893 79.02812334568428
196 79.22330319363348 79.30112294294138 79.18931331560988 79.3789241347663 79.05598270274218
197 79.26924618545928 79.32318252872098 79.20335135337999 79.41211798899288 78.94583379705664
198 79.27966636445444 79.3239895373888 79.21652607762148 79.380722091599 79.0052896205143
199 79.28054683387586 79.33505872084301 79.18607418395575 79.38597003457248 79.0466336465965
200 79.26791378855403 79.31908716232248 79.19614856243307 79.39253529436408 79.0040128441037
201 79.25947710303984 79.3154120434209 79.1948178665888 79.42408914089407 78.97712247695597
202 79.25844652426562 79.31684044071251 79.18969879386893 79.4095312335038 78.95067518481748
203 79.28216969682236 79.35209132584562 79.22588330240215 79.42423796320621 79.07003484751365
204 79.2714268119231 79.31852890410502 79.1747587585134 79.38439074139956 78.96902880356905
205 79.2454568400278 79.30611244873081 79.15557217687655 79.4008331413425 78.99661883891554
206 79.26529984980334 79.3339550498912 79.18018859072141 79.46449566902935 79.00046608859658
207 79.26032013805016 79.31386219374227 79.19175894265317 79.42033644145053 79.05225064811813
208 79.2866006831037 79.35081456569027 79.20277526831617 79.41738695650244 79.06498531948009
209 79.26577331138675 79.32937095482512 79.20503946023827 79.40404217099629 78.97297769203114
210 79.24359782954117 79.30129581672203 79.18931759875609 79.41867286996704 78.96078471403601
211 79.27337745388962 79.34887487606505 79.20594191104045 79.425036313581 78.99941996746367
212 79.26781049028517 79.31284523075223 79.20043684781656 79.42835386554205 79.03428429987842
213 79.27402568982924 79.32861223911104 79.18887881361519 79.44719363906465 79.04529016040792
214 79.27168313145839 79.33232032463259 79.1905211409796 79.44009071137619 78.93412511666611
215 79.26970579742162 79.33885330066167 79.15939557729838 79.39862603015999 78.97911638383862
216 79.24158940427893 79.34265710220745 79.18474385828392 79.4098866420071 79.05764069198673
217 79.28966579457882 79.34143244517462 79.19518768737768 79.45424076973389 78.97802040978712
218 79.27204266342383 79.32981590399437 79.22564652051008 79.42074376687074 79.0973559099315
219 79.28471707490553 79.34475876236277 79.22290525579643 79.42109814566406 79.05076893205566
220 79.26111141537862 79.34201165470998 79.206313881054 79.44875264487008 79.14287559962101
221 79.29418945999929 79.33652090817915 79.19816356910592 79.42850701788251 79.08852384988114
222 79.26518543892257 79.3443758180538 79.17641528363316 79.44239902972497 78.98726907804968
223 79.24094937121176 79.31429824892126 79.16032619895708 79.46256792783124 78.95468716666227
224 79.27849593137739 79.32690052776044 79.21219700318859 79.40233784395394 79.09677566106993
225 79.24853135722371 79.3025358323349 79.19021648742073 79.42547968702398 78.8361377232351
226 79.24672552573409 79.34107676696425 79.19528842500026 79.44391294442342 79.05715088614677
227 79.29005894715401 79.36199804951586 79.21050626002494 79.47155292028808 78.99131164818614
228 79.27711727153172 79.31763333914873 79.2103521283557 79.38533213148459 78.82011955201436
229 79.25599451156263 79.3026980477332 79.22201098902855 79.41887643255694 78.91894406716435
230 79.26711514026877 79.32412128126144 79.20638824357195 79.45613036058997 79.08558282671535
231 79.24757530225881 79.32299674842871 79.17906128150018 79.44179362215239 78.90104963983696
232 79.27222128423541 79.33552703517742 79.19162287891841 79.39603313842566 79.05705327230928
233 79.25005036555646 79.33082127724538 79.18054413937166 79.41541808367722 79.03549270848309
234 79.25714330330622 79.3260960758659 79.1695753703679 79.4175314217467 78.95993907447172
235 79.2549058885123 79.3251088631227 79.18070137452992 79.46466683042436 79.05430217493365
236 79.2607360176189 79.3383657833235 79.19393991587796 79.43173754913225 79.04152821230609
237 79.26496999144808 79.35362822981665 79.15324577928995 79.42495397861342 79.03560908934624
238 79.26388167225646 79.34603221544563 79.15972439991143 79.44024836117258 79.09706512161134
239 79.29480306454643 79.35127337888618 79.21581753752777 79.42890129949451 78.9963538599408
240 79.26075430131672 79.34197780687019 79.19196700538784 79.47070107226905 79.0067877435374
241 79.23755573122051 79.32562134418671 79.20002370679406 79.44757198291599 79.08459604999571
242 79.25656361141708 79.30774090950112 79.16032829209846 79.45892805620855 78.995516372436
243 79.25398776088886 79.30497841978372 79.18086278712397 79.49032188055159 79.00972847750619
244 79.25227444359153 79.30564394177742 79.20496735071706 79.48834348596529 79.09472097803113
245 79.2509015687351 79.34719960576653 79.17541228055183 79.44864671720869 79.03787589562702
246 79.26206978686454 79.3391767493671 79.18860429693268 79.47437370534296 79.04447548650391
247 79.27478669684517 79.35778612932299 79.19384761794575 79.46462192643105 79.09832179390368
248 79.26434290965705 79.35823843833906 79.20315036276821 79.4464222739624 79.0532692540148
249 79.21589961000379 79.28097587725358 79.13404500760478 79.48346135642784 79.01035188572452
250 79.25830266311948 79.3482730486302 79.20243902619467 79.42907301980529 79.04451764172326
251 79.27391932152716 79.36650728764735 79.19953418738176 79.48761809362486 79.01364899921575
252 79.25209382087667 79.36062531015577 79.17981834417789 79.45456641559015 79.03758703083963
253 79.25638330926411 79.3223474656005 79.19402656119408 79.41984268718352 79.0143075295223
254 79.27586612840304 79.35558690407356 79.2079599538977 79.50001861217373 79.0551380591987
255 79.27066738515322 79.35005956712988 79.21696092089132 79.45186459932951 79.10996539720583
256 79.26217581338105 79.3536575543548 79.17809397460465 79.46154858121001 79.05858105795622
257 79.24494345575698 79.30706398931021 79.15589958945478 79.4574038993852 79.06055261696912
258 79.28579681924847 79.36579666461978 79.20092754841146 79.44379416570972 79.01875286643364
259 79.25356954495128 79.32962925087935 79.17244972484359 79.48033144076814 79.03510264909951
260 79.29168420332476 79.35427038459537 79.20369732603977 79.4575447455822 79.0909235869741
261 79.26686489239125 79.35103572434426 79.21765704029842 79.44880084814247 79.04391412984873
262 79.25449843549896 79.32986010116349 79.16379731308702 79.44662390051242 79.01867512727904
263 79.30789636554064 79.35233613909737 79.1746221915896 79.46264224409174 79.03735822723908
264 79.28700481158059 79.37071958627193 79.2022803842456 79.48751559547595 79.01464608216395
265 79.26442985832551 79.3377758537888 79.18492722150171 79.43243726490891 79.10928464058227
266 79.27790060042157 79.35986753365843 79.20136181749034 79.44874291695942 79.08285263680948
267 79.24949377866969 79.33104468015985 79.19763617609642 79.45231006760814 79.06850402784464
268 79.28394290320892 79.3923601242411 79.21285794632294 79.46657898351464 79.01762522072018
269 79.3005055080289 79.34791254894083 79.20707408269058 79.48854867985641 79.1021626984597
270 79.29501136906718 79.35961311497762 79.21337483644885 79.44054531600648 79.01883903594907
271 79.28536151851463 79.3393061265908 79.20777040023906 79.50820378079857 79.01809477969024
272 79.2580214750764 79.33676128725716 79.19199311351566 79.42793017765041 79.06829151032856
273 79.29372092591782 79.3544802910061 79.22300950150215 79.46417575723062 79.06741772546721
274 79.25316755960273 79.33740457247131 79.18279421808964 79.46327594042975 79.01269900823627
275 79.3009783058792 79.35435553644737 79.22916387758205 79.45455269427781 79.07126119186991
276 79.31392501155315 79.3816475730969 79.22303039260598 79.48729177900236 79.04680176201153
277 79.27067198822982 79.35804566335446 79.21222963838628 79.47132916058726 79.09699842578408
278 79.26884353400398 79.35582873807395 79.19528008600832 79.43248491878101 79.07720770976424
279 79.30758335518902 79.37306552526655 79.23745525793095 79.45083934720675 79.07380776174297
280 79.2979865349129 79.35617581625326 79.2530190450228 79.44925507769689 79.07350352558471
281 79.3343726616151 79.37098155775783 79.27825990045892 79.47197571188764 79.13936510579873
282 79.27677270084926 79.35150582914481 79.21069441554964 79.4506239790251 79.03640535525969
283 79.30651237394508 79.37684590314083 79.22536970850038 79.45162479091783 79.08433882747308
284 79.2798216653477 79.33410583457979 79.19509751311017 79.4556455683946 79.05240145461927
285 79.30172402962354 79.36689629083088 79.25300163688527 79.48113117015382 79.04832480292012
286 79.31513932131183 79.38045318027821 79.27706000039957 79.45031035988312 79.07977768536026
287 79.29568155232616 79.35587715366323 79.25243352779498 79.44990050588756 79.13566510142157
288 79.3264195389097 79.37275329003089 79.2644094133848 79.45327830129109 79.14272225609993
289 79.30635405915189 79.35496714772222 79.25637766164604 79.44872767095615 79.11553831110399
290 79.31589636235482 79.39352175740457 79.26822938808178 79.46758016548645 79.09478963610972
291 79.31084274707968 79.36282251183303 79.25675482671002 79.4687552681793 79.09272876390294
292 79.33129554108962 79.4013699550061 79.27018929309351 79.48551923584468 79.06668076930256
293 79.32112711532739 79.36111014443118 79.24155163896512 79.49063477734543 79.12206720507355
294 79.32315979830724 79.38029307971956 79.24419167276186 79.4601478338726 78.92804638697179
295 79.32371834231223 79.36857815912276 79.23666258274227 79.47377116373696 79.04384009540371
296 79.34873084744535 79.40555043474683 79.26436610727858 79.51229936687373 78.99469485336228
297 79.31269254769191 79.38263375487332 79.24839659728411 79.47475485973519 79.1423355614388
298 79.3236627203747 79.36203756051162 79.25342390011298 79.4682207708723 79.13594087822354
299 79.34006156696636 79.38848483746328 79.2752299430721 79.44975424363491 79.05329594524

==> data/acsincome_lr_0001/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 24.437902026589704 24.53062722237562 24.327283015645737 24.78587901957297 24.21594624558606
2 17.783952380069955 17.940700972701208 17.373508288398394 18.323159646798075 16.86474917926884
3 14.909848225695118 15.08681874453952 14.822955138333665 15.674975878292658 14.45208279638959
4 14.459285391250742 14.663264687812095 14.319753308686815 14.961605282816832 13.823883344954538
5 14.18447576542578 14.31529095781126 14.113125369441116 14.710131443641952 13.784719262532713
6 14.288053633717672 14.443646045843451 14.179337975792098 14.702742795971558 13.949301999574043
7 14.327243477417202 14.358233963264274 14.260639137394758 14.630742258432077 13.851497023287079
8 14.382093625985085 14.517386661416698 14.298605903139693 14.661860677000007 14.141441359323537
9 14.483589005463628 14.57296570693159 14.374996627618907 14.778358241228995 14.080344265557695
10 14.402751907180978 14.487463699319475 14.326702156237705 14.765854441078002 13.8701701284141
11 14.462806882313302 14.55050164544231 14.393478788008075 14.73952222833264 13.969762019652826
12 14.500953029563442 14.522324569852124 14.455781623783572 14.657058694727231 14.277372852546938
13 14.521984499641444 14.622826145165535 14.420814461353645 14.759214579165628 14.140264728697705
14 14.397458838053907 14.53691996857562 14.278344292486722 14.921318441428616 14.002723306037012
15 14.279933733709601 14.364097818983932 14.203730580949056 14.702364490546636 13.981246430242008
16 14.385615056636137 14.465141747941882 14.260194390421143 14.734042404161801 14.09564745381629
17 14.316360885459913 14.373633939035933 14.283761891665575 14.63521405050004 14.092045678024382
18 14.332881888484774 14.41935207901545 14.223250652520756 14.473956144886998 13.968541740936091
19 14.249478543912083 14.33465577332711 14.106490481154445 14.5382535441076 13.804366122823525
20 14.136678697891059 14.270736009848529 14.066583721870344 14.533828597611198 13.79853665213186
21 14.1519911271807 14.197589755159024 14.051666448045408 14.311431422535605 13.702235211574681
22 14.027803273605747 14.081763182834624 13.924839566988968 14.249811166179677 13.81606680607909
23 13.955338319370153 14.023833298110029 13.836312366721998 14.150547395258513 13.599972338167138
24 13.869453964695584 13.930573062679553 13.802266371926645 14.096720667465556 13.43534049144181
25 13.823660783027515 13.876527198934363 13.747917662726735 14.082548649457971 13.484636047154291
26 13.68228555347913 13.755100006421781 13.639349038230131 13.979957254696417 13.46011247385475
27 13.697877405444093 13.747841416589107 13.649288850810946 13.932433114478831 13.435103368793271
28 13.696420561316263 13.733022432019022 13.596737597913066 14.07197767396558 13.374111522317502
29 13.677794143936975 13.706260088808625 13.612794216254244 13.825333195989911 13.097346096193712
30 13.559868254871896 13.732284794554534 13.488227749192738 13.954673596646968 13.296042629497732
31 13.505442802040484 13.60029528467689 13.419813885622675 13.754532577219603 13.236434238683264
32 13.435058308102292 13.51576052731048 13.365196750945598 13.6996677588617 13.240595736535642
33 13.351781204475808 13.442460716817353 13.264343255223277 13.640048733535897 13.065801880152813
34 13.32978501408395 13.510234505088388 13.196579070570783 13.61798771548087 13.04512890489931
35 13.29495631383217 13.42905884271742 13.211884598924986 13.726716841667786 13.028773459612097
36 13.284454399978442 13.389565015418917 13.200786021727442 13.52564183881162 13.05375311766856
37 13.279643016623378 13.32702347397028 13.238369434348954 13.546866301510372 12.960557914679693
38 13.28693870308026 13.324230191926976 13.173059001708985 13.412647915549838 12.98223941390485
39 13.225773509787128 13.28360572815036 13.15231095563071 13.378300159919782 13.05072775798285
40 13.211178398126535 13.304370910219594 13.08911954082793 13.403617926751398 12.845618081559751
41 13.18276438936481 13.24579307400736 13.053640789969716 13.41164964305714 12.91201835025435
42 13.093666482176015 13.169898785665275 13.047399544645423 13.24240223910671 12.83525988947581
43 13.062172023212696 13.110133469633057 13.000246855206415 13.273317423058554 12.846408896901707
44 12.992945189595591 13.048420401331194 12.954071026368478 13.318443473316666 12.801240416023225
45 12.933216289389282 13.009466466526792 12.897280539428813 13.155368454466053 12.742145813029698
46 12.915955605879281 12.957445635581028 12.847591357096839 13.11632186383217 12.707933559608378
47 12.880244800644611 12.929035670738806 12.80297881197733 13.099931807142157 12.695391201127325
48 12.806134085389367 12.847498914039717 12.762125209738365 13.018228026046385 12.648176174508418
49 12.756991810340024 12.789228006206482 12.70842061974222 12.948166372699928 12.670520455840013
50 12.734078297295511 12.774987088849276 12.696904415873455 12.936173194831756 12.512149550138513
51 12.709050308023793 12.746118610931898 12.67113995166115 12.985513018164363 12.509305169231766
52 12.644685711381761 12.691707348964945 12.592720905537103 12.84486866732931 12.39705703657026
53 12.581888515539733 12.643390666216268 12.528689293955173 12.75104614382212 12.405250350424152
54 12.538761215485678 12.623706819877118 12.448303360040924 12.798742465307091 12.23441995446343
55 12.517900811917183 12.559654967124484 12.372048430553772 12.753616133600804 12.190811628857693
56 12.484788337710379 12.594447683838368 12.348635298182796 12.75830021678569 12.12838528471617
57 12.404481710952536 12.515024012677845 12.30518279877579 12.621672178852434 12.183840361501383
58 12.287319202557693 12.44108647215861 12.190595150863386 12.585951763932313 12.124199597320311
59 12.304942625661628 12.381435206648451 12.163302945209926 12.566437159800941 12.002602918696368
60 12.188757424419773 12.238281774431904 12.149261806306903 12.379864626369876 11.962537738316623
61 12.157573542235927 12.22586824303274 12.076096626942181 12.362298119340759 11.92557113814753
62 12.076087006018902 12.175976965983057 12.008355448414239 12.295811984586896 11.871444333443987
63 12.085372938750229 12.155097938411 12.024239045441519 12.227831769831857 11.852499628215103
64 12.087848202243563 12.135444804780265 11.944377104506668 12.218703332395245 11.52132613297088
65 12.015243615229362 12.053440822684635 11.925234453894856 12.208677872036656 11.852708701193142
66 11.928228132799562 11.968019188430507 11.88634163013598 12.196550212525405 11.604580080881796
67 11.858209922765575 11.940551462218636 11.80955680167757 12.181589446831707 11.516432926015852
68 11.818258369275426 11.938902989408145 11.661763889967638 12.14643905040234 11.21487655528883
69 11.781753558893108 11.915361684552499 11.670898546871468 12.088534051743627 11.465361334880244
70 11.717497212090883 11.832995330291567 11.629123142866614 12.141339909482868 11.42626576989775
71 11.64092713139682 11.782685163561608 11.565051769295838 12.00138471754184 11.297946188502314
72 11.732086376624714 11.816865927958911 11.515509770879802 11.904606380874384 11.351481424244266
73 11.685848456640576 11.74573222397507 11.472754296334001 12.010184702420615 11.058739119893641
74 11.622630106211076 11.693793327456294 11.451362378651535 11.870298655968577 11.13974922375134
75 11.583231205716146 11.649961241333969 11.446619423368052 11.96678550058502 11.240462713989807
76 11.473744191236836 11.608634873901071 11.342864544683707 11.831523766598014 11.08830189301243
77 11.457222781123388 11.572616517717352 11.365906860648213 11.847074051601536 11.200445248216473
78 11.485940494956292 11.596676737699285 11.313909236345228 11.758342703683471 11.03564761783922
79 11.411457915308443 11.566844986466197 11.291061144871012 11.792456457674513 11.11875450152815
80 11.436001265922052 11.516565340928473 11.29093810273253 11.67214371471595 11.045686181401413
81 11.329702590927429 11.442202652603443 11.25376572258534 11.71597947396488 11.099029564676544
82 11.324638866404038 11.417019107102552 11.270286742245018 11.733125665797868 10.986701062593827
83 11.268202534198744 11.386091699133502 11.195601722700367 11.572304599046339 10.963186157121797
84 11.301503971829252 11.398360014119136 11.156085287272926 11.593995993665345 10.860732502605185
85 11.267185102129286 11.39088287267511 11.147951852489319 11.533320756285988 10.940541227462822
86 11.236413435168778 11.328272286892542 11.17153330159058 11.539183527846173 10.86258307857119
87 11.253496738404143 11.424725407248797 11.180022929537259 11.510461257010911 10.768607593167504
88 11.248654610983412 11.362242915151048 11.169498947734489 11.525273647948339 10.854379869323441
89 11.230150806389734 11.346720658832062 11.136127450601368 11.458531772700193 10.786845987787322
90 11.22654013171342 11.342621073307729 11.15363136463925 11.498740139170845 10.823021440374179
91 11.230305197068933 11.287816034430922 11.088508039417514 11.46549526311059 10.744585725050952
92 11.232249546422326 11.284660067416876 11.091399625784595 11.42152972894706 10.82504212995173
93 11.15682903933882 11.267157682420812 11.086544487222351 11.354610175793464 10.611002266174298
94 11.16401856000575 11.232059213340127 11.021029659331713 11.400933556540203 10.646740021193898
95 11.111591258984996 11.2281553850439 10.968021881650449 11.358083894082277 10.836718937900015
96 11.025035097649688 11.201832065568206 10.965449737459863 11.328350768175403 10.762466270900008
97 11.031423861048943 11.185228982236087 10.933152747613546 11.298738969915908 10.735008434911046
98 10.986230489039333 11.053456589211123 10.912197347790148 11.247109801692291 10.747844472687216
99 10.961942427091472 11.028040477831542 10.851255571746872 11.299482241031804 10.552201222887621
100 10.95476214655125 11.137527710028115 10.886845357532911 11.277753954702137 10.622831515394374
101 10.914378328077554 11.008341027584075 10.866519027357825 11.252591148626683 10.717382157162076
102 10.906925571418608 11.000769636303676 10.852532990208525 11.185181972928062 10.667835328507266
103 10.913009450934444 10.961546783849029 10.837138463412595 11.326694061539973 10.659907318301228
104 10.865515791549795 10.939766054152676 10.763608592916409 11.146004039664684 10.612503578229097
105 10.870588045398843 10.922560470266289 10.770498978438578 11.203123429650889 10.58502212411345
106 10.804617067454494 10.891551036718862 10.7261209531062 11.19189852035574 10.529934339664313
107 10.79980851334842 10.878142562460825 10.720879527411412 10.998206344812093 10.536759231124021
108 10.797285174691964 10.86240565559578 10.741825856163382 11.044997917221282 10.578676127623696
109 10.784260462120878 10.838820753456087 10.691764893394831 11.086718724358262 10.466206908142357
110 10.782829661411895 10.83363421629878 10.70959770654247 11.114309782248114 10.523451743083536
111 10.766613156317689 10.821762119133565 10.707396953336326 11.166892673896129 10.541884108618108
112 10.757090893979152 10.801069457958178 10.697070218249223 11.063344536284855 10.453697943593571
113 10.752722250080485 10.803130797563162 10.685033737792674 11.051896541310203 10.441549804969235
114 10.759261681806123 10.783425087383497 10.713604036504083 10.897702786257417 10.477785886981692
115 10.742678858409633 10.777405736898363 10.687926228501421 11.161503420256096 10.38685110250353
116 10.74412101343303 10.790751620295275 10.695811254644937 10.947299678622658 10.338814434207197
117 10.729175829947586 10.780756749120062 10.649370742922516 10.9829552272213 10.393207802300788
118 10.733794790758868 10.785272970323584 10.67334559116313 10.907323221867598 10.435013096166582
119 10.68160584360104 10.735300893603863 10.599289241810986 10.856656053955232 10.43633290297695
120 10.667301139371446 10.725050864709358 10.605164964718544 10.85394294688181 10.420968973802188
121 10.650986508665937 10.71307260175419 10.580270774055819 10.830591637817594 10.325011019069969
122 10.651488248246999 10.701563172360675 10.589728086772013 10.854519362988016 10.394759561098395
123 10.625423381620664 10.680190887783574 10.58553703052336 10.904838927767807 10.25771984362068
124 10.62455057655861 10.656299550672106 10.573896310767408 10.793816890115327 10.384335293742888
125 10.622045508635305 10.669212462221203 10.560003915953372 10.76399601887778 10.46211681181925
126 10.603337408380147 10.663372688588556 10.565328209643946 10.763238623992612 10.38500604117966
127 10.567815427184934 10.607894539253532 10.510951046102615 10.72612925677313 10.366852133288656
128 10.571116699633775 10.643015583540016 10.522900622975992 10.78595735507697 10.384178163746691
129 10.570215753840767 10.626408709623146 10.500121979898218 10.748184735918443 10.398747968185539
130 10.561187109974696 10.638458975647486 10.48191338757826 10.887464943526833 10.301901275938663
131 10.503822406306718 10.585286780276803 10.44198613861316 10.69289525440073 10.329987521807778
132 10.489128015618634 10.576756470034718 10.398484282600776 10.719749558378409 10.262091793781554
133 10.483691656107453 10.591144599639048 10.447341744316262 10.762090259332147 10.307895150951806
134 10.48263149152658 10.540402038439286 10.432455480936248 10.7475833223551 10.292457608736093
135 10.506606322568151 10.552058045037892 10.402348579887668 10.723288185260346 10.261259679452706
136 10.469094855351797 10.520846330186718 10.41270291789674 10.658553037680383 10.28258264158172
137 10.443580918227532 10.492722805849164 10.368272564525716 10.596229660521082 10.210474391702745
138 10.462808488857805 10.541658247657649 10.408724640449833 10.668074674408043 10.15560208636755
139 10.402962029888819 10.499854308622215 10.324225758165205 10.669304497851543 10.228432099163232
140 10.438033445229468 10.536106077603066 10.319292911850415 10.681427639018747 10.245271696881925
141 10.437080471264437 10.52833289440671 10.339598235671335 10.65237715480217 10.154752589667575
142 10.436612909473077 10.49504674124795 10.361451680457309 10.555962902661026 10.250279594692339
143 10.388954633114944 10.479574211093086 10.330610203738626 10.659729727196012 10.205409123068595
144 10.381820459016033 10.450529959041752 10.332012686464367 10.635389182327204 10.185195515441453
145 10.391766354946679 10.453520421939695 10.33495972931578 10.592549056498337 10.177047516297865
146 10.418042923281828 10.464724756363658 10.342886701757111 10.616552632745908 10.178361826470171
147 10.406568875886304 10.453060738813544 10.36757435691549 10.53189755683392 10.178120260537256
148 10.401414657713202 10.437843406842955 10.36107684822174 10.658403522770184 10.237938583035515
149 10.405849402279484 10.46734819713587 10.349021847046801 10.643233564510178 10.140474465664164
150 10.429896336649339 10.48765139194094 10.369319364694666 10.601017569393932 10.20392681773268
151 10.426251484183322 10.491804637068343 10.371354062713444 10.66673445728076 10.087437556915077
152 10.413387190348157 10.45697075274314 10.349067521094414 10.646487336133083 10.185912648946296
153 10.408997437465311 10.453125522985662 10.331227875807508 10.693714445389944 10.134854400190822
154 10.42047423317987 10.478404411944975 10.31663814119671 10.643606233896046 10.179982730756782
155 10.411470467182669 10.45570709421244 10.342863905138064 10.61634676757763 10.163763026854841
156 10.432584386471504 10.513559722237423 10.366227502755423 10.671474771135458 10.209658366251647
157 10.416252964607638 10.470575588704325 10.324284296563341 10.571493636053372 10.151796964891739
158 10.336366793770008 10.47194539582594 10.264095914645065 10.737388888538895 10.074382858739705
159 10.356978544124901 10.450774288362627 10.263243760551408 10.655220293970798 10.137831832618097
160 10.3970237048823 10.47111490686124 10.234536774187895 10.559561207199062 10.153269494422073
161 10.403619448207706 10.4750027076167 10.2839960422914 10.583130224892983 10.144282794949744
162 10.336202567491089 10.477441932143915 10.26295714673123 10.611457058400996 10.050135436251368
163 10.364392290625254 10.448669618402317 10.264447112119145 10.58469049975399 10.165974428745281
164 10.364639314537925 10.487286512093325 10.284157194747827 10.624487067091923 10.150807609498873
165 10.293436153155607 10.450547903616286 10.24310306786219 10.653095497257103 10.052327260006127
166 10.354959377522277 10.446132711225406 10.25308515314024 10.59629573579265 10.063688649804025
167 10.328971837287675 10.463705467618807 10.193482986963929 10.553956363377264 10.082093899433527
168 10.391287697813414 10.460651431628953 10.289067324477571 10.604810985000663 10.14052519969592
169 10.3629116743844 10.474973469326907 10.236313223465848 10.617177972408625 10.090074881707519
170 10.354903006128373 10.480054270047134 10.195148655559514 10.608349611882591 10.055397934402137
171 10.33134854581683 10.44121735089037 10.213325541808112 10.598137795695257 10.060449980244403
172 10.295971081042792 10.438886278984675 10.20955909622619 10.593433233397285 10.063212061666443
173 10.307087625170087 10.425397463983106 10.192369259102321 10.639312561232954 10.091205855476398
174 10.32571026940446 10.441117026811892 10.202331564830505 10.566232346852697 10.020447906502982
175 10.286197417171625 10.43890775843831 10.18216634427597 10.55411458273529 10.104891270364282
176 10.267529446093164 10.38034567931571 10.190657099678543 10.572877280099107 10.06406469738002
177 10.238896099400804 10.355177376602189 10.191751658855672 10.528960292723234 10.100145699048058
178 10.238406403799383 10.401167989765296 10.13518274968951 10.590952078311098 10.029202175635012
179 10.240365370329279 10.376592896446452 10.14327013782594 10.539817978478482 10.038384964470032
180 10.19086893154353 10.348553891760842 10.136253511357568 10.547972213377614 9.969459943390438
181 10.233947351441191 10.365990660080119 10.146271980434346 10.56798545247454 10.046099383353978
182 10.22159835513963 10.363157091606908 10.156971172360997 10.522945887804914 10.00815779073783
183 10.206861270598445 10.36735346298111 10.142368027152884 10.530596418661393 9.989151247133247
184 10.221111433253292 10.375879340069327 10.139127524183802 10.522445322775853 10.017458340645666
185 10.232265328581978 10.35978707402083 10.145258739075366 10.475928949408376 9.99304532288983
186 10.185555673964963 10.34387579314163 10.132885315393631 10.532396141007375 10.053965504392224
187 10.170342902263588 10.283141671861602 10.117318346122 10.537303309871762 10.000209301418707
188 10.218206078758248 10.321752346085393 10.126249477048823 10.556394340205152 10.051843915488288
189 10.26126662287755 10.318182997733803 10.185698031232436 10.439861721265268 10.061831505842205
190 10.2077520667669 10.265099166996972 10.139840900282575 10.522327322526513 10.030485090734729
191 10.173724428805597 10.237797463945277 10.124807896603402 10.49336458364061 10.000062925522107
192 10.17931861272001 10.283833504452385 10.13119029622104 10.428825405835084 9.983794366859824
193 10.193069664524558 10.265470832451985 10.134470489582776 10.41585814501769 10.034873214316642
194 10.199279644262518 10.274745775271459 10.142055798717253 10.474855226874961 10.006566001215965
195 10.18843943933085 10.270956289166904 10.135027400609689 10.48135504396696 9.954312582691454
196 10.244116623501553 10.299821650666706 10.144320276871543 10.448029178956281 9.90888629366285
197 10.202200846019977 10.26719482117897 10.108131378378573 10.438121838435306 9.924554578915716
198 10.163216338990456 10.264822220300225 10.114403721603196 10.453977577399202 10.01750919426568
199 10.200253297858858 10.268642336053126 10.10623492506146 10.48749203627484 9.937555353253634
200 10.17279552166403 10.26754908067347 10.084138676059652 10.414892886104573 9.87932328136753
201 10.130688461792593 10.280187686954608 10.063585438812536 10.4710348837476 9.876060874092964
202 10.221634770965538 10.284524314347387 10.08419969528386 10.527983019968323 9.959693200679826
203 10.142854416401168 10.2754283976326 10.058288310494042 10.43669690392313 9.875344718882141
204 10.180857812994923 10.309252858709733 10.080736057732501 10.555464593672234 10.008308233149945
205 10.191814623791307 10.267380234331203 10.073882723304315 10.436527930465504 9.942207921777657
206 10.18752448509661 10.260630906780047 10.092412544114119 10.460826086985596 9.976180676921903
207 10.174398609966403 10.256699839723622 10.053546967312442 10.417108447574273 9.949150933074973
208 10.100223878093397 10.229499937539945 10.0488705780134 10.362160641406279 9.932313453804216
209 10.108545692065526 10.256879650581707 10.083021053093951 10.455757559749586 9.968326450137175
210 10.132183125132993 10.219547911833278 10.096225595852268 10.4536512432893 9.985003660398133
211 10.160455101219993 10.242173753067807 10.067299438242497 10.362002302459985 9.895109755254166
212 10.118418970124832 10.217490485427382 10.068350949972665 10.401825866114722 9.922156889992676
213 10.141505413896098 10.202230637751923 10.070105335561806 10.342956868285079 9.931042501754188
214 10.129704543243665 10.191931783994136 10.080396268059292 10.387562894966704 9.861802208636984
215 10.138383409995324 10.193193281241019 10.085812093164273 10.328284096864 9.808419815203262
216 10.119916321990132 10.210361146068259 10.05647317352013 10.377436705662104 9.865808907593106
217 10.118972018074842 10.167489590768712 10.058727581828323 10.301621645353146 9.946313308548483
218 10.118538693867324 10.153128270571706 10.077875815405125 10.27901360740483 9.95467449797772
219 10.079635436100578 10.121263680366134 10.03205839630719 10.379271940388286 9.895428312418154
220 10.118376156683466 10.171165072883078 10.069790832885227 10.277672300915716 9.932927850982907
221 10.099738500317805 10.140562769178802 10.047544101247118 10.251106230387183 9.973413457626595
222 10.107759607508262 10.141441393341555 10.049069381537837 10.346153029907711 9.793389596047867
223 10.118124814944967 10.158510689942357 10.064486659316902 10.330879084099822 9.962569972957244
224 10.099980147180672 10.14747561851551 10.037318707778091 10.287015119584 9.99998714324112
225 10.097642993491023 10.162440764200078 10.053806162320107 10.389463346258706 9.929384825345187
226 10.096226320811537 10.136502061526777 10.04142222067448 10.277117504076513 9.929704522663101
227 10.062387940984369 10.107120540746799 10.01933144472135 10.25625707511197 9.908699887042
228 10.0691120394437 10.133022132531991 10.01820788732692 10.227306230479593 9.893003507590048
229 10.050945752412394 10.110906013393159 10.012799958086195 10.326967737039922 9.920607360710818
230 10.054320272603674 10.103958401361648 10.010418402119225 10.212152522957243 9.940047442303397
231 10.058090795938945 10.122455377752834 9.996092780315948 10.227131768904353 9.904472143537694
232 10.051957726502101 10.098517402457956 9.993355667688135 10.276989608433317 9.884826316365096
233 10.042856464764693 10.118886434027988 9.994467266533901 10.23861357685178 9.949005766128465
234 10.03820018288988 10.093708018873283 10.002865118492663 10.21528926410437 9.924917583563815
235 10.023827667761783 10.093659585938724 9.986071303518493 10.179822360162788 9.863674446141642
236 10.024622422368793 10.057669506039115 9.97914163762739 10.149157488863331 9.896642863418
237 10.03039197735629 10.083524568661245 9.999783404958578 10.236615484835248 9.847894677843163
238 10.023790286904122 10.079697221313264 9.975661515656222 10.166720737290584 9.865206584531919
239 9.989812073780126 10.027743969390528 9.945227934204942 10.12411154288329 9.853593852995521
240 10.00388113380752 10.054016126941786 9.941995556604695 10.241858712823023 9.867321536643864
241 10.002877315224499 10.034645134649132 9.942925432623872 10.145081285653411 9.868711697893321
242 9.987263737666527 10.02973805547595 9.930136537006252 10.114113078841513 9.876119522662966
243 9.998141923670678 10.025338822393909 9.943132674322571 10.150309180921822 9.751222447171525
244 9.974678471551897 10.007426561365776 9.944649822936777 10.066558734497356 9.772395936661992
245 9.97808548043782 10.030193920491179 9.907610520376085 10.078952718222133 9.827834890818256
246 9.976336221017286 10.028275672784886 9.942986610990616 10.10773036102146 9.818548234023616
247 9.97181641964523 10.050695704144252 9.9317574137667 10.164966679899248 9.811519715431832
248 9.96816830857735 10.02155494308452 9.932452693998938 10.128570020904295 9.840685060884143
249 9.97422063477402 10.011160501294807 9.928544526417618 10.086156915859698 9.82336439895547
250 9.94612363906554 9.989136849939225 9.906131274034518 10.073875674922727 9.82078451378293
251 9.947855571648844 9.997397014816052 9.898654409191174 10.087801677449512 9.797378981429027
252 9.952893303545494 9.979539023932924 9.898595062103773 10.188493590692623 9.813371311963492
253 9.93764646938245 9.982790846818336 9.879757783302988 10.069096470497698 9.793758097334033
254 9.93660629902788 9.994136626641023 9.876609412045786 10.088726905638381 9.812714646024345
255 9.941074102365768 9.985435926186714 9.891707539317968 10.131003530180223 9.734014366170735
256 9.956211992763556 9.982504350456315 9.895551625331215 10.173301893577346 9.793919455705652
257 9.913010024704807 9.955030370379138 9.878811537281333 10.089673923474622 9.781385613287998
258 9.890188476364353 9.93461805554989 9.860605010916231 10.011792765814066 9.769255954917071
259 9.912415673026096 9.938349862526287 9.860413181956137 9.991721135327737 9.737005811299465
260 9.89573058557487 9.928852537850755 9.850981357974199 10.048130836514737 9.750358775910168
261 9.894206628087328 9.934351996375778 9.841782229703682 10.004442431456427 9.734985360898447
262 9.901021755875245 9.940885774774376 9.841913952459818 10.182653416693459 9.765304508336753
263 9.881498949705307 9.931678546531078 9.840747789669324 10.204713294594558 9.757684232398937
264 9.886319921609996 9.933256594781227 9.854323602017157 10.109821285449833 9.75181820223689
265 9.863477225627053 9.912095758901636 9.831140160090492 10.22210431096233 9.79240689545107
266 9.873452866193539 9.908784230261439 9.834926481221164 9.990113214656478 9.763713858968812
267 9.86236616515452 9.916603629491973 9.830457048582337 10.0001246623136 9.788595068387094
268 9.860214857010796 9.93331054155289 9.839071560514755 10.05530140104351 9.761392972892423
269 9.872844506073598 9.904820705544186 9.832814217634118 9.984255820146092 9.725127733843571
270 9.867089057979772 9.929487975217462 9.83034735635109 10.122688837886862 9.711843005224015
271 9.873468662182276 9.938351485196083 9.832629191239675 10.0784608576409 9.721589888350767
272 9.873500010723 9.917878901738735 9.809371004555931 10.040136819833304 9.743254286652965
273 9.871927377857512 9.903979224296725 9.83797891780715 10.065494736977438 9.752743550014028
274 9.866755309302093 9.895369997592796 9.821632885397914 10.073472460649565 9.706219681148806
275 9.86327350430276 9.908551135666718 9.817809759553437 10.230682188455615 9.734909339440936
276 9.864037884402837 9.902244676817428 9.819875206808833 10.128502754686705 9.731892896855069
277 9.87274157348946 9.918888157406474 9.788968880057002 10.050433122749453 9.58087204406303
278 9.84941732479641 9.91130349534213 9.797531891299263 10.128280647301212 9.64366773019239
279 9.8308800066822 9.894723973706824 9.791758605761938 9.993744963918882 9.705950957039173
280 9.847153903735975 9.889324965156241 9.806349959105756 9.965407495899537 9.75562339250887
281 9.838334902924908 9.868822609296098 9.776500445051433 9.975907494743934 9.677859334120258
282 9.865759046010943 9.91498752791798 9.814641158257672 10.059135637284069 9.693040277135943
283 9.843240892977065 9.891169201502526 9.808083267978688 10.012499025631044 9.68300709062355
284 9.861648201260367 9.916132236891679 9.812194016406936 10.243597335910797 9.70562050562166
285 9.830151828627557 9.878331517790617 9.805926608745452 10.02437734226347 9.72337143841603
286 9.829872741112892 9.878866247347126 9.773308990383315 10.177323652325098 9.706133934677805
287 9.818037297715959 9.848858034113249 9.793399668829109 10.001392236173505 9.684992938142209
288 9.824489983540758 9.853404461009216 9.781818995723771 10.10147845668574 9.723519813172308
289 9.83674313453887 9.897376522612653 9.801057596730885 10.1253130594757 9.677757576088132
290 9.833364785668767 9.874407613773897 9.794533763516592 10.015758174303748 9.70480459123838
291 9.856012948533554 9.883495966759018 9.801510511448676 10.07004205821139 9.6749142750596
292 9.81705398364208 9.886907353264906 9.776533382428102 10.17545678334979 9.622336991117459
293 9.823952552197092 9.867955717203515 9.796418101513408 10.172795789638576 9.6338132421511
294 9.83464168058533 9.888260108019859 9.797588893128498 10.246747119985816 9.688145861230828
295 9.828547595911033 9.872241980123281 9.787989401293068 10.048708111326695 9.673344455049083
296 9.822105719719737 9.885535886945291 9.773076208917471 10.152056619525233 9.66198397474903
297 9.813625780581795 9.8811732007413 9.780572621435207 9.991808829866313 9.67189040577216
298 9.816272786987605 9.870858347209692 9.781727874333088 10.072394339360374 9.718272297496563
299 9.798317202235275 9.880776419475044 9.749419602905302 10.128353239776503 9.589611279927936

==> data/acsincome_lr_0001/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 18.47344199778449 31.182536561084152 9.66016127806324 54.17491729624092 0.3618598125743144
2 20.540569214315518 27.686804671714597 14.661070614173711 41.51667331558746 2.9220191788920866
3 19.28358333358871 23.54919793293406 15.276200918111385 32.63802541214498 4.1956619148319465
4 17.40988729359953 21.14181699747263 15.178374900210487 31.23061241864483 7.79946137368176
5 16.59740973039323 19.755474460422487 14.423163893958172 28.4168142466141 9.583391973664057
6 16.220581112163295 18.63330225708612 14.384799745121736 26.694396283197076 10.777502494681064
7 15.914787199004016 17.904858856884342 14.506887998325258 25.09601642221817 11.770077010428974
8 15.716125585387985 17.440381564727286 14.724728071631588 24.36010758397962 11.655131405063566
9 15.471737992994566 17.073301837559487 14.702582097541583 23.53664663693135 11.4903283792097
10 14.65786464194128 16.12277611934282 13.699052746638237 22.054445451199918 10.815953996421111
11 15.059028339850155 16.218480154256294 14.359024876471304 21.55070410090596 11.815007424082612
12 14.735593316539802 15.859341836134048 14.137170412746551 20.739013057661943 12.235355801788193
13 14.656879231683568 15.805142559627681 14.07397272045749 20.18077554267253 12.625779650294463
14 14.638502312327436 15.657516842189494 14.022831482875029 19.778619920733888 12.642208143410317
15 14.381075560219813 15.242194662554931 13.83628736753007 19.020738196387178 12.523528889633218
16 14.283507510834491 15.089925470448499 13.82756937289517 18.5837525964505 12.417208155676843
17 13.948307548081226 14.796121208452087 13.456111810011123 17.883594383522144 12.085852439915543
18 14.00282354020663 14.718159244843228 13.407948377511126 17.62222423085362 12.240082284606101
19 14.173785445563674 14.814713256434548 13.539227344758745 17.520639172819624 12.65710244685252
20 14.012951878955104 14.56564817392218 13.382918800491463 17.33249681937804 12.469621247526769
21 13.897470199341697 14.420594005151013 13.239895404841704 16.962434312644994 12.461280417622342
22 13.987952031813025 14.691117354432716 13.367102695355157 16.903488033615645 12.701137892147042
23 13.839218277790863 14.497939806650828 13.26188787889491 16.55575122905626 12.532022261970882
24 13.501414053517873 14.027809880471153 12.883966448441052 15.917465942760685 12.036390172626476
25 13.526761585909778 14.19577234438157 13.088109137851182 15.803558515183186 12.22216052292754
26 13.476109554458787 14.128747852227557 13.042732619177084 15.83515513187524 12.26900494781642
27 13.336873945370966 13.947565837039066 12.91944558730586 15.501440779621142 11.991721804948515
28 13.445330574303329 14.119396689591982 13.016748301580385 15.440378408325921 12.258941054556812
29 12.794212617598248 13.462843498904503 12.381049091058737 14.734523928602734 11.564759115777692
30 13.026431880612634 13.66498784545471 12.605085740929699 14.856866065586672 11.877194911115229
31 13.214328903978418 13.904442087256482 12.836555274402194 14.884345278141303 12.095452545686497
32 12.914897424580051 13.5581393582898 12.449244151924788 14.608104274349781 11.818939909427826
33 12.71695068209329 13.340311840004123 12.238404812688643 14.401593943283025 11.601683234534311
34 12.560247409780686 13.165618843414553 12.135148833979837 14.178212119543057 11.438535742796674
35 12.70985404487119 13.288339830352474 12.273105867584768 14.209711215098848 11.587103654289878
36 12.73145151211646 13.325569658316578 12.283952230744083 14.137981011655532 11.553496931739513
37 12.541836329451423 13.221466593830364 12.133517598773924 14.009931252252006 11.45962325874389
38 12.44513024425783 13.109446202740477 11.96771288848803 13.802766001979844 11.319803703020101
39 12.812089815635916 13.376202557076462 12.314407326047089 14.061497656913973 11.623626728013372
40 12.729167070182413 13.348210403044416 12.194305766852212 13.955201920414734 11.530256759060405
41 12.602279598690405 13.198588684196997 12.057121079115113 13.774730627734815 11.34058117786673
42 12.68986575648815 13.242046931611318 12.069505428413557 13.791577601362981 11.359820651752555
43 12.521113730693326 13.119926221808313 11.978059761234535 13.68134678008889 11.229250376859904
44 12.170279388271648 12.738990278999209 11.568356846196302 13.313561146676744 10.9090990224845
45 12.49892612013741 13.055088039768577 11.924563227158519 13.634745869200499 11.24000956318488
46 12.52847282616116 13.088490410504281 11.901459894340695 13.610080249963977 11.199082761195548
47 12.325730269899458 12.91453299466328 11.804620541857473 13.349513647169855 11.085331724496772
48 12.305093007544379 12.923578387295612 11.798986526699489 13.347326641634144 11.11014783109674
49 12.080150794955195 12.58340239884088 11.510264177493303 13.091747577548357 10.725166043361627
50 12.139016480470502 12.742163061187522 11.650037444629334 13.189431333190166 10.949798169658184
51 12.536448112618718 13.068946304806111 11.86220534529003 13.665640430183418 11.20590410676445
52 12.149431686870328 12.707627446258323 11.612387950669358 13.174982374884546 10.966120909338514
53 11.8646921996331 12.376599355721032 11.3535817004929 12.895751066118223 10.65400241142277
54 12.070732550091034 12.659858124907172 11.561845351031582 13.129571068330964 10.879963949954915
55 11.720355495506091 12.09183000303202 11.225866342204656 12.764912291508498 10.474658953498144
56 12.016624225640902 12.603873395334261 11.550125697283024 13.067682850827728 10.803301699778352
57 11.931953043975568 12.427375410554408 11.441339824972527 13.015874368246628 10.732885857299438
58 12.009298148283076 12.582847327032184 11.518979124360639 13.019745771323487 10.729248611398972
59 11.665907623156215 12.055851092667455 11.204702870217062 12.725119377486338 10.346791100375482
60 11.877990740917475 12.369699517675699 11.390157261270748 12.88313682149133 10.557695994852239
61 11.761953588273272 12.262875841164124 11.292737743654115 12.845280077952618 10.511854196260508
62 11.66780756416539 12.094773308520608 11.165924447788825 12.72021765446792 10.294959086408923
63 11.666223526193388 12.079533360300253 11.104285010487803 12.662034317753898 10.2022741734626
64 11.569014761542142 12.001738702492085 11.063199639806813 12.562286475360713 10.108350801421127
65 11.43111710617887 11.877621809262045 10.980172814179088 12.468508989122226 9.948436482605045
66 11.400804164839844 11.888290461930875 10.954702865521503 12.438267572032487 9.883337250498778
67 11.2662687792997 11.729301831223522 10.865435736576176 12.280822514049069 9.79242180497977
68 11.494354418798665 11.947405846275013 11.060612409517828 12.540618397159204 9.922142463584184
69 11.327802490061632 11.7512164825806 10.88307696326853 12.344778827340832 9.769129006893227
70 11.69931001117542 12.202228008498 11.20892422958773 12.865334293279778 10.20415397526116
71 11.455791977464507 11.868041350557949 10.969937495342968 12.52150117842265 9.793302645960253
72 11.049499409113524 11.438153840274474 10.62724325997279 12.003500650568451 9.4411287011987
73 11.267870682496817 11.690295270582554 10.829332616272598 12.325555451816363 9.639409437650647
74 11.356545270147835 11.7971645898459 10.910235900398293 12.424404353387375 9.718795378619875
75 11.01010186547338 11.444512370892525 10.606216330382692 12.156914718890814 9.415434955587255
76 10.921973562211509 11.330300567343544 10.49042138050535 12.082981749208708 9.295324861466751
77 10.907509326297681 11.338366151251732 10.492000577670664 12.078398514558115 9.280035762803479
78 11.211452488203673 11.621154599512309 10.771528103643206 12.279373946626249 9.52717628746416
79 11.146170516295461 11.545569290020783 10.70000419676023 12.146390761159008 9.470743937924041
80 11.034152377211743 11.439898942818376 10.610918059735681 12.104357982857925 9.28678275353427
81 10.910143108119701 11.269624797235204 10.440739938696774 11.928716799015152 9.127521680195564
82 11.104003064835114 11.552749771960428 10.685818611248598 12.161272435177764 9.480380265507085
83 10.914994606049358 11.265876460203078 10.441611814479664 11.892979971497466 9.197514068464754
84 10.935879828821054 11.382698832450043 10.562263576621948 11.915510108716855 9.301570215810722
85 10.68696130874725 11.077460865873697 10.272464680880482 11.670845362092566 9.04490165680693
86 10.860678421831498 11.285398451299901 10.435787004436776 11.838229457378736 9.217302962139987
87 10.761883177733448 11.183984620830302 10.353307461385592 11.730157622923706 9.163534864912952
88 10.656596975641017 11.085094266806111 10.239388652637441 11.529052263564681 9.021737681865483
89 10.629630142656008 11.00017807776013 10.209325046085919 11.525864830657452 9.06238700450526
90 10.79633939564395 11.26145025913543 10.39282019772615 11.817015578399225 9.187335834594105
91 10.604706007418208 10.98464163953455 10.211679319131719 11.469334923550191 8.994790375095594
92 10.755305033480036 11.226533699790814 10.329477320991414 11.717797215252114 9.187988101777469
93 10.67631138230401 11.14486512287651 10.306127253559634 11.577109386706514 9.132241652529508
94 10.5358697099633 10.95337659497909 10.15717902432495 11.48594177937206 8.98713658563725
95 10.588935052813941 10.980983720633905 10.217903961012185 11.423661760335046 9.000732256334791
96 10.714048896170908 11.109592917179855 10.314750773834206 11.61470665905954 9.148522174241476
97 10.521277227033472 10.852064301143127 10.106420929804955 11.37883114321443 8.988995297313954
98 10.524118153561943 10.895535778967345 10.134204427528562 11.448579685242862 8.993749214313226
99 10.668323290485041 11.051489332044042 10.268994695436227 11.574650973037198 9.143240576308084
100 10.704244113075267 11.135142582165793 10.346288385139715 11.635194104402007 9.110669706286458
101 10.451453434142714 10.811936754159717 10.034879017989073 11.377596011517303 8.936276945728853
102 10.518913557653576 10.899036152768065 10.157397973699412 11.435338152885679 8.96208138447634
103 10.446385671420234 10.834722095283809 10.087136734114301 11.361477946059232 8.952194762244977
104 10.457123353806239 10.803496617551781 10.140925732280213 11.407632472936609 8.930584476164647
105 10.311878428221107 10.686999891803437 9.977461719677168 11.25997451718863 8.803517764922582
106 10.357307499966824 10.688472585127174 10.010575280874896 11.294715540905903 8.807039461261919
107 10.360596963352329 10.750330965585901 10.021760140116632 11.284761464072519 8.798645659289546
108 10.438880346650162 10.812171926504881 10.108453816678571 11.329859420131545 8.829525262065026
109 10.569405068784445 10.899831756332686 10.186852834833402 11.465745045654655 8.942010843351838
110 10.323822155855929 10.647250345710702 9.975699776989487 11.228459077831426 8.80402972426421
111 10.469488361668937 10.804740748542283 10.11438706392292 11.413569716243488 8.795569727432007
112 10.266569343450616 10.591161201458075 9.909242602118063 11.102748376785007 8.734313555602387
113 10.32068273092571 10.68609237407782 9.978625638364562 11.170574276837618 8.751786940251026
114 10.407554419657803 10.728222540423847 10.029144296848699 11.330438023481857 8.798564431162596
115 10.083833944305269 10.386868564653115 9.772553243633787 11.022714073288013 8.61715499547463
116 10.276027219612644 10.610351753917515 9.89784399250263 11.132203903754052 8.696680675548475
117 10.271796645037927 10.632092482695741 9.896475815155252 11.132343642858668 8.69366423296261
118 10.32192204872662 10.688271361481519 9.98258114548443 11.231332283534291 8.716167254276938
119 10.173740360311594 10.53860894453842 9.822131649678724 11.095855078953782 8.603250492626588
120 10.311341200316043 10.650219997360967 9.959129646102967 11.163107244244474 8.632976862153205
121 10.320320598727205 10.690174049425705 9.962417204821014 11.141627041051446 8.678432385534812
122 10.29467869716358 10.66603403745951 9.945648626465749 11.145686831663784 8.633829617455046
123 10.282757077942772 10.605996379160734 9.929773521339975 11.120714618312965 8.62252559848089
124 10.399441985507938 10.689866682600865 9.993945127590587 11.306443032093846 8.738167361458181
125 10.2236614876532 10.529932923655803 9.880006737002475 11.119728641110227 8.553754398003534
126 10.20630108362905 10.503835898489154 9.872858276386701 11.07416037494081 8.595780659100889
127 10.340403957346918 10.656658818553618 9.959524971806454 11.255202706677137 8.698178941653428
128 10.052917602677006 10.370338379347427 9.727135531267738 10.867799994924688 8.50995239145167
129 10.344798517202602 10.682712179679227 10.000888145992334 11.223656943605107 8.756407874525934
130 10.212731545711792 10.557309654922417 9.86945913035097 11.060947269022986 8.584751839168435
131 9.912414671039603 10.275984389295676 9.592084777817202 10.78992421431393 8.43767493745898
132 9.989234181412723 10.317878768162647 9.673769171765134 10.804320739603114 8.458071642313023
133 9.95908269576929 10.35465267580364 9.670488363113174 10.88279129698523 8.471052676655336
134 9.995410073292966 10.364194100518972 9.686681822528566 10.949305687798095 8.469104579553084
135 9.936298619346957 10.288060821811742 9.642665231109802 10.854536197246757 8.464959162058003
136 9.994747626347191 10.365224437403931 9.666729572336132 10.86144557543528 8.465399097661459
137 10.023495385578514 10.34319661516337 9.70799885250882 10.983563417789625 8.489291071275156
138 10.124774563219646 10.487550756622905 9.77313046111345 10.97815894249805 8.56052929454897
139 10.015921047041493 10.34251485757487 9.704604887032378 10.97199495387336 8.490634496212204
140 10.303456685824624 10.633614279471976 9.959489625349768 11.245184622228024 8.619418032374227
141 10.074208920244537 10.409254818483607 9.748422842995096 10.979090807478903 8.486489078717128
142 10.13591241684934 10.484287475558906 9.802943365378592 11.018459333466902 8.581160979336032
143 10.228621264897074 10.564622236401814 9.902643797329992 11.102063284406498 8.64705468642256
144 10.001481874431075 10.33598991204978 9.685806736503503 10.909314009391478 8.497358539137629
145 10.080945778873257 10.418290245007178 9.74090893730224 10.974374231339151 8.523324455844996
146 9.929527759179168 10.177014392073128 9.565171343799467 10.86141187353032 8.51654727899171
147 9.940434915175128 10.266169561644293 9.631318185004732 10.898228839200948 8.508754770994413
148 10.031712643747225 10.340987720029766 9.686211644290095 11.020588127899934 8.492865398921722
149 9.895447486131996 10.222556988333979 9.589511146750759 10.871010450696962 8.467549630949774
150 10.089735047182277 10.444059527656187 9.770061679506657 10.995758912255592 8.523203077405533
151 9.905000317414029 10.241861136566556 9.60397014600715 10.85007742925713 8.442231744529893
152 9.906054774044671 10.24562350889615 9.581165093782886 10.891284687749705 8.497085527340023
153 9.657484388310714 9.994490805493117 9.375205087914338 10.674334657762584 8.274133055484272
154 10.136399513857857 10.536883316394668 9.806358656307564 11.156023183308259 8.537252457231455
155 9.757635590472468 10.093855946348793 9.46079650552827 10.749996705382953 8.43816567589036
156 10.042523078647008 10.41376006425045 9.735381179453212 11.02804468784166 8.531620617092853
157 9.842889879441437 10.20101678962891 9.57894563744989 10.854467671286985 8.446118162928823
158 9.816158557808109 10.14126104640746 9.580795648841585 10.863838814810432 8.441457078341399
159 9.70326648677067 10.040170062520325 9.396970917857534 10.66454750473505 8.365478660801152
160 9.64226917331311 10.00495442177294 9.405127174218835 10.65884844917096 8.347865537047888
161 9.772913665721756 10.080434152095354 9.507829453264899 10.751896016521032 8.40779962175929
162 9.50705164109996 9.89098442727018 9.287800951302852 10.381896829078327 8.298800054051245
163 9.704512067544593 10.019094989655608 9.427922773100152 10.634085189209912 8.331566603878672
164 10.059094496936982 10.456973497638973 9.746977452785629 11.045208219774144 8.55056099236212
165 10.020241342202425 10.458641714170474 9.748811975326745 11.07290126635221 8.526560555128146
166 9.930324394879012 10.322134946431945 9.674762387675656 10.958577930854826 8.486727215667814
167 9.669226546338791 9.968427780714034 9.373285262504238 10.553764005069702 8.29466510068714
168 9.674055839870306 9.964099489106296 9.385031118723244 10.555135686065748 8.28536654963898
169 9.752657504965597 10.04582778330715 9.473590743298775 10.61704323620561 8.33070407277125
170 9.73191618921636 10.081332308178883 9.480645728354592 10.68207495081348 8.333663024945114
171 9.728971200743771 10.088697117784289 9.462457353692141 10.719941781714304 8.34345012718054
172 9.718477358546398 10.020861826312972 9.427380097798 10.602695658740515 8.303161750053475
173 9.787413784732507 10.080598588549687 9.50129252274678 10.679653404587235 8.400422240292743
174 9.693049468655705 9.996683400407292 9.41556784530499 10.609195475832513 8.326137199926126
175 9.658505228708158 9.990350985136008 9.376720868585782 10.573316841554366 8.28545436376582
176 9.616988142895469 9.923687685453867 9.322775365793753 10.503974602020598 8.280877646318949
177 9.66877646537101 9.973667767954153 9.382573377399666 10.514975285482318 8.352009763596941
178 9.892458491480102 10.300210835100788 9.59375754486979 10.832728699653881 8.491809943989711
179 9.93239153932079 10.344312527424872 9.615890182171348 10.834349603940492 8.45944819773823
180 9.718374095061822 10.001725210953241 9.417248325769195 10.53310745451805 8.379734043387687
181 9.812684514489145 10.186136930404555 9.516482230900376 10.755590932697489 8.463664328437194
182 9.636622114472852 9.955347034950533 9.317705298022542 10.47402690065686 8.39276205321894
183 9.477166687398384 9.829395980256042 9.181551804656753 10.28231458189362 8.274963000573084
184 9.730394614537968 10.098221831375271 9.423860885965967 10.668057034856314 8.373586296980212
185 9.606920015208303 9.935673279352512 9.291924613624817 10.45885278865836 8.374710992721896
186 9.66288312712426 9.974740360901546 9.320654898678445 10.491244789828515 8.411521491980903
187 9.444615329848036 9.788153166223942 9.185710304219617 10.244720711998308 8.323011631919105
188 9.547882453929994 9.903829840726205 9.208883108361618 10.40604681133085 8.33450486428744
189 9.63851606182339 9.964832467502646 9.273215267559646 10.504895587472832 8.396132684937264
190 9.635868249295843 9.997049367810066 9.346172276157876 10.525343390964181 8.324385072598298
191 9.595516534874367 9.916781024121436 9.245613712841724 10.449174016093734 8.297861220038127
192 9.710437082565763 10.068666024383019 9.437842037906817 10.567485533862943 8.428173516400298
193 9.580688609389028 9.903314844774963 9.258906302272283 10.429670291490991 8.247225447198366
194 9.688287004596924 10.062099256099911 9.417491662608327 10.659660932315083 8.417063348752626
195 9.653413254177908 10.033363077555828 9.330214247743196 10.51181493569213 8.296517675512812
196 9.683701322389876 10.059556356830246 9.392898916384562 10.58556986286322 8.348704967973655
197 9.634584484492414 10.028988767067863 9.344340177983453 10.502037244656727 8.30041712831919
198 9.631686576013344 9.986814211233476 9.277158155737029 10.474245818236657 8.275183728628122
199 9.446726604135748 9.825365588806516 9.080296174230782 10.329717412467906 8.30974636184698
200 9.523436533180817 9.875495284910237 9.153119121754528 10.370563845036035 8.347089679913381
201 9.74554636252239 10.081761323832904 9.436418952783741 10.663988426471397 8.458912120328966
202 9.454507004099044 9.86093750488108 9.108533445595683 10.343098106672134 8.29576486776786
203 9.624607494251752 9.975033182295943 9.272339404654748 10.57356063116227 8.3538168618524
204 9.483653223032842 9.839341185881054 9.105215651543666 10.330343297022914 8.30706037067862
205 9.635152098826829 10.036952619417788 9.30848517453001 10.63579614340263 8.368055975697212
206 9.462584419939382 9.829346990198097 9.112191013596817 10.322525911156747 8.250803392211587
207 9.39792877994312 9.75939021154215 9.020520029544596 10.264182236636762 8.209741249873424
208 9.659253063360136 10.033705646341096 9.343496849394358 10.691709447660276 8.330731018295957
209 9.621780156942144 9.98185974352156 9.259977052379059 10.589549472438788 8.346358063874478
210 9.596594273160697 9.996154452203887 9.288346524206268 10.637382274426518 8.350740810406592
211 9.252421664327674 9.576793197581765 8.887035692118772 10.109074238150782 8.136830008950788
212 9.6000067026784 9.991081103731137 9.28563889894277 10.596013657562318 8.290724237826055
213 9.500085686739089 9.851545413231722 9.137838251421822 10.490966275552084 8.292032150382903
214 9.58056100306758 9.976829141259898 9.260121574294617 10.614685350993604 8.285759698137934
215 9.433708374851891 9.782725809716872 9.043828402553103 10.461833423054633 8.293651914515586
216 9.521461247117095 9.87936378797653 9.171313427798415 10.507234834214369 8.356327481947673
217 9.490199628503039 9.890302152917586 9.142095565591298 10.523415647545969 8.318667605576954
218 9.643561813907894 10.042430497665832 9.34915501576924 10.741527307257085 8.334468873554183
219 9.449310316647267 9.85762662355181 9.09799129421483 10.466221546636552 8.30064691958684
220 9.508706446469912 9.881366444763296 9.233806697825928 10.600070189572797 8.289507517586173
221 9.472943463337092 9.851478924240443 9.168441438572728 10.560629071109512 8.339597248826657
222 9.486808481963216 9.879538473900157 9.173120841900126 10.638085395229899 8.231202733636513
223 9.43267256572327 9.777381918229732 9.081123620060323 10.557275659902409 8.283853938592296
224 9.3849576203109 9.771994976014017 9.100219698913985 10.460756441919365 8.245127835185903
225 9.375017631056792 9.752331317788261 9.018985946156988 10.341746046083426 8.221129635988131
226 9.339178792586598 9.72023295938503 8.957910293051366 10.400278194880096 8.180507429253424
227 9.182998981652869 9.545962756305169 8.794020174347583 10.169292277143807 8.114017485164645
228 9.574335691091838 9.981132090909615 9.258735938501918 10.702617077537694 8.246409413226818
229 9.339756637475514 9.74745298619198 9.029158607066318 10.414406803973302 8.217676516400669
230 9.29976131585412 9.668310236851532 8.898881695073046 10.300306835603608 8.180562801217492
231 9.314984122333595 9.683129709002745 8.88766058445397 10.310173167106317 8.184674585603776
232 9.381913551537135 9.737129160373108 9.035386336031522 10.489426479804157 8.24699682260915
233 9.518650527665086 9.913034641132853 9.220368589744321 10.707688821103913 8.298155800310642
234 9.35466202515301 9.74451560831913 8.950185069945649 10.486024333424982 8.20138307986951
235 9.562049550118287 9.913106421998506 9.258738455841433 10.709639198514019 8.23563833264832
236 9.53827367208648 9.9167171842359 9.239395900773808 10.720163174249892 8.22735401486189
237 9.36381051234983 9.73320905267631 9.04022219025781 10.499544153045372 8.22776919218474
238 9.385046414553177 9.750944098880026 9.084711434747907 10.585294639553933 8.172217614828936
239 9.360847104757804 9.74452693699671 8.936165567937806 10.457258824055698 8.18342972889316
240 9.313837572408593 9.68913173715167 8.97884073679332 10.441480935028626 8.151350719452767
241 9.29326148842025 9.652013907017038 8.980083115718685 10.388736796076806 8.12334059984547
242 9.208260094513937 9.5726234102796 8.83506981718157 10.266698114193572 8.088029590425476
243 9.225128533422762 9.634067282764661 8.941636524919613 10.371405268980707 8.079619582244026
244 9.338594593482334 9.69705788911644 9.01483405955594 10.446103129045715 8.135015014161157
245 9.293993724017884 9.714039791106703 8.908172701961483 10.436155689004323 8.083665204558505
246 9.341060504470818 9.711812199994947 9.011026091632097 10.42913030942613 8.099187233503027
247 9.299048775541642 9.669021537902484 8.917720682779631 10.428365299454965 8.047983680208718
248 9.337152839495378 9.71897833228056 9.01042700299612 10.472880441792324 8.123928703816699
249 9.453962734134839 9.841661726710456 9.180791371469166 10.616399446456848 8.178353466982891
250 9.286324214758956 9.678154548306342 9.019648263052265 10.433290948572756 8.068712954928206
251 9.3675270448434 9.768551270990756 9.13520459370384 10.63252077051678 8.194767022211323
252 9.223689442564655 9.64059792558363 8.919227248464875 10.358407753244656 8.018153152753854
253 9.203433081290278 9.608829457461558 8.867154712826123 10.354019629662742 7.9825172245625495
254 9.228704813426642 9.633249371651818 8.97947880346978 10.394559348528306 8.042457946065932
255 9.315832984902254 9.74938199134091 9.056218216048059 10.580451547101443 8.090132528695632
256 9.245653877327214 9.68820091049975 8.953165231912276 10.451861793469753 8.059894558592182
257 9.398459528444508 9.785169386038875 9.155106362588276 10.648990837863208 8.232192193833676
258 9.159406208692015 9.59001358209984 8.861107044921985 10.407811584192988 8.001741596385095
259 9.226102234679445 9.67296190552016 8.932241010678368 10.453585664738585 8.031609084346778
260 9.234770085409103 9.629693046305217 8.970144320345739 10.458605576390777 8.040166482726985
261 9.295527870451728 9.682459837470766 8.95528350692123 10.486114265999754 8.051221278410583
262 9.280567996551529 9.64564954345704 9.021462583336533 10.524258456661872 8.164466304234333
263 9.415132271153517 9.834537142297915 9.203446000669405 10.64788560066894 8.286724041289693
264 9.416724227923988 9.813193366535572 9.173480857110889 10.668512027994474 8.26763427069849
265 9.177505086989726 9.540789372714444 8.848702640798079 10.460897228114156 7.974307617699348
266 9.1805810685109 9.54448949688542 8.856355379123771 10.421355261116586 7.9655822241555345
267 9.19669413073814 9.554043562513598 8.887174893308709 10.435256385774498 7.998882233003333
268 9.21017708404392 9.594535467747788 8.928143697694003 10.467405680857816 8.093047170977723
269 9.166432951206641 9.508875974844633 8.86414061607741 10.424526664458618 7.996581945628284
270 9.200525377691225 9.577631505552644 8.88375705547488 10.444221226803288 8.014546119500405
271 9.055084458064076 9.42821628010255 8.813487245279362 10.221422387165347 7.856881560416115
272 9.31025350204419 9.710156138360956 9.091355461281749 10.55898963577739 8.174355233298066
273 9.116874154578474 9.45931291911772 8.844303405104343 10.20504108571525 7.9059265642996746
274 9.117011759023 9.521138875341567 8.824170204563352 10.335350123475559 8.006999902168573
275 9.172389007007213 9.593524568846938 8.901919727014096 10.40686570651067 8.050198496297423
276 9.290374355687698 9.688978969277379 9.051837615166601 10.565758176979022 8.052840100257383
277 9.21567941119033 9.60165343557869 8.965300179786672 10.498248391922637 8.125187917209603
278 9.059061617162808 9.434017636995675 8.80902099449002 10.226708742619321 7.882150592075653
279 9.23575447540069 9.611324424137242 9.005801742804065 10.473594666939638 8.136906667941595
280 9.211657278623607 9.601785668873204 8.950706198608048 10.497680491879823 8.098565565219168
281 9.165265235453223 9.578538819883827 8.927036048892486 10.480234103547984 8.040035415282164
282 9.234791202084983 9.581036213567414 9.009049139407523 10.544461310189414 7.999238858040041
283 9.17781571030107 9.575097483249568 8.92781532909219 10.456591353224852 8.028571058502038
284 9.355285415889899 9.764294639291144 9.193552264723767 10.81252622063826 8.24794703347119
285 9.070511687666857 9.46885505126155 8.786223332453883 10.276125557183 7.926820575580913
286 9.104992473711132 9.514675086738702 8.809769074385422 10.332582904180256 7.997552976364138
287 9.253984410801348 9.652629930200291 8.989673714630927 10.528129772997515 8.127624685087403
288 9.08936888543127 9.47647934065756 8.800538691434678 10.2531653289619 7.971885018119412
289 9.150618384249391 9.530561150998071 8.849490002296573 10.423675168898965 8.035355850441327
290 9.02490508281814 9.422854418659584 8.756006413106359 10.210480283477457 7.859426433149405
291 9.177197098972385 9.559542723625551 8.92049212119278 10.466590906628454 8.007570890432886
292 9.158486327714808 9.495636940603491 8.873709472423627 10.394395820916644 7.985208817173269
293 9.124750150538194 9.475608409146494 8.85107329293933 10.361688640772632 7.986771141686044
294 8.975970167566064 9.372147280713063 8.69850484609987 10.184478734801624 7.837841264114474
295 9.205358254461512 9.634003161598054 8.97318822544645 10.573865983538445 8.002358267608129
296 9.201588849015877 9.55157161010045 8.939309993863052 10.529360685802843 7.955042272866665
297 9.19783284979337 9.61423881884279 8.953353521500532 10.561357138577923 8.018913010067791
298 9.020191148671419 9.387222413324562 8.756029511293013 10.227653591215526 7.847436513883088
299 9.039867195024756 9.415209821291617 8.774784111710122 10.30464624201751 7.874142443104488

==> data/acsincome_lr_0001/forgetting_total.dat <==
x y1 y2 y3 y4
100 0.5130700163651644 0.0 0.41348127435523696 0.0
101 0.5130700163651644 0.5407456598045727 0.41348127435523696 0.36816178376976927
102 0.7386439028705383 0.5407456598045727 0.47892435374959097 0.36816178376976927
103 0.7386439028705383 0.6047813300445878 0.47892435374959097 0.48483277158413274
104 0.7651820071652882 0.6095247130253296 0.5146205788737841 0.5029815919108115
105 0.7651820071652882 0.6593302343231192 0.544367433143945 0.5029815919108115
106 0.8226812331372463 0.6593302343231192 0.5889877145491864 0.5029815919108115
107 0.862488389579371 0.6617019258134902 0.606835827111283 0.5081669691470054
108 0.9376796850811624 0.6617019258134902 0.6455067376624922 0.5081669691470054
109 1.1146003803794948 0.6617019258134902 0.7823422673052325 0.5081669691470054
110 1.1146003803794948 0.7375960535053601 0.7823422673052325 0.6715063520871143
111 1.2472909018532443 0.7375960535053601 0.8567094029806348 0.6715063520871143
112 1.2472909018532443 0.7684280428801822 0.8567094029806348 0.7155820585947628
113 1.3490203016497855 0.7684280428801822 0.8656334592616831 0.7181747472128598
114 1.4020965102392853 0.7684280428801822 0.9281018532290211 0.7233601244490536
115 1.4020965102392853 0.9391898301868893 0.9281018532290211 0.9100337049520353
116 1.8709363527798664 0.9391898301868893 1.1274057768390993 0.9100337049520353
117 1.893051439692158 0.9391898301868893 1.1898741708064373 0.9100337049520353
118 1.950550665664116 0.9391898301868893 1.2939881607520005 0.9100337049520353
119 1.950550665664116 0.9652784365809696 1.2939881607520005 1.0007778065854291
120 1.9593967004290327 0.9652784365809696 1.3088615878870808 1.0007778065854291
121 1.9593967004290327 0.9652784365809696 1.3177856441681293 1.0007778065854291
122 1.9593967004290327 0.9652784365809696 1.3267097004491775 1.00855587243972
123 1.9593967004290327 0.9676501280713404 1.3296843858761935 1.021519315530205
124 2.0257419611659073 0.9676501280713404 1.4456971175298212 1.021519315530205
125 2.0257419611659073 1.0127122663883883 1.4456971175298212 1.0655950220378532
126 2.0257419611659073 1.0127122663883883 1.4486718029568373 1.0707803992740472
127 2.0522800654606574 1.0127122663883883 1.4932920843620787 1.0707803992740472
128 2.0522800654606574 1.0767479366284034 1.4932920843620787 1.2678247342494167
129 2.215931708611615 1.0767479366284034 1.6241782431507867 1.2678247342494167
130 2.215931708611615 1.0767479366284034 1.6241782431507867 1.2678247342494167
131 2.215931708611615 1.159757138791386 1.6241782431507867 1.3507907700285195
132 2.397275421292406 1.159757138791386 1.695570693399173 1.3507907700285195
133 2.4813127515591136 1.159757138791386 1.758039087366511 1.3507907700285195
134 2.4857357689415718 1.159757138791386 1.7669631436475592 1.3507907700285195
135 2.4857357689415718 1.159757138791386 1.7669631436475592 1.3585688358828105
136 2.4857357689415718 1.162128830281757 1.7848112562096559 1.3689395903551984
137 2.4901587863240304 1.162128830281757 1.8175327959068328 1.3689395903551984
138 2.5078508558538637 1.162128830281757 1.853229021031026 1.3689395903551984
139 2.5078508558538637 1.166872213262499 1.853229021031026 1.405237231008556
140 2.631695342562696 1.166872213262499 2.025760775797959 1.405237231008556
141 2.631695342562696 1.2569964898965942 2.025760775797959 1.550427793621986
142 2.631695342562696 1.2569964898965942 2.025760775797959 1.5607985480943738
143 2.631695342562696 1.2569964898965942 2.046583573787072 1.5607985480943738
144 2.631695342562696 1.268854947348449 2.046583573787072 1.5996888773658284
145 2.640541377327613 1.268854947348449 2.0852544843382814 1.5996888773658284
146 2.640541377327613 1.2949435537425291 2.0852544843382814 1.6230230749287011
147 2.6936175859171128 1.2949435537425291 2.1239253948894903 1.6230230749287011
148 2.7068866380644874 1.2949435537425291 2.1655709908677157 1.6230230749287011
149 2.7068866380644874 1.2949435537425291 2.1655709908677157 1.6567280269639617
150 2.711309655446946 1.2949435537425291 2.1923431597108607 1.6567280269639617
151 2.711309655446946 1.3091737026847547 2.1923431597108607 1.6696914700544465
152 2.711309655446946 1.3139170856654967 2.1923431597108607 1.6904329789992223
153 2.711309655446946 1.4206432027321887 2.1923431597108607 1.8434016074669433
154 3.1270732893980275 1.4206432027321887 2.4481661064342446 1.8434016074669433
155 3.1270732893980275 1.5012807134048003 2.4481661064342446 1.9885921700803733
156 3.1270732893980275 1.5012807134048003 2.457090162715293 1.9885921700803733
157 3.1270732893980275 1.5012807134048003 2.457090162715293 1.9911848586984704
158 3.1270732893980275 1.5012807134048003 2.457090162715293 1.9911848586984704
159 3.1270732893980275 1.5273693197988805 2.457090162715293 2.0663728286232823
160 3.1270732893980275 1.5866616070581538 2.457090162715293 2.1363754213119006
161 3.3570701932858595 1.5866616070581538 2.593925692358033 2.1363754213119006
162 3.3570701932858595 1.6720425007115074 2.593925692358033 2.2063780140005185
163 3.600336149321067 1.6720425007115074 2.674242198887468 2.2063780140005185
164 3.6136052014684417 1.6720425007115074 2.74860933456287 2.2063780140005185
165 3.6666814100579415 1.6720425007115074 2.837849897373353 2.2063780140005185
166 3.6666814100579415 1.691016032634475 2.837849897373353 2.2297122115633914
167 3.6666814100579415 1.6981311071055878 2.837849897373353 2.2893440497796216
168 3.6666814100579415 1.6981311071055878 2.837849897373353 2.2893440497796216
169 3.6666814100579415 1.6981311071055878 2.837849897373353 2.2893440497796216
170 3.6666814100579415 1.6981311071055878 2.837849897373353 2.2893440497796216
171 3.6666814100579415 1.6981311071055878 2.846773953654401 2.2893440497796216
172 3.6666814100579415 1.6981311071055878 2.846773953654401 2.2971221156339126
173 3.6666814100579415 1.6981311071055878 2.846773953654401 2.3074928701063
174 3.6666814100579415 1.6981311071055878 2.846773953654401 2.3074928701063
175 3.6666814100579415 1.6981311071055878 2.849748639081417 2.3074928701063
176 3.6666814100579415 1.7005027985959587 2.849748639081417 2.328234379051076
177 3.6711044274403997 1.7005027985959587 2.852723324508433 2.3463831993777546
178 3.715334601264983 1.7005027985959587 2.936014516464884 2.3463831993777546
179 3.7330266707948163 1.7005027985959587 2.9538626290269803 2.3463831993777546
180 3.7330266707948163 1.721848022009297 2.9538626290269803 2.408607726212082
181 3.7330266707948163 1.721848022009297 2.968736056162061 2.408607726212082
182 3.7330266707948163 1.72896309648041 2.968736056162061 2.4500907441016335
183 3.7330266707948163 1.788255383739683 2.968736056162061 2.5382421571169305
184 3.9232164182405236 1.788255383739683 3.1472171817830263 2.5382421571169305
185 3.9232164182405236 1.788255383739683 3.1472171817830263 2.546020222971221
186 3.9232164182405236 1.788255383739683 3.1472171817830263 2.546020222971221
187 3.9232164182405236 1.8333175220567308 3.1472171817830263 2.5978739953331607
188 4.033791852801982 1.8333175220567308 3.2781033405717346 2.5978739953331607
189 4.033791852801982 1.8333175220567308 3.2810780259987506 2.5978739953331607
190 4.033791852801982 1.8333175220567308 3.301900823987863 2.5978739953331607
191 4.033791852801982 1.8333175220567308 3.301900823987863 2.5978739953331607
192 4.03821487018444 1.8333175220567308 3.31974893654996 2.5978739953331607
193 4.03821487018444 1.8380609050374728 3.31974893654996 2.626393570132227
194 4.042637887566898 1.8380609050374728 3.3346223636850403 2.626393570132227
195 4.042637887566898 1.8380609050374728 3.3346223636850403 2.636764324604615
196 4.069175991861648 1.8380609050374728 3.3732932742362496 2.636764324604615
197 4.069175991861648 1.8380609050374728 3.3732932742362496 2.6808400311122633
198 4.069175991861648 1.8380609050374728 3.3732932742362496 2.6834327197303605
199 4.069175991861648 1.8522910539796984 3.3732932742362496 2.7275084262380087
200 4.073599009244107 1.8522910539796984 3.3732932742362496 2.7275084262380087
201 4.1178291830686895 1.8522910539796984 3.4625338370467325 2.7275084262380087
202 4.1178291830686895 1.8760079688834077 3.4625338370467325 2.789732953072336
203 4.1178291830686895 1.8760079688834077 3.4625338370467325 2.789732953072336
204 4.1178291830686895 1.8973531922967461 3.4625338370467325 2.8415867254342753
205 4.153213322128356 1.8973531922967461 3.5339262872951185 2.8415867254342753
206 4.153213322128356 1.9186984157100844 3.5339262872951185 2.864920922997148
207 4.170905391658189 1.9281851816715683 3.57854656870036 2.867513611615245
208 4.210712548100314 1.9281851816715683 3.6231668501056014 2.867513611615245
209 4.210712548100314 1.9542737880656484 3.6231668501056014 2.947886958776251
210 4.210712548100314 1.9542737880656484 3.6261415355326174 2.947886958776251
211 4.210712548100314 1.9851057774404706 3.6261415355326174 2.9712211563391238
212 4.290326860984564 1.9851057774404706 3.64696433352173 2.9712211563391238
213 4.290326860984564 1.9851057774404706 3.64696433352173 2.9712211563391238
214 4.290326860984564 1.9851057774404706 3.649939018948746 2.9712211563391238
215 4.290326860984564 1.9874774689308414 3.649939018948746 2.9738138449572205
216 4.290326860984564 1.9874774689308414 3.649939018948746 2.9738138449572205
217 4.290326860984564 1.9874774689308414 3.649939018948746 2.9738138449572205
218 4.383210226016188 1.9874774689308414 3.8075973465805992 2.9738138449572205
219 4.383210226016188 2.0609999051323404 3.8075973465805992 3.087892144153487
220 4.383210226016188 2.0609999051323404 3.8135467174346314 3.087892144153487
221 4.383210226016188 2.0609999051323404 3.8135467174346314 3.087892144153487
222 4.383210226016188 2.0609999051323404 3.8135467174346314 3.087892144153487
223 4.383210226016188 2.0609999051323404 3.8135467174346314 3.087892144153487
224 4.383210226016188 2.0609999051323404 3.8135467174346314 3.0930775213896813
225 4.383210226016188 2.0609999051323404 3.8165214028616474 3.098262898625875
226 4.383210226016188 2.0633715966227113 3.8165214028616474 3.1215970961887476
227 4.383210226016188 2.1677260221990324 3.8165214028616474 3.2304900181488203
228 4.737051616612853 2.1677260221990324 4.1050658892822085 3.2304900181488203
229 4.737051616612853 2.2033013945545963 4.1050658892822085 3.339382940108893
230 4.737051616612853 2.2033013945545963 4.1050658892822085 3.3419756287269897
231 4.737051616612853 2.2033013945545963 4.1050658892822085 3.3419756287269897
232 4.737051616612853 2.2033013945545963 4.1050658892822085 3.3419756287269897
233 4.737051616612853 2.2033013945545963 4.1050658892822085 3.3419756287269897
234 4.737051616612853 2.2033013945545963 4.1050658892822085 3.3419756287269897
235 4.7414746339953115 2.2033013945545963 4.108040574709224 3.3419756287269897
236 4.7414746339953115 2.2033013945545963 4.111015260136241 3.3419756287269897
237 4.7414746339953115 2.205673086044967 4.111015260136241 3.3549390718174745
238 4.7414746339953115 2.205673086044967 4.111015260136241 3.3549390718174745
239 4.7414746339953115 2.205673086044967 4.111015260136241 3.3756805807622503
240 4.7414746339953115 2.205673086044967 4.146711485260433 3.3756805807622503
241 4.7414746339953115 2.205673086044967 4.146711485260433 3.3756805807622503
242 4.7414746339953115 2.205673086044967 4.146711485260433 3.3756805807622503
243 4.7414746339953115 2.205673086044967 4.146711485260433 3.3756805807622503
244 4.7414746339953115 2.205673086044967 4.146711485260433 3.3756805807622503
245 4.7414746339953115 2.208044777535338 4.146711485260433 3.3782732693803474
246 4.7414746339953115 2.208044777535338 4.14968617068745 3.3782732693803474
247 4.7414746339953115 2.208044777535338 4.14968617068745 3.3782732693803474
248 4.7414746339953115 2.208044777535338 4.14968617068745 3.3808659579984446
249 4.7635897209076035 2.208044777535338 4.170508968676563 3.3808659579984446
250 4.7635897209076035 2.21278816051608 4.170508968676563 3.3938294010889294
251 4.7635897209076035 2.21278816051608 4.2002558229467235 3.3938294010889294
252 4.7635897209076035 2.217531543496822 4.2002558229467235 3.4353124189784805
253 4.7635897209076035 2.217531543496822 4.203230508373739 3.4353124189784805
254 4.781281790437436 2.217531543496822 4.206205193800756 3.4353124189784805
255 4.7857048078198945 2.217531543496822 4.212154564654788 3.4353124189784805
256 4.7857048078198945 2.2199032349871928 4.212154564654788 3.4430904848327715
257 4.865319120704144 2.2199032349871928 4.313293869173335 3.4430904848327715
258 4.865319120704144 2.2768238307560953 4.313293869173335 3.6116152450090744
259 4.896280242381352 2.2768238307560953 4.375762263140673 3.6116152450090744
260 4.896280242381352 2.2768238307560953 4.375762263140673 3.6193933108633654
261 4.896280242381352 2.281567213736837 4.375762263140673 3.637542131190044
262 4.896280242381352 2.281567213736837 4.402534431983818 3.637542131190044
263 4.940510416205936 2.281567213736837 4.456078769670107 3.637542131190044
264 4.958202485735769 2.291053979698321 4.456078769670107 3.645320197044335
265 4.958202485735769 2.333744426524998 4.456078769670107 3.7386569872958257
266 4.958202485735769 2.3361161180153687 4.456078769670107 3.7542131190044077
267 4.958202485735769 2.3361161180153687 4.467977511378172 3.7593984962406015
268 4.9714715378831436 2.3361161180153687 4.467977511378172 3.7619911848586987
269 4.9714715378831436 2.3361161180153687 4.47690156765922 3.7619911848586987
270 4.975894555265602 2.3361161180153687 4.47690156765922 3.769769250712989
271 4.975894555265602 2.4048951712361255 4.47690156765922 3.873476795436868
272 5.2014684417709764 2.4048951712361255 4.613737097301961 3.873476795436868
273 5.2014684417709764 2.4072668627264964 4.613737097301961 3.876069484054965
274 5.2014684417709764 2.4072668627264964 4.613737097301961 3.876069484054965
275 5.2014684417709764 2.4072668627264964 4.616711782728976 3.876069484054965
276 5.214737493918351 2.4072668627264964 4.66728143498825 3.876069484054965
277 5.214737493918351 2.421497011668722 4.66728143498825 3.9201451905626135
278 5.214737493918351 2.423868703159093 4.66728143498825 3.959035519834068
279 5.241275598213101 2.423868703159093 4.72082577267454 3.959035519834068
280 5.241275598213101 2.423868703159093 4.72082577267454 3.959035519834068
281 5.245698615595559 2.423868703159093 4.72082577267454 3.959035519834068
282 5.245698615595559 2.423868703159093 4.723800458101556 3.959035519834068
283 5.245698615595559 2.423868703159093 4.723800458101556 3.969406274306456
284 5.422619310893892 2.423868703159093 4.78924353749591 3.969406274306456
285 5.422619310893892 2.5163646712835592 4.78924353749591 4.083484573502722
286 5.422619310893892 2.5163646712835592 4.78924353749591 4.083484573502722
287 5.422619310893892 2.5163646712835592 4.78924353749591 4.083484573502722
288 5.422619310893892 2.5163646712835592 4.78924353749591 4.083484573502722
289 5.422619310893892 2.5163646712835592 4.78924353749591 4.083484573502722
290 5.422619310893892 2.5187363627739305 4.78924353749591 4.101633393829401
291 5.4535804325711 2.5187363627739305 4.816015706339055 4.101633393829401
292 5.4535804325711 2.5187363627739305 4.816015706339055 4.101633393829401
293 5.4535804325711 2.5187363627739305 4.816015706339055 4.101633393829401
294 5.4535804325711 2.535338203206527 4.816015706339055 4.130152968628468
295 5.475695519483391 2.535338203206527 4.863610673171312 4.130152968628468
296 5.475695519483391 2.535338203206527 4.875509414879376 4.130152968628468
297 5.475695519483391 2.535338203206527 4.875509414879376 4.130152968628468
298 5.475695519483391 2.5400815861872688 4.875509414879376 4.135338345864661
299 5.475695519483391 2.5400815861872688 4.875509414879376 4.135338345864661

==> data/acsincome_lr_0001/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 38.67729831144465 40.529704060478984 36.82489256241032 95.13677408665396 95.50747841516828 94.76606975813964 66.28303459774907 66.99482303125662 65.57124616424151 87.32586316844309 87.66826456610454 86.98346177078164 76.5984631147541 76.80984612250893 76.38708010699926
0.2 48.46966854283928 49.65850204197013 47.28083504370843 92.90547593405684 93.19867473573693 92.61227713237675 70.34347644852022 71.00836411667187 69.67858878036857 85.18520542953448 85.55456354027588 84.81584731879308 77.90901639344263 78.05471678939823 77.76331599748703
0.5 65.12007504690432 65.69848418257206 64.54166591123658 87.08044072570624 87.33038143529174 86.83050001612074 77.3830762817841 77.9535936863037 76.8125588772645 80.42324861073152 80.84685832839823 79.99963889306481 79.22720286885246 79.35278440921915 79.10162132848576
1 76.79987492182613 77.23613425228183 76.36361559137043 79.63814099908873 80.08722328345094 79.18905871472653 82.90079199666526 83.35744321619642 82.44414077713411 75.14985879566365 75.61079022103209 74.6889273702952 78.71311475409834 78.8360378213214 78.59019168687529
2 84.48780487804878 85.14172991132719 83.83387984477037 71.6328390357054 72.48053324471515 70.78514482669566 87.15839933305543 87.50316334751076 86.81363531860009 69.60972943427166 70.1250999623394 69.09435890620391 76.98621926229508 77.1874058899026 76.78503263468755
5 90.16697936210133 90.98596589613058 89.34799282807208 63.35713693977301 64.7638915351697 61.950382344376315 90.33284701959151 90.67297195123602 89.992722087947 63.77024687983967 64.48484718181511 63.05564657786422 74.49620901639346 74.86952889998898 74.12288913279795
10 92.14821763602251 93.02578944869659 91.27064582334843 59.635821390108525 61.385469902822344 57.886172877394706 91.56836181742393 91.95288009533049 91.18384353951738 60.89587318939601 61.84100604187046 59.95074033692157 73.1656762295082 73.66500828806547 72.66634417095092

==> data/acsincome_lr_0001/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 46.24046278924328 47.22485369435835 45.25607188412821 93.47179189793721 93.70947236805105 93.23411142782336 60.31909128803669 61.8086895260197 58.82949305005368 89.92985332968935 90.48432876135514 89.37537789802356 76.58898565573769 76.84371307664114 76.33425823483424
0.2 51.1857410881801 52.05549746733195 50.31598470902825 92.18258636401293 92.41449257909005 91.95068014893582 64.06106711129637 65.25937663771116 62.86275758488157 88.35255534298989 88.87614004922824 87.82897063675154 77.47684426229507 77.66374068623098 77.28994783835917
0.5 60.9349593495935 61.4958010804457 60.374117618741295 88.96296909949467 89.1927005061424 88.73323769284694 72.05981659024593 72.7867639621397 71.33286921835216 84.14812790379887 84.54444521784063 83.7518105897571 78.86250000000001 78.98178539893672 78.7432146010633
1 68.37179487179488 68.88956233286302 67.85402741072673 85.52878800430786 85.72699411186515 85.33058189675056 79.69216340141725 80.19526747149119 79.1890593313433 78.39008836658468 78.79968257783324 77.98049415533612 79.27607581967214 79.39188951351345 79.16026212583084
2 75.2554721701063 75.7718895087882 74.7390548314244 80.98831911192114 81.38062245368828 80.59601577015401 85.26469362234263 85.78767046971846 84.7417167749668 72.37605903252255 73.05897058977138 71.69314747527372 78.67868852459017 78.79552253694024 78.5618545122401
5 81.49061913696059 82.02071869524241 80.96051957867877 75.1445613453732 75.6795878329152 74.6095348578312 88.97561483951647 89.6225815799324 88.32864809910053 66.51780996629316 67.73393105431518 65.30168887827114 77.15829918032787 77.40485206623863 76.91174629441711
10 84.0387742338962 84.53119399442377 83.54635447336864 72.30436583547345 72.93317995790797 71.67555171303893 90.30700291788244 91.01933968966081 89.59466614610407 63.856427074792755 65.44307433710121 62.2697798124843 76.2765368852459 76.61853664081167 75.93453712968014

==> data/acsincome_lr_0001/training_curve_3000.dat <==
x y1 y2
1 65.13194614536373 24.3957992845441
2 71.46195165116944 17.394169828648312
3 72.95958923976245 15.10892966388084
4 73.52786762695192 14.509010548817919
5 73.88325466887244 14.139402687235625
6 74.12538853959616 14.222879609758222
7 74.2721433427369 14.385608341851325
8 74.3741926350622 14.57960329001106
9 74.59304690965253 14.663733569078852
10 74.93538638069668 13.8701701284141
11 74.92363296539509 14.450252475592384
12 75.03695189219233 14.48132788628238
13 75.08961044541849 14.498714384306096
14 75.17354439540442 14.495838608326759
15 75.2531028064404 14.396919181936301
16 75.36447244754775 14.341421554942457
17 75.53451625202476 14.125645763782757
18 75.6201907274348 14.15503076593235
19 75.66130339392897 14.295908115844819
20 75.66221577554929 14.2488263111268
21 75.77355343346717 14.17696712267847
22 75.78668775340111 14.24404598455192
23 75.86632428406605 14.11021342197297
24 76.0116763167175 13.75995382161661
25 76.00262790894374 13.84730359314478
26 76.02127185450203 13.83881552863801
27 76.1764286173266 13.69014564646066
28 76.1714085891557 13.834221327235802
29 76.41582363063134 13.257145553774052
30 76.40871765124211 13.468814605356988
31 76.3752996631734 13.68252722552668
32 76.48119475724002 13.417514389632165
33 76.59237451211544 13.169565326497676
34 76.66511004491338 13.060596821621953
35 76.685273877837 13.220336388894175
36 76.72521837794059 13.265584906953576
37 76.77093489361766 13.270863536253735
38 76.84330353249221 13.129073729115737
39 76.82226434828921 13.34666339291521
40 76.8439367720596 13.351827160979626
41 76.87600357505437 13.220656732265818
42 76.89755549526392 13.24240223910671
43 76.95762325548776 13.11091332202508
44 77.11993932649351 12.813199960782606
45 76.99817496182452 13.018182881716445
46 77.04548328014475 13.041104958484699
47 77.12847635169244 12.904463027438245
48 77.16266916520938 12.855521610066125
49 77.24117110959894 12.707282219926933
50 77.26530561344563 12.759850817425306
51 77.20103913748527 12.985513018164363
52 77.29106168303213 12.744832680907866
53 77.33966188864471 12.550069302315183
54 77.33255315388767 12.656795698553259
55 77.41158939768701 12.25351631105452
56 77.34814382048138 12.606817569946655
57 77.38078474729782 12.553480772671413
58 77.3506585851989 12.585951763932313
59 77.4681662788099 12.142480209908477
60 77.39071734198643 12.342054256794945
61 77.43861500768101 12.233985913854797
62 77.56280127546974 12.097834772031813
63 77.56662287278343 12.032580579169384
64 77.5926673068976 11.955961737907199
65 77.60658531589034 11.870460423897097
66 77.59029292831808 11.885409295337272
67 77.63079628132328 11.695684978971508
68 77.57119142548225 11.94108322090611
69 77.58928869560509 11.684616170586448
70 77.51893664751019 12.141339909482868
71 77.6192417175962 11.834098325512842
72 77.64649060262076 11.359801493587424
73 77.62678455535747 11.698598403783054
74 77.6314315535786 11.73934719562666
75 77.6692855574934 11.349687147744241
76 77.6678099631959 11.266565111199931
77 77.72509102298064 11.254926242052479
78 77.6590437148921 11.577833711379244
79 77.6883769230761 11.498171431214379
80 77.7142397169963 11.354481523028724
81 77.781479525841 11.252943371687495
82 77.71783950202378 11.530462533058147
83 77.82421714848586 11.207528806532055
84 77.79500956490581 11.351922975675018
85 77.89470785881262 10.958095840238414
86 77.85317912280021 11.281394509996565
87 77.87319805030994 11.185657522495912
88 77.8851351957077 10.961573837694745
89 77.91449197435509 10.980029940944265
90 77.88073404720377 11.280835314401578
91 77.99230243932 10.896143872722796
92 77.89951373898208 11.241466788413579
93 77.9279777468685 11.18992312748443
94 78.02187822169549 10.890812109494766
95 78.0272923287778 10.964932293711373
96 77.99648152310706 11.073898868523587
97 78.06255889827665 10.870921176339223
98 78.06047848351157 10.907758671915031
99 78.00367806039844 11.007200351397719
100 77.85071708083566 11.18460011097588
101 78.06221422311252 10.812452864777907
102 78.05367649166193 10.877641051164936
103 78.1052190786694 10.841004902413365
104 78.1120734296272 10.834968758639768
105 78.11071555049278 10.65359711563985
106 78.09812683742771 10.700916249394906
107 78.09265498792487 10.766192181112608
108 78.09947859294917 10.785768623619676
109 78.02336080369511 10.840592313371054
110 78.13869136294883 10.707931853167512
111 78.1223128592535 10.777368304443577
112 78.18334663628048 10.64162127787116
113 78.14725099184267 10.789494823800913
114 78.15034067139995 10.784329795994301
115 78.21827010146403 10.394837342239052
116 78.1688269457733 10.75966755494791
117 78.19733148959844 10.727762964811099
118 78.15015848932087 10.69774286519727
119 78.22413011678024 10.573050634308453
120 78.16267363677869 10.734228290088556
121 78.16358665213849 10.75372362405694
122 78.21863355946694 10.678237875011572
123 78.23406596588922 10.618734970663708
124 78.18182082857794 10.712435996143165
125 78.21149665870072 10.568978949442588
126 78.2280988245799 10.55778641351405
127 78.22478590604435 10.65921068191354
128 78.2397767173666 10.49687298839191
129 78.22764540263452 10.678335464943991
130 78.24592338151805 10.580279829403153
131 78.2853288511166 10.329987521807778
132 78.27545342119834 10.426411618550684
133 78.23413401232229 10.387664796854684
134 78.24388195634742 10.408564185185718
135 78.26611132533749 10.36038378006542
136 78.280082869214 10.411459368920378
137 78.2631831330982 10.364662419461393
138 78.24977334217087 10.488047835675642
139 78.26696366904152 10.402467411986523
140 78.21624443725901 10.681427639018747
141 78.29556495912679 10.421882376533704
142 78.29352398568594 10.523894955292926
143 78.23560246016214 10.659729727196012
144 78.3106721688752 10.390498091421554
145 78.30943082637869 10.470211225206437
146 78.31445880932874 10.375363884718281
147 78.31655306321795 10.379578516498523
148 78.2864116972486 10.441076254261047
149 78.33675792650175 10.350876963952873
150 78.28294840935982 10.539848164600976
151 78.30781500203403 10.382097652657187
152 78.33501622936254 10.415317411672053
153 78.35372287764449 10.191038666594302
154 78.2577982464188 10.568040516465915
155 78.37555457238068 10.313671035887065
156 78.28782236489381 10.54376609766077
157 78.33342337248625 10.461920390216282
158 78.35167234211158 10.39463573197072
159 78.41591983362065 10.205667909512734
160 78.4554481028172 10.223815419788277
161 78.37894890968909 10.278119474836307
162 78.47677132405133 10.086945815922107
163 78.43700697141274 10.262500044343788
164 78.32352366141191 10.620735989041824
165 78.28067799664613 10.625222842710077
166 78.33345210821929 10.540436543756885
167 78.42671654951394 10.178212072383443
168 78.43334395726022 10.156016854133506
169 78.42627911388684 10.268374590569227
170 78.41464866899999 10.351071793573375
171 78.36402412151774 10.349656985111126
172 78.41618073198482 10.265385144300168
173 78.42833719086568 10.311324080995782
174 78.42477541173135 10.232408210960413
175 78.4243366091973 10.209614837749
176 78.44397578178217 10.100885591973823
177 78.44841836064245 10.199296795977574
178 78.37543759223186 10.571903385534332
179 78.35340570424995 10.539817978478482
180 78.43603695471482 10.206704620747216
181 78.39288314767724 10.436514946850156
182 78.46574912899496 10.184290553713659
183 78.4577293800273 10.070759625540699
184 78.40888248462956 10.303044230761307
185 78.48212393738633 10.148241805823966
186 78.48342318540854 10.212291172700034
187 78.49153160101847 10.053257984833055
188 78.47826502365965 10.140066972223485
189 78.48141573992982 10.200520221805611
190 78.43140805179765 10.210141728773547
191 78.45085803364475 10.14255899247708
192 78.40510776919517 10.3521393491474
193 78.45580318302143 10.103783244400763
194 78.40198567471295 10.288111721126606
195 78.42640196777806 10.235855163588495
196 78.39482437675743 10.262249791967124
197 78.40601061041528 10.275245428431766
198 78.46224505333706 10.122734535629542
199 78.49004349889154 10.065623712498835
200 78.48688192749017 10.14270622707943
201 78.38770274447681 10.344149731221753
202 78.48342318540854 10.086271759091378
203 78.47124972116917 10.160367415683448
204 78.4832881719285 10.056604759248172
205 78.41974015117958 10.2683315318992
206 78.50581402832549 10.049439640565364
207 78.50023580043003 10.013719225645248
208 78.42363741377628 10.267330401841079
209 78.4254965821292 10.224229328848484
210 78.42949549104006 10.224020205078348
211 78.52272141130337 9.895109755254166
212 78.4508000256857 10.238913824142719
213 78.48292963106758 10.087986994708544
214 78.45301686588068 10.183482485072453
215 78.49833888895567 10.092459605019272
216 78.48693879032918 10.128887539498551
217 78.48423506318244 10.08253052564302
218 78.41424675978354 10.261703699575742
219 78.50321957972753 10.092046785320887
220 78.43904786793532 10.15416755591377
221 78.47550925384952 10.100104758825951
222 78.43549952218822 10.110004603849191
223 78.4638070798676 10.037839892644316
224 78.50489105544646 10.029633544382975
225 78.52013800374112 10.075217032203946
226 78.5135734986036 10.01639006395822
227 78.58143435404745 9.93102746848707
228 78.42462048414995 10.165078324804778
229 78.50253286045385 9.96547469332096
230 78.54819137408833 9.98132729327126
231 78.52778405689227 9.953238928954212
232 78.53120327841829 9.97770406007225
233 78.44872596855872 10.160048688139103
234 78.53537980722143 9.973091710656917
235 78.47324328945587 10.131449982987405
236 78.48813913320353 10.11515642686799
237 78.53199566617455 10.060862937535118
238 78.49714442803703 9.995278173666916
239 78.54704128838178 10.006481583283318
240 78.54106132649426 9.995029069964621
241 78.53513016153744 9.908432294565838
242 78.5552199395726 9.876119522662966
243 78.55256599936433 9.933301729318861
244 78.55657642715596 9.974202274108876
245 78.55089133732143 9.93053988707336
246 78.5692157356078 9.987284276573744
247 78.5590171253233 9.934894377546476
248 78.57801209486465 9.996557830164772
249 78.5364073243849 10.077604894529294
250 78.56991323489481 9.956695256351436
251 78.5435047137309 10.009489219837162
252 78.61739248910217 9.858850692648314
253 78.62227534180293 9.828015707737304
254 78.60268969912813 9.880267007813876
255 78.56409094726946 9.971610494682816
256 78.59536642625285 9.928684861559473
257 78.4909523654957 9.956055853195158
258 78.66466326297072 9.845531429942572
259 78.59719913079498 9.872941551325107
260 78.62471679865502 9.853882894358328
261 78.67169876530127 9.959121108269722
262 78.562138046381 9.891917720422756
263 78.47458635743102 10.130673078762714
264 78.5063993791594 10.109821285449833
265 78.64915041895432 9.79685238985672
266 78.64843065732845 9.823075025352388
267 78.65561407076883 9.828831571328491
268 78.65877226116599 9.854531902939826
269 78.65129635995986 9.770296044341686
270 78.66667456615576 9.826880215624367
271 78.71410634144804 9.87368592032328
272 78.56258103218615 9.919077478360814
273 78.6900641316812 9.888022743688778
274 78.66236042627497 9.856756339237712
275 78.57917417065237 9.8758787646437
276 78.53467499523595 9.997025731858596
277 78.6052176243776 9.906926200722875
278 78.70054368977011 9.886550214158445
279 78.59326872339982 9.924099508460941
280 78.58801122717377 9.932897494480043
281 78.57676513734451 9.84643719958401
282 78.54524649521896 9.915454245161806
283 78.59469816090184 9.842024078544961
284 78.49383328790817 10.243597335910797
285 78.71519788991577 9.816801621337918
286 78.69152627675355 9.821553709857875
287 78.61829633873312 9.964526604126963
288 78.7124943828196 9.829777398218706
289 78.6900862039879 9.88551533140327
290 78.70461483814736 9.793249874947325
291 78.57964717315878 9.882105501141925
292 78.61905685976411 9.834837221006886
293 78.65787142417784 9.824792259829229
294 78.7108785035939 9.759297598916163
295 78.57033035507162 10.012359286526427
296 78.5842869983915 9.946904605545516
297 78.60916543484679 9.91747705318729
298 78.72393025846206 9.782660751441801
299 78.6716529044734 9.773600669584605
300 78.72830232603563 9.768631731140696
301 78.66468231349954 9.634782849027918
302 78.71506983832208 9.77974515739022
303 78.759004947789 9.644203876397816
304 78.74433278418402 9.682738127337386
305 78.71175572652268 9.674845979755895
306 78.72729947493018 9.790247274682555
307 78.73752180858003 9.782344312725746
308 78.72816163184592 9.809778240619403
309 78.7480491285626 9.707995264743401
310 78.7392242271642 9.72962391148888
311 78.72081628725478 9.72200363555106
312 78.70540486120893 9.743586805726318
313 78.69128163738249 9.781438534563852
314 78.76988275048426 9.655004071741056
315 78.65310736298322 10.044832584619694
316 78.69135887656988 9.877792157279403
317 78.5966403027435 10.027945272294584
318 78.7383398133791 9.715970869967599
319 78.76077887580176 9.653394942119704
320 78.7262898222349 9.778621439942548
321 78.7195408726324 9.82020250797491
322 78.68490878266 9.89362941598989
323 78.71864854821746 9.833912920319937
324 78.69840331379407 9.792280998667549
325 78.63757347789016 10.061292995748799
326 78.7423103175837 9.714932898990922
327 78.68785306201049 9.930018459898845
328 78.68060911978004 9.971287556767109
329 78.70444308631957 9.84416169701409
330 78.75474878165232 9.644689168983229
331 78.75559851742375 9.664220134920075
332 78.70540486120893 9.721826146030045
333 78.76801591273698 9.515737799517515
334 78.74410953016017 9.594494540697015
335 78.63443620576945 9.976332346288176
336 78.71927557409346 9.793079590955413
337 78.7142107451253 9.838969672890684
338 78.74410953016017 9.716147569579036
339 78.76738981224868 9.692488457450427
340 78.7392242271642 9.764341197491204
341 78.70694795507471 9.90553817592542
342 78.7598379571936 9.701510669302959
343 78.74430958959529 9.863893219865586
344 78.74511369088155 9.758195569531663
345 78.7790463177741 9.598143680851004
346 78.75388038274609 9.750074848153059
347 78.71358660904124 9.835562149461701
348 78.78629328804278 9.69763833240165
349 78.78576766763268 9.663844275728517
350 78.76319708212203 9.719305869717454
351 78.79456584907219 9.627640567082661
352 78.77702137972493 9.442994673346755
353 78.74822741676022 9.838826675184205
354 78.76694647891627 9.793100189656762
355 78.77572176362922 9.793676605762974
356 78.77434880545908 9.583981438649007
357 78.71167384634187 9.834072348628046
358 78.77703804616847 9.645393549528798
359 78.85605738346393 9.334375770463275
360 78.76895636874801 9.657126699214718
361 78.76060351391565 9.727124464533714
362 78.77198353193549 9.673337887053261
363 78.7511045255028 9.761467821407978
364 78.801858539698 9.597577058554446
365 78.82673924525929 9.314983753721455
366 78.79532271226991 9.493272828071838
367 78.747187790165 9.669247721933987
368 78.75989565242949 9.67081337384479
369 78.78132290439872 9.610599571747642
370 78.80404110831869 9.506841502452572
371 78.75685847961313 9.702382994220036
372 78.79722208131919 9.598301849416929
373 78.7965600071902 9.56931858062585
374 78.8099799463839 9.482785932431055
375 78.78836804433547 9.576480440706794
376 78.80382213424907 9.462599440708983
377 78.8059489599711 9.616201276555836
378 78.79353765427142 9.661732531426336
379 78.80233953206664 9.472110323337048
380 78.79842314100067 9.51512244204888
381 78.80674516920763 9.61452288185723
382 78.81137191095404 9.46275440146515
383 78.79554162312783 9.523935700511627
384 78.7786756961974 9.628733739643037
385 78.76899456229248 9.612957110358156
386 78.78589844948382 9.670754743278861
387 78.78171933858445 9.666669955209386
388 78.78915651787213 9.577309458293687
389 78.81731129422 9.430072957895753
390 78.74320832347101 9.733506042199835
391 78.76733273148193 9.666673213811245
392 78.78606870241015 9.522494634850057
393 78.74914589783056 9.649876974214836
394 78.89269902315105 9.25941679285419
395 78.75833516753461 9.4704634432993
396 78.77480542146259 9.599037744623358
397 78.77780488242824 9.587477745978383
398 78.81242370899288 9.369641447168899
399 78.80435732299915 9.440431218775862
400 78.80032160307434 9.421255701713658
401 78.79322704363769 9.552831053591673
402 78.79122757607698 9.439824428162723
403 78.78549347122399 9.475672687933926
404 78.76164295672594 9.696992361249551
405 78.79463757984072 9.6089752892709
406 78.78822056001987 9.527871994236566
407 78.81505918478202 9.514102951325611
408 78.7852187167924 9.618054871947171
409 78.81273702472942 9.473180667680333
410 78.79630014854948 9.568322708029262
411 78.8545766934282 9.354467090153106
412 78.78565572091321 9.449653748366508
413 78.81321708952191 9.329359416865191
414 78.85364247234034 9.293513275541915
415 78.78998156467725 9.50750537392083
416 78.80920879370584 9.52365593233377
417 78.80563447873436 9.492520870512184
418 78.81758900382201 9.540522645957534
419 78.79195883276745 9.385963208555209
420 78.83984603428252 9.458140792307619
421 78.81496892319369 9.551471216057053
422 78.80158857996346 9.475612058508329
423 78.82813245412288 9.48480324381848
424 78.79420256718188 9.421043199753388
425 78.797950080739 9.371912449398831
426 78.85822990596523 9.381751434340389
427 78.8016964878227 9.418414579408777
428 78.79594181722224 9.43841573586775
429 78.88339674716131 9.300837472288496
430 78.76008800153033 9.513352804241197
431 78.90509566914453 9.265276186224245
432 78.83930745735452 9.389629449632162
433 78.83538387197663 9.459693221426551
434 78.81119544818279 9.514421388901336
435 78.88315115210938 9.404375483849837
436 78.83833470408621 9.376456443234755
437 78.8109190306737 9.411362203513777
438 78.80310352973308 9.500650227542447
439 78.84224057169 9.38030052407707
440 78.76516443543353 9.438553305732327
441 78.84706538813548 9.337984820580463
442 78.77374069192726 9.547035327076618
443 78.8281729935828 9.331287773971845
444 78.79242410691407 9.424747421902826
445 78.79686974890778 9.510130735663584
446 78.77562655499032 9.487367617370843
447 78.85652773436108 9.381880069101065
448 78.84656726883638 9.333065757462556
449 78.9005988280067 9.232243761332153
450 78.89881528922209 9.238659091695341
451 78.83249012405788 9.314439540601489
452 78.91571079272278 9.301375787733955
453 78.86044876875775 9.429102941462055
454 78.88330156738743 9.363744641463475
455 78.85201538540328 9.283913268252721
456 78.78650797742412 9.500506990659451
457 78.90144285354062 9.451630729577431
458 78.89208623421287 9.214549409451946
459 78.88160586019653 9.333379847074594
460 78.82959812157374 9.268598193838303
461 78.93401888426378 9.240005894822518
462 78.93708920669631 9.03725156976583
463 78.87902470321471 9.27963336911456
464 78.83018504491828 9.41101738915046
465 78.79228009749146 9.520417143185886
466 78.83766396376205 9.404022384079207
467 78.83247468951025 9.27817508294177
468 78.80938744440498 9.313111217727727
469 78.9177383864026 9.065474296137696
470 78.87553969142047 9.28559040320915
471 78.93276456481857 9.115112197521205
472 78.86710698211698 9.109978564787196
473 78.77560699637927 9.382316857170476
474 78.84441730121786 9.162620945706884
475 78.81939190204206 9.268391119719935
476 78.8769317727428 9.208565259452296
477 78.93220554808174 9.122500282295247
478 78.90177638453501 9.172336553349302
479 78.89105836484292 9.142630543347504
480 78.82817407483233 9.216855974854184
481 78.95232644636782 9.065715742482343
482 78.80977428196834 9.271555937062073
483 78.77407607775946 9.303728060362488
484 78.82672146590461 9.172192457760548
485 78.97003490646446 9.063570535451735
486 78.91990332076189 8.964805022727262
487 78.84884175987357 9.045364676058437
488 78.80093558877937 9.287655471474636
489 78.83893782916671 9.158150334255831
490 78.90422098751331 9.085247848573118
491 78.79655758657822 9.35427487892149
492 78.82900452612628 9.061075179279657
493 78.85893798842778 9.063481692238781
494 78.87413669143119 9.1409988849613
495 78.93988374934486 8.955524951932514
496 78.92142250654382 8.934049147495267
497 78.8540303163231 9.09149746408054
498 78.81403362210233 9.158427762813288
499 78.8663767505694 9.149264722494314
500 78.8081486680619 9.267319396046197
501 78.92603103400776 9.100454647751684
502 78.82430348332323 9.297680931833217
503 78.92114170111567 9.144317522905682
504 78.86337648931534 9.250375810779616
505 78.88837278641171 9.117002684623193
506 78.83038302412542 9.264208690925937
507 78.92250995118341 8.989160669659357
508 78.83538686190306 9.252279520673488
509 78.88622985178189 9.033422351810277
510 78.92175636395291 8.998024662153862
511 78.9095327787792 8.951258087201802
512 78.92645525248922 8.893041117378983
513 78.91986832921182 8.823969839991051
514 78.90132337132844 8.946387759255973
515 78.87546547251578 9.167272254488717
516 78.87559587034234 9.05820271269428
517 78.91178742513122 8.88125168623115
518 78.90419636050711 8.990717566330234
519 78.912854352787 8.871152493243352
520 78.85815864373498 9.173581359267823
521 78.89350233100232 8.91271508102231
522 78.88035298249703 9.014819872664159
523 78.90040838859804 8.92840396497652
524 78.98018154594479 8.88774510570769
525 78.82669026524371 9.286120933188242
526 78.92847573125215 8.922206343243037
527 78.9831832102428 8.843388302316617
528 78.95522975198116 8.956182476577409
529 78.89788826451212 8.92910822593382
530 78.86897281712925 9.080950438955119
531 78.88668182139102 8.972170459148183
532 78.89428923803908 8.893642411354064
533 78.87790921689263 9.002016208254597
534 78.9436668092202 8.780961718998569
535 78.98313523224957 8.921589896412573
536 78.90676640940274 8.905932407530955
537 78.95494426099405 8.923180426192248
538 78.87874140298355 9.054788552473314
539 78.90157154900335 8.894552537479646
540 78.90260935171685 8.893150481976663
541 78.9959600619335 8.637709867144956
542 78.87920535703118 8.95744043649164
543 78.93156001517156 8.854336633239605
544 78.98668210950952 8.911302109559823
545 78.98221293016931 8.899755384498823
546 78.97681398863368 8.914154955737864
547 78.93538554645345 8.920500952227615
548 78.92176079265482 9.088739688350547
549 78.99311645203557 8.691280854443637
550 78.91367129668137 8.912924154000349
551 78.97647904669078 8.88063723826036
552 78.9329407999071 8.864247232362438
553 78.92378948629137 9.037435235729852
554 78.94360454896753 8.99920769849285
555 78.9387155809243 8.969198352978614
556 78.96353987662465 8.895877550959453
557 78.93714559566791 8.952653455120695
558 78.94948176261354 8.89027922434138
559 78.99283736442678 8.866313518098472
560 78.91589846031253 9.044118269637003
561 78.98258492125522 8.899035851097869
562 79.01290250015049 8.855006240522455
563 79.00548623756356 8.90545130104932
564 79.02295557194867 8.863430417001766
565 78.94332853901226 8.99456497457057
566 79.02883803355965 8.935211423272998
567 79.01989466841033 8.868667917695397
568 78.95856475369035 9.003884004731818
569 78.9574123468696 8.934988218005229
570 78.98024362460043 8.914591513151192
571 78.96662242806049 9.035049441060334
572 78.98193568473779 8.89332478169199
573 79.0102477406054 8.635125344040109
574 79.0268838907917 8.860604567140527
575 79.00948253237378 8.870691746286537
576 79.00995614239066 8.873547970654707
577 79.02597200327453 8.799650752529338
578 79.00436862925969 8.83170892409185
579 79.01442594912609 8.789497447319665
580 79.01352223097055 8.763847849740078
581 78.96992168174167 8.883410804379025
582 79.01447781211827 8.794379499138644
583 79.01011277298055 8.711779766478669
584 79.04440795828656 8.71683355041618
585 79.00808561443047 8.792547523014324
586 79.01324426080582 8.653879405752262
587 79.02723216041944 8.659477732370338
588 79.02179412681338 8.807321642910635
589 79.01526873258493 8.79163413828688
590 79.05241633372576 8.748238314641409
591 78.99653192888611 8.812887476573842
592 78.99978709778699 8.791802872567972
593 79.00856006850866 8.569363500207777
594 79.00564289354676 8.704048127083496
595 79.04382930793584 8.584862360174476
596 79.00851176751729 8.70925863146032
597 78.9972460203631 8.77796770359336
598 79.03959912788255 8.589198370394183
599 79.01584827112413 8.769465916353754
600 79.05837338272758 8.42110208124467
601 79.00835298875518 8.736825951635236
602 79.00958696372217 8.825178852081184
603 79.01056256847897 8.889299312513831
604 78.99523410676854 8.857463248336806
605 78.99940385429547 8.797920124880253
606 79.01089166529005 8.854822733738665
607 78.99292867804408 8.726821640711053
608 78.99380260787072 8.810016150142392
609 79.03898539531829 8.66578169927617
610 78.98287311320695 8.818601804581588
611 78.99089942599866 8.872799942018231
612 79.00661176768058 8.665589607632821
613 78.98889793902954 8.71634326113366
614 79.00746248144459 8.676423436084853
615 79.05698297524211 8.607986184803398
616 79.01578142825426 8.771911819824165
617 79.03052183963135 8.729143786529626
618 78.98718511823833 8.788761312936712
619 79.02952169215587 8.650280029856459
620 79.04935351573477 8.551593985575794
621 79.05266075108668 8.51700266515315
622 79.01164056209835 8.69969037800852
623 78.96773096021163 8.90780854969121
624 79.01405315476092 8.658594602561559
625 78.99062370347876 8.787170663568771
626 78.97677342421512 8.954101726311379
627 79.05540113115683 8.556172701882343
628 78.9890456324603 8.772101673431314
629 79.00595966535104 8.716392115894008
630 78.97867633374646 8.765224668609404
631 78.97912954402558 8.965429483000479
632 78.9781211354961 8.706850739170749
633 79.01053380949847 8.655818867202859
634 79.052308976669 8.600253166077781
635 79.01155874282696 8.59309244615076
636 79.0129792986236 8.672988916339063
637 79.03792479051158 8.624008659188721
638 79.00064202595523 8.746123123352938
639 79.05587049266553 8.505370193621156
640 78.95796580476467 8.905131074586254
641 79.02096472371636 8.73942293773072
642 79.07258589370983 8.598436411605004
643 79.01925711133381 8.538869311256986
644 78.9687361130599 8.642022469210312
645 79.02628985428476 8.537440259437194
646 79.01816943131317 8.451308417099005
647 79.02462375837432 8.507075465048313
648 79.0162619023849 8.60288830362612
649 78.9652599074855 8.842101318021713
650 79.0264225536599 8.522625869640096
651 79.00987112578355 8.632269119671935
652 79.01240176414031 8.621320549572424
653 79.00647887921193 8.608044695781066
654 79.01777221191286 8.635555264661447
655 79.07223859568717 8.407109482821614
656 78.99696696674134 8.614028726192451
657 79.00529060225435 8.585418177579339
658 79.01278096219374 8.718057237008647
659 79.04151439346138 8.431224892359156
660 79.00598584628538 8.517772693409327
661 79.03328551948294 8.654363438595485
662 79.02668481147907 8.524447830782309
663 78.99361639418714 8.615006567684478
664 79.02643311830744 8.624135124709358
665 79.00773634469715 8.61128536420036
666 79.02492306987106 8.603464719732333
667 79.01568992760002 8.549396426006444
668 79.01246807309934 8.856828201664664
669 79.03882526335607 8.571970950434238
670 79.04392177286559 8.61222443471032
671 79.00343397836077 8.637381863735975
672 79.00902652981662 8.460627327671983
673 79.0381854100191 8.579562731136523
674 79.03882827546869 8.62054238560554
675 79.06890295383388 8.32605813076912
676 79.03669907725795 8.515237025064822
677 79.02289530155495 8.413562794257286
678 79.03094524302706 8.5433840199478
679 79.02498419213792 8.388517988431177
680 79.02808354208781 8.55608345763295
681 79.01798726914848 8.47557493936997
682 79.00022997129498 8.475141640558498
683 79.03482487442758 8.285737141098922
684 79.03646643647197 8.597530044022239
685 79.01847391399497 8.413291712523188
686 79.05397776254249 8.452451353917574
687 79.03750587919848 8.427415064154857
688 79.02939666953668 8.432514085486067
689 79.04168910796261 8.468556316172036
690 79.02774615105555 8.53940871606427
691 79.03609819386841 8.497770277208163
692 79.03680811450701 8.556659873739163
693 79.02264926610032 8.544427248386013
694 79.01457748923694 8.470807629198465
695 79.04281687340188 8.449795617667885
696 79.05337066342113 8.431444480260264
697 79.04798525327699 8.363274693346252
698 78.99183048941522 8.369071270046607
699 79.02176296272346 8.53689283850746
700 79.07379647626614 8.334378080524019
701 79.09873581933186 8.253464118472117
702 79.05153451304949 8.487667825618503
703 79.02967463894817 8.466306762828744
704 79.00809413879753 8.461069142546847
705 79.01809430596653 8.512667035286139
706 79.00661176768058 8.461402852566218
707 79.06140212931147 8.619602624090517
708 79.04162680800361 8.466252770195132
709 79.03517205917652 8.362944241928744
710 79.03540936007668 8.409009814525357
711 78.9825696934729 8.760372820916979
712 79.05511244929009 8.425029149897082
713 79.07849510650283 8.461423570855835
714 79.02400741037114 8.68146106818922
715 79.00510495367512 8.418766542253858
716 79.01506532861602 8.562146597723352
717 78.9938493464275 8.476403837368602
718 79.04343588433895 8.453683176220741
719 79.01072945568713 8.513784115941824
720 79.01638144484477 8.516059286271469
721 79.03248033212971 8.572512234512939
722 79.09292842991378 8.333721294996606
723 79.06399403318736 8.38497472361692
724 79.0169232676684 8.42049904917435
725 79.02226953364955 8.498361675789399
726 79.10153682509812 8.303875545890198
727 79.05111287373046 8.430121534436296
728 79.02342626731055 8.523843039028838
729 79.01823855817281 8.379258157572982
730 79.04048566402784 8.35060750943944
731 79.0883302921378 8.328256190279424
732 79.02989668896726 8.52357671481532
733 79.02862049490844 8.429105182726628
734 79.01491294327427 8.504672779428166
735 79.01219109335511 8.500422515679462
736 79.06846718472922 8.396521448677923
737 79.01158529218361 8.437717833482633
738 79.08494676539239 8.247793148586657
739 79.0819564782568 8.229278414771208
740 79.02862049490844 8.437802320211443
741 79.06865675542359 8.368954128503011
742 79.03522040883 8.484152697274995
743 79.03071982202826 8.604467678269753
744 79.0309093853301 8.538573061685387
745 79.08559143946131 8.229991311380171
746 79.05954169293557 8.419420927885152
747 79.06241054042015 8.455053597474599
748 79.09920879978482 8.262880618977524
749 79.03882827546869 8.416319998570474
750 79.09572432390914 8.223599718731931
751 79.02788465440413 8.476056973353522
752 79.09579664595458 8.178122456495053
753 79.02893633480832 8.48871431265858
754 79.00728090304368 8.640614516032828
755 79.02904602442068 8.521440023848104
756 79.01861318539642 8.451379510655574
757 79.0176735224393 8.527961460207111
758 79.07278850466595 8.307863833389073
759 79.04082267718631 8.547236566061406
760 79.11060673955964 8.220610392051135
761 79.12391227140715 8.176772633942544
762 79.03432593432922 8.431380353056271
763 79.04775948546397 8.448110586177288
764 79.04520219415905 8.39388407309338
765 79.06316413349683 8.389747291249964
766 79.04764780078013 8.389329094501779
767 79.12987701357446 8.287708574879678
768 79.06593751631522 8.336140671982815
769 79.08257337437247 8.224504467807717
770 79.05229459994774 8.479702564937016
771 79.06635972891868 8.511524906381213
772 79.04519938085458 8.643487960912218
773 79.03896195489091 8.481326847413753
774 79.05594802753888 8.323662081940968
775 79.04269143488858 8.481524076930375
776 79.06550551201056 8.496360325171008
777 79.09067256414623 8.206341924265056
778 79.1101250133865 8.204210610347639
779 79.08586179369581 8.24817759263778
780 79.06647340116916 8.39654180820274
781 79.04945766907836 8.458609325279488
782 79.07548620433688 8.212869997416052
783 79.15132883200515 8.130387364028012
784 79.04413419243474 8.427531634281644
785 79.12319600330207 8.270472519268072
786 79.05967001376175 8.396219992436894
787 79.06886456206956 8.505494020069156
788 79.11263550635846 8.214987067975926
789 79.06038481265848 8.445657286113649
790 79.13268664373948 8.225404818127712
791 79.0850721304073 8.373056017495447
792 79.07859149199872 8.449186307570363
793 79.11334199106888 8.329803311144717
794 79.13758058895486 8.298864219097563
795 79.10603542708485 8.37258256837146
796 79.10079354457345 8.317236975772193
797 79.06977133810072 8.346342712364574
798 79.13674588797868 8.240213950463273
799 79.07448340170085 8.39625357475359
800 79.10125183266146 8.323151741106324
801 79.1215205364706 8.231410587394375
802 79.09601920860838 8.420912676786383
803 79.0852551486537 8.356453748813793
804 79.11529648789882 8.213251302453575
805 79.12795005082765 8.265416975647415
806 79.04153362963316 8.321157928257316
807 79.16717066075383 8.1211125506948
808 79.13518747743868 8.188400467542222
809 79.10922174460251 8.411310790225787
810 79.13835762155102 8.250880923905623
811 79.1379398032125 8.249812578422015
812 79.1078215075243 8.484005181224461
813 79.12356657677427 8.410791864531578
814 79.16298686738584 8.260093848071051
815 79.14492166096119 8.224354952897516
816 79.02011714312263 8.47271069887936
817 79.10327252897798 8.261050471332512
818 79.06294552426453 8.389782752838071
819 79.10901581518941 8.423546674180797
820 79.11677992732578 8.428344358859235
821 79.16298686738584 8.242699573101419
822 79.12812710486543 8.268236188716664
823 79.12050134472013 8.222807661651862
824 79.12092611115544 8.328170393016322
825 79.14702590278677 8.351624669062758
826 79.16418709636208 8.317473284243572
827 79.14151502366344 8.503799332361234
828 79.12292636977341 8.353484901246084
829 79.14905142429518 8.28082626180413
830 79.18306259224015 8.307603694139
831 79.16408134300225 8.35631624774538
832 79.15809225750874 8.182303694343027
833 79.1333527654031 8.266588168524981
834 79.15171791065309 8.216052274445943
835 79.11563297763759 8.40908835278757
836 79.14373637240233 8.249748570806286
837 79.16170723921569 8.176585988145158
838 79.1466542439825 8.225568244155182
839 79.10427434837572 8.271716065444403
840 79.17010731017558 8.193729040964554
841 79.1736861038663 8.131366704438761
842 79.15949788930001 8.330708748545893
843 79.12164206094987 8.17211325824617
844 79.1888513155935 8.037257377604966
845 79.12640836748832 8.243269113239112
846 79.17032893566429 8.207345241567277
847 79.17367506582325 8.17474411662698
848 79.16912682297416 8.243427571773665
849 79.13146452522967 8.404420631408161
850 79.17115327274477 8.259529275426262
851 79.1550408059744 8.226828561693871
852 79.16310220733715 8.062817730935162
853 79.15932277443079 8.216373919831433
854 79.14241414891156 8.188242077803839
855 79.17654207346034 8.318966292886987
856 79.16793588271807 8.367237651147718
857 79.15674751851918 8.371251845601583
858 79.16148069500014 8.191162429375993
859 79.1593143084968 8.32555035753127
860 79.15430101110314 8.345384658980562
861 79.09745079542343 8.39435495194089
862 79.16824965497547 8.193270744695957
863 79.18778186888605 8.25469469903717
864 79.1675101156879 8.226163310895162
865 79.1330491841697 8.297800960695124
866 79.15835179220186 8.276353771081668
867 79.17889749460323 8.236447668765695
868 79.16402125802485 8.293168371343228
869 79.17165220361993 8.158679424273311
870 79.19216815548351 8.35516874179066
871 79.1995961313926 8.130923459441343
872 79.10565880759583 8.226456392248961
873 79.18820349831743 8.299213099976388
874 79.19941844498241 8.243603011642913
875 79.20431281958733 8.317062412612763
876 79.16891561534669 8.214516946249969
877 79.1590689535703 8.342668293305273
878 79.14571112326088 8.423803222588733
879 79.17178106981699 8.27624102829386
880 79.1896299535368 8.374814449374988
881 79.1622448478767 8.368368624916604
882 79.20541437219471 8.326181005447618
883 79.21932432722146 8.366735945964738
884 79.1547723720353 8.34494146477524
885 79.18388369452283 8.127170382531567
886 79.1150549367579 8.282516260787638
887 79.21933407109813 8.233842905724288
888 79.1775117211502 8.086770402770615
889 79.21664069921076 8.266240164355976
890 79.16330298333511 8.1000778908111
891 79.17577297586394 8.171388706560208
892 79.15095060884887 8.077448164799607
893 79.16297206853852 8.168345767598488
894 79.17644093229495 8.276342496357373
895 79.20693800046588 8.17377210133361
896 79.18227583032478 8.212100657485257
897 79.18793520684734 8.18371295537512
898 79.17129778354457 8.255474861863716
899 79.16802617211123 8.16463645836789
900 79.16412767816652 8.360406122896029
901 79.16389612515805 8.184303904807495
902 79.11134004309028 8.435150599685171
903 79.20727406874937 8.233381231265561
904 79.20431281958733 8.156325713001774
905 79.16127263112327 8.097039709369962
906 79.17808669061873 8.190382266549447
907 79.11839736794724 8.492263541263815
908 79.21164423218868 8.370431702842868
909 79.18324202910205 8.09722704349273
910 79.18651619784795 8.073358688005719
911 79.17559172848676 8.192633699164142
912 79.18479079610765 8.188159829111223
913 79.12679940919723 8.396173154540284
914 79.1821504700574 8.200860646126833
915 79.19305169475568 8.223175812693679
916 79.20288692501197 8.23283518966628
917 79.19049675709518 8.173280052367952
918 79.18102350462527 8.22065129948521
919 79.17715246319028 8.135822043446165
920 79.18324202910205 8.19719067661541
921 79.17459096775987 8.131752527820337
922 79.18441030867834 8.070394529162424
923 79.18527161880196 8.21762313302618
924 79.18675129941023 8.049919803991202
925 79.17688493229913 8.111277802649116
926 79.18758986329726 8.295361173391994
927 79.20757791740715 7.860016789154328
928 79.1819246724305 8.1481964067636
929 79.18168464518041 8.197488754666313
930 79.14958307697091 8.290111539268322
931 79.1645153310618 8.371683145553378
932 79.205064980412 8.32562832705636
933 79.19527640918172 8.313426076210142
934 79.14138459809298 8.323329179835243
935 79.1513005280303 8.255301250473781
936 79.20666384203659 8.279817354800107
937 79.17918245135877 8.230162352493632
938 79.18395299501306 8.172995247901017
939 79.1306461262102 8.313117124471372
940 79.20143471905241 8.20071952769176
941 79.19248449371798 8.299279106451788
942 79.2122545594021 8.213546929816268
943 79.21207800333198 8.339254372260832
944 79.18878539067009 8.139893728312028
945 79.1958168397343 8.369425195734955
946 79.21334760178753 8.355522930923115
947 79.20480262682037 8.098998560571816
948 79.19294370153492 8.36421469135813
949 79.20843857104836 7.94008011435232
950 79.18115187271921 8.143996877046646
951 79.19416132283892 8.099365733319619
952 79.19003716800613 8.143061753463932
953 79.1901041870978 8.188815354896446
954 79.2024613882375 8.17501393861889
955 79.20716888964749 8.241562701658028
956 79.12182779364713 8.323468918939854
957 79.2038821269983 8.170073136645712
958 79.20219076520821 8.011458025938653
959 79.21654913268969 8.146614342255225
960 79.19103006012243 8.220101999284072
961 79.13807836768287 8.269233889792558
962 79.20590969396976 8.18613920832984
963 79.1900704761246 8.059255815487138
964 79.19794573713324 8.12283499184108
965 79.12225976681442 8.224609263269247
966 79.18686750762596 8.000976438551508
967 79.17240215939944 8.361425733207552
968 79.18212607480646 8.124924207378402
969 79.1982410792717 8.186294839407324
970 79.20953397153792 8.271521313140518
971 79.18986007869155 8.259832730526966
972 79.19147447038222 8.214021758270713
973 79.17399420629681 8.159208814098484
974 79.14297090151035 8.108084370483178
975 79.22072995758381 8.003376314718642
976 79.18251766985796 8.190928308148722
977 79.19995622074825 8.185926876749939
978 79.19520419367552 8.15646883029651
979 79.2052276172396 8.026506656551291
980 79.19359851751302 8.23270196776539
981 79.19461652019169 8.034169081661297
982 79.18538916634101 8.225048058718782
983 79.2020441852382 8.347745814957731
984 79.20778157082589 8.349744646091741
985 79.18575633490723 8.186481434412611
986 79.13979774722866 8.251817875967655
987 79.19152471109695 8.211994551489443
988 79.18162980583736 8.177790933719779
989 79.18820349831743 8.160201428093206
990 79.1960458031243 8.167302658748543
991 79.18521895953145 8.031144003423769
992 79.19621000743906 7.99416339055322
993 79.18723811687347 8.227054905975233
994 79.18771900038467 8.278243237617998
995 79.15837048132346 8.055527736034499
996 79.20491252854752 8.353231279199733
997 79.16910996272529 8.232978187372757
998 79.1633847988494 8.26631903485846
999 79.16254819565901 8.29611604879279
1000 79.19641984818719 8.068239307149696
1001 79.20178157169784 8.238567997927436
1002 79.20537817195343 8.12608567524248
1003 79.21364048341925 8.114869401599
1004 79.20131506780733 8.124304433149911
1005 79.20639120945495 7.944286110480901
1006 79.2112604091787 8.141461379082509
1007 79.12756181995799 8.328083267214872
1008 79.18280226842795 8.183298136817056
1009 79.20682418600668 7.9216022214554345
1010 79.20195691597318 8.215331430510705
1011 79.17218264036477 8.375520589603697
1012 79.19992282836645 7.969337553099
1013 79.21160700726466 7.964051146852927
1014 79.19511878319854 8.11480665372546
1015 79.2018656215358 8.299927995445021
1016 79.17294255074957 8.225785952784882
1017 79.19419259501386 8.136661525164032
1018 79.17142702224179 8.244029604866231
1019 79.19876186864742 8.302347662399862
1020 79.1471367115887 8.216463544433507
1021 79.18765683379387 8.162948168275427
1022 79.18220335715797 8.040363274412549
1023 79.19663976319701 8.21904228945212
1024 79.18667735101207 8.217013083811178
1025 79.20185442802186 8.227843653661347
1026 79.20463848009767 8.228519709351756
1027 79.20261780527412 8.282366865465708
1028 79.1580791604481 8.155730697053883
1029 79.20563022726088 7.9322540928344925
1030 79.22037262031762 8.051767001767066
1031 79.21433611950602 8.201326318304904
1032 79.1863357946659 8.23818543314772
1033 79.21521645846266 8.166682884520055
1034 79.21695173336217 8.153873962648957
1035 79.23171053574542 7.869635896226147
1036 79.17962338758396 8.349823636182489
1037 79.21600122269574 8.070918781114328
1038 79.2146096186783 7.9379532679868525
1039 79.2235493764917 8.049421357410077
1040 79.16758715621984 8.311034665314297
1041 79.20926494630763 8.173067840376309
1042 79.21757111833831 8.179449537630697
1043 79.13127113048651 8.542437639644852
1044 79.17517671242221 8.237797610906473
1045 79.21558514157998 8.078547573115534
1046 79.19638805175826 8.100892375071831
1047 79.21219396283551 8.176251137971855
1048 79.21959678241454 8.282451352194519
1049 79.18134443133755 8.171119623685787
1050 79.21391951919044 8.109027109151896
1051 79.20280202891881 8.217468121477921
1052 79.22395044435598 8.05017635239913
1053 79.1876964576594 8.24806040030209
1054 79.20828254882456 8.166288425486814
1055 79.21198174810993 8.058448826724135
1056 79.17729917015737 8.217119189806999
1057 79.23036125486142 8.134099030883082
1058 79.22380868187102 8.184580932328506
1059 79.23043139728772 8.043108874440849
1060 79.22353142445793 8.149036008069732
1061 79.21596681595071 8.233957647371767
1062 79.22555990841217 8.060843325841477
1063 79.22679925828913 8.00124946835318
1064 79.24052624776947 8.17548824644863
1065 79.21119265940044 7.984743461065586
1066 79.25093144411451 7.892383742075247
1067 79.22301744816495 8.108644663960447
1068 79.21920212901651 8.134634267590668
1069 79.21345161636502 8.154635424049642
1070 79.18443401296189 8.424794576841265
1071 79.23702670270633 8.29027411511048
1072 79.18671092304852 8.292396673787977
1073 79.21772704966486 8.270992372464194
1074 79.22353142445793 8.227238981496141
1075 79.19814744691378 8.24476435991873
1076 79.1958946160547 8.254957764648827
1077 79.21275657641618 8.151779370061831
1078 79.24380472037565 8.107894875640827
1079 79.2133724074171 8.203963403920818
1080 79.2288354467316 8.069498364946202
1081 79.20598550384128 8.252896924758758
1082 79.22027839445272 8.125711865702694
1083 79.24358378263838 7.8866271960991465
1084 79.23052638288783 7.859448957907682
1085 79.19847359183773 8.182684829000191
1086 79.19719942479281 8.301132821431386
1087 79.21174601901753 8.392672397663018
1088 79.19588268604676 8.2539620624326
1089 79.21072996156786 8.239936420321623
1090 79.22252095654605 8.21430530299545
1091 79.24060477950363 8.106223117734203
1092 79.20633647032318 8.133308113956934
1093 79.2386516343518 7.859233367725917
1094 79.19866408128937 8.178630415437647
1095 79.2321311960289 8.195089686412828
1096 79.246358980572 7.901733027155163
1097 79.25045720029202 8.114370955017877
1098 79.20884599518716 8.211118797590135
1099 79.24030758502329 7.973365709462218
1100 79.22376056615946 8.08441360327758
1101 79.22794388342582 8.291652262518157
1102 79.22583855302841 8.059404429419935
1103 79.23505911686024 8.219998011736184
1104 79.22643031736553 8.278442415202193
1105 79.2271854944437 8.300000587920312
1106 79.25249319049455 7.952341684089855
1107 79.22229068786514 8.309110545103513
1108 79.21698794435098 8.291576411441007
1109 79.24970680071264 7.939298691783578
1110 79.24276881593603 7.875793367647114
1111 79.23691483458167 7.998947921235942
1112 79.2667801875306 7.849461367553764
1113 79.21241189034251 8.122592405342505
1114 79.24429365085628 8.06149438407475
1115 79.25419478250522 7.965900513868837
1116 79.22227358449227 8.132767449407455
1117 79.25581788678355 8.030777519001346
1118 79.22169974623863 8.474621021297638
1119 79.24963246705225 7.968856207440836
1120 79.22430164408252 8.074996932391814
1121 79.26970381277924 7.988523773468703
1122 79.22280320719986 8.190829407682006
1123 79.24919002536956 7.995906481192949
1124 79.24113523162599 7.891182174690748
1125 79.23318230723358 8.028380850643972
1126 79.27821713744186 7.946202812510564
1127 79.29683462160106 7.923546039390169
1128 79.24056790496284 8.017055092814536
1129 79.23239451818534 7.9547111169538915
1130 79.26643782328773 8.086503677520659
1131 79.25561188547357 8.25396413008844
1132 79.224176422917 8.05076466275886
1133 79.24026940023785 8.283728770656166
1134 79.28110934796484 7.877264757023522
1135 79.24262332230995 8.281236630814304
1136 79.23090236974768 8.33780558044544
1137 79.27987689311611 8.050127856403577
1138 79.18220335715797 8.14898841305158
1139 79.21464157397664 8.071768158226048
1140 79.21436196867033 8.114629903321923
1141 79.20765492588812 8.075500756022736
1142 79.29694887583575 7.873149714035376
1143 79.23678027473196 8.142492662475096
1144 79.23880267039596 8.33235895598167
1145 79.21631248429905 8.132555117827547
1146 79.22963293009579 8.104286744505103
1147 79.23368087693848 8.166912317022915
1148 79.21380533908835 8.108715137987797
1149 79.2357085991058 8.267408269012044
1150 79.21870057803463 8.238652484656248
1151 79.2463848220476 8.030055986740729
1152 79.23038503307144 8.131999180834423
1153 79.28316405280624 7.938843722913003
1154 79.20800770265834 8.26979080507969
1155 79.23563026669464 7.993403706839749
1156 79.28317277456131 7.982017439172983
1157 79.3153033839287 8.061755809591522
1158 79.22813722210596 8.426921321622531
1159 79.26927914376476 7.922004005606044
1160 79.24196048696675 8.210830513348883
1161 79.30112828324418 7.998058513399979
1162 79.26597168998771 8.093579791130603
1163 79.23380507310458 8.186370810072736
1164 79.22745857549546 8.402543935835165
1165 79.27867275150737 7.827368996697793
1166 79.23068812340887 7.99151298056123
1167 79.24915536613607 8.023989468460197
1168 79.23546304053066 8.234333575359495
1169 79.23954793180648 8.300774063162786
1170 79.32916131474495 7.856426186502519
1171 79.23865558120833 8.148073717789853
1172 79.25156404574565 8.143114725531891
1173 79.28600936691714 8.114998224744102
1174 79.28847656370898 8.049875254922895
1175 79.263466094384 8.189089294195966
1176 79.23045523953725 8.177752782266937
1177 79.2424595030558 8.108744252752539
1178 79.2329503192017 8.319634401251124
1179 79.24660162298774 8.126096258961718
1180 79.25762297988055 8.283573759107906
1181 79.2897023846364 7.851197082284022
1182 79.29827208399658 7.944790861613736
1183 79.23880267039596 8.210705927099655
1184 79.24327239233034 8.348272065769308
1185 79.25160353432463 8.023765242626776
1186 79.30345883662416 7.998663305153446
1187 79.24343047740584 7.983146294493924
1188 79.26753524392203 8.01707031446609
1189 79.23975332795752 8.167881022922332
1190 79.23672938500617 8.220215600777625
1191 79.2562552637158 8.307936042831992
1192 79.30800451499753 7.818956953648535
1193 79.27133360028901 8.116127029272953
1194 79.233322132285 8.017895834274595
1195 79.28398772210438 7.9036119787684225
1196 79.28517527962488 8.060569054301686
1197 79.24791218019543 8.055537349980165
1198 79.28924916867604 7.794203469493073
1199 79.24421975152299 8.052485275425829
1200 79.29212359093745 8.015558894365428
1201 79.27208026507077 8.072343434178332
1202 79.25604927949811 8.122210699268532
1203 79.28316999864717 8.014466811166871
1204 79.2736495492096 8.385264471309183
1205 79.27658955111177 8.116615870428854
1206 79.32305465960876 7.983984136116915
1207 79.25479921106212 8.107970726717982
1208 79.297931645373 7.8748802220961975
1209 79.29496505704421 7.957621522340107
1210 79.2778668897552 7.920517582962518
1211 79.25993968099125 8.18015791589561
1212 79.26002403318824 8.165102818871347
1213 79.2604295077848 8.139876055972262
1214 79.25248527697538 8.2107014595477
1215 79.25744699988044 8.06921412921639
1216 79.26485227100439 8.083944151872938
1217 79.26421994568959 7.9432772034768675
1218 79.27280908448033 8.13707532315643
1219 79.29864102007926 7.974771211951487
1220 79.28561120820676 8.064086232296972
1221 79.27782448753163 8.028590043210277
1222 79.26791244274281 8.128791005370001
1223 79.28735980094862 8.176707034344343
1224 79.27825443973401 8.166568831197958
1225 79.26056763574108 8.185905996600416
1226 79.28470710222587 7.9788275047854444
1227 79.26297457331941 8.096478113878861
1228 79.28640533847098 8.052605343331015
1229 79.27948386647698 8.017808328120454
1230 79.27815638365362 7.983628448065744
1231 79.29136437446583 8.0588268223677
1232 79.28251444567871 8.083826151623597
1233 79.2851703230401 7.984502942222857
1234 79.27774708396102 8.046354698737481
1235 79.29295999312438 7.911962303030254
1236 79.27700132565944 7.969939774575995
1237 79.30358048105792 7.9042998779202485
1238 79.28741114604973 8.170313442836438
1239 79.29255620651465 7.943031358376437
1240 79.27125747671694 8.266378712514564
1241 79.27656467777263 7.966567883115487
1242 79.2798562849605 8.116427106183531
1243 79.29906549172317 8.235121182891685
1244 79.32392047899785 8.007605147584771
1245 79.32261679312175 7.885326967424458
1246 79.2854249078349 8.106634626898298
1247 79.28316999864717 7.953622480741632
1248 79.29990286606898 8.024963670997675
1249 79.30611453677318 8.29910654215203
1250 79.28929407770835 7.939056054492909
1251 79.2921850414547 8.182891502082121
1252 79.31003154306502 7.832849323066523
1253 79.30019427734545 8.179784055563722
1254 79.23808664283023 8.467482898931634
1255 79.28973698790888 8.187410848705252
1256 79.3098635973432 8.204294833632341
1257 79.28870616979682 8.211053599028386
1258 79.30772609649435 8.183550406057465
1259 79.30885897254262 8.247323433737904
1260 79.31256329774796 8.146045490442914
1261 79.3113695430505 8.088666054270394
1262 79.28514765868272 8.003924423973762
1263 79.29697848232237 7.967053295289162
1264 79.27753908542805 8.128132050602552
1265 79.32319404631025 8.10394211852622
1266 79.28388046563714 8.050491770549527
1267 79.31036579045461 8.088317242187738
1268 79.33564301486533 8.14693061911137
1269 79.28837788710604 8.190563771793876
1270 79.2880475738072 8.026805542515849
1271 79.28695131574584 8.127990312638266
1272 79.26441562805199 8.279564822115585
1273 79.2565170009565 8.176866343064203
1274 79.2978031459481 8.008309288953814
1275 79.29008564845964 7.960337888015396
1276 79.29622580661405 8.03934150338144
1277 79.30388266943811 8.084697387178856
1278 79.31119451225506 8.081756795670138
1279 79.32746606767087 8.210570424890912
1280 79.2904021869816 8.210996228204644
1281 79.30015673981192 8.009835930706027
1282 79.2926074080116 8.088326967201224
1283 79.29691678608604 8.0623385725211
1284 79.26501728740415 8.290122311371984
1285 79.31410843571555 8.271731194032201
1286 79.29701459617617 8.284878293474632
1287 79.2982650240031 7.9250930406672
1288 79.28973698790888 8.226494519434226
1289 79.2984530164347 8.051039811008467
1290 79.3062144265171 7.955873862564228
1291 79.26196814912144 8.192888937037788
1292 79.30479952047695 8.115156393310029
1293 79.31453225269121 7.853703064446982
1294 79.30546847788227 8.197355200525154
1295 79.26931065288537 8.396474278541042
1296 79.29556033294833 8.191438265950989
1297 79.28722313206222 8.14669226098822
1298 79.30695820759868 8.175223819510585
1299 79.30177590373762 8.03356642635983
1300 79.28163345985773 8.083884731397427
1301 79.30025186338965 8.025479338090019
1302 79.29635747817566 8.461700215344475
1303 79.28807366536878 7.947586507348399
1304 79.28311531347624 7.867551387417306
1305 79.30638549268639 8.00221577435648
1306 79.33133108159208 7.87348537212233
1307 79.29167283252272 8.222898402140286
1308 79.29475635422598 8.19140142503243
1309 79.31496707373122 8.083022370670367
1310 79.29553869689047 8.086940184141886
1311 79.30658241244674 7.958969414829105
1312 79.29697000505409 7.98203574904603
1313 79.28517527962488 8.099652725030653
1314 79.27922328388718 8.128554714902688
1315 79.300607677336 8.121760317538175
1316 79.29822768620869 8.085168786651064
1317 79.27907917224208 7.941393233578604
1318 79.31715829450985 8.183959967153994
1319 79.30585166874364 8.25046246371333
1320 79.30179450015665 8.233865452493209
1321 79.29744533026808 7.935948607974503
1322 79.32512579731141 7.90918851573913
1323 79.3148036331073 8.290950188804953
1324 79.31656861398866 8.00885207195123
1325 79.31242940377892 8.23263363019004
1326 79.29859351318602 8.334184534490538
1327 79.3099069630486 8.260940843290717
1328 79.28756878012648 8.014460174374888
1329 79.31169495118728 8.011604069594984
1330 79.29209612066886 8.302169721050298
1331 79.30349937714215 7.873048695120734
1332 79.31167095701713 7.900639753010585
1333 79.30718266614281 8.23864803510836
1334 79.31799206528679 7.986205023844316
1335 79.30270060144224 7.881877055646767
1336 79.30659192130453 8.33977422545695
1337 79.27902540913281 8.009183833903023
1338 79.30953655181365 8.225192223103704
1339 79.31397596438237 8.09538809833615
1340 79.28148668355415 8.042330830062236
1341 79.32841282584604 8.133364362630816
1342 79.30712111767129 8.065567176306509
1343 79.30113226361797 8.092957796869975
1344 79.31477639977072 8.202742234133051
1345 79.28602093115533 8.039063165326134
1346 79.28397102772642 8.038052190666265
1347 79.2847913757325 8.057583156603114
1348 79.32634119262852 8.369817153287883
1349 79.30256403998219 8.016005296380506
1350 79.29741538701342 8.255044438621738
1351 79.28927874716591 7.956138358298441
1352 79.33945907099044 8.104877191316838
1353 79.30151382988566 8.02630818529655
1354 79.28880741358195 7.9828766608864505
1355 79.3113695430505 8.236374863638392
1356 79.30324674064494 8.093765075601599
1357 79.32522156030467 8.242380582112956
1358 79.30897840007674 8.147636139810857
1359 79.304425635326 8.251347472793515
1360 79.32288933113172 7.885828571023247
1361 79.31011484100591 8.1244734246116
1362 79.28083154412906 8.304156538342523
1363 79.28517472632251 8.314875625147076
1364 79.29709695875015 8.182203722518553
1365 79.31808298507225 8.273716132053023
1366 79.31219270545418 8.143153634106284
1367 79.33968531685292 8.258224426823332
1368 79.29786308601068 7.94365125219319
1369 79.32362631216849 8.40015157316983
1370 79.3096963478065 8.214671574765859
1371 79.28218793002813 8.004795539940751
1372 79.29255324203682 7.98906129900458
1373 79.2916983081004 7.846126436600078
1374 79.31133190328849 7.841859640665534
1375 79.30509051700969 8.02042379446936
1376 79.2912811945278 7.919816529814977
1377 79.28891608712301 8.137218389659068
1378 79.29547774136674 8.132656774275485
1379 79.30028016715151 7.8464265135106555
1380 79.26395587134442 8.131893194426866
1381 79.28724932701863 8.007515283806166
1382 79.30561909857161 7.935733017792737
1383 79.33554528901796 8.127640190021319
1384 79.27608635374685 8.117262760562415
1385 79.2986712482985 7.900622652087626
1386 79.27818765068673 7.929418416375579
1387 79.31742499364756 7.862358103551703
1388 79.27350385882359 7.92800772522093
1389 79.28520972911537 8.026202130092832
1390 79.2919786415702 7.795671531471457
1391 79.3019187716047 7.7701933760417745
1392 79.28724277350965 7.889532054055196
1393 79.30139987918862 8.256418288857825
1394 79.28388046563714 8.23735551458343
1395 79.32981478817396 8.203087787613846
1396 79.31843728701922 8.03092712071178
1397 79.32271181000648 8.07444318264279
1398 79.30695820759868 7.979662937991865
1399 79.29661016257741 7.870664040605141
1400 79.29580439682043 8.066320513196617
1401 79.28316246243129 8.133780662103526
1402 79.28209818238321 8.300008083418051
1403 79.28955476945893 8.080297249755153
1404 79.28426007314005 8.149220203178908
1405 79.29335560877037 8.101297657000837
1406 79.26591442429604 7.967248406357841
1407 79.30053456999462 8.084703853590476
1408 79.32934413994475 8.18180595409136
1409 79.300607677336 8.017501563625787
1410 79.34480776069206 8.188582110378988
1411 79.31207944688012 8.025315690890093
1412 79.29800849479672 8.017413818295116
1413 79.28432285366544 7.936577017854661
1414 79.26740865322301 7.966638357142831
1415 79.25807819521334 7.983899410211573
1416 79.26865684894776 8.08283491695933
1417 79.28282487517802 8.058526745457124
1418 79.33374157426208 7.900181576330244
1419 79.3290503433246 8.173863981975957
1420 79.28985952774856 7.913719637027514
1421 79.33048224668546 7.976472084622857
1422 79.30276094366718 7.925915421462111
1423 79.28144178656645 8.033249078145927
1424 79.263534559335 8.191355828873943
1425 79.2631799258583 8.101324533729377
1426 79.26712128446532 8.028958595288541
1427 79.28048224938844 8.037302282758375
1428 79.33317801181859 7.836830003999854
1429 79.30264235468941 8.314240748855303
1430 79.29272410971626 8.131814033955756
1431 79.29613090219058 8.227607132537958
1432 79.27494116184084 8.138362637011934
1433 79.25541755093273 8.070435436596492
1434 79.29536030527959 8.240801877790634
1435 79.31970038970368 8.277509478863578
1436 79.33899319493969 7.979352046705969
1437 79.28281528080609 8.345522186573486
1438 79.30095512792417 8.05101928110329
1439 79.27947955390684 8.093358773106935
1440 79.318264601642 8.02502641887121
1441 79.26791244274281 7.933230123851274
1442 79.30151328060253 7.977713802319876
1443 79.2810184673013 7.9801061829892825
1444 79.28843463563983 8.120818607955568
1445 79.28430714039139 8.178058015054852
1446 79.28756878012648 7.9840023771938
1447 79.28150896153288 8.009496843636853
1448 79.28527313257949 8.14087187777675
1449 79.3064366180826 8.102696453901954
1450 79.32513182338911 7.802292676210825
1451 79.2912260833169 7.976018136317947
1452 79.29414173042485 8.177030229440655
1453 79.28365990880006 8.134535657092577
1454 79.29751473728352 8.06161903912014
1455 79.30199372676945 8.08619365442413
1456 79.31185472643847 8.109635916628779
1457 79.3241538293553 8.104735333764287
1458 79.30104158991662 8.212307279775091
1459 79.3339333517504 8.147875416915475
1460 79.31759456935268 8.076606869926815
1461 79.2950061218029 8.01168764682595
1462 79.32043061022779 8.232069057545255
1463 79.32012116430703 8.156924795465164
1464 79.30235113882627 8.14576715238761
1465 79.30763802885397 8.068568687209451
1466 79.31582397654246 7.992177330382544
1467 79.33328743625094 7.964564653225685
1468 79.32681711860067 7.9256392018547395
1469 79.32846829396891 7.990516206987254
1470 79.31787867202911 8.12060960377369
1471 79.31717301571186 8.058144249473575
1472 79.29793238623247 7.997476669451865
1473 79.29864665381497 7.882014745099607
1474 79.28861024716069 8.07554642097738
1475 79.31337674042084 7.894777101038662
1476 79.31838876776578 8.190427240499025
1477 79.30107603418546 7.997193863844615
1478 79.31392809263545 8.088682535664134
1479 79.33818666185222 7.925068162798326
1480 79.30244338019334 8.179247858566198
1481 79.32028486333571 8.243344700872154
1482 79.31335699407414 8.039906025234126
1483 79.33040851014238 8.137746019801103
1484 79.31590757538135 8.22004229736038
1485 79.29561761463366 8.329801497989793
1486 79.33292518148313 8.09637528448897
1487 79.30718582562206 7.919479561193741
1488 79.2851703230401 7.9497500242520625
1489 79.32348269001683 8.13508502608988
1490 79.30015673981192 8.122791822103231
1491 79.31292960618961 7.940901253409109
1492 79.30592407449092 8.118085090565225
1493 79.33281734621525 7.8595495249937875
1494 79.30153864835958 7.990153382203136
1495 79.32113101336695 7.8972712397402
1496 79.3064309732562 8.039548577499808
1497 79.31829693918156 8.117311564530656
1498 79.31808298507225 8.26505462653667
1499 79.33186341937049 8.187255956745256
1500 79.31955096342898 8.116185848223308
1501 79.35222716604223 7.723805637434969
1502 79.34515811038656 7.921059225806007
1503 79.33241534444299 7.884536959996158
1504 79.31081530955443 8.148131447378383
1505 79.3430859665001 7.911627452856952
1506 79.33131044590026 7.915496531156398
1507 79.29892233208989 8.172177002417785
1508 79.32029340109634 8.055559277219873
1509 79.30397167869666 8.007011460175242
1510 79.33374157426208 7.974089428966942
1511 79.30889945345028 8.132508399519207
1512 79.39117044503583 7.781864456695929
1513 79.32396865397054 8.155851192520025
1514 79.30157579633614 8.10677907273139
1515 79.30473430793698 8.043275747454597
1516 79.31261502797182 8.192002787803675
1517 79.27738503004382 8.048105566323114
1518 79.32229124913364 8.010540311251594
1519 79.2978085888896 8.005861835772583
1520 79.34684339223456 7.664079596615505
1521 79.33083785306638 7.921374455571965
1522 79.3402968108396 7.88207640361132
1523 79.3260608025928 8.082989946511658
1524 79.30222522289681 8.38756029113227
1525 79.32335488823863 8.097753602277006
1526 79.32397369564248 8.006428526865308
1527 79.3375269666304 8.134254129231579
1528 79.33409523208333 8.158193748655522
1529 79.31720940825497 8.138375809011713
1530 79.30584311468955 8.239498791550535
1531 79.31642461301311 8.047311800352
1532 79.29437574962701 7.986314388441995
1533 79.28625677122358 8.12922413380111
1534 79.32883745362427 8.027464395699099
1535 79.27518355540919 8.178956297719012
1536 79.34392089967963 7.8984683395727435
1537 79.32096232416522 8.102583540733784
1538 79.3091388002163 8.21153901120206
1539 79.29807371747941 8.161343173965752
1540 79.32090618760662 7.989317057502938
1541 79.32837972806284 8.073863507934718
1542 79.32501802909951 8.069611864855561
1543 79.30296420565686 8.226656736511595
1544 79.3317405026817 7.991840361761316
1545 79.33296045812577 7.889107040651044
1546 79.31207944688012 8.02094930616345
1547 79.29627074563984 8.259024999966803
1548 79.35448210159608 8.078137009457418
1549 79.35079074023521 8.079451319629731
1550 79.355274505019 8.064942264204742
1551 79.30276094366718 8.021477037889683
1552 79.31907159200794 8.017216708366758
1553 79.30059176246999 8.132591387329304
1554 79.34350721045942 8.00649248368894
1555 79.35323979739826 7.974968339883916
1556 79.31131841980556 7.954262853671473
1557 79.32926800830703 7.974358341461006
1558 79.31494717347304 8.0218290577821
1559 79.27976785924369 8.097244952329339
1560 79.3681805017048 7.719102284087093
1561 79.33418030947368 7.871990313827137
1562 79.32450415829481 7.931248462436392
1563 79.32357415020543 7.916432863689204
1564 79.34358367377521 7.78581173517654
1565 79.36026418074397 7.932428410553888
1566 79.36165350000974 8.163847396445568
1567 79.31866534485832 8.088342359233138
1568 79.32391525480645 8.138529560817783
1569 79.37030023106043 8.13400164733916
1570 79.3598254889728 8.046378795217223
1571 79.36796918286116 8.041244141917547
1572 79.32152464751154 7.963202697243125
1573 79.31101101257461 8.142252143632362
1574 79.36096292616858 8.012215396556243
1575 79.33481249405125 7.87528956202026
1576 79.34961581576606 7.98962251146331
1577 79.36664920646496 8.081177189758233
1578 79.33739742749233 7.979948032427424
1579 79.35041145384815 8.037272096635881
1580 79.36480396660538 7.7082392900782155
1581 79.34654289815929 7.955500002232339
1582 79.3540681291806 8.042315746003016
1583 79.36195337981613 7.770195443697614
1584 79.26519363180957 8.022583983974997
1585 79.31277602941238 8.022845289903506
1586 79.35310827428532 7.94200192146722
1587 79.28876436838912 8.092771082276421
1588 79.26359803113242 7.885933228892451
1589 79.28863228091939 8.08610115157288
1590 79.34639281140868 7.866297724674666
1591 79.35518992128448 7.956040786370078
1592 79.35902728970441 7.920526236618247
1593 79.30404035288578 8.181288958460659
1594 79.38631299767172 7.788765079644524
1595 79.35855222765751 7.971293112910965
1596 79.29424850232063 7.908386374880775
1597 79.35007676782554 7.9431863879287645
1598 79.35581880508464 7.863276814536844
1599 79.36045516443939 8.032595739604806
1600 79.3512049594072 8.07622454432363
1601 79.35696322834383 7.845607409321678
1602 79.3598520125118 8.031323698192958
1603 79.34523208767258 8.171536817872376
1604 79.35592119204559 8.092617689235142
1605 79.35291649587214 7.928734703327523
1606 79.3964331450726 7.871817851111573
1607 79.39496353832915 7.740936745208743
1608 79.33025804889346 8.115780284846132
1609 79.36175101767174 7.951239843089784
1610 79.28717554183922 8.164673466987121
1611 79.35809880237711 8.059152085119852
1612 79.37214177220031 7.974936876015154
1613 79.29594990120748 8.029982032939047
1614 79.43267695176091 7.822064067926663
1615 79.33902168922793 7.97758711562678
1616 79.36071188093472 7.916450084200431
1617 79.31303722051446 8.149656709800142
1618 79.33867868230718 7.985804217987721
1619 79.33124791905757 7.927034450185369
1620 79.34558969934294 8.001181130777834
1621 79.36108813093753 7.8390034850935315
1622 79.38718327937164 7.821011964660261
1623 79.35837012204925 7.996831846974143
1624 79.38751942836271 7.900595254734374
1625 79.38903368563994 7.761802551223081
1626 79.3462258109999 7.94160884176444
1627 79.3365109902577 7.990562892507566
1628 79.37255970263111 7.895498702095454
1629 79.36493642604043 8.100656042332876
1630 79.35041145384815 7.954702738482829
1631 79.3624874095606 8.083485993196666
1632 79.3483168940532 8.062315523131533
1633 79.3794910930747 7.76578232265857
1634 79.34298969827769 7.989780730821337
1635 79.37581886593333 7.807654831949853
1636 79.2855861737138 8.093126531151066
1637 79.3555572163432 8.050402834272823
1638 79.40880122315465 7.842096688254394
1639 79.34719379190899 8.074719641426688
1640 79.34909039567961 7.981607896080526
1641 79.34164525128239 7.968940712173714
1642 79.33936287425313 7.99144126479576
1643 79.344561962428 8.006876927740063
1644 79.35041145384815 8.045933602152228
1645 79.36358681931857 7.852395459862828
1646 79.39253529436408 7.743152545854977
1647 79.36722176520483 7.833134196329625
1648 79.35466864799072 7.941668211447849
1649 79.39050823955938 7.746472323953283
1650 79.3587307444646 8.034715949178283
1651 79.3778579543004 7.9975211254564265
1652 79.40613332579089 7.79743196221067
1653 79.30473909699045 8.059984741661296
1654 79.40333583213814 7.681257141249443
1655 79.3573762983129 7.920583607441986
1656 79.33877928058975 8.011511016010674
1657 79.37864547837572 7.869066942829647
1658 79.3527855716956 7.949871420695597
1659 79.38234644315041 8.039490015730047
1660 79.32689675542353 7.907031294866725
1661 79.36936235366136 8.066449165961355
1662 79.35831269066836 8.029281218968038
1663 79.35944202584166 8.075695603647306
1664 79.31765204492478 8.129821029020402
1665 79.37061509342224 8.030570531683207
1666 79.40359866789008 7.679804181334352
1667 79.34063743124455 8.062399890272086
1668 79.34999761218943 7.953633013668767
1669 79.40399014513606 7.863646225320851
1670 79.40635098361501 7.846651666845994
1671 79.34278333066945 7.919757848456947
1672 79.36970854100689 7.931122736033237
1673 79.34654289815929 7.807791192864341
1674 79.42762459212011 7.666535703452458
1675 79.3720985140124 7.769573500229093
1676 79.35328595031964 7.959911863529199
1677 79.41928807997945 7.724370228083824
1678 79.38726487071317 7.991572727013509
1679 79.37165861891172 7.9921133915629845
1680 79.36831031034505 7.929080256808323
1681 79.36336879718483 7.818564391890767
1682 79.3605870952133 7.874438925166357
1683 79.38644452751001 7.896454304791253
1684 79.35398011610215 8.057369463696823
1685 79.33488573537768 8.010281072978916
1686 79.3608717852153 7.907715935416689
1687 79.37988029065863 7.802766143338878
1688 79.34747575719732 8.025390282225052
1689 79.43212099503997 7.665018906301996
1690 79.4243605940679 7.71258617398579
1691 79.34950591680214 7.826305926679784
1692 79.39420700834962 7.820745470066383
1693 79.3843677809696 7.710018482519021
1694 79.39624907009828 7.832480788992337
1695 79.3521600672756 7.996066837002972
1696 79.35195233672947 7.989156199072264
1697 79.39420101038993 7.679670959433457
1698 79.38644989307586 7.941931567028138
1699 79.3578945075056 8.010854230483261
1700 79.37175132748852 8.063957026119493
1701 79.4152343889752 7.885388524351978
1702 79.38100939457173 7.874959969308501
1703 79.42197420589713 7.701774084389029
1704 79.38669965373315 7.98300543323946
1705 79.30731211428004 7.936080280164578
1706 79.34520214421839 8.050158748855534
1707 79.40107976314872 7.887681265437187
1708 79.35310924062173 8.092564196542488
1709 79.37279356786766 7.892846173655524
1710 79.35209559437445 7.980735400783084
1711 79.3561543464824 8.021635945573092
1712 79.3843677809696 7.935965897281892
1713 79.38628488100838 7.973239950271036
1714 79.39001319612251 7.852576157193612
1715 79.33514146906866 8.056105767968004
1716 79.40930755542719 7.805520259430571
1717 79.39076866061315 7.906583701905616
1718 79.41456458453283 7.595871777836914
1719 79.39582592173491 7.76362184318431
1720 79.39086898781761 7.887438559350349
1721 79.43162528735822 7.649171802989758
1722 79.43290144384197 7.782450666611784
1723 79.35565730645584 8.051229093198819
1724 79.38494618729703 8.134826026993741
1725 79.3851906485544 7.964194000703557
1726 79.41130531459851 7.893707684197294
1727 79.4170148059376 7.739025608613311
1728 79.39411636051115 7.97398322138693
1729 79.36804608058969 8.065235704323332
1730 79.41012101991062 7.655617388271617
1731 79.38808003744307 7.8289183048071935
1732 79.40471015480793 7.86869634109962
1733 79.34873726801203 7.963420235492463
1734 79.37119745992823 8.095577380526489
1735 79.42034042995783 7.772834767349733
1736 79.44194418534236 7.727029172143274
1737 79.44153892420431 7.621666440778813
1738 79.41202350794009 7.917902942531328
1739 79.33671763072209 8.050409971005768
1740 79.40260062900708 8.052174300559818
1741 79.40872841158755 7.890189467632276
1742 79.43157058629131 7.907821981136795
1743 79.41580132358463 8.045187931140218
1744 79.4080639260621 7.733050094265318
1745 79.40355276264232 7.8941269703073065
1746 79.37042785351885 7.9628155633272595
1747 79.40073656573432 7.963653336154077
1748 79.42115633771817 7.757612815315781
1749 79.39702711502366 7.731761990500237
1750 79.4211061465279 7.827706961617103
1751 79.41607956180894 7.850468751371496
1752 79.4107367387363 7.895000085133967
1753 79.3873398147425 8.097855929046256
1754 79.37664935833769 8.063508574452639
1755 79.4052143847819 7.822536556760704
1756 79.40762826061439 7.895908212399877
1757 79.41583672590188 8.138444622260428
1758 79.34054036086278 8.07797065438869
1759 79.41625071722285 7.795082098961864
1760 79.42850127015672 7.5942118633917115
1761 79.43929337792174 7.758540212744683
1762 79.41409469878752 7.897188889463392
1763 79.37574543881243 7.950443198869493
1764 79.40310515334058 8.036158962907436
1765 79.42351182302922 7.988864946197779
1766 79.42024615942628 7.817149472360704
1767 79.40972195249651 7.808303840531348
1768 79.4298403542947 7.814920568510867
1769 79.41541423849159 7.767165966704305
1770 79.42480910888337 7.804355652552894
1771 79.41380329731817 7.818782220108742
1772 79.42843278001533 7.781592653848411
1773 79.33809210944325 8.047772715009495
1774 79.37567074223949 7.99416821419028
1775 79.35841625100208 8.115496049116329
1776 79.43252530396765 7.687776647544947
1777 79.42385697510717 7.9939877052439305
1778 79.34096768729437 7.900908025291672
1779 79.44021359213632 7.875405231169657
1780 79.40681271333105 8.026147515250313
1781 79.42480910888337 7.75657484433911
1782 79.44402510565054 7.977187117683828
1783 79.43748409411513 7.697223522557282
1784 79.41397174131333 7.9858754999287145
1785 79.44522311469433 7.70058231081418
1786 79.38083711192927 8.005032417149248
1787 79.45649344335412 7.61572667798755
1788 79.44907527707194 7.546393124897538
1789 79.42564857016161 7.738737375164155
1790 79.43626607786393 7.71168910027172
1791 79.39538012594357 8.01428035375392
1792 79.39460786494543 7.87626455446732
1793 79.4117575752523 7.818323923840133
1794 79.45176342706331 7.792541173155828
1795 79.41623120016439 7.787823857898591
1796 79.42252039964524 8.038322769779723
1797 79.40370653035322 7.931182054924546
1798 79.41433824720426 7.941190243979808
1799 79.3847006592482 7.6520289971314925
1800 79.40226564408641 8.034022271940218
1801 79.43830760664929 7.671277226257247
1802 79.44196103895199 7.746450653894173
1803 79.40513468743977 8.178244448200225
1804 79.38973184777535 7.838719249363718
1805 79.36992460717376 8.0575837941364
1806 79.42971293940577 7.829169595753591
1807 79.425174266489 7.736230133259012
1808 79.38817635214261 7.843348080172798
1809 79.44807919457067 7.740545733161798
1810 79.37354791932476 8.014846635289754
1811 79.42557674499204 7.863892139217454
1812 79.4271708012366 7.985211458080105
1813 79.3935037878919 7.952939336430697
1814 79.42596158248259 7.966915692636547
1815 79.42561961956977 7.894590643625711
1816 79.42809355380562 7.772989728105899
1817 79.4186399946186 7.8525340080214185
1818 79.41828612116115 7.973152944057841
1819 79.44846487817443 7.6440252554365635
1820 79.43315200884201 8.04833095883499
1821 79.458707851234 7.7265253485123555
1822 79.45263959942992 7.717592931642274
1823 79.43257878668129 7.8894191494074795
1824 79.44921705668133 7.620418137081901
1825 79.46211593986496 7.634415693514251
1826 79.42475116192276 7.918197761980374
1827 79.4659584995891 7.550626236931196
1828 79.43748409411513 7.923170937320154
1829 79.46033156309494 7.743862252658242
1830 79.41045292251079 7.939995932916519
1831 79.4406848283681 7.802339080282956
1832 79.42178337018049 7.67842803278635
1833 79.43786935367716 7.789282024483124
1834 79.41464302702038 7.928989991993267
1835 79.4501374835195 7.606635081469496
1836 79.4692567064237 7.574045970370985
1837 79.41783918679937 7.800553670090679
1838 79.46397744552489 7.714464955218689
1839 79.39012511453494 7.835731801954336
1840 79.44361550442522 7.861100042053278
1841 79.47216082196921 7.670210999221578
1842 79.38910613057442 7.8307402659494025
1843 79.4182274289551 7.612525989500413
1844 79.45089083864572 7.654837345033326
1845 79.4196817758941 7.989937169812467
1846 79.40961335048593 7.93349285722266
1847 79.4141922396962 7.880382924853493
1848 79.4136019259575 7.904576974237433
1849 79.42397419503027 7.838134436782382
1850 79.43175223738068 7.875693464618809
1851 79.44339342661408 7.660393453683041
1852 79.41036423723926 7.909298807838715
1853 79.45243618093947 7.728964166041916
1854 79.42001789377984 8.066665614848867
1855 79.43053387693962 7.800919753476657
1856 79.44116280613261 7.691578459626802
1857 79.3977870808266 7.957300463695803
1858 79.3964533234164 7.70845019153557
1859 79.40753887262481 7.710866599888545
1860 79.42030873150048 7.828760034657066
1861 79.44044216315731 7.738028646654904
1862 79.48557527739048 7.7335581040000125
1863 79.4174634012375 7.864936746986122
1864 79.42090397233139 7.858221959241568
1865 79.44100520117607 7.966540503766301
1866 79.46769721879119 7.73662654035982
1867 79.46677471064405 7.750409595972231
1868 79.44552394164539 7.706640983352626
1869 79.41160888347711 7.869089420802398
1870 79.45667533670108 7.808083732005533
1871 79.47582619653714 7.677593826534081
1872 79.47741608604645 7.762444991808761
1873 79.41160888347711 7.93426450398582
1874 79.43304405249458 7.965556525423241
1875 79.47164038577735 7.652372321096534
1876 79.39822844746587 7.83929428613948
1877 79.45191660022192 7.844722618734265
1878 79.44320794622644 7.862058903350944
1879 79.44352382204268 7.979656139339967
1880 79.48228522137626 7.699160634903865
1881 79.44156635571748 7.903815462044654
1882 79.46424719131939 7.69879860002933
1883 79.47580137655379 7.692996526690912
1884 79.47544075841948 7.717671990529185
1885 79.47409124487352 7.639120205020118
1886 79.40312647198562 7.804128548470299
1887 79.42931103129952 7.8802456845495055
1888 79.43768253370105 7.9753523828985955
1889 79.4337513861116 7.900215966560591
1890 79.48600852317065 7.7410200409915335
1891 79.46847413219312 7.8477003411301665
1892 79.45898400737246 8.110663830351697
1893 79.48429697977403 7.726298653986645
1894 79.472514499644 7.7715549489919615
1895 79.44890253890921 8.056763770965954
1896 79.44604156560747 8.077609047075114
1897 79.4329262512871 7.954557221291977
1898 79.46158618788957 7.716934147255185
1899 79.45449861439471 7.994822719409845
1900 79.4774440115157 7.768838583316673
1901 79.471792691971 7.562304014653047
1902 79.46607642050645 7.495405060200795
1903 79.48556841386241 7.596755766351439
1904 79.45054476968704 8.008925591928431
1905 79.43992352392905 8.046698211086953
1906 79.44694028752912 7.815797061527652
1907 79.42709627232568 7.780783995786335
1908 79.49490489240083 7.519056565763852
1909 79.37353506324989 7.958919988651961
1910 79.46823177419367 7.836756858111828
1911 79.4815932505129 7.586001047578415
1912 79.45487449419697 7.971898123157207
1913 79.43859206709875 7.864809521664238
1914 79.42686174450351 8.054234500236907
1915 79.44839161146191 7.959581130663515
1916 79.45177453342383 7.556528988423532
1917 79.44970833902626 7.8306851331618645
1918 79.48191424429265 7.626247275533295
1919 79.4599351712162 7.711578356343588
1920 79.44645571189935 7.632013597314981
1921 79.4460236966342 7.810274415606367
1922 79.44564448998838 7.805151656560215
1923 79.45219255308437 7.813654942718541
1924 79.44075339373637 7.816565159720319
1925 79.45092381782133 7.7664115404523715
1926 79.45251377600988 7.846342263278687
1927 79.4702645001762 8.031025168313512
1928 79.43860018990887 7.603957776744899
1929 79.48228522137626 7.760004965329108
1930 79.46562468888398 7.912917522693681
1931 79.47421033022026 7.7069680057879175
1932 79.47092479989617 7.612867195017521
1933 79.46648385621775 7.6091529578859785
1934 79.46807490818338 7.721534432036646
1935 79.4705394808594 7.800654168380616
1936 79.47097533876494 7.877069262922465
1937 79.47865150109378 7.97024158690214
1938 79.46117710576357 7.993189971661812
1939 79.46065939210513 7.658595849785
1940 79.46198430536647 7.587652326371959
1941 79.47645645208705 7.647905087835605
1942 79.46906582661953 7.838929181047508
1943 79.46717750175914 7.634155665331992
1944 79.45872517429675 7.7654039439826255
1945 79.47247773152932 7.882576466019738
1946 79.4534366507294 7.650223786667897
1947 79.4705394808594 7.648578974285976
1948 79.48581097951248 7.457155784108522
1949 79.49476342546338 7.447764230268153
1950 79.44690542830446 7.844859099237021
1951 79.45909745703537 7.708243476181995
1952 79.47903431151825 7.873444769981271
1953 79.46109713848341 7.537793406964785
1954 79.45328357235061 7.94177265666504
1955 79.48403938833198 7.858493899681422
1956 79.4656692477138 7.939561613539388
1957 79.47496124092349 7.789094169735648
1958 79.47903431151825 7.8212975770408395
1959 79.46920301150655 7.5047578938512025
1960 79.47787599754909 7.568633598545229
1961 79.46972112454611 7.717146308454727
1962 79.48249116651043 7.463810612748781
1963 79.47867783804466 7.929130709391896
1964 79.47707204005911 7.816472896045598
1965 79.47914431661202 7.622511299546475
1966 79.46460220306328 7.689142601246848
1967 79.48011610124827 7.880463512767469
1968 79.51091979491353 7.973010805057113
1969 79.48402600955875 7.674522011984151
1970 79.46403722513892 7.551606837084128
1971 79.46318771831291 7.54925238669511
1972 79.49057622713414 7.617297536567791
1973 79.48323117598073 7.80448635496941
1974 79.43410713022713 7.7880863340893765
1975 79.46999347349308 7.5808610172289415
1976 79.44941333496769 7.842643298590788
1977 79.5007533378406 7.760124913646028
1978 79.48089891379952 7.784735041330213
1979 79.43403412660437 7.7814520353543
1980 79.504060175458 7.664724894766607
1981 79.46768322988345 7.7172406905773885
1982 79.48917561695481 7.91253043956991
1983 79.4181511203944 7.932040687217151
1984 79.51781812365162 7.629540966812637
1985 79.49986960573612 7.468094629194547
1986 79.47767988637634 7.199483958594602
1987 79.49466116447054 7.6599489489434385
1988 79.50569411454231 7.771265455800623
1989 79.4982541864575 7.85130366395322
1990 79.48170845089146 7.516147608504255
1991 79.5007313390089 7.814299313367723
1992 79.4815106075732 7.499159516441026
1993 79.50977978988344 7.781743835378009
1994 79.47244433592276 7.658839764821924
1995 79.47461149615268 7.796077450933744
1996 79.48728857794495 7.489606365052507
1997 79.46105283006538 7.864036615158895
1998 79.48157749125315 7.534869916379028
1999 79.49834183634638 7.6589109779667615
2000 79.44299014644103 7.782784825780022
2001 79.48114979604375 7.579278833132299
2002 79.49425753602746 7.717697727103802
2003 79.48767521617425 7.775439248942958
2004 79.49943049374868 7.841240102933883
2005 79.46572652515216 7.765207333995226
2006 79.50201301173799 7.7897333337153984
2007 79.50400654795851 7.903147521381207
2008 79.47822267626987 7.6255343789243275
2009 79.45887319759666 7.878045105554822
2010 79.51343464304257 7.771179709329622
2011 79.47285469713698 7.681520895186486
2012 79.45274999109694 7.803480518182809
2013 79.50651255293411 7.70592351760752
2014 79.48455920021841 7.738608390159145
2015 79.49466315367225 7.818970412937255
2016 79.48926686344538 7.634307367486298
2017 79.51344664348005 7.786546777517985
2018 79.48886580915651 7.887986198772862
2019 79.49010228199941 7.564634676535017
2020 79.49007382378883 7.779857747031802
2021 79.49262462856672 7.613701419273852
2022 79.51180536869032 7.385804818046891
2023 79.47359873305004 7.709472659412521
2024 79.50480710515977 7.755271857003517
2025 79.48663302621097 7.786458912599045
2026 79.49047711292869 7.776595339757238
2027 79.51304051722765 7.825114781154607
2028 79.51058580696923 7.668344749775488
2029 79.48975290240674 7.60443650133449
2030 79.48191424429265 7.6827252212318955
2031 79.51263865971245 7.726110009329592
2032 79.47499325705891 7.638641378846332
2033 79.5293869454058 7.7887896940692825
2034 79.49252476052054 7.701430547771973
2035 79.52650323403336 7.777461937380177
2036 79.50730106807936 7.658492900806844
2037 79.52406969422235 7.931235885698255
2038 79.46572652515216 7.865135335149441
2039 79.50440365778516 7.744825231263514
2040 79.46703269448317 7.683851437480198
2041 79.43316283487239 7.895329776750243
2042 79.52853380365221 7.77303680249935
2043 79.51422103749664 7.673112059946989
2044 79.5159047167477 7.632184518840179
2045 79.51508427123477 7.63695846580367
2046 79.54000166672661 7.714201318190224
2047 79.53224181150726 7.819779639736455
2048 79.4978591073916 7.8171048037041375
2049 79.52239355225072 7.869250736902372
2050 79.5354954299323 7.6875638641365
2051 79.50525583647942 7.672813362366869
2052 79.52241276650803 7.697442089892734
2053 79.51871010064528 7.667264510038353
2054 79.50768727034733 7.753166919873689
2055 79.50931983206792 7.982006020592836
2056 79.48579908630225 7.949389674000989
2057 79.52771744725595 7.439583669373525
2058 79.51584710945534 8.018351586791242
2059 79.53142834011425 7.75044065880455
2060 79.50927837964676 7.855341096181062
2061 79.49120763678579 7.6269331758254495
2062 79.43801174780438 7.767830577290044
2063 79.53426251893788 7.73011242911819
2064 79.53633027190841 7.91076453871715
2065 79.49896229957614 7.653455888231693
2066 79.50051799383137 7.699187750808931
2067 79.53671368442379 7.777704643467015
2068 79.4994642790582 7.821818621182984
2069 79.54123379348411 7.799735005566934
2070 79.53508069773005 7.894219640859237
2071 79.4970507816493 7.693279451886431
2072 79.50586977516974 7.658420427919818
2073 79.51622803652451 7.51906315176374
2074 79.50371430319616 7.625236420461695
2075 79.52529866864077 7.830182168236692
2076 79.5051795810587 7.599435240316069
2077 79.50753147449095 7.855526931385117
2078 79.52029313483082 7.618745188229252
2079 79.52080706179068 7.710251011763833
2080 79.48663302621097 7.873323391541796
2081 79.5212147604883 7.733044384975246
2082 79.53387733934473 7.68964844174151
2083 79.41781852635937 7.6373067995332695
2084 79.50323380389759 7.477751666546754
2085 79.51181870197681 7.517688092577569
2086 79.50691994793482 7.591696793748556
2087 79.51498563619133 7.5507931607370455
2088 79.52527739123603 7.882017390013019
2089 79.51427326539644 7.597765310888755
2090 79.53102127896533 7.747309474571202
2091 79.53221872085582 7.732603189629601
2092 79.47863349094835 7.922663095286142
2093 79.51482554767087 7.683853055987176
2094 79.50832101575408 7.797279137906512
2095 79.54775896416714 7.796649297903807
2096 79.53547460145721 7.8060843294547215
2097 79.50968550310887 7.558834772436638
2098 79.51121821161406 7.76106679360899
2099 79.5211607677927 7.775701054812431
2100 79.54566854846836 7.344660427016124
2101 79.51991849357381 7.697907022953321
2102 79.52897527337657 7.655272711500633
2103 79.48597141142781 7.967263984094496
2104 79.54688222484445 7.79558233175065
2105 79.51175671836751 7.7224631580038965
2106 79.51411207987465 7.833479587950501
2107 79.52283956924326 7.71507569275908
2108 79.5513806425164 7.789734781842014
2109 79.54319168667648 7.890466683537724
2110 79.50122241031777 7.79793637258278
2111 79.5008038779958 8.035843332105031
2112 79.50928831029186 7.709841621047672
2113 79.50769827209005 7.601273853232386
2114 79.5191575306069 7.733784277901017
2115 79.5350994513425 7.67112845046453
2116 79.54273071448068 7.346119853342847
2117 79.53224181150726 7.650310170672184
2118 79.52732935472416 7.881553836282879
2119 79.52978042333841 7.677107223414385
2120 79.5323907014527 7.753880106451276
2121 79.53958535649515 7.925464186866769
2122 79.52447948018275 7.723715459420156
2123 79.52815336793624 7.538117290386478
2124 79.50867168018591 7.822411689063298
2125 79.51037147299782 7.691727812677088
2126 79.55021793894272 7.807425755532099
2127 79.52962371262286 7.651916092483771
2128 79.48526591504816 8.013184440536698
2129 79.53666551043774 7.6743321075849025
2130 79.5362903399176 7.809326377204462
2131 79.52355057846954 7.829282057093217
2132 79.519955729627 7.669765455912245
2133 79.53223262104909 7.782687543820288
2134 79.51330388101351 7.598818383928712
2135 79.51465394242531 7.870811011763383
2136 79.52446094178799 7.724726604460387
2137 79.51441941760507 7.868841005425485
2138 79.54041515112897 7.904124982520543
2139 79.53836467411729 7.751279520993198
2140 79.49470858137634 7.835463027052603
2141 79.50580998218733 7.8690195843083375
2142 79.53583947744917 7.924162979898072
2143 79.5232749435628 7.691766482074954
2144 79.52897527337657 7.720412162715585
2145 79.5424276546447 7.761998607797746
2146 79.54608096518274 7.800725450321622
2147 79.5375561637134 7.838070147718476
2148 79.5346835115575 7.834610510927292
2149 79.5129053718825 7.756402330831445
2150 79.5236934375746 7.7058983497700195
2151 79.54979971699075 7.825743259830929
2152 79.54855233899568 8.041815707439428
2153 79.53346245679312 7.721234543510495
2154 79.5342015076409 7.621945757128133
2155 79.5415913958824 7.797875862745442
2156 79.53028084137789 7.52198738146698
2157 79.52060945808626 7.637461200072766
2158 79.53600956633804 7.478837573302311
2159 79.50429268313933 7.586449278072806
2160 79.52489348999315 7.796593186822257
2161 79.52075202484367 7.875942406461191
2162 79.53908736573416 7.815182392384401
2163 79.54815767164605 7.683251591631738
2164 79.55470183922606 7.807936165162912
2165 79.54040880418948 7.75864845519251
2166 79.54733073321131 7.4221235075167575
2167 79.5531238820129 7.408551574534164
2168 79.54038201180552 7.780685454084413
2169 79.51501626430539 7.811311366017379
2170 79.5127743888007 7.724264930001648
2171 79.522773724283 7.66836460935935
2172 79.54802211567838 7.434649623780601
2173 79.51916308953307 7.780054925756327
2174 79.54733531195534 7.654158838654711
2175 79.5661364145 7.822143883935127
2176 79.5645063402887 7.750632580067536
2177 79.51571924425369 7.68138265500059
2178 79.55820615197722 7.912114430065826
2179 79.51353267419603 7.725592792526433
2180 79.52552445280038 7.671859878119005
2181 79.52713516869535 7.753876387500422
2182 79.54611255292585 7.823555834831956
2183 79.55142978920414 7.992851812094556
2184 79.53603268995037 7.5711571419801365
2185 79.48415955393165 7.794089254311067
2186 79.53697914726341 7.755479221090517
2187 79.53306196017218 7.817826285172659
2188 79.53545905983472 7.805126847487507
2189 79.55470183922606 8.020891321651263
2190 79.52391710439895 7.645825836488296
2191 79.56692539629762 7.8500600161926934
2192 79.50462009792685 7.696673872111797
2193 79.54340879928652 7.813148548811139
2194 79.53875261470296 8.003208693644206
2195 79.5285603230673 7.786893710329233
2196 79.53380419580705 7.733833303041722
2197 79.58068019309307 7.937363051408456
2198 79.51972826271029 7.592209372619398
2199 79.54695251159293 7.731846144988771
2200 79.54940357647783 7.78150119808734
2201 79.55404526942858 7.810093215654941
2202 79.54245527817031 7.685270162761351
2203 79.53239507990197 7.698455233792637
2204 79.50826807320314 7.544468493545669
2205 79.56041254675579 7.803025737696665
2206 79.52732935472416 7.70338722973379
2207 79.5293641191231 7.798186005430232
2208 79.54202224150772 7.905542140086806
2209 79.54408694712212 7.74371794441748
2210 79.51996171443143 7.63678635333245
2211 79.55062752963886 7.791376165241706
2212 79.52522490152987 7.598634547584335
2213 79.53957071177436 7.843723846300617
2214 79.54858404099198 7.536263524614781
2215 79.54527812490181 7.648781479268199
2216 79.5810525686886 7.975247153612595
2217 79.5207728366824 7.764942457908323
2218 79.5717439322367 7.764497953168722
2219 79.55470183922606 7.760155356949122
2220 79.5461280937615 7.746827389795556
2221 79.53697788484114 7.707756992650555
2222 79.54054129271988 7.61309040028529
2223 79.51424808497546 7.795834813643075
2224 79.54285694878276 7.82744865084635
2225 79.55634230489966 7.655803600244532
2226 79.52837733655915 7.590134639616138
2227 79.54048639616958 7.674269649679996
2228 79.5673401935826 7.256473121837663
2229 79.55507825332569 7.370478878465065
2230 79.5449102293314 7.665660087145487
2231 79.56019649099728 7.765104624193597
2232 79.55077448117322 7.489005980575271
2233 79.54333718430162 7.666452263813831
2234 79.5470426177759 7.7279738588795635
2235 79.52083087039489 7.840525776202374
2236 79.57087612482458 7.7209384135271595
2237 79.54860306353117 7.634323498635692
2238 79.5521686777259 7.616377583844523
2239 79.50462494111909 7.998983927293595
2240 79.54781433321317 7.614792532698845
2241 79.5014542040702 7.7291667218162345
2242 79.55918292880612 7.427451961350827
2243 79.5510550985055 7.508115491162072
2244 79.55182610494317 7.739577784383942
2245 79.54029619301011 7.672554414062824
2246 79.52966156731821 7.658274052023212
2247 79.57794453650575 7.798024306297882
2248 79.53353072652318 7.55432201181339
2249 79.56722915642708 7.510815495031887
2250 79.5668046639128 7.749579336647209
2251 79.53616012737513 7.722549813972747
2252 79.54694773068613 7.809808411188015
2253 79.58890169136656 7.975990424728491
2254 79.57753205848303 7.7404423831472045
2255 79.57549336266483 7.89384578052735
2256 79.57549336266483 7.802579284889482
2257 79.52230772268618 7.532891683946369
2258 79.51817051603432 7.555139015558502
2259 79.57384272426138 7.837389573684021
2260 79.54284895202805 7.5391823772682205
2261 79.56041254675579 7.785631462727034
2262 79.52230772268618 7.606728272646131
2263 79.5498117433238 7.702303731394801
2264 79.52812612194231 7.694799576434923
2265 79.53065080324349 7.685761053569022
2266 79.53673997541935 7.740300576386749
2267 79.51916308953307 7.662732649632481
2268 79.5531238820129 7.304257188653312
2269 79.52069630676266 7.619849165681328
2270 79.52518901775932 7.74223036361596
2271 79.53469274496463 7.745647561266329
2272 79.54344202583368 7.718287485590157
2273 79.54624337371145 7.560734083574713
2274 79.5459795989727 7.4484250823110765
2275 79.60163218231222 7.7547042141413005
2276 79.52163196427793 7.766926357359413
2277 79.52313425632876 7.73482579744818
2278 79.51901455155141 7.985141962346762
2279 79.5555295706469 7.912375667198181
2280 79.57498759915418 7.898823423419085
2281 79.54538968193407 7.791179106105456
2282 79.5428128560679 7.4265028250666525
2283 79.52395350741533 7.521833629660908
2284 79.5537455984862 7.422706390034596
2285 79.53468262309575 7.576766402561791
2286 79.59421846612787 7.833232261935424
2287 79.53469709146407 7.719868119975979
2288 79.57347463007065 7.9756448712476935
2289 79.55389778309208 7.821407249611218
2290 79.57799327349979 7.605043309951702
2291 79.56247366913986 7.541273540873125
2292 79.54326697512485 7.91163903287427
2293 79.54108972522675 7.62254391208961
2294 79.51132582122385 7.749789770951638
2295 79.55658990653387 7.523608354549753
2296 79.52132186473287 7.55063494137902
2297 79.55307873038764 7.656435388314807
2298 79.53613298935335 7.607960214537565
2299 79.54413511474779 7.607780256324268
2300 79.52897527337657 7.703053519714421
2301 79.55411004510634 7.440834091518372
2302 79.53428483756453 7.695011908014828
2303 79.53017171646792 7.680479114874897
2304 79.58614233623295 7.81925740464829
2305 79.52731493282923 7.809985161591551
2306 79.54267527197524 7.622522173234339
2307 79.56529012184173 7.808693159011634
2308 79.52717217520824 7.586835391423015
2309 79.52154600603572 7.491541478539417
2310 79.54776853138243 7.790496413623056
2311 79.53341248634662 7.580472004041672
2312 79.56075861717311 8.045022572369568
2313 79.53539268377156 7.651242206033405
2314 79.59716419257512 7.780213953028005
2315 79.55430097724985 7.848290668353644
2316 79.55512348456675 7.904913730206655
2317 79.55757333334468 7.7853400214681105
2318 79.5421393382831 7.445996950084943
2319 79.53949995187364 7.52912545304088
2320 79.53018686843552 7.760744927051046
2321 79.53380201761439 7.60311258573696
2322 79.53546691872704 7.691982532605709
2323 79.56338430160483 7.936485179061208
2324 79.56574557913251 7.6759109822875855
2325 79.54671069902169 7.552734740635583
2326 79.52812612194231 7.681771686191934
2327 79.54286475594141 7.608135534818551
2328 79.53887958620656 7.6154513170859275
2329 79.54081581415534 7.603310853823304
2330 79.522773724283 7.598858773417762
2331 79.54267527197524 7.618191420476165
2332 79.55266476405389 7.696789891505539
2333 79.58735881476721 7.750617427212155
2334 79.52355057846954 7.881357986096712
2335 79.52383022378328 7.6330742854409355
2336 79.57145929855956 7.729505707301214
2337 79.53952823276553 7.5746027152777655
2338 79.59010906863429 7.6814386644979455
2339 79.534837163508 7.718023040648047
2340 79.56843095298973 7.364655066271377
2341 79.58735881476721 7.781075224393244
2342 79.5568494181119 7.627220218328584
2343 79.55666489576039 7.534274119042014
2344 79.53923179919366 7.556081515050692
2345 79.58399936478905 7.828658803090407
2346 79.59392190234881 7.752486414635396
2347 79.54512712746195 7.6701143875831646
2348 79.51746736867902 7.654645561362669
2349 79.56206785014619 7.657839442677461
2350 79.58188443186435 7.842702925454797
2351 79.54204552996616 7.612909481782042
2352 79.5409403515112 7.781659587825731
2353 79.5641106448097 7.758502079295909
2354 79.55930116853895 7.522772870551233
2355 79.58208394591433 7.5917694550200086
2356 79.54086272849717 7.470374506252672
2357 79.555472642216 7.535364203380896
2358 79.53669552204975 7.766944667232462
2359 79.5554952902838 7.671890201833841
2360 79.54326697512485 7.759563838779629
2361 79.60514778885666 7.8634895709980235
2362 79.55594061104603 7.807122420019661
2363 79.54651855443157 7.759449097132142
2364 79.58663384883391 7.852702478858399
2365 79.55507497135935 7.569084407836549
2366 79.59431899555531 7.7425540766572905
2367 79.52650323403336 7.846967773321771
2368 79.5459795989727 7.517966550221134
2369 79.54707481521947 7.735862167921942
2370 79.58890169136656 7.845640258361654
2371 79.54203607921333 7.6630294679411985
2372 79.52677045043129 7.6119526701361515
2373 79.54593893837301 7.789703198384988
2374 79.55566229623055 7.577454131333253
2375 79.5383528063902 7.731858039242291
2376 79.56368859041982 7.582376743021651
2377 79.56982981079356 7.758234375751935
2378 79.5546771739753 7.3811879502875
2379 79.54192548984544 7.406412884707275
2380 79.58813680706227 7.822019246893798
2381 79.56749923589209 7.670968800983951
2382 79.56697044079223 7.900768312711579
2383 79.54843108916346 7.6220367102685636
2384 79.56852724291738 7.440889412690346
2385 79.5555230943163 7.723761055578637
2386 79.56649377969643 7.650552996347283
2387 79.57922294969491 7.643072528310253
2388 79.55149023825253 7.650628898216534
2389 79.58529753174335 7.690215082042134
2390 79.5751318406967 7.695465685939383
2391 79.53650754881616 7.73502502582447
2392 79.54773579484848 7.753992628066622
2393 79.56410629786335 7.554309028198043
2394 79.54504979954218 7.798437347168729
2395 79.55853000454415 7.699951279865454
2396 79.53033430711073 7.667392644858075
2397 79.57509323596719 7.812198272373037
2398 79.55307123456606 7.666919025353732
2399 79.5122196126441 7.327279306042203
2400 79.55587018655916 7.497348878135536
2401 79.57096553317018 7.590566678685416
2402 79.55651850833895 7.604091926147707
2403 79.54499038832157 7.568529730585608
2404 79.55364903074612 7.475259765881417
2405 79.55329386366212 7.561971453308049
2406 79.55871949227122 7.506925767239
2407 79.53389729321516 7.385179786356868
2408 79.57839939548906 7.745782901615157
2409 79.56329150003927 7.804458167706575
2410 79.54299319248196 7.75627986303015
2411 79.5692075112932 7.621598893113041
2412 79.57788593181905 7.6607063015569565
2413 79.55042700383778 7.644714132882409
2414 79.57223835986476 7.506777392482723
2415 79.56173731313663 7.4419479135722
2416 79.57257941913407 7.642656500802102
2417 79.56474268202945 7.40779840802442
2418 79.56367787962752 7.884041457780691
2419 79.59732833318046 7.94761920401208
2420 79.539430939527 7.511948937493054
2421 79.55552232752736 7.766622800674512
2422 79.5550994229052 7.889234690854198
2423 79.56764535704374 7.475474266701358
2424 79.5845382821482 7.626645750289943
2425 79.56940871928644 7.59814456627451
2426 79.56367787962752 7.89706934802368
2427 79.56408141731556 7.768950084366365
2428 79.56287573455121 7.796443552323789
2429 79.55969810078052 7.735984006710394
2430 79.54194460473072 7.561197807685216
2431 79.56000156827407 7.949701833549525
2432 79.55999251604857 7.818153477988308
2433 79.57683007728839 7.8188108322528445
2434 79.57115838015199 8.05423875513685
2435 79.56860409708364 7.748359408597569
2436 79.56732685661694 7.802461335432237
2437 79.5732125978056 7.7453451352517355
2438 79.57635091058278 7.7806503908530695
2439 79.57840329317887 7.8581861146210965
2440 79.54821936313765 7.600123259056163
2441 79.55924438711321 7.577223609468563
2442 79.57632295759227 7.864674088251664
2443 79.54350142895731 7.804692118553488
2444 79.5432388945527 7.7934877391635276
2445 79.55449740706135 7.766251040786491
2446 79.57023682995658 7.702548436341308
2447 79.52240676224547 7.438501601157088
2448 79.55679258747116 7.529631395119737
2449 79.57956023070169 7.625584041598324
2450 79.5755419775313 7.683541773148465
2451 79.5968214508977 7.658851326835174
2452 79.57162650934114 7.573499647323533
2453 79.56233565986517 7.731617451603394
2454 79.5685936151855 7.681433457828509
2455 79.57546496976464 7.749857845082878
2456 79.57070575476958 7.704387219637988
2457 79.56977837087368 7.693647602928247
2458 79.5778505672283 7.710826287716113
2459 79.57309070298459 7.727180422469039
2460 79.5575785080305 7.313109457274658
2461 79.5538911907396 7.70384426626021
2462 79.5659154252987 8.068914665571521
2463 79.59202793170392 7.619868504640488
2464 79.55184034220746 7.82011993575572
2465 79.57303373832065 7.617574854057441
2466 79.58231249469824 7.768126614209622
2467 79.55774567531546 7.847862576211603
2468 79.54671069902169 7.509284685179969
2469 79.55662379878646 7.742943039052459
2470 79.54150444587256 7.843041153818228
2471 79.5904713028659 7.626283835003672
2472 79.57230111215326 7.587043204658871
2473 79.55674248606326 7.737137757904282
2474 79.54939879159184 7.779197652110435
2475 79.5567521020234 7.752504826092645
2476 79.5654564551591 7.390513617240736
2477 79.57209884141474 7.611348117559209
2478 79.54735735755116 7.737004536003393
2479 79.58080140665538 7.336199648794787
2480 79.59362779596391 7.4460109119943025
2481 79.54572515646788 7.717676057044695
2482 79.55871606109595 7.619511107698272
2483 79.56585161025755 7.491509963878559
2484 79.54078390619198 7.745546542351679
2485 79.55699043269419 7.507223845289906
2486 79.55367078745878 7.481523513678569
2487 79.6075406100525 7.642491764240354
2488 79.56246552259601 7.6997779584441455
2489 79.55468833759258 7.701338233305149
2490 79.57390066419335 7.687894264761915
2491 79.56117140004639 7.632720955014236
2492 79.54889060968156 7.814321121019163
2493 79.5653009194985 7.849231168986156
2494 79.56381950673665 7.542239999252716
2495 79.54365044935061 7.820611865133116
2496 79.57050035472122 7.9698460565111375
2497 79.56654895923118 7.95212349936403
2498 79.55266904243429 7.859348722639098
2499 79.52214955676978 7.819427279083308
2500 79.604418495244 7.6075416167529415
2501 79.60143576112314 7.639699547487915
2502 79.60068057163667 7.743848817214355
2503 79.59706270273857 7.560362222102496
2504 79.5575504848587 7.780420958350211
2505 79.5843625358608 7.688666701434651
2506 79.56221370150507 7.623174440417701
2507 79.57105662641537 7.6375184693123055
2508 79.5658800131472 7.371513590839876
2509 79.56574281701117 7.747755996174548
2510 79.60999276355352 7.642303170375396
2511 79.52786010595999 8.1452030554162
2512 79.57020385922758 7.679384512191962
2513 79.5587881712404 7.795214988622483
2514 79.54284443469314 7.85986239087177
2515 79.60206148546364 7.613993958415049
2516 79.58980056221782 7.641099604131226
2517 79.55617068247327 8.004602233083798
2518 79.58355857195254 7.786422379653181
2519 79.55013119076797 7.939214818320477
2520 79.57912075327665 7.446231930017964
2521 79.5724175218127 7.732077917112033
2522 79.54081608963055 7.789621919465943
2523 79.56615283405523 7.792033689886606
2524 79.55549372739695 7.827190791904124
2525 79.55142978920414 7.714757204391254
2526 79.568620172701 7.557158615774223
2527 79.60799095722271 7.849845335508772
2528 79.59392443777651 7.45969328945279
2529 79.56466576622361 7.518691460671885
2530 79.56822909892989 7.5300344898046365
2531 79.56576771869179 7.519904922309905
2532 79.61044307517295 7.549801474244237
2533 79.605183111474 7.729339761789372
2534 79.57660668452225 7.622894842620205
2535 79.54285694878276 7.953468064455007
2536 79.58103941258767 7.610689333172125
2537 79.590376106042 7.491879255074298
2538 79.58127049727801 7.6812112308547595
2539 79.59388960639681 7.55150348706953
2540 79.54538821613468 7.892050525733313
2541 79.56244392280342 7.8744428298219535
2542 79.5803837263777 7.474845856821206
2543 79.56241285820822 7.897054075580036
2544 79.53387321490769 7.747841623057286
2545 79.53767344477487 7.9199785522444
2546 79.58331034166221 7.569266314117422
2547 79.5669438097481 7.7350769180142205
2548 79.55388083988068 7.762313786771616
2549 79.50208326904358 7.826883839025032
2550 79.58399820668697 7.624450479548897
2551 79.56408383050007 7.824301104807521
2552 79.58033764210921 7.8256207920296275
2553 79.56364013402745 7.485391502616183
2554 79.5781124072993 7.5382765388306145
2555 79.55263099316949 7.826311040285475
2556 79.5968214508977 7.754412943262746
2557 79.58349161180661 7.601803601822351
2558 79.53294494597482 7.990448506945191
2559 79.5489890263476 7.891049566055562
2560 79.58520589833648 7.60596612024038
2561 79.60148314859494 7.7156346069058825
2562 79.57143486289215 7.981268195322904
2563 79.57922728794482 7.77806541859936
2564 79.60112386644693 7.6470520002934865
2565 79.62242313163128 7.579856296328693
2566 79.61044307517295 7.6845180253377094
2567 79.58863118082208 7.478408341006354
2568 79.59186243421861 7.619962716382786
2569 79.56900830799741 7.552275184624784
2570 79.58820847014509 7.610770441710814
2571 79.57595198672328 7.897494011183492
2572 79.60690451182073 7.613746614395894
2573 79.50354180174348 7.784372285342266
2574 79.5956800623554 7.536020468283598
2575 79.49661146774967 7.7904084291158595
2576 79.56982981079356 7.745170853540477
2577 79.59178989141604 7.613881096038974
2578 79.57703927197419 7.453476277968046
2579 79.58316993284615 7.776598316910928
2580 79.57062607879115 7.738958010155446
2581 79.55634799461046 7.957962413621007
2582 79.57568949935363 7.518432392779571
2583 79.55713938905258 7.701114007471728
2584 79.58896275051085 7.632422826171228
2585 79.50913520269533 7.768461174414298
2586 79.5450755588968 7.87823062920235
2587 79.59514170040485 7.641296663267482
2588 79.44748103911252 7.947918114244219
2589 79.59642268671776 7.475285622044299
2590 79.57390323222937 7.612583147672143
2591 79.51717890558737 7.773811537484001
2592 79.57085069086231 7.4964376626481215
2593 79.59351555302068 7.51533462048256
2594 79.58233430975693 7.449801050995096
2595 79.53168023017676 7.460671821949888
2596 79.56288577376165 7.644644697424783
2597 79.52745409407342 7.798082817275547
2598 79.59712647465548 7.486213662238635
2599 79.56206785014619 7.779492471559475
2600 79.59938401889356 7.528036227407746
2601 79.61022002791896 7.576263437636611
2602 79.57097714480487 7.766241315773003
2603 79.54512111245037 7.845781257208455
2604 79.57279656786709 7.692973886858241
2605 79.54017423424136 7.8048068602009675
2606 79.57624019153651 7.776058741723273
2607 79.58125769450366 7.716204856052719
2608 79.56161120264257 7.779898654465876
2609 79.57427881568078 7.949386603783559
2610 79.54568999416074 7.898698887961951
2611 79.5714381731775 7.7541582233341195
2612 79.53004289097055 7.9916329734067375
2613 79.5764152422179 7.322334105313239
2614 79.58701307355722 7.611896158018163
2615 79.58453271973522 7.74194081963252
2616 79.57390323222937 7.534380174245733
2617 79.55529930183978 7.755395473479182
2618 79.5903736975069 7.5459594430537
2619 79.57081106665566 7.656365704197034
2620 79.59440589366056 7.589163533820612
2621 79.5425746487522 8.062979421124309
2622 79.57996431799748 7.7266516521730795
2623 79.55739362304644 7.717046438214453
2624 79.58002207143623 7.805705211661297
2625 79.58572411087562 7.654226963578045
2626 79.51811936148114 7.841399650830263
2627 79.58534700178959 7.6571773996885115
2628 79.59101008989589 7.739755393493219
2629 79.59168020408103 7.505031901946883
2630 79.60824610899145 7.59675343525149
2631 79.601882787077 7.666082571581641
2632 79.58814348153709 7.70393430041918
2633 79.51200665192408 7.943141147855394
2634 79.55137061918177 7.738268731673167
2635 79.62242313163128 7.449506129961855
2636 79.58208681725681 7.457436139027568
2637 79.5641106448097 7.675968353111326
2638 79.56722915642708 7.710671497340309
2639 79.60948107185605 7.602427493358455
2640 79.56736205028592 7.867395711388491
2641 79.57431952640854 7.563567138965064
2642 79.60556229807926 7.691230224801715
2643 79.50821364949552 7.755084472088647
2644 79.60122163663279 7.744364484306699
2645 79.5806638405749 7.827036740645803
2646 79.5563319119588 7.736105044389142
2647 79.52845693963503 7.666126899477484
2648 79.57651575087145 7.575555849281282
2649 79.50785094662909 8.047406538559766
2650 79.5089914893334 7.6680175061677405
2651 79.52375125923194 7.9427751840576795
2652 79.52411180288922 7.958934258534015
2653 79.56818674046943 7.689062249829714
2654 79.59131970749227 7.660811318190955
2655 79.52046530854633 7.714915304161013
2656 79.55634230489966 7.686225765457152
2657 79.58734444730271 7.7193803079061905
2658 79.58713075083234 7.622249951346315
2659 79.5726361123163 7.416686138233865
2660 79.58396061731321 7.500770243885609
2661 79.56532691297467 7.731044243306948
2662 79.52817575029202 7.908568307686159
2663 79.53749103107629 7.71122171652292
2664 79.58331034166221 7.352051668807831
2665 79.60488606652916 7.643122172980177
2666 79.58917567211812 7.592968604504323
2667 79.59216907722725 7.599429581818093
2668 79.47988239832735 7.992038917136603
2669 79.59636119367357 7.64709426905395
2670 79.56737611028531 7.679979288963322
2671 79.59595401092905 7.721671959629573
2672 79.5919749124261 7.548371093886094
2673 79.58117581776705 7.708167292864568
2674 79.57936796747195 7.667666464569331
2675 79.58244424919458 7.628780023356982
2676 79.5850721497286 7.717206776020413
2677 79.54976817345765 7.899303509335061
2678 79.59922438505316 7.647532205797729
2679 79.58554793844965 7.531040826532191
2680 79.60637124214871 7.374488674163135
2681 79.59402744561494 7.529719879567891
2682 79.58673523702606 7.655934523833506
2683 79.50868507115219 7.7888785287617806
2684 79.56193306961896 7.695831820117455
2685 79.58048104396451 7.85327464858512
2686 79.55918103989768 7.963796860326027
2687 79.50389005688689 7.843945783305741
2688 79.59862992279957 7.623523991617839
2689 79.5895759433717 7.585375444471586
2690 79.58387140384163 7.631432381416538
2691 79.5928132200077 7.30509558100935
2692 79.56941672243087 7.4292990395384395
2693 79.59807688963852 7.685879861732012
2694 79.56651686336629 7.648285082338847
2695 79.56239916802241 7.644476633465002
2696 79.57838668810686 7.613441160435517
2697 79.58083822954207 7.526316823690869
2698 79.5990311367785 7.429067087551197
2699 79.57246132045499 7.67139906236602
2700 79.58330433356446 7.515621644981621
2701 79.58158206980177 7.51158897027436
2702 79.57677096005145 7.593800710312726
2703 79.49620596235174 7.8527272879311045
2704 79.58085229543033 7.6201046247274435
2705 79.55753301297652 7.8172367150707425
2706 79.60038626351917 7.549006089766136
2707 79.55634230489966 7.786189398579831
2708 79.52440333153888 7.96842340230681
2709 79.52925097192087 7.670326429194439
2710 79.56434670699291 7.850021966324042
2711 79.56120877578695 7.673685337039604
2712 79.57053092471872 7.652681841572423
2713 79.52953884722862 7.777404396176076
2714 79.55867595148572 7.693919354983665
2715 79.6100251437027 7.432973296737827
2716 79.57129978038527 7.704974150667265
2717 79.58645967800051 7.603657487182307
2718 79.56734679891295 7.739384722967029
2719 79.59575290545737 7.592092231075807
2720 79.58958302488894 7.5829064228154515
2721 79.56574557913251 7.897598908229221
2722 79.60033545167258 7.670841246101487
2723 79.5669438097481 7.726415412497868
2724 79.59139063219698 7.619388469516614
2725 79.57210363222981 7.546338510055025
2726 79.60167685967079 7.59952717175052
2727 79.5644846580426 7.449903778800786
2728 79.53287199722261 7.818675491904016
2729 79.52811234045163 7.862814706253646
2730 79.60403850283635 7.414814011797026
2731 79.56755778491367 7.515405935211591
2732 79.53170162319154 7.56580781748016
2733 79.54814076319491 7.814799947192948
2734 79.56288374422054 7.490577928517338
2735 79.5181702413722 7.86769475921296
2736 79.5416258003007 7.924171615549732
2737 79.57387140276595 7.751942422687893
2738 79.53418587395765 8.011084829664568
2739 79.611300906937 7.503416255121804
2740 79.55054584120562 7.62053906369283
2741 79.5623697572223 7.555584947740976
2742 79.45785584632807 8.064727931085482
2743 79.5816742985463 7.642919566413764
2744 79.5461013834375 7.772642463054373
2745 79.53223262104909 7.873954039458157
2746 79.5567521020234 7.56567671402721
2747 79.59423612991029 7.668652612152425
2748 79.56705606498346 7.558063984379229
2749 79.56599431350574 7.600024239001184
2750 79.58529401742886 7.603568362521185
2751 79.56288577376165 7.709891044545136
2752 79.56928793022601 7.716955434281917
2753 79.58560820850933 7.876431935942477
2754 79.55512016718913 7.941693854958724
2755 79.58005555981495 7.7048680446714455
2756 79.55994767046907 7.596920051084647
2757 79.51608517676578 7.942620223301512
2758 79.5154413023343 7.832338428819146
2759 79.56764138788702 7.580269047230908
2760 79.57422436588129 7.6056139299676015
2761 79.59282601484449 7.541404464462098
2762 79.52711094621779 8.019350496817227
2763 79.60057827967285 7.611377232323953
2764 79.56204155640793 7.687744561467287
2765 79.57508630062921 7.57268573179992
2766 79.52307073681055 7.9628791879106116
2767 79.57806150691282 7.821143714166953
2768 79.61100292963494 7.560853062118071
2769 79.58549929517267 7.760948443115305
2770 79.6018446924628 7.71657310867873
2771 79.57104434368831 7.668711072337997
2772 79.54112439183758 7.635758846486741
2773 79.5679090050749 7.8272589676195645
2774 79.57121163861353 7.54884454301008
2775 79.56825387770043 7.748097132895494
2776 79.55510523966083 7.790242603192279
2777 79.55706334926623 7.53316876225948
2778 79.6053007413113 7.521666543995139
2779 79.61021589614941 7.623855822365806
2780 79.57677162223693 7.6954795790525745
2781 79.58554793844965 7.5918495249889695
2782 79.5435751816399 7.739829006534173
2783 79.54892926100767 7.590174269303949
2784 79.54200346250066 7.825035620683497
2785 79.54816935990077 7.81570022871678
2786 79.57771639463522 7.4267213236059355
2787 79.54894410542563 7.762521531211304
2788 79.62815719233937 7.391613195937026
2789 79.56900036255095 7.695600957492044
2790 79.52931324771559 7.753136494574657
2791 79.5903736975069 7.567684470781505
2792 79.60152526673153 7.691476189490413
2793 79.55796287089942 7.738975161870504
2794 79.54112439183758 7.831284096036997
2795 79.55172420382148 7.591330360118229
2796 79.60390148981939 7.641408316693464
2797 79.5864152868952 7.583021164462936
2798 79.57206035690871 7.6615979474291285
2799 79.56925006169394 7.740984007986626
2800 79.56286366212059 7.885406501984754
2801 79.5919535292577 7.658893595595627
2802 79.57328710009868 7.362621222698112
2803 79.55348127651646 7.4334140825265775
2804 79.60078559790564 7.488394791206339
2805 79.52352068701461 7.807614229808789
2806 79.54522946343734 7.809313103620494
2807 79.55429140344107 7.876444919557829
2808 79.58114363592665 7.736562251295914
2809 79.56679837411586 7.523922324573527
2810 79.58459655437305 7.433583226364569
2811 79.58854114519018 7.705408828809189
2812 79.57210363222981 7.802672458062049
2813 79.6100251437027 7.4156146537366645
2814 79.57206035690871 7.6311757822165065
2815 79.46172748859595 7.92082757059133
2816 79.5672389021554 7.905076117664386
2817 79.53198939030891 7.8597495284956995
2818 79.61036568301621 7.340101049668736
2819 79.56205518292239 7.750892437869432
2820 79.56720021409502 7.737910194577019
2821 79.54590816820732 7.693539208104132
2822 79.54766080354769 7.765340914660909
2823 79.59805057958873 7.476514356125974
2824 79.59353134376178 7.4546494697052905
2825 79.55086683943382 8.06702194043333
2826 79.56697083275304 7.720369424122524
2827 79.53997559880715 8.05880025093217
2828 79.59186551308753 7.8149289915105085
2829 79.51890346021588 7.932499291458443
2830 79.56165971186198 7.7697982525279885
2831 79.57326286728869 7.842969590429047
2832 79.52096458971872 7.84017955240026
2833 79.58792411541292 7.548617058574793
2834 79.56532691297467 7.592068203392234
2835 79.60649106812794 7.436350445659872
2836 79.57143486289215 7.590253328190865
2837 79.59274268861061 7.5697994228934515
2838 79.56844597858625 7.591102875682942
2839 79.5546647191397 7.554806044656613
2840 79.61845465213639 7.463971878056655
2841 79.58933565166961 7.620681040833649
2842 79.59799960781986 7.763865075736616
2843 79.55588475180735 7.904194196805707
2844 79.59147307851092 7.599320097632145
2845 79.59059584991361 7.508626639910365
2846 79.57105538140021 7.752537199459248
2847 79.56515023752473 7.682689188226986
2848 79.54447317520402 7.844544847765075
2849 79.56451956973085 7.755310935958276
2850 79.55342755947635 7.62774114288246
2851 79.59476795260609 7.577610171967622
2852 79.60532736693689 7.542062159487351
2853 79.60500482580254 7.494912968963487
2854 79.59907295509761 7.70472830556683
2855 79.59066489572766 7.820703727771399
2856 79.5961487184375 7.623618373740499
2857 79.55413508643413 7.710441553696362
2858 79.59234817196624 7.6339061605932566
2859 79.58325048810937 7.387392897138358
2860 79.51217672234472 7.876418893014585
2861 79.58667137160293 7.612855019315817
2862 79.5931726885667 7.681926296703755
2863 79.58208394591433 7.622262884169567
2864 79.5973236069037 7.469364390298547
2865 79.56860409708364 7.67455845186627
2866 79.58030232370321 7.489056663814926
2867 79.59825269257723 7.554440990356749
2868 79.5995265738033 7.407633671462673
2869 79.60452328781031 7.357100865605131
2870 79.56643354985789 7.594387021812783
2871 79.56770126324335 7.778155043201446
2872 79.55662379878646 7.786464358445008
2873 79.55057156705723 7.64429129820191
2874 79.60339570691646 7.55472596520404
2875 79.5562970089875 8.0269512031398
2876 79.57228116972252 7.584281192033
2877 79.57986068227991 7.4033917533969955
2878 79.56083465120474 7.719568782182885
2879 79.55571116240185 7.888238818257612
2880 79.57432448550989 7.561299224956628
2881 79.58281996361042 7.488556098785863
2882 79.58083822954207 7.86962214654605
2883 79.5622308896946 8.04190666057987
2884 79.57503107704737 7.690284347119396
2885 79.6011287879304 7.646957788551194
2886 79.54277863228944 7.779115164241296
2887 79.57680367644089 7.4320632214043405
2888 79.5827731565816 7.540885419179633
2889 79.51767103717553 7.77305637211458
2890 79.52775710762235 7.8249306040495
2891 79.56522456911475 7.773679344669218
2892 79.58797409851587 7.750500267664486
2893 79.56244392280342 7.757156185666577
2894 79.597618599951 7.652362144254514
2895 79.5898492763516 7.927156543474742
2896 79.57262975304096 7.77131300002668
2897 79.55342755947635 7.636438280367276
2898 79.5196993532908 8.049858408500846
2899 79.57015782801324 7.497199124048805
2900 79.59151848051458 7.658195801049951
2901 79.60004507715269 7.919014083240864
2902 79.57336603112488 7.68830044766831
2903 79.58045116259456 7.585816469436874
2904 79.59716582848333 7.59238246338463
2905 79.54162221127689 7.821519822018663
2906 79.6018446924628 7.555836409067743
2907 79.52594187049591 7.9376675270748125
2908 79.52643386752507 7.919314390807522
2909 79.59148466550047 7.494661456844624
2910 79.5829050899669 7.822264002632402
2911 79.57021984068588 7.67275021345689
2912 79.60477020052798 7.389273898403389
2913 79.60815689495277 7.442722298312512
2914 79.58108535928108 7.477700701858923
2915 79.54329727738836 7.81280094567857
2916 79.57015232184823 7.525891990150694
2917 79.58197922507324 7.599593058637656
2918 79.59107559231529 7.70417345793553
2919 79.55498095022323 7.836548883016059
2920 79.59795324733312 7.372902492347149
2921 79.54595216130411 8.12601255587898
2922 79.5929046795336 7.669486716820499
2923 79.61782448709293 7.6380687985995595
2924 79.58527166970171 7.536148313134694
2925 79.59927359571375 7.450109593176971
2926 79.57048253263088 7.4713712883470995
2927 79.59029032031995 7.539601483514252
2928 79.57594126031857 7.560653543773155
2929 79.59852094744977 7.573586132912021
2930 79.57089766415844 7.703870173215186
2931 79.59407964656357 7.5925557848059375
2932 79.59987748793381 7.654812015335913
2933 79.53049456096673 7.908067742657103
2934 79.56580202076964 7.722194314306006
2935 79.58249346571608 7.506008953529329
2936 79.60556229807926 7.695596609528358
2937 79.58902844523197 7.501519981413128
2938 79.58651103577654 7.545711309124963
2939 79.5770237049446 7.589120975091528
2940 79.56910837193685 7.630608001761955
2941 79.58569157498845 7.582911680276988
2942 79.60126557741056 7.325136786196647
2943 79.57350456597227 7.578824722967478
2944 79.54831013174315 7.986464686998267
2945 79.57184614915833 7.595688058401116
2946 79.60035521728403 7.407931579133216
2947 79.58567552497553 7.693622605471116
2948 79.58167885754092 7.493147918296026
2949 79.5386556787369 7.276469071627199
2950 79.61663597799105 7.31764985174799
2951 79.51885521701905 7.926033056683147
2952 79.57432448550989 7.53520781250218
2953 79.57963537357918 7.4663218703773415
2954 79.58500512860343 7.614474834240601
2955 79.51589519799265 7.815291586601718
2956 79.57676135106809 7.826382423810675
2957 79.6145798191963 7.41887042421924
2958 79.59352408544359 7.8910536833631735
2959 79.5955648259557 7.68407688078417
2960 79.57473254982268 7.601451241169205
2961 79.52338742151157 8.004854714976217
2962 79.57919859314755 7.871983063346693
2963 79.58075355777692 7.672643937080704
2964 79.59432888114002 7.613104191814281
2965 79.57796548433286 7.97419933803417
2966 79.58734444730271 7.641141702511316
2967 79.62803056134335 7.48627194256022
2968 79.58707086062141 7.653042667496862
2969 79.55870777543704 7.730663847767266
2970 79.60699390092944 7.708719920463733
2971 79.59226812289177 7.573214621684142
2972 79.53229951076521 7.856139518088567
2973 79.57922294969491 8.01676438440959
2974 79.58861866721804 7.58040547694157
2975 79.57514048669405 7.5286473659845825
2976 79.59131970749227 7.591305482249365
2977 79.54723470784204 7.84046990429735
2978 79.59606856705972 7.243568558101714
2979 79.61478419771515 7.255518207467245
2980 79.55429688242955 7.3422507750434
2981 79.58812726281404 7.52829529530006
2982 79.56310790195079 7.8638851701851875
2983 79.60218268995753 7.535585909729938
2984 79.57531396687769 7.53319587816455
2985 79.54182553206488 7.2386000714863465
2986 79.58241599233564 7.678646618125868
2987 79.59138639501882 7.53460977712896
2988 79.57833201180566 7.657777433921403
2989 79.59091409331542 7.546845661083972
2990 79.58970709603653 7.508852074693884
2991 79.60164995346237 7.6388348979325515
2992 79.59759337824157 7.7062831525859385
2993 79.59219326089257 7.64104085397703
2994 79.56480517471869 7.77056972891078
2995 79.57182495094564 7.787987911975722
2996 79.59748632886723 7.465810371384704
2997 79.57576023220929 7.440694182033393
2998 79.56499420180376 7.471644078972248
2999 79.56699865948931 7.56902903587248

==> data/acsincome_lr_0001/training_curve_agg.dat <==
x y1 y2 y3 y4 y5
1 61.709961974692405 65.69469725830521 56.13293410848599 70.37319192008498 37.38454260460182
2 68.39959581631715 70.55810958352508 65.57477837601657 72.35787314710538 61.499857586463015
3 70.73791544088391 72.03881216337338 69.2603333151103 73.34601120931464 64.84563073013115
4 71.82614562897132 72.84912841687304 70.6349185330357 74.04584919995476 66.79829896163805
5 72.52273895080421 73.4012156598165 71.71947964548461 74.33281750769258 68.25068463880788
6 73.09502396444083 73.81315659866452 72.4126364422485 74.59710972351495 69.25772825730863
7 73.53034650562594 74.15017100178443 72.8107165692314 74.8145391501255 69.69639087984297
8 73.82658701811661 74.3983602933539 73.24267001669307 75.02986037092461 70.20667481276244
9 74.05885415926782 74.53899033411432 73.54572500459716 75.15682490969691 70.8728803722788
10 74.29134930153637 74.7707272143533 73.90871551956774 75.27866540007324 71.3852398235205
11 74.46010523122065 74.92990943180209 74.04547663181899 75.53318734268022 71.94394352009807
12 74.67330115780706 75.00739150108932 74.27950242288532 75.55502710536021 72.35208611831554
13 74.80442000544075 75.10331217206931 74.47620323772875 75.75717399170361 72.80587665841077
14 74.94839236047045 75.2227315891167 74.5955282496441 75.78117661244416 73.19438586481222
15 75.05175686434043 75.34035827190543 74.75759091735807 75.98775909944256 73.55435990760233
16 75.14584181650432 75.42423917791643 74.8396048579879 76.00854484758432 73.59902397554086
17 75.27714948422548 75.52993812470368 74.9477953594091 76.14963016495844 73.73366107236289
18 75.37128681844246 75.61317561959896 75.02325161727813 76.27163836268144 73.9856613329658
19 75.44160034726727 75.65911552564216 75.15611312293066 76.24850058149515 73.9702247754219
20 75.55980351075826 75.81811971739785 75.24595745396508 76.25735843355731 74.10877589503498
21 75.5951137408776 75.84417796085235 75.28111338301301 76.34122908833785 74.23016104633984
22 75.64472810252266 75.95157462657903 75.38751467740697 76.43178121754075 74.33964356063476
23 75.72346268700153 75.99349057756643 75.4911107181178 76.49379199660116 74.32462972938066
24 75.77605081623526 76.08282733831628 75.54055585035826 76.41688802437247 74.51414737283177
25 75.82398404181421 76.10024472932136 75.6584258575325 76.49784938661793 74.52326827074234
26 75.9500126237458 76.13381115671696 75.70922645666204 76.63446407050867 74.62966700067403
27 75.95158662822911 76.19995442557226 75.81185687283372 76.64879833890281 74.67808022034242
28 76.0025833256492 76.26935576669959 75.84553247197935 76.72331274505672 74.77255950358719
29 76.10859528913448 76.38495907403295 75.90450005035933 76.68221525279233 74.92890079971544
30 76.15992075273633 76.40346780654947 75.94597720967397 76.79513959626789 75.07779003421871
31 76.21671664376116 76.4271939150438 76.00587173193694 76.79547680671979 75.1607175541791
32 76.24601492209466 76.49903958935953 76.05462903370379 76.82527237515335 75.24192608017088
33 76.3005467551066 76.55284682053227 76.0944301535994 76.92277741179838 75.25354861019449
34 76.35464892637654 76.59675958793989 76.17269846368922 76.95298145504623 75.3177695048047
35 76.42045501037754 76.62362094394959 76.21814574310838 76.97872079301892 75.41355666248938
36 76.4628249711606 76.68068950434844 76.25135999271635 77.08337994805593 75.50941211387492
37 76.51412442726941 76.73070236132781 76.28591713943804 77.04752244575582 75.6134833324886
38 76.54795350219226 76.77490507143703 76.36543000934815 77.05008784119876 75.67462197178105
39 76.57183451732024 76.82185549380377 76.37593397851728 77.1481242580927 75.74377723572778
40 76.64189081399581 76.84177191422103 76.44930391761109 77.09404059979421 75.80920955266978
41 76.65348460707987 76.81913129215464 76.49448275263671 77.19312226786641 75.85303851353119
42 76.70133317649777 76.90072197192548 76.51329351406594 77.28677821977931 75.86150703223753
43 76.7508867018399 76.9312455665743 76.55737452180455 77.22674171348707 75.97067166689735
44 76.78831542151266 76.96629668616939 76.61107339874184 77.21688695199316 75.92785997600373
45 76.81930025937712 77.00298290176309 76.64383604925266 77.34938507249504 76.08990680053938
46 76.87337652123415 77.03075667569294 76.65977969187495 77.39251628975883 76.11468654004182
47 76.85652173801043 77.05043494213452 76.67222504695481 77.28484000456876 76.15392986365546
48 76.91086683290233 77.07727992971414 76.7013675818624 77.32706411183995 76.21635393534314
49 76.98263256385842 77.11018510690138 76.75280037827804 77.43581126588222 76.26211855961583
50 76.97444126186028 77.16983395130708 76.76035413358984 77.45457409294403 76.2610213679049
51 77.05475698945713 77.19280199485151 76.7880361635331 77.35520627404088 76.35192889142739
52 77.08771218946734 77.20179169573059 76.84738603925938 77.4624060770218 76.3490380296237
53 77.05834887797454 77.26465318325046 76.87292352522657 77.50331614265966 76.4556329505758
54 77.11130903655437 77.28782210198675 76.92702854367036 77.42682220230286 76.52423002825476
55 77.14411193962349 77.307982690463 76.97692744969096 77.50165029172362 76.58621252857557
56 77.15638963886698 77.31085685851608 76.9607619921291 77.57138700771243 76.61098668463544
57 77.19639259459925 77.31684935884218 77.02661201025994 77.59092424742238 76.67051690907607
58 77.2217534364787 77.35261637023761 77.04041233950241 77.59686708992642 76.74499052925006
59 77.22570631749926 77.36701297959652 77.10950650451781 77.59023798970958 76.71236854375361
60 77.26169218152236 77.3890781783137 77.13693876410917 77.6081925787208 76.81604970683469
61 77.29237907839789 77.40706491389226 77.15868858577022 77.60610833989674 76.85626235541375
62 77.2904278383001 77.4455031813917 77.18202769631232 77.65629523106385 76.86039857200291
63 77.35844917722343 77.45903024667835 77.18659131784297 77.64053320018346 76.89725790561796
64 77.37331277779117 77.48704151584616 77.20137955778753 77.66056336024391 76.86909152496074
65 77.34729887562816 77.49634027065723 77.23726964956239 77.73109471718817 76.92267057493957
66 77.38642003713784 77.51689643679799 77.25984683585227 77.7108672547001 76.97536435817315
67 77.40244913746972 77.5376910850553 77.27499219578303 77.70378588614966 76.95708223845676
68 77.44388569382241 77.56539010220952 77.32214770859241 77.76513005835342 77.00016057722053
69 77.45665649646706 77.56855940593829 77.34072327826495 77.81968043608447 77.0253588327376
70 77.474750700291 77.56872756584244 77.35792054043596 77.79413408680527 77.04965797731118
71 77.51123976133618 77.60715729727582 77.37738432126079 77.82815265772874 77.06710677771036
72 77.51683518570363 77.61400305232402 77.39048693542003 77.77332464668223 77.10977059115575
73 77.50963433510347 77.62965091572481 77.41109064340407 77.79407660815066 77.1354663413145
74 77.54168993826987 77.63119998188331 77.4397274232867 77.78965365934847 77.20122555991804
75 77.58295853918051 77.66534179842131 77.44036803657858 77.86220434459474 77.04125239679533
76 77.5640857583594 77.69368012718259 77.4775732889241 77.839034094406 77.2114056555328
77 77.56125143401113 77.69843003187772 77.47843233486103 77.86998802931546 77.19347131122676
78 77.62545290030687 77.6940817721538 77.49378894376677 77.89366429484825 77.18878106944094
79 77.58703952470206 77.70280629266026 77.52023673887723 77.91416125375028 77.0785180159156
80 77.61151659339828 77.73195574924478 77.54000489162473 77.9067273400829 77.17862121096957
81 77.63221976208564 77.76810707597585 77.54034767223179 77.94504962779956 77.21395710348628
82 77.64117200046624 77.76077259330802 77.55808516975142 77.95731028220506 77.28691749665681
83 77.65993425463654 77.79320971656222 77.58980308862911 77.96204723353503 77.33890699653863
84 77.67929952643124 77.80829985854635 77.58702685773977 78.06696766021778 77.33038716155471
85 77.71294272647741 77.80203088004532 77.62020305268601 77.96067413508891 77.36177878667337
86 77.72610899703004 77.82414615232975 77.62597985063965 77.97085959055619 77.3319598618488
87 77.73876792317975 77.80263091258055 77.63609855491299 78.02473731016335 77.35888722758371
88 77.74517029317118 77.84328661445798 77.6316242898724 78.03677361163449 77.30280202939142
89 77.76333669179147 77.85388100393416 77.6303659225057 78.0323642085754 77.39716589999115
90 77.7600197822694 77.87422018116294 77.642785009087 78.03345435290622 77.38448525596033
91 77.79908932414533 77.87921929748912 77.6738101804605 78.02706681235551 77.42469164172331
92 77.77788167140466 77.87966537396288 77.68850448002677 78.0838083625219 77.39646210048055
93 77.80619535248528 77.89307041958784 77.69868321073167 78.09888267653277 77.41328243292368
94 77.80594183842805 77.92513932653874 77.70903295677232 78.11388200194843 77.44261858719202
95 77.82424083580335 77.9131150021268 77.7299064378016 78.10282141566157 77.4081339271626
96 77.86930331010663 77.91576632016259 77.75194710285618 78.1325581838546 77.40258621535317
97 77.86221336047362 77.937603541513 77.73589545238067 78.07183910870931 77.41574867032479
98 77.86684533134581 77.9544098963278 77.77293586159959 78.10287100885647 77.47282533636887
99 77.87012389299184 77.9664048640878 77.77130426520539 78.1125347582514 77.48597511329511
100 77.86587505240803 77.93864754100757 77.78363679501823 78.1405817938775 77.46091318312776
101 77.8925048066654 77.96799960462955 77.81329804824146 78.11207993229732 77.47769863277534
102 77.90467937470048 77.98190576987378 77.78061085840451 78.07219055092169 77.49432343100742
103 77.87877142742724 77.96907690393505 77.82305787081064 78.15823781727755 77.50704563261237
104 77.90802904268126 78.00141102270442 77.82066319262655 78.15222941611482 77.49766279243056
105 77.91614789260692 77.99129639791735 77.83516835090998 78.19627466220228 77.51778109864212
106 77.94279324427424 78.00574302491124 77.84514845106222 78.19359411185056 77.50651705894806
107 77.95009813165004 78.01388700526631 77.8472930332195 78.13210783157412 77.51039773934347
108 77.93004491617131 77.98378743880764 77.87815921472846 78.12570120746443 77.54265118150951
109 77.95902711362027 78.0262881223833 77.86153319976863 78.19460684191962 77.51350623263195
110 77.95649944615397 78.02560553491261 77.87032105591408 78.20751463827042 77.56058068924263
111 77.96004986562815 78.03167803560859 77.84345934622104 78.14826778447454 77.56213755548686
112 77.97457493659519 78.0448316916804 77.86940213813944 78.18334663628048 77.5848038618157
113 77.99037193628679 78.0387142741142 77.92605839984266 78.20264882043466 77.60386870577804
114 77.99105119544602 78.05446887176147 77.95425221309438 78.16692933997197 77.60924211609479
115 78.00666974044788 78.09853696401026 77.90259124122841 78.21827010146403 77.59104947434781
116 77.99978107487445 78.07505804114672 77.91393731918873 78.2138181797595 77.59707416576474
117 78.01382442421173 78.07634425530759 77.91396464352945 78.19733148959844 77.69054884305156
118 78.01065372818373 78.07098456801049 77.94402464484105 78.2351964741655 77.5775033934331
119 78.02657748983975 78.0875677213787 77.94581639463932 78.22413011678024 77.64357673312139
120 78.0377964760701 78.09975138039803 77.94045311460724 78.25424689149989 77.64782502888549
121 78.03132281096721 78.10286097106365 77.9649457838288 78.21225225767027 77.65054617401591
122 78.05608329397819 78.1005335107381 77.9376707905316 78.22675555244555 77.63431246377431
123 78.05388836097546 78.11449547782561 77.94981677311533 78.24421871977168 77.67911790702348
124 78.0528328667408 78.10751812017553 77.93865720355306 78.30316786909006 77.6112899899301
125 78.04750196553908 78.11588540856575 77.95665222289267 78.24201205471826 77.7081746644514
126 78.06491333685219 78.12400248501908 77.9732671735172 78.25741256796331 77.58041545947603
127 78.07343775300407 78.1441667594805 77.96324520264068 78.233190315018 77.68173606823535
128 78.08962691647726 78.13307307426635 77.9549228528073 78.29314271601767 77.56020673224427
129 78.07485725367606 78.15780708483504 77.98618636651379 78.30398857446761 77.66148340478584
130 78.06947067428703 78.14986218463315 77.98336075520112 78.32558764188543 77.63445631326232
131 78.10803223941542 78.17859647385264 78.02262663783223 78.31618182400597 77.67215133799321
132 78.0985962675486 78.20505571247516 78.02095166994202 78.32366496034278 77.68522155983378
133 78.08868419236344 78.17977933977679 77.97649494617495 78.27541460332672 77.67747065869885
134 78.12483506242849 78.17361423190832 78.00343548908927 78.28250018998806 77.65937073752147
135 78.10913104016723 78.18579351738634 78.00851619670678 78.33839422936764 77.68308423107786
136 78.11963896109575 78.19490772180558 77.97240381752349 78.36374128830434 77.67487435242599
137 78.1169421681131 78.2069466975008 77.9986409619064 78.28976705565755 77.68730740290366
138 78.11215331760803 78.1923512920928 78.02060195049822 78.28029889663253 77.67154428607004
139 78.15214958793024 78.19070018166849 78.01954893463541 78.32899614454114 77.67593150158257
140 78.13123199508274 78.21242989721378 78.03908083371113 78.40855242590185 77.69092284130204
141 78.11362740366626 78.206816970246 78.03571718663075 78.32019053378919 77.72027909069273
142 78.13443126844768 78.21309510624184 78.04822651299179 78.40324675012494 77.72559264206626
143 78.14527698670739 78.21417198222598 78.04618292232507 78.38383662860146 77.68730740290366
144 78.14758055360275 78.21202905189945 78.04419916400312 78.42486499622542 77.74972752654274
145 78.18401580564046 78.23280758238592 78.05730565777043 78.35226022372501 77.70308335501282
146 78.16858386974778 78.22050373528 78.01926372021768 78.32385188697603 77.63066712617152
147 78.16394877406603 78.24209981293151 78.06611853569945 78.33531396509585 77.68597979746326
148 78.17732275499283 78.2340667244317 78.0355577166392 78.3120851587708 77.69904871781279
149 78.19146727404816 78.23626288346296 78.05028641237054 78.33675792650175 77.76705225267965
150 78.17256933803228 78.24267703646564 78.05960264501248 78.38426218862672 77.6186652420392
151 78.18123106494858 78.24287263000454 78.06865708972552 78.3719017523935 77.72275521227017
152 78.15156197106035 78.23323337214144 78.07900358046997 78.36928141869048 77.76200681095237
153 78.13742046448792 78.25955921384227 78.05277676264905 78.45044773331296 77.65527182600425
154 78.20252870592981 78.24370264114805 78.06157656309286 78.38167896929357 77.74221206021282
155 78.20357282295956 78.259530639765 78.07132145415488 78.40917406691909 77.76263788913846
156 78.18018189692879 78.26162172846657 78.07213608452267 78.40148111268455 77.6987308782522
157 78.20538727794025 78.2676602586905 78.08146445298503 78.39825053925308 77.80017979121617
158 78.20750846843033 78.27109693054769 78.09653146662333 78.44260784376243 77.7119702210439
159 78.21200260725601 78.25606007539469 78.10011308675753 78.41591983362065 77.81209165844338
160 78.2005002174208 78.27713469922078 78.0756177816085 78.4554481028172 77.80042911725745
161 78.21327886546774 78.2789396131904 78.0984380428371 78.38913896111764 77.9023359421407
162 78.20590551337789 78.27946862226793 78.08497373665817 78.47677132405133 77.72473442416434
163 78.21104007287869 78.28188038005412 78.09145398723672 78.48227084766198 77.72914105586315
164 78.22227065132324 78.28317610353619 78.10893400856523 78.40770178155393 77.70147878594523
165 78.22872541010054 78.28792497978276 78.09606784746958 78.44552772605115 77.80856972811037
166 78.20171026269779 78.28578268602982 78.10620519405825 78.43650132157758 77.81324149012812
167 78.22639076677807 78.27777578859966 78.10455472712354 78.4374529649123 77.78561277278891
168 78.22350261821403 78.2812445452675 78.10651505070247 78.44295852173289 77.74753129689233
169 78.21902236117452 78.28769953254478 78.09939829152775 78.46609067302222 77.80048291963244
170 78.209278488542 78.29477413587593 78.10540315098888 78.50363121574581 77.85039092001126
171 78.20607563359368 78.29965041396088 78.12171473769988 78.50161341511257 77.89342108858402
172 78.22922442097004 78.28491902910996 78.0937155182925 78.52171591078391 77.81362775046247
173 78.22553056238216 78.30962336538884 78.12313610706042 78.45682915642077 77.8147799437274
174 78.23776718212739 78.29679151801882 78.15749075456887 78.47408522733114 77.70371143611166
175 78.24889118528127 78.30195653354752 78.10478794446938 78.48049072601498 77.83652401515253
176 78.24147001419222 78.29811119433602 78.14245725538942 78.44397578178217 77.82252788380762
177 78.23877173930865 78.31149642538486 78.13833193003136 78.5037362701235 77.76512087256408
178 78.25036324902686 78.32522541719298 78.14813614315729 78.5075626609039 77.88988915700877
179 78.27585157644386 78.32076253651493 78.16034511610813 78.51703714488659 77.76893183056544
180 78.2582777020113 78.33016662495749 78.15896113161342 78.50636741534119 77.76608526587461
181 78.24565298690162 78.33535479406169 78.15613654501536 78.47078927856681 77.847057101624
182 78.25163706581688 78.32016186739797 78.15231232936472 78.55632079490282 77.85570277742774
183 78.26071577461852 78.33521433590562 78.17225862632185 78.52601587818997 77.77611695542366
184 78.24804354784719 78.33868324783325 78.1571565237648 78.53844896627072 77.77368462305367
185 78.25976774309473 78.34308796022228 78.13099717867183 78.5269414398378 77.85724012762091
186 78.2706012311597 78.35187103127458 78.14170474698696 78.56030994073926 77.76306415105427
187 78.28792632378051 78.35397751727513 78.17205621496934 78.56476681226134 77.85076597752895
188 78.27661817794083 78.35458173999493 78.16174782018928 78.5655027192355 77.80179393924172
189 78.2720631407513 78.35354215372531 78.13930824066433 78.59012188358261 77.83156173121442
190 78.28648408204816 78.35236431397735 78.17627305093923 78.59223046574802 77.85499674430045
191 78.29916885826543 78.37805122585502 78.19172737745711 78.54977105132343 77.91177673301975
192 78.29721957497529 78.36487155798875 78.19181369023292 78.55158840635181 77.79770280725819
193 78.2965468583746 78.3625202601198 78.18341958667091 78.58354878238045 77.78536147189293
194 78.28592111219629 78.37468258804607 78.16924620547876 78.5583601260141 77.98031403238733
195 78.29162138398624 78.35178688791825 78.20645153544173 78.56984447793737 77.96908236861842
196 78.26747527593332 78.3683153107041 78.18962888074209 78.56572985714978 77.85679908090322
197 78.30253218241955 78.36647755370569 78.19113121801804 78.5914728228617 77.89826858860904
198 78.30556525069184 78.37554356277184 78.1822186222012 78.60516598925193 77.86590755595957
199 78.28430500932907 78.37482292740398 78.21329664774828 78.54139993098315 77.86608031238814
200 78.28340453959524 78.372100408627 78.2142520458612 78.52536225709831 77.85622791368525
201 78.28730978862676 78.387463995862 78.19488840315546 78.5825931810493 77.88060361035518
202 78.30099786007855 78.38036101867111 78.16480101509421 78.56368289848727 77.76869735199443
203 78.31679577807472 78.39297643618028 78.20728214733639 78.5935201632872 77.88916495091557
204 78.29377759535215 78.36231364448955 78.20075481355812 78.5397533081355 77.85913443599006
205 78.29362624196271 78.39251427644822 78.19422628073261 78.59012188358261 77.82960389937958
206 78.32305969040219 78.38896510538837 78.1862287132346 78.57836290977612 77.9153941122247
207 78.29196339117794 78.40296315706645 78.20358317925154 78.57801624839477 77.89136532907357
208 78.31257415928371 78.40190549097375 78.2174846706425 78.6401522989999 77.93409511209697
209 78.33102154050165 78.3978108284922 78.19148679746168 78.5766230160472 77.86034674159642
210 78.3179489936326 78.39631096875047 78.20909111657156 78.57619200593155 77.94805432179656
211 78.32541582092675 78.39361299058618 78.20900156825738 78.58854951029383 77.97095443716715
212 78.32187536860644 78.4138402607771 78.21500592234028 78.57739684542486 77.94566353187042
213 78.34025926410335 78.40741696980986 78.23140368011641 78.57569522798168 77.94730059797634
214 78.33302055412469 78.41303774769911 78.235194994195 78.56538171541612 77.98339362280959
215 78.31704270221594 78.40980065074034 78.22130621619797 78.5821895005673 77.94920556166069
216 78.33072181437313 78.41387334302563 78.1998869554425 78.56781073717546 77.96002342664893
217 78.3490946058215 78.42395625418487 78.20136960788207 78.59128090691364 77.95247637475894
218 78.33119991900983 78.40839541716184 78.21470801261447 78.58277364553872 77.95227337541122
219 78.35285981362748 78.42404166924487 78.21387249579313 78.58506654252353 77.963180060577
220 78.33101409476848 78.42409739120558 78.23673624918605 78.58582870700515 77.90322873303876
221 78.36842478395492 78.42478000267865 78.21300395849384 78.60983024297165 77.96690880712067
222 78.34299872763928 78.44097815565945 78.22098117622485 78.59394732208213 77.97074745863344
223 78.32688262782256 78.41849325398394 78.19429732839659 78.58911111262242 77.98476842002638
224 78.37126834978267 78.41843714939587 78.22111472723785 78.58322825971125 77.97081217928775
225 78.35072084639938 78.43272248950097 78.22579832480216 78.59640209771031 77.96558919830052
226 78.35714037720004 78.43968424454353 78.22620824577353 78.60490704005815 77.9517156961087
227 78.3560996031062 78.440983571923 78.23263254002877 78.63459134854833 78.00537502668506
228 78.35881236302129 78.42573967774257 78.22456828869527 78.65253382685286 77.9455197284044
229 78.3670207140865 78.4287158306974 78.2516659215447 78.65122307869879 77.84585215064271
230 78.3795187941538 78.44148676518179 78.24643431958967 78.66105565721655 77.98842593911613
231 78.35642942769573 78.4282149825486 78.23290344051733 78.64250041461463 77.94886445167734
232 78.3594385888459 78.43127677811702 78.22341267640046 78.6611223415341 77.96152110959332
233 78.36896285173596 78.44828570739939 78.25605255911238 78.63006736955035 78.00175782236296
234 78.36797311486265 78.43159439129005 78.25706390208228 78.62454320341405 77.98058151403107
235 78.36056385528329 78.43216117505601 78.26485869986642 78.65092351929749 77.98975911738731
236 78.39236174950202 78.45189155597262 78.2612170092558 78.63346410111266 77.99900948759675
237 78.37120254875515 78.43053038950082 78.2445496337132 78.64323305059398 77.88259393825354
238 78.36946246060225 78.45923792690942 78.25089810383245 78.65688310746802 77.94476135164624
239 78.39870765236051 78.44724418324404 78.26516019894603 78.65520574415696 77.99743915186102
240 78.39801457467544 78.45555669860441 78.2299583625985 78.66878710496884 78.04979185439427
241 78.38743329647741 78.45224341586075 78.24924571838571 78.66995036995658 77.97118950046938
242 78.40097006841015 78.45349135907037 78.25190583178092 78.65894847972679 77.9967859249177
243 78.38836538714297 78.44861823646782 78.29636105812172 78.66425851991596 77.94734448691479
244 78.4079618375551 78.46640520397025 78.25725989261277 78.66413915217798 78.0038084330663
245 78.38803533617077 78.45674268831063 78.25467275731452 78.69711270312874 78.00366522632687
246 78.39691333857084 78.48166814529002 78.26072593055487 78.68601055163708 78.07027917489219
247 78.40795976792722 78.45297079455271 78.29464031871585 78.66246169665769 77.93623734681073
248 78.41600535931155 78.49552624427301 78.26026948438923 78.67795793247154 78.03178612648647
249 78.3991430895294 78.48670561675257 78.28422997947011 78.68452887230976 78.01828033941935
250 78.4072208941642 78.47259728922211 78.28091819718716 78.69093667520885 78.06397220347243
251 78.4094656232721 78.46928981298642 78.2606583931181 78.7056702694083 78.07564101831916
252 78.41454645753232 78.47932511347328 78.28583850677971 78.69363658339205 77.96970213496908
253 78.40263801511925 78.48196488299483 78.28493948061478 78.70801165002142 77.99445783417184
254 78.42106952649364 78.49573877167407 78.28591909498925 78.70833240727751 78.03598750326131
255 78.43015304160633 78.49010730276264 78.28481640467785 78.70258932155765 78.07301485130625
256 78.40467824679865 78.4846099275201 78.27660577621468 78.72838080175033 77.9333460412308
257 78.41527689682178 78.49775958116908 78.31467307575164 78.72792391403203 77.97515181499767
258 78.43718111799762 78.50940627763161 78.34549609804495 78.69265899205288 78.05238020460577
259 78.43795332749454 78.49382491339416 78.30044315235074 78.74451976691282 78.0292510264642
260 78.4180454015263 78.5031048351831 78.32981988333381 78.7164813845 78.00509342209733
261 78.42946313489182 78.48146958136566 78.33632096325177 78.75572340190577 78.04728340917286
262 78.41240292580946 78.49691079940148 78.30285744438089 78.72295378387552 78.03863136176494
263 78.42241594205154 78.48083596588269 78.29536403650799 78.726799833853 78.07728055582997
264 78.41173847719199 78.50125078470653 78.31080291899775 78.75960186122077 78.10673853507073
265 78.43498077179596 78.49671806988724 78.29837976157043 78.77231835754073 78.00158892643094
266 78.43733003108215 78.51488645677783 78.3022733786466 78.7720021324778 78.01995843536503
267 78.44792159795813 78.50671428331076 78.30244953394153 78.78650812265842 78.06677087945934
268 78.42175031865375 78.5120393638766 78.3031391926936 78.7602625872436 78.01438450906156
269 78.44147895404978 78.5114563482156 78.33527914990364 78.78968934145252 78.01150057904378
270 78.43379281676651 78.52282515072038 78.32259575047874 78.79336586159904 77.9007648955121
271 78.43025961790198 78.52254620971597 78.32657506880707 78.77543964259495 78.01573054291846
272 78.41877560693179 78.5242840727283 78.32834941385974 78.79699994385604 78.04661588884562
273 78.44146707180259 78.51918429243322 78.33628490062625 78.76876547080678 78.0452823622097
274 78.44162217780745 78.5157116666238 78.31311246006612 78.793290443819 78.03526697193864
275 78.42837044092167 78.50551776266757 78.31138384121422 78.7788369490299 78.05791646557294
276 78.44080719038521 78.53357496325718 78.33394518934114 78.79740999090392 78.08069282057663
277 78.42748121123381 78.52244663423873 78.35506889741747 78.77641854212413 78.12950353955776
278 78.43300693631267 78.5327686235851 78.36280837806339 78.80299254497979 78.01726835024476
279 78.4464060452568 78.51986022583912 78.34637360792124 78.81150762960858 78.10932042338288
280 78.44031582877062 78.53721343993524 78.34134801495563 78.81027922858455 77.9820303125487
281 78.4474859541204 78.54650690311888 78.33607530457583 78.78097308085664 78.14699695047373
282 78.46653474468263 78.53412039224004 78.31646129881256 78.82540602278041 78.10295764594308
283 78.46232200222127 78.5265202202103 78.36447575897243 78.82286677971723 78.08245129981593
284 78.43466506128199 78.5066992361881 78.36893462803452 78.83770494396818 78.04062155162099
285 78.45687841169521 78.52238636705926 78.35019982768624 78.83195225608978 78.03687347027095
286 78.44614395043662 78.52130094905715 78.36231789065023 78.82853422760408 78.12167974361004
287 78.44985816707586 78.53972600107191 78.36768206081788 78.836516288479 78.11575961198723
288 78.4516336940724 78.53372298444992 78.38288350908608 78.84454825927823 77.9897887063433
289 78.44841436068285 78.54822676537782 78.3193099934341 78.82769124157146 78.05657074308576
290 78.46192086748314 78.5321276931929 78.3406517509954 78.84624444328104 78.05589101297616
291 78.44106361615232 78.53973525518876 78.34703256279931 78.85792251702787 78.06164277371832
292 78.47256629764384 78.55904284663004 78.36695253084616 78.85655629327479 78.17763708990577
293 78.45645759590174 78.54502306866902 78.34430773590236 78.86973005472237 78.05568528235082
294 78.45904972971309 78.54447070819826 78.33729481703993 78.84954768603652 77.97181744284613
295 78.45109362094851 78.54391640403605 78.35155135116135 78.88434366116954 78.02314653707994
296 78.46991906976939 78.5455908622593 78.36527257657463 78.78934157139028 78.070507891868
297 78.47220592555898 78.55789245832027 78.36149888650232 78.80648468901401 78.0661013394061
298 78.45867771328902 78.52819258989274 78.35705033268799 78.87617484905283 78.0661013394061
299 78.47186596017907 78.53820815571757 78.3836797031569 78.88264856248072 78.03216214366482

==> data/acsincome_lr_01/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 10.399953048419171 12.094825768468876 9.199209877928359 15.51926438786116 5.61362891361571
2 9.87450877625114 10.949028173484411 8.693072368249432 14.417727664901111 4.426005724689411
3 10.128243533289629 11.481007625704708 8.974849608408004 12.771196814404822 6.14866131530158
4 9.522788553819847 10.739342807465615 7.867852936180883 14.033063195271561 3.058924498955065
5 9.20503494471357 10.409209067997997 8.230660873170587 14.35433228584001 5.46101872569152
6 8.619988074992968 10.002353995530976 6.747592921589001 13.14172467055929 5.0341511753752854
7 8.8482854316611 9.894224452599518 6.8358291827802775 13.905607137638775 3.979558606790981
8 8.180873962718302 9.725803963654405 6.950442985532977 11.819430645264076 4.126605112405611
9 8.302522833061179 9.774944418549396 7.3731220698623 12.27642654480963 4.6294168772141955
10 8.08613092655795 9.330710672904427 7.0181697987286835 13.67351578285208 2.9099942837838553
11 8.891058632108507 9.913231065300675 7.948790423355334 12.589850255331674 3.9518298351807006
12 7.923712151955806 9.154693141513352 6.635232415863725 13.535703196865247 4.072812209689694
13 7.542922976044833 8.547052117112868 6.333386188280701 13.567288603714733 4.617858931290297
14 8.174527820385975 10.00180048822603 7.008949146805862 12.75016516891769 3.7133446818650246
15 8.727654520681895 10.119596063483225 6.671758885684005 12.4587089619152 3.7306889430121766
16 8.014025168840961 9.283931905841902 6.693144399730098 12.204724651106915 3.941171340889471
17 7.990814015935144 9.529438448076679 6.356278707450461 11.360127565664662 4.070426338515936
18 8.383489356659426 9.96188338351077 6.778439236185606 14.218280498510202 3.422974039894193
19 7.796357691669785 9.440894431910483 6.317669098976078 12.240028871089779 4.4130269415094
20 8.552263045016462 9.61254236251569 6.533010834134771 12.302707527706534 1.895913673973619
21 7.707183924883389 9.402611461025959 6.208281134170316 12.916627352635635 3.7214782249990725
22 8.04882743223926 9.323288368829102 7.0989336375789005 14.518666164196334 2.244402733196191
23 7.747360466446998 9.070969660183545 7.129534415373111 16.36375089201406 3.6791119269303634
24 8.110797502741285 9.279424061596023 6.621572137577293 11.454030548977116 4.64786249603861
25 7.837797988756339 9.294193610858297 6.639257665585937 12.753821223668997 1.9438677132246605
26 7.917963237248346 9.143377471760125 6.637776220867256 12.732953668418295 2.8367187856058336
27 7.96260527579906 10.021459023165086 6.766797445297933 14.011839010918562 2.9112765397623805
28 8.248859432571479 9.433526901338622 6.700611555042317 14.763434607436707 2.0207158467176924
29 7.9173438742932545 9.68124384679486 6.448625586649986 12.38133157709346 4.000205810906301
30 8.303445600595085 9.327681847790956 7.3446675377061315 12.684046041137293 3.026065487162119
31 8.013100830624165 9.218853967928311 6.507815885725465 12.526411834913006 3.347837370499845
32 8.39134811408729 10.139855589528395 7.2944576504121095 11.713133244343343 2.9306753385965973
33 7.764008131627172 9.291173671005817 6.245893672553616 11.884959586302838 2.6108546158336523
34 7.8813770631334705 9.135098164731618 6.952425773213694 11.978340671704025 2.5457806528181095
35 8.597923008667198 9.63910035013459 7.1541398216954875 11.965067691225217 3.4090181084254976
36 7.5058560180985125 9.024673872280724 6.8395562460927835 13.739485099490146 3.8255161888641864
37 7.718784796082767 9.670210951494722 6.508937138687855 14.247437756423253 3.839187623838647
38 8.264457971804244 9.626955058989338 6.443558849452823 12.861340908547314 2.79869854097998
39 8.511757102045909 9.48163991441336 7.456837762570956 13.05299605923247 3.3538503083833326
40 7.599543178781214 9.42505234966784 6.622695870454175 11.921979495657752 3.7986502118054504
41 7.335693484791667 8.677189586134455 6.624357772588423 12.068400473225227 4.813113056834806
42 8.139063409644947 9.445989676799716 7.478435223584038 13.405197618876874 4.0995092802196655
43 8.035023735172274 9.200131865674711 6.9243167178162235 11.327925668419292 4.688822399311901
44 7.282988954873421 9.12849509159197 6.523923220711017 10.855364620983462 3.825348094796066
45 8.575957095188086 9.563816587630079 7.229399078396656 12.586985768437858 4.621003257356053
46 7.838090420924644 9.008945852211228 6.133743194428454 11.584396509375471 2.8667676219804346
47 7.249797052220957 9.517913429588226 6.6295098826259595 12.863518838225712 3.913352904272778
48 8.660923624107772 9.418869175144877 6.746595779185812 12.396609367281227 3.818301038354836
49 7.770896753996241 9.725064436230156 6.297238799580621 12.620504350792475 3.0098836816566834
50 8.272965023715493 9.011556084402239 6.7805177906640495 12.70394503392167 3.6784923814906363
51 8.05529138821185 9.602069411246248 6.777920569833338 13.085537238194945 4.338212971666594
52 7.908596840903597 9.144489357262705 6.575278266699084 11.359101727787431 3.4136136315621277
53 7.51869927648748 8.76774616784912 6.567152394343002 11.144380562329767 2.9247983667628916
54 7.817966292915268 9.186749602897441 6.54198414877422 12.630301737294895 1.0949413736123486
55 8.467325256349596 9.467625750932115 7.348731407441855 13.441459597397529 4.6657783838875035
56 7.622541268275162 8.78242691467961 6.708772688596049 12.279200117460656 1.7156077364805302
57 8.00532382644888 9.569444168359444 6.722609580778067 14.593049242681058 4.084759036534775
58 7.968766214378972 9.495717670662156 6.79367704570341 12.692817539300988 2.3521843308871775
59 8.171593633191742 8.81793376377109 6.650807527529553 12.09056241713116 4.751128827924534
60 7.843216521489341 9.140842078985239 6.384062125266891 11.967485458224889 2.432453383661111
61 7.9070063265842805 9.278991542969045 6.5503657770923605 12.067731124086142 4.524782042364237
62 8.361663741733244 9.674293159239868 6.926221749173435 13.915979863589307 4.730613789676731
63 8.552626940946968 9.797578941522445 6.261185441111966 12.426149652943646 3.4354930478169248
64 7.691263629075854 9.223068728351306 6.559524120151709 12.988978723035943 3.1514275214263017
65 8.182276584203318 9.381209174195014 6.108902413458959 12.395979479166112 3.3740880992904456
66 7.851465389896855 8.998089181143087 6.943761948354513 12.803070365131397 2.228272664765502
67 8.024059792550052 9.898589092816417 6.50042573028418 12.342570815135018 3.465045625185477
68 7.647698938675441 9.042388749722113 5.94205195103433 11.60779203237821 3.364999464601685
69 7.525620754566225 9.230413393883849 6.3294276553985656 13.395983055579737 2.5146545718641304
70 8.481608252824945 9.652234215118177 7.034416772069871 12.213276246170123 3.7643976668954497
71 7.437070819792018 8.735923930118458 6.312394077069182 14.156387696274855 2.4167593222416643
72 8.49488805818045 9.32162480507272 6.493431557348169 10.90807254348256 4.014712042906685
73 7.80131080284207 9.139575237332426 6.682795587577953 11.947523227381215 3.6735696983263857
74 8.454911791149659 9.26449380377156 6.674516892476169 11.086557040458151 4.059287464425304
75 8.128784968958131 9.451853095844408 6.79988613388038 11.491450546718065 4.565523907447229
76 7.741051695036642 8.97688670524489 6.339162585078565 11.33185969228317 3.390198691742821
77 7.512067547787994 8.632341474542962 6.468224783181009 13.53718926300092 3.90471449267457
78 8.10092786610484 9.785891399330243 6.649692672467587 12.072549134538205 3.81014137293412
79 8.275838020861276 9.450144885666328 7.143742476131925 11.11583195539306 1.4415123200723148
80 7.815324785134248 9.118631277165038 6.397731112668425 12.03982506708641 3.5384599452621806
81 8.144795298261194 9.189306310029377 6.696351683775884 13.243230554572955 3.3634018092892055
82 7.847340267103881 9.5382767928597 6.401916473017892 12.747538638839002 3.691345528710209
83 7.875084627650954 9.229507063220707 6.516046597914556 12.86190475547267 1.8046431487325307
84 8.516746411214774 9.555348050451453 6.836305986164918 12.112378804876608 4.554114180834008
85 8.594820674626014 9.867203424196244 6.213791298147611 12.949552784915719 3.142757890495228
86 8.581739281543303 9.533271319957628 6.191668082898962 12.804346860968735 2.254311479241168
87 7.739371100026478 9.351277887054337 6.355219627052197 11.621217434136643 4.008460869980365
88 7.490192957519154 9.04254783785678 6.179587029694567 11.776300832559082 2.2330775995016316
89 8.210998558536236 8.977224481839478 6.7770892106530445 13.295213177417567 3.4871926383126346
90 8.176836028998284 9.709650931738707 6.616822135318313 13.428881306801443 2.782608380101449
91 7.269308464830125 9.166278858185777 6.049406715204438 12.08933112225663 2.1261458038954144
92 7.505369287140312 9.179539724662224 6.173357849674072 13.584541415904738 2.6433018406568047
93 7.476884452691651 9.032052555307908 6.095707662982115 13.406371298450793 2.4668065608695526
94 7.683126844862434 9.536653882224032 6.342051400146419 12.186979766977426 3.7946017912380934
95 7.621363479085337 8.967553218125687 6.507077838507464 13.238590636460835 3.2914601622677133
96 7.806325800261758 9.35026116965404 6.31736532414385 12.342453515645943 3.700013037609509
97 8.626233253145136 9.815959870714469 6.3432067403196415 12.6661154489493 0.7950908434487453
98 7.684304143971589 8.866398095796718 6.3058166768112045 11.80154444284338 2.4458792780157808
99 7.532463262695817 8.427972107421983 5.359587999768378 11.570506165341673 2.183253183109131
100 7.454804411599126 8.645618231968367 6.038921475615137 12.479025401189169 1.878508103206318
101 7.669320048901472 9.44580598039631 5.599163918552959 13.485699723777266 2.988157571370981
102 7.937450369178162 9.650796600943911 6.839157799734434 12.435492174145056 3.829703731263874
103 7.708156709913693 9.007567375468229 6.14474968600124 13.99023367830052 3.2091686449086945
104 8.4435367082752 9.334171878802698 6.718240476085587 11.67703870537565 2.6373705638205918
105 7.72101354472583 8.978409813435583 5.810804074149769 12.786816826338187 2.460560574020697
106 8.705127691169459 9.832904363257846 6.985231757448857 13.854007736766 2.884549453067528
107 7.770567170121209 9.807688079588855 6.192559714898654 14.738544742705203 1.3614284114973563
108 7.593673669115054 9.080540753097488 6.091270886904007 12.77795787404719 3.3780939565817167
109 7.398525884001089 8.65576770049805 5.593481938576508 11.828549630192182 2.2199878407745994
110 7.279705084786507 9.211496232535364 6.097640305119154 12.83016614197824 3.0701495220563633
111 7.722494065991613 9.595641042553591 6.0505922127168095 12.488482393730985 3.548639217702555
112 7.600064828150197 9.14541345143891 6.62421455724734 12.459574004317151 2.9747012171537177
113 7.513947670821507 8.526018172936555 5.531263849276911 11.91927358200916 0.8552699698844077
114 7.00248169824773 8.698467702158004 6.07408899901049 12.668947873610293 3.138280457992007
115 7.722722607858954 9.154500818309685 6.66886374609375 13.576923560818365 3.883064693815018
116 7.475455714143353 8.603689859909194 6.829865225009988 11.755179233332022 4.713405717196396
117 7.48308947875595 8.966179818633853 6.688942709639004 11.726552384152322 2.42749635479511
118 7.981347823323611 9.21654205105238 6.526491400758747 12.99604416082607 3.4813714796118154
119 8.014070946262102 9.387779112284743 5.846448653369576 12.869763411180548 3.0364687850389855
120 7.254138643680865 8.306491228006212 6.180134884011363 12.312149599342812 3.465446518746451
121 7.535419108838921 9.284328233540158 6.087381548571528 11.974504149586423 4.342202821520985
122 7.752180176817578 8.590899294480725 6.68195150066982 11.865956635797332 3.857232071388536
123 7.350979194741079 9.049768747529406 6.359731840653042 11.432866609572779 2.5459531420581953
124 7.206380334500258 8.606164981203495 5.300908321003748 11.660792590934923 3.9527276624324967
125 7.910442045614675 9.134341355616275 6.396403933433199 11.610475479794607 1.7791261620450736
126 8.034248036765913 9.303939402409775 7.044084683433383 12.360489603151581 4.9099844004187165
127 7.607508379938782 8.597148506603835 6.418237370662626 11.995182791858353 2.8098665885449887
128 7.50526702600596 8.787858375320475 6.377732071360243 12.251432990265963 2.7727253460325425
129 7.390606907351401 8.589074728235598 6.191367544006304 12.511159363553121 3.332680882728692
130 6.886934186393324 8.381193334021578 5.581139307132565 12.075307132403836 3.325284914487922
131 7.508829173043723 9.314722918181321 6.42789718964843 11.85767064678548 2.6956551397175827
132 7.76865559139223 9.528268564626066 6.357724145499543 13.176176554821245 3.7972005878088315
133 8.674940590763754 10.006492425002751 7.1248167813326635 12.925569137048177 3.860455608776528
134 7.64129439708015 9.36315775296768 6.350636352297764 12.224941373480073 1.5205846857907033
135 7.678232594700785 8.911161198415588 6.641861460651307 12.387798667953847 1.8841793778702627
136 8.479338290669883 9.230740727596485 6.224502509304827 12.803636801300463 2.45168237685648
137 7.857416235127873 9.26922255186379 6.735782003722283 12.08026316551218 3.321366388423433
138 7.167834571556686 8.449193331074058 6.299869510500534 12.501318741828932 3.1415836935167114
139 7.342289289596663 8.869567444971207 6.031696317808805 12.92708301732067 3.6280816793102284
140 7.87389103934064 8.81634441484283 6.3418024657934176 11.231457908801522 3.4133301750821925
141 8.166776974189215 9.530428039032726 6.0499014068559935 12.323234520873193 2.600966903909491
142 8.30052966587268 9.169339738756696 6.329269354935876 12.701892587886077 2.4190671780348616
143 7.143549975834113 8.02633521515318 5.401425615253016 11.370028735583402 2.735508974519524
144 8.064140632002605 8.940874658701178 6.430523957758964 11.487191051633319 3.018357357233556
145 7.729080696817443 9.31349738073957 6.3437740456944685 14.827953582276985 4.323531008501442
146 7.432498921721978 8.147981504793256 6.129910770302606 10.098919745123037 3.633769690806099
147 8.283997733730956 9.889919382182205 6.489046735301404 13.285178451008573 2.0291050948783056
148 7.970621425145526 9.092219303100748 6.427883776108722 13.929672371975316 3.3424101623118445
149 7.67363443602946 9.080659442003935 6.18789585060466 14.35921952231779 4.13318953725925
150 7.854912920835572 8.915488939102705 6.182088398989535 14.180308460933466 2.6212919437901565
151 7.4063313243400515 9.242001219655787 6.187351778548784 13.05736678930213 2.7817252975009463
152 7.815409455911862 9.315643323281922 6.626634671559117 12.933060927921927 2.875802090975535
153 7.345188815619547 8.261532831819263 6.407635512533625 10.142022769072712 3.4703356573186546
154 7.725241970233167 9.285189565346414 5.8380829986241745 12.094079119030324 2.9200567379777107
155 7.394121779642784 8.518568345198434 6.547176595196722 12.381461622315125 3.7066182223922106
156 7.1840259312890655 8.811120069605105 5.881146973652722 13.125023138639552 3.2071888767368093
157 8.164886374995856 8.939424399451923 6.500957282619047 11.858524731588851 3.8809519617352057
158 7.420128376259901 9.221479666667133 6.087837498468165 12.803205021069267 3.1994166985456096
159 7.671013031074241 8.54878805091412 6.367203990811695 12.918387388238193 3.302570369507343
160 7.393964860477171 8.389255981987159 5.793171092159899 12.608096428040005 4.014589601629908
161 7.970023602212948 9.499457538590331 5.9641432143196 13.384466868179354 3.776179010444995
162 7.694342349039204 8.617544583949405 6.782492583575993 13.1856528938795 3.7634361957293487
163 7.1911305951868565 8.55798916107855 5.519200825686598 11.492227935889929 2.1177090024737693
164 7.193799809106007 8.859301940066587 5.522331578798103 12.090408821884655 3.340829758582098
165 7.519867864960697 9.4603139420788 6.1594147579584115 12.28864077044609 3.367826326085395
166 7.866753769433439 9.088664793594466 6.54425788320766 12.559867287747629 3.011712610504265
167 8.092887648624576 9.659856351260945 6.124708710272539 11.620464230232846 3.69409931936556
168 7.833783510204132 8.821792018563782 6.376651362234387 11.392703566002274 2.1649398348057307
169 8.1745933645091 10.305910662151542 5.911770571526728 13.469677488568477 1.5475214861579711
170 7.4858650259250314 9.23317450770738 5.527356726904636 13.327932872638094 3.121481519047235
171 7.476566125595696 8.934115335895655 6.403134550089622 13.242049129183664 2.6926757907756476
172 7.535692341220938 9.103929189767264 5.737169966737154 13.257558426124247 2.5224713113455977
173 7.95742658256888 9.588106404156674 6.475618449398343 12.752486459250626 3.4552710012650687
174 7.613494976155045 9.218302744391428 6.55145960238265 11.978317169522757 3.1528268447928847
175 7.150783662536979 8.56417749751624 5.535069041055067 12.284909023797862 3.6121817792470186
176 8.165811996242681 9.1043169677272 6.496809933773852 13.152165783491347 1.8179685532259238
177 7.190006437757658 9.208462319362111 6.163607245134638 11.086474982076307 2.0807494959536115
178 7.325495666597229 8.76463091992889 5.903230810734479 12.42078161491352 2.006810928049248
179 7.813519865225772 9.019477385601592 6.385007852965822 11.96286613619346 1.585290547262387
180 7.819283140364648 9.093762630235654 6.743219056808329 11.850144746376222 2.7666360355430477
181 7.154959997880053 8.899120394495444 6.273610857905229 13.46408193175242 3.540757304408319
182 7.843089505476346 8.943427372494344 6.910755221167452 14.05604344409095 3.3448235607231034
183 7.735747368467055 8.889853215013146 6.507988423235074 13.086258258681905 4.583172150160548
184 7.182903204464003 8.649094002858838 5.9621524979644995 13.008485410971574 2.1344540527178366
185 7.722889073965988 9.054520741705478 6.855505757953426 14.112144812105226 4.027837268158442
186 8.352977379678656 9.269103117931786 7.067260761628544 11.62906511484404 2.3514056058912605
187 7.81194055576496 8.965308459116912 6.1816782757650195 11.577243269199059 3.9673024362315665
188 6.6521953273528664 8.890947545822447 5.862401656724735 11.097587274766022 2.3160997244971866
189 7.433836903658045 8.540219121012164 6.152890753731533 13.895027470402288 2.80958691917987
190 7.609712176392138 8.972264321795747 6.387796914574388 12.911058211835403 0.931062471914297
191 8.328611427419151 9.356703175203643 6.564177515692506 12.655530529551621 2.1709385766317313
192 7.577282235562892 9.287305532521355 6.688496231969723 12.118665878211146 3.1061580989497837
193 7.453760229976178 8.937740173880059 5.749941921770795 13.264216574605255 3.7784850543183786
194 7.315830396616526 8.65438933224861 6.243108748363028 13.150360820724732 1.762540170235973
195 7.126392659289717 8.489823935622962 5.713418699765839 12.322179292682833 3.723990508129908
196 6.873847554064518 9.20516888530184 5.606717708660665 13.525586292486139 2.7165791002935022
197 7.795182793780018 9.091847074402997 6.013254647573113 12.399889849225769 3.2089633930061243
198 7.779082078733797 9.226439491595066 5.775225644273449 12.709044637447061 3.793024135873266
199 6.980709326389346 8.304209482319052 6.236209569590542 13.573909566932626 3.549015507947126
200 7.048421160339188 8.52931369990533 5.997611145198354 12.376050736281622 2.7086133378037487
201 7.264274967555845 8.751782863154752 5.789387202153965 14.14461832092417 1.7243696117553622
202 7.692081792936173 9.613936459122062 6.581012694821727 12.339704760856915 0.7596005577341178
203 7.052250110801776 8.580697916298769 5.922341459713488 10.848736945009758 2.5632419089733265
204 7.477033999425165 9.087840030735475 6.327060350720504 12.416665020288223 3.5029100027184015
205 7.876367917532802 9.327946693452443 6.653412058784601 11.193831815295233 4.6143125778318055
206 7.544449369013877 8.59725014323275 5.965136605525878 12.358314270274185 3.1922456943516004
207 7.012718452156912 8.600720132312354 5.742471182842092 11.687917360068745 1.8684453851456033
208 8.030469497503017 8.92336458733057 7.023942895292498 13.991553841196003 3.690095009917786
209 8.08143392585764 8.873739947487401 6.634242349789387 13.948454823424372 3.6102958612811764
210 7.252876469135057 8.82105632839203 6.14379162504416 11.84222507826939 2.8241442899240603
211 7.438794690367889 8.498171191225733 5.950782341733795 13.031392121269267 1.9982239526879997
212 8.026122573597291 8.938310825975593 6.396591245802682 11.671420818625954 2.386228862554013
213 7.902611279838527 9.42701131819913 6.912061622799393 11.60688718493833 1.9456917838716086
214 7.207689966365429 8.88067190126667 5.4005758558385555 13.519277536988215 3.6255539762960645
215 7.7414244231930835 9.02240898051051 5.66079031108171 13.061386202860303 2.307710140512467
216 6.625954636891249 8.929809001605769 5.756671210972378 14.57205238722597 3.4707882218969157
217 7.124592770084748 8.192127369520572 5.8590551564419915 11.147524258688366 3.271716311338219
218 7.662203861602673 8.947212363452891 6.339463056844715 12.359788230890238 2.7751522073163546
219 7.543832436815046 8.843336863601266 6.680405152852482 12.294796828785405 4.184999310562273
220 7.924117439062126 9.375998345781394 6.6216002451645934 11.690796372308704 3.4263255259744025
221 7.52437084417829 9.171490297003643 6.437934898238572 12.5778116236828 2.5474036984933446
222 7.259912979311494 9.215617648871387 6.121908155695097 12.84680670726235 3.644661506027264
223 7.576698157357228 9.326690908084293 6.574887387826104 11.859808642986641 1.4148290217403852
224 7.260281503525392 9.2499318356501 6.154474158791615 12.504794013320241 3.7463600656871265
225 7.142545225277591 8.886492322948111 5.41331701200318 13.525141304515886 2.402567186234508
226 8.091501669578777 9.207745966718843 6.721356115407139 14.984544211112482 3.3382047736082012
227 8.513830550587326 10.179451003815997 6.75919960668604 12.146402247866526 4.819527559141011
228 7.666410773957629 8.927662413860004 5.73327258658475 12.396629101013318 2.05527820529231
229 7.674890955027188 9.105144182456094 5.923570227297277 12.417526642860976 3.3931098919752376
230 8.132234042879132 9.784068526039924 6.220902542091589 13.393802458014125 3.2200912123098018
231 7.945076249208514 9.978693606843427 5.679028890322843 13.931022341603777 2.434778688754295
232 8.385310561145108 9.431778598570974 6.9001194000445 11.199342582287386 2.209978371293396
233 7.784049644575791 9.492291732823459 6.216945495331542 13.168932113807417 1.8658079704177433
234 8.150412156194992 9.789017049583254 6.120976319760308 14.243856102273394 2.8963777050853787
235 7.092651508069905 8.778264731285326 6.216217949858029 11.038037794249147 3.1360012880757084
236 7.890374315523725 9.455738633965133 6.6023537400972465 15.372282193041908 3.8620466358174674
237 6.73217747675066 9.068368671444942 5.391895851973793 12.691135439108598 2.944289882453166
238 7.176545101445385 8.789575290337714 5.8649013652264115 12.347858926959887 2.222450957048147
239 6.94844921394483 9.395129847000616 5.934056674459125 15.194726592354918 4.24650209313432
240 7.420050749557664 9.750834823609637 6.395523575720398 14.841789862531925 1.9012708644766811
241 8.08247192089052 9.271687350051607 6.547109357762394 12.232206548438498 2.9121390507264837
242 7.795823464717349 9.290377046497053 6.533393505885571 14.575916895426094 4.379727793624279
243 7.556861256833448 9.337968744601838 6.419875426475954 13.326091713712879 2.3651499282462476
244 7.388096698228258 8.404857371536835 5.623216923792377 10.43891347692315 2.810114804726961
245 7.704377049524492 9.333076560892067 6.454926698413664 11.589845432481761 2.189437568170917
246 7.2645949977609225 8.679074384231185 6.099503096483643 11.93826504814863 3.7221558912164303
247 7.0488161004805665 8.47915815367612 6.041088766408098 11.76270885290196 3.5341049597847216
248 7.890470095914564 8.890655114459172 6.410706257900866 12.291656130474063 2.468306931542634
249 7.952181879266522 9.544069614373575 6.374324626670365 14.067000927647442 2.342617588998787
250 6.365980880580839 7.948533924232456 5.79475959446194 12.912327557272901 2.881147955421766
251 7.194915380049034 8.319604497802572 5.737097400448188 10.272637115974378 1.0174949651468173
252 7.932066328077845 9.820627516447704 6.825266738976076 12.611987491928527 3.9382443670373384
253 7.688039485615717 9.193045634353426 6.192388643413955 12.540820661663524 2.3095641247769443
254 7.730181049435483 9.555095402122612 6.093397752462748 13.623520968628029 3.4416445626404584
255 7.390187214604879 9.019405188081091 6.284565205202182 13.47747801000853 4.062286334539091
256 8.171077730142978 8.887572421720357 5.780993508359213 13.114558929980685 2.230095716622321
257 7.347853369823669 8.423784925329159 6.027185399408715 13.165879377452217 4.434282212116801
258 7.493317696189927 8.680058783323151 5.87569465775308 12.109115594625015 2.34854201145438
259 7.568582261813783 9.684788556069158 6.128919894019894 13.97587433758013 1.6369365444444048
260 7.374781358558855 8.452252261356268 6.113181145857073 11.530794180053233 2.2331946269081033
261 7.518437383183655 8.592417288892143 5.862965382210292 12.55581423021113 3.4204809712235247
262 7.391354035462548 9.017708301702896 5.8881156985969145 12.082785787285935 4.118247880680996
263 7.474556521665062 9.199985336106922 6.5488640863922365 12.632908069344955 2.7769287718846445
264 7.8966499850325675 9.22664922000555 6.342921511820545 14.50082565620606 4.293582831853948
265 7.735099245402594 9.075515913370772 6.624936982520861 13.437154410469887 4.003265600803941
266 7.701022424248819 9.630033111469114 5.989620039388722 12.050178271324299 2.300084485749328
267 7.257475904589471 9.177102471211937 6.424678771292614 12.236282272332181 3.247893240453174
268 7.7190549136268025 9.361687569906628 6.294831728993481 14.55679845434141 3.798256403762565
269 7.547285766856417 9.80749034237807 6.629889267211192 12.64564132096605 3.1319547823392537
270 7.59651891545608 9.28242302097085 6.1447046976213375 11.814204657085352 2.4564513639433656
271 7.22922673737566 8.297644946509 6.146287328548387 12.528654769468378 3.3523006693864446
272 7.270425357582967 8.595274643124721 5.856468175107089 11.962677786382631 2.6277236152750656
273 8.114062615851857 9.444931858868182 6.654040564031417 13.049157015973002 2.344628464082928
274 7.021335675180819 8.911505685709566 6.116494771319602 12.53183679061144 2.9239627354164743
275 7.5761508206840205 8.980736740898067 5.849705142466034 10.921675921576503 2.739193232821206
276 8.009415794469552 9.010151321631355 6.744440008276028 14.298427028684166 1.8522035925926896
277 7.2223384032587035 8.898906511879634 5.551346971752639 12.647886496178277 2.223295534459417
278 7.66054376038309 9.724500076258515 6.310331358418619 12.787895147060771 4.600904273140919
279 7.22693844972189 9.783659060686738 6.153156527926873 14.012198819589594 3.216381859903403
280 7.497055769834468 9.064222709938873 6.188052608468124 11.959422131573882 1.9833922201117349
281 7.253438026991407 9.862456574229519 6.395420319244662 12.07288001447985 4.197145690407614
282 7.537958669780636 8.935402644617916 6.768693467725712 13.44863930272438 1.56633370860345
283 7.614774949598113 9.480198453321115 5.980187734215989 11.648740927650431 2.264641579382963
284 8.392667753632491 9.494041174117637 6.885694119568664 12.676046153636467 3.3862703871012894
285 7.228373371065048 8.792769407802961 5.864650905972407 13.219640709778552 0.8842891683206594
286 7.6618591730745695 8.772761994355212 6.603987519972213 13.012523535439241 3.000156450398403
287 7.920422065863248 9.22522824716611 6.8605033807478595 12.764234139583031 2.561345103439805
288 8.807817201154364 9.910336610874534 7.113382125967549 12.766959700163474 4.512272090578239
289 7.418130676924664 9.107381190230944 5.893941485308331 12.495982398595224 2.7035934949477274
290 7.985322493346031 8.996210333709161 6.4380794058902175 12.014947431377216 2.3730522895820476
291 7.1883100897526875 8.652311290740093 5.642569580807745 12.542582925488066 0.8365304914731975
292 7.6056841735336835 9.002158787136416 6.298434634649904 12.959853881360587 3.437798943287461
293 7.809909082596842 8.97023751392071 5.955411431666027 13.851912628762358 1.8122816450634738
294 7.48085192106852 8.587401636558166 6.105030294681008 11.58937672115777 3.152666652195561
295 7.972672929000159 10.135530299859404 6.280374315818996 12.399079403239515 1.1690920829038887
296 7.6361847095946125 9.090439941995326 5.817267291584802 13.246833524530993 1.8158780140868622
297 7.725717337632481 9.190955913448661 6.136331149367056 11.460356555484234 3.2857735737267317
298 7.444666847114494 9.09724156818508 6.159191166226023 13.9808425332637 4.57306669140064
299 6.98097131078295 8.255041659463611 5.1074333310658036 14.686594990547485 2.5967623644279847

==> data/acsincome_lr_01/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 9.967320246759842 10.614515059543365 9.405594609401014 11.66568111964855 8.822115298012893
2 4.473836730098094 4.828801929350854 4.2017506642627325 6.119428662113373 2.99614012660155
3 9.32262653435497 9.625425425401371 9.076334673551408 11.106398060114765 8.073567179212318
4 9.534449343643768 9.977097986447406 9.098250224235539 10.67460786742824 8.299003870108173
5 7.409969292124025 7.918321734182685 6.986874239260129 8.935362528662074 5.834895823449791
6 9.561615808796596 9.97154751705028 9.011655843622673 11.590329260414547 7.922179984137189
7 9.755901110628775 10.189078003418444 9.360993763418616 11.43277205619873 8.580930289888341
8 8.092878535207902 8.396793191513549 7.767535006004355 8.905905321734233 6.6112883181252
9 10.479379890301505 10.743649201128687 10.17796536994643 11.336684493289427 9.261455103920376
10 6.752384829024701 6.929078532118798 6.378949401654101 7.89636144359795 4.648994636908682
11 10.188280247142904 10.388825707542047 9.940775383047022 11.1687433434663 9.419412370868734
12 9.567847557000027 10.192179536282707 9.059472865403468 10.825455152936179 8.265442946461949
13 7.435928184399463 7.771420087659637 7.231904316182075 8.512079403768167 6.15659089087342
14 5.322700589704762 5.602551911967041 5.055415381944854 6.499187376077874 4.351834583974461
15 11.142064603025855 11.399241247861564 10.932139564534058 12.063278245944895 10.142796717521795
16 6.696454771333354 7.2057797008070175 6.369109994570561 7.994259932432297 5.790404742124454
17 6.184890954054295 6.533214974696191 5.954387409413754 7.195855168151214 4.959789619450965
18 7.33555742220096 7.687285514212012 7.038511739285156 8.441762847045283 6.349090675569944
19 7.204249573424093 7.441379584651621 6.774672693619722 8.111413455517633 6.256326379627264
20 4.866643026565255 5.09918953227668 4.436740519183527 5.9642115980592045 3.8941225178671464
21 7.914373091348747 8.126489276642857 7.710313565758559 9.13097830487265 7.176613529902945
22 10.827435287069845 11.22082395133269 10.40302592398119 12.157839891435513 9.59860353851196
23 6.028196122745407 6.273579744560082 5.764130457439331 7.033514969506416 5.302142325284484
24 9.12508642184477 9.373971157262325 8.875771958541465 10.2091915583745 7.964627391615607
25 8.594968817597742 8.812256257361032 8.349357640322287 9.908910947256826 7.697186616426389
26 6.9506409189861404 7.2713081666768495 6.804042605508098 8.399030421062012 5.969323511809328
27 9.79471426879628 10.10671610622411 9.541831110948326 11.653925423851803 8.73299490836145
28 9.45960110115541 9.81121827593758 9.077778384048315 10.572326545709823 7.855357020941958
29 5.616469439436605 5.952875285323218 5.383023118279039 6.69860251389501 4.5931054237714
30 8.262078000036325 8.526950786820816 7.887514411452089 9.466457077064847 7.16700278651823
31 9.116669091677704 9.398723533531825 8.806428618957604 9.880020927991769 7.789306015195393
32 7.916319482675153 8.25950990605066 7.699719946776082 8.775442285764647 7.2477036966301425
33 7.640253243178844 7.96163867590675 7.388706011368246 8.76207738050452 5.990208859859439
34 7.57326888202209 7.797602970400997 7.337260212839743 8.200663430971424 6.719368342244117
35 7.693108871498635 7.896930394463606 7.40739683822758 8.64334592746914 7.13152366809534
36 7.670697130521946 7.9336618499120295 7.37843489299893 8.698232915073758 6.510517579812338
37 5.53518108418959 5.7786137815948 5.268193265182976 6.33762089266444 4.5688814947930885
38 8.715662906645054 9.180967082299436 8.41552050268524 9.730436888641037 7.90218021721251
39 10.211153054640743 10.74006550882795 9.736484317669401 11.813694977720981 8.237670219751228
40 4.86722606306944 5.144302167345521 4.492200337215653 5.5113644482843505 3.9885357273626036
41 6.871295353550737 7.17618754082295 6.476869964926251 7.9720796706732875 5.863388229402291
42 8.333848453749734 8.53849073170806 8.080634046941924 9.317585062127144 7.1680961069079006
43 8.715540919545715 9.171266703699771 8.401724410234772 10.930351667230283 7.887137893018897
44 3.902918156392282 4.239071619884736 3.6871231549694095 4.764229842467654 3.208653336581145
45 5.5331410532434155 5.782478060712231 5.191845273711421 6.152295485051708 4.59656453903374
46 5.417929898084383 5.697481922031648 5.105104153860645 6.41654506707436 3.8056263382665394
47 7.2541348813464595 7.681934767200251 6.855509703136548 8.488776657779159 5.860334729272403
48 10.005945980613586 10.372697109892759 9.69949486053653 11.18347059884934 8.68488058344934
49 9.738117588637959 9.955651508958095 9.278023655678787 10.501352820427147 8.788948349864171
50 6.849179116584333 7.12627158918486 6.517225944966221 7.953258880409146 5.554349570679373
51 7.177632364214036 7.366462841064901 6.9713514620959165 7.819403002739589 6.052531180173
52 10.102804890999106 10.574868763276944 9.834022287445443 11.377000813533042 8.944712112348732
53 5.936910726622697 6.372415060771805 5.620944115761977 7.149082916123568 5.063297890304026
54 10.219059077796386 10.535765887628546 9.951581384755135 11.416872404313898 9.349585136815886
55 8.763042437829787 9.06759838527113 8.158986761516243 10.06229266054725 7.3977694430835115
56 8.567168765009633 8.817056118873811 8.380422405188753 9.349763202300704 7.464826020819782
57 9.680245252832893 9.992846924081078 9.276724070551833 10.538072399333744 8.699310612775445
58 9.296697143620428 9.65754313400607 8.839380562328838 10.589309646012568 8.141090863189545
59 10.260431365258135 10.400437453737714 9.98229222872639 10.98312607187816 9.09572599707168
60 6.170896709649518 6.519143959366262 5.997572667980119 7.121097658248391 5.366270695708367
61 9.672117538200517 9.937095518427403 9.23942374978002 11.080048438981052 8.488690906761164
62 5.104359174794704 5.3391234965411485 4.8239039472664125 6.466307897184341 3.517870176642514
63 9.835293767752173 10.088211269586147 9.584842162139969 11.214201725284349 8.672405058688298
64 9.914468807159139 10.25387773202473 9.458112181457192 11.093694833263553 8.154657989575975
65 12.152434871281155 12.436484535114394 11.77627359706643 13.032034918362804 10.943683888320622
66 3.2962077953531255 3.4514616934070808 2.7886209702548834 4.286193048576623 1.084437808193399
67 10.363529800357487 10.648200054770669 10.123944191145064 11.31894161654006 9.471614603863552
68 5.164182092216656 5.38928315200225 4.8611067364251515 5.820821092066608 4.248991976546297
69 11.392872919014717 11.65922802529335 11.109608277353594 12.07704981156033 10.692477073847956
70 11.043368623276239 11.378536180606204 10.741396603278403 11.977719518145078 10.260337880363737
71 5.880685787565479 6.199371006985189 5.4258530865041035 6.848620554262412 4.535292757583583
72 8.069038480097102 8.324964355584445 7.737529086008772 9.137219380049089 6.994398861551295
73 9.661452750015547 9.942640568421556 9.324085476115677 10.358299863415784 7.990642703579409
74 7.768807907565583 7.926190414468177 7.52493764378036 8.786016941156339 6.845421687450647
75 6.5083155149793335 6.858048809110556 5.863700688952542 7.208783557696112 5.268793792589724
76 5.125663397109752 5.588616346646881 4.873294938387257 6.908149567829498 4.1761933380476775
77 6.120637455798896 6.55420604849407 5.864138187009695 7.672604408977092 5.3414648046382505
78 11.61253938330799 11.974445558394024 11.108684858645926 12.639210207440879 9.757813902626914
79 7.570328393707625 7.976898825998138 7.281371677090608 9.078174839802827 6.526028784534205
80 8.932561827998597 9.214069702954141 8.729324252857078 9.808741227793412 7.8534247066710945
81 7.112525680386822 7.3392514146688015 6.746482626268597 8.02798824565139 5.472874494169116
82 7.276985292402491 7.56764562840633 7.032175693858173 8.150636085255854 6.45363188216556
83 6.098985313600874 6.477608190711625 5.737574934024726 7.434490065496456 5.203655192372439
84 10.474042494888648 10.73772010250245 10.200454596177252 11.552666645551781 9.41036921816822
85 12.728158788239686 13.085667548660384 12.15878861593347 13.673122697157359 11.556695950589377
86 5.635275307214665 6.045741244376194 5.386596056703639 6.674071905446724 4.781800828789279
87 7.0540683639984625 7.488900804166529 6.80860613918254 8.056491938914242 5.83712721276087
88 3.2902882896147227 3.761256382715845 3.0015535286474035 4.215508734232058 2.2330775995016316
89 7.700345735015141 8.094411047964817 7.4060228853147265 8.773290267977847 6.648457487102928
90 7.487890122131933 7.898506803717057 7.202581469953515 8.832893039886308 6.353531352179304
91 10.353030622147028 10.752221604976961 10.033588675618983 12.043693941254297 9.471517922675627
92 8.832519288078517 9.461369905404318 8.457775437342484 10.362498900749067 7.816623220585961
93 8.522436711809155 8.894588327633084 8.241255488164281 9.271652955154948 7.4754948034104745
94 9.595184429524434 9.922718169499653 9.260528832440333 11.000583867590011 8.61453818721485
95 6.819710343518995 7.010437337734857 6.489496475877886 7.737136566958261 5.596935647864108
96 6.234355339081777 6.4931116103530275 6.0668163380597715 7.292002204915668 5.306481646250936
97 7.079827058395987 7.4967209136705435 6.702170709371708 8.576534723434984 5.98585585758631
98 7.284579419077037 7.830404737822015 7.134537384619126 8.534324057256121 6.335894428718864
99 7.408560307915982 7.823019329025482 7.051911553051435 8.490631805891589 6.467478738101053
100 6.325805948794128 6.723708314535326 6.009439208614884 7.6935555193894505 4.128760083949892
101 7.180111208884023 7.444799695934322 6.912911061993496 8.053765835158016 6.426417494060603
102 4.577273143634551 5.029923239135307 4.2831979872804435 6.015891478877486 3.5580167309641553
103 5.495017555068673 5.929564919340069 5.18198109945825 6.773867893650137 4.588679627089702
104 8.305678468413074 8.789079499984105 8.015471158721375 9.995321434659852 7.35881346214966
105 7.586979272297632 8.073794061728098 7.082087117193482 8.921062276084761 5.810484627487004
106 8.915225371586319 9.347907528104823 8.546857993610445 10.452191050475085 7.822730025054822
107 8.440821641000408 8.817660357063648 8.019054054849018 9.26021628967015 7.019272858213789
108 6.686431035460414 7.140966732184792 6.427110702308791 8.188683195410116 5.26578931305354
109 7.7837850204626555 8.126472108593395 7.328797971467033 9.266991828295883 5.823916780960654
110 9.919121843317676 10.467686129582129 9.298924455863705 11.903181510306299 8.616747939526794
111 11.05068343129846 11.534597705806418 10.613107209698168 12.234255459030077 9.713118837121218
112 7.515375234546035 7.807769352093149 7.1068669448219675 8.47965989739706 6.443630159521926
113 8.31376049540395 8.568388244602257 8.004588196688047 9.23049648904351 7.499245333424708
114 9.556898122171958 10.159995145962002 9.099740031336419 11.131121590215248 7.45697270091224
115 4.873670882286547 5.463034218865145 4.345344910129624 5.996679288987021 3.491462518884843
116 7.580733515682286 7.933978400718681 7.196996080577061 8.771602026960975 6.219761065924767
117 8.929875629778293 9.337602624831057 8.521016384098072 10.4914124492857 7.782497511312328
118 3.7942296730668623 4.2807255003748725 3.404541313847092 4.953817382098522 2.6410302980815827
119 8.943550136745536 9.386807888135104 8.540422268428399 10.19705072156311 7.9513962155416795
120 9.181872689681253 9.844317768545181 8.842749950276332 10.696258613205224 7.6306915960338255
121 4.972242879326767 5.389953054416379 4.591011618646781 6.323902986266253 3.7523178546463254
122 7.41944864295664 7.745322087111084 7.156379679296614 8.822681232219418 6.472857821702989
123 6.5277286505197285 6.878962425097035 6.044813524876087 7.6486333274008995 5.408368877092386
124 7.540451064470756 7.871589073250887 7.326993305179819 8.559491041668247 6.795640793297276
125 10.548512737862652 10.83952081079799 9.93779676486648 11.652983105517364 9.643661567687861
126 12.587256904621036 12.966844237217526 11.956358019521854 13.617485639031592 10.983765466513983
127 7.659431336327232 8.001482833639736 7.3620631408676385 9.16064271017179 6.77221015524891
128 11.673406587171877 12.345653833806331 11.338739594065943 14.090130670304024 10.237687172618529
129 7.66777850689796 7.954075837502035 7.140240955681261 8.793201976055876 6.230563860748677
130 8.29673731385506 8.708215611638037 8.108462679232588 9.625419905945739 7.185079503983206
131 5.586746720741068 5.854458231071079 5.220098887996524 6.399148329253217 4.53528461148511
132 8.233524212743323 8.62899398031648 7.911434043332283 9.31959892652827 7.235976046802395
133 11.187045194847126 11.497889963866003 10.735383377540703 12.577358422052647 9.67779353848821
134 8.977788473207173 9.267704006141102 8.72910183283973 10.626013025514021 7.867204943346875
135 9.808797629867147 10.321304104674617 9.37069975694704 11.597601531668458 7.761899999016182
136 8.466576459586248 8.77832653100271 8.108562860230837 9.542899758638145 7.694169984129198
137 8.283278905907665 8.55597727892532 8.074388629701485 10.089763947304482 6.8746818520702035
138 8.48963183192934 8.70161465923459 8.202961714496006 9.724282199725815 7.32613990472667
139 7.501082762198931 7.808460719638078 7.156698477872929 9.001755984038482 6.4044850271861185
140 10.851548902631066 11.156038019139478 10.512511768529173 12.298525258151788 9.512303828365518
141 9.42060702535569 9.918247560893573 9.057993727449006 10.332092092100643 8.157082938800352
142 8.907682580933699 9.12295233033442 8.721594772502428 9.708110250985428 7.799411677814922
143 8.793468012603775 9.025198405543799 8.493680374108607 9.715342914654318 7.678791593104123
144 8.815371163983919 9.188037838044568 8.461700489348122 10.01487421676859 7.646284991462644
145 11.047140773955224 11.765300649963786 10.42540845133305 12.626972935634956 8.860484802811843
146 8.64365924723778 8.948559458814685 8.235227260525 9.69019446107788 7.547501604946537
147 7.078523450672923 7.854381080224783 6.589495641612352 9.228459805908892 6.125946399359782
148 6.328929941482908 6.737342740505497 5.892495250582483 8.259937759654857 4.897407227638411
149 6.782223085612598 6.950453899579265 6.240440006647297 7.672823066696605 5.535985434872445
150 8.777360231818875 9.075139176039398 8.478405099498627 9.56237742294644 7.681248184557645
151 9.550410838748583 10.05116313397077 9.224361921266933 11.061328203639714 8.483508343243955
152 7.983291879712589 8.547023290704896 7.535470805305575 9.266086332335503 6.951892919547857
153 7.194897151105937 7.470587979062517 6.944449220404053 8.01085506985805 5.862466453136331
154 7.653582000857818 8.366150843429434 7.128957200279019 9.258787170921515 6.172276076137788
155 6.4591193623376455 6.7831924281796265 6.17473154790976 7.473136614199223 5.737302852883644
156 7.17296519453085 7.542017247199222 6.849739847363436 8.25808984091637 5.968485929623875
157 7.676630862771612 8.177489316212496 7.22078181427555 8.912134651026877 6.68163363761884
158 11.013544891025237 11.434468454180498 10.542892862324857 12.803205021069267 9.790460490106808
159 7.283735548915747 7.5424126020141715 6.877321055878504 8.005189588994352 6.372143260106768
160 8.186714826893606 8.518806473238019 7.928979353183918 8.991711346580649 7.318085529771827
161 8.726803462784192 9.050492583755155 8.44921023154601 9.501207387424133 7.587839994991942
162 8.455851363210627 8.806396307491429 8.0821729745676 9.46309093219631 7.46234990241229
163 3.367469472649727 3.845910167376805 3.0807180363671787 4.363753819689735 1.9080739055318998
164 6.036429922989574 6.352547732699376 5.682910454744702 7.0260964351657655 4.561885831232848
165 7.066624710837989 7.319995550329339 6.693846056026561 7.98794261329898 6.0089583142880505
166 8.987880453168968 9.158147251858535 8.614647529946144 9.777263063509839 7.797817754520735
167 7.849394558342036 8.174717466248222 7.566164596879885 8.88662599201838 6.872606478853974
168 10.480969265955476 10.852702069077642 10.032451506002456 11.570286150210196 9.178315438237997
169 8.86927791796905 9.251890898789092 8.434284602750266 9.940464430219164 6.969373742248999
170 9.02417948491303 9.271683774331725 8.851482063099688 10.056824623204964 7.365762809882572
171 8.853420382168844 9.222001333010574 8.533147656211131 9.99764029760899 8.079353193325463
172 8.72687340635606 9.049164592601604 8.462466074822743 10.092689796477872 7.68633781723989
173 10.27500068316927 10.718893519791886 9.687586022501621 12.27203451319811 8.801332682881796
174 10.435341535910432 11.084166018908752 9.714126060246079 12.531284824813147 8.835714127679957
175 10.037062421757396 10.518091309449062 9.567447138704344 11.598786557383503 8.070781040446638
176 3.4358090211849177 3.7868949372205707 2.8938537167847844 4.713897554473216 1.8179685532259238
177 9.075313436629584 9.508029986601125 8.61041577879499 9.995864824119035 7.710293868981992
178 3.9489629898336727 4.4236581737663085 3.141670906323209 5.616005563808065 1.9736326721528419
179 8.370740997193113 8.673455385214094 7.999014322258147 9.341065934417113 7.204082776822619
180 7.289235015352036 7.672875618783143 6.661913766517772 8.610840534024412 5.6596001312132564
181 7.377083648406911 7.656624267436002 7.037714757818181 8.26904132789385 6.570254900833141
182 7.535776209760371 7.856651825130735 6.948145065483682 8.470959868595626 5.479324002110637
183 4.561042485458521 4.991295453109114 4.3431578003667015 5.617054015052466 3.5640462365270893
184 7.228040921074642 7.643338638554958 6.818422093505935 8.62356019589899 6.123688519241675
185 6.117101291075519 6.5633341408572745 5.806000954357799 7.289753324150633 4.801525744957136
186 8.38033924573282 8.852722932651622 8.02238873482334 9.479945426552963 7.081749228341098
187 9.31285714586889 9.689863669049508 8.889622413988533 10.227338252756363 8.112074146994406
188 11.287115361045 12.148395470444338 10.899312805358987 12.909675634541406 9.122492261203059
189 8.513287341157422 8.775338665922074 8.161308532966283 9.273753238605334 7.557638345182344
190 8.245147871619668 8.688543318273432 8.059793007487077 9.28825983256472 7.094885129082068
191 7.170129095447594 7.427751038214099 6.93480957605154 8.12694686034791 6.323423792807226
192 8.108515604678605 8.506882245413214 7.810130628976255 9.723378587220125 7.002547863646101
193 8.804594506153688 9.315877262899281 8.369814407497804 11.33112280764162 7.077071735703104
194 6.208081753981967 6.661834497477443 5.704001640956124 7.9219309154467314 4.512932340555592
195 8.214921020145976 8.813790177426732 7.542465569672038 9.98733462576446 6.738234580263897
196 6.4833531855354565 6.649351927517221 6.259510993716502 7.633741630420002 5.446840477346407
197 8.927391998773148 9.255978565175631 8.676695468901872 10.373152822320323 8.06975333214906
198 6.652264228111344 7.165611604981597 6.193990721486076 8.454384464148616 5.10839685491622
199 5.337871250153402 5.687628417785227 4.951536456000161 6.561459037658176 3.592246993387602
200 7.8067624152711215 8.148751933980186 7.5806366335018085 9.48832411339461 6.778034137822961
201 7.4717730189800395 8.104925426916356 6.9438991439176005 9.238932208627848 5.441736109886121
202 8.734260091928267 9.151584347540009 8.244937514480963 9.760532521511985 7.677441739480092
203 4.399671297164458 4.569666046943306 3.962181366475289 5.301099924116778 2.833177991409834
204 9.418972019880384 10.036825943492921 8.789078488472935 10.794363256845873 7.999076538532972
205 9.808816787275322 10.197292759338303 9.341838091448345 11.399805229096168 8.841805093588718
206 10.90936204238407 11.457117208874763 10.615830935024796 12.504734894917629 9.58270469234286
207 5.342733916481354 5.699241414466721 4.867820050035095 7.094567167028917 3.8437489326023284
208 7.577792612587539 8.21591686544244 6.884717477589091 9.094764514705444 5.81777957868044
209 6.859434805993998 7.324514874281218 6.504102515481149 7.9888884758077126 4.951573022871747
210 7.011083865135621 7.329803276465551 6.662102814137354 7.836218355575703 5.863872057209801
211 5.7105928441546805 5.944203375009679 5.190519970841885 7.1184615446629715 3.725488780075631
212 7.20838828957468 7.552443213319943 6.962597655472407 8.324024726438354 6.166005379992129
213 6.390200206596594 6.884138498146223 5.901601567681709 7.995006560690846 5.145252112642304
214 8.357899665283831 8.590690826821227 7.754221929147928 9.5645943007912 6.438598652105281
215 7.813367676844848 8.157935234950692 7.363795468119994 9.379263391662803 6.380103481429876
216 4.949062856604686 5.537996153199719 4.239652299005152 7.057002569362057 3.1877880089198647
217 10.134968157580312 10.611685793083804 9.714073410060992 11.27067311150757 8.620158740524873
218 10.467244752421765 10.793151117755489 9.933615391344231 11.699237943263425 8.753277086476958
219 7.968965295602359 8.65404098827557 7.219939997679097 9.803231462940104 6.199602609089225
220 6.979011649199135 7.326125336407901 6.564971061928405 8.243274537978579 5.555932697602313
221 7.1789442855085 7.630320819889241 6.572830822963686 8.463727914840016 5.77096812241981
222 12.424843550016732 13.070143799631152 11.968711648282486 14.36384840027611 10.190266874166639
223 7.464701438843721 7.7524346638690815 7.083134132784193 8.854987954071492 6.646549486841405
224 12.498089307262333 12.907352010193833 11.95034083266841 14.375438700988996 10.707058697480646
225 6.534516446212618 7.020135208598981 6.326960546626994 8.527662537388924 5.402801051373442
226 7.646786787992868 8.031720141415784 7.277505029141327 8.37712453736362 6.162168970479056
227 8.89749344618723 9.276016563869971 8.642749912834928 10.329245329301854 8.319141521397997
228 4.362670402297079 4.880506071305018 4.078130298347956 5.476171190089834 3.4037478693369594
229 7.245201289455732 7.582331882757961 6.920783715530432 8.2108809511485 6.256804165904424
230 7.794710295280494 8.151113303399642 7.5295665806131415 9.098989376376743 6.203932947743515
231 10.55611205719258 10.82402197549849 10.124923135261179 11.880269504189851 9.345489452507485
232 5.9600466573577435 6.707747102968154 5.429285616730453 7.248509515671296 4.0465238487440605
233 6.556253221674988 6.954288483249379 6.301671693802142 7.5764347997902215 5.3740464090388835
234 8.945334766993433 9.405398867635329 8.520279066798992 10.023760104677937 7.82105449740525
235 3.9418861469665387 4.213628135320275 3.6351857472599827 6.347680656993554 2.5115741136234853
236 6.663408045440066 6.87930625153199 6.2784799853983815 7.8152966966235775 5.437604315406992
237 9.322236651393986 9.93119299242745 9.03311732778883 10.647642912071277 8.121375877460505
238 11.250298455755 11.637754805063985 10.57756624900145 12.665357057012706 9.76046574499839
239 6.091795773935647 6.468142825096657 5.762722147775216 7.152664885531454 4.829368184177446
240 10.50007490164787 10.821305778087435 9.90423641714567 12.359311979870528 8.91557594970398
241 8.361855304501645 8.9965325577905 8.110181362746673 11.776465822658578 7.439736505418243
242 9.736945291133019 10.370649662067603 8.805065890323343 12.119040108448942 7.502321918139919
243 4.626267524204945 5.067641067521366 4.26483900213299 6.352883778656972 3.322585128114958
244 6.682306756559897 7.0830988567730655 6.2786970534228335 8.15360503612428 5.472211939134936
245 7.905315372774918 8.669041248841062 7.367496993072406 9.36116391248683 6.284982349048749
246 6.226849094666791 6.687605862519499 5.858171774961755 7.919869824216843 5.047601337369291
247 7.167555958706338 7.615010216232994 6.789547540804209 8.522309456062645 5.748293948924213
248 8.29933275270805 8.659910709650932 7.931169013583671 9.529976045290638 7.239055483242263
249 12.134574264876294 12.606049670061251 11.537094019535617 13.464705506101055 10.48301891885513
250 5.623930439049357 5.899110022778039 5.322386459167301 6.6037874802342325 4.821125425238193
251 4.946577002858392 5.369198956601857 4.785024813143552 6.156465182051588 3.791796369697843
252 10.231087301808932 10.52632918192278 9.944919221964152 11.390356950485797 8.988262591997778
253 9.125066405367122 9.483440959178349 8.766763180504569 10.326894471471487 6.673409038796997
254 6.202269818307938 6.613040521803793 5.839566720609016 7.238926686621676 4.462527404298121
255 7.025061012636783 7.207363972925323 6.660242513917854 7.795687414501128 5.741659818852978
256 10.411938462870097 11.140457481489666 10.044173895424478 12.209709607283315 8.5855350421296
257 10.35105086700965 10.608672049176374 9.945994987473256 12.443558447418651 8.657571520573413
258 5.306458787776572 5.547880499023347 4.838356454430234 6.499527532788287 4.063742727983413
259 2.2940074100333794 2.7733188039522507 1.8661870225909265 4.484285999077266 0.6984656143914179
260 9.849566957004626 10.644643061870788 9.17804969612954 11.591857438236206 8.591661207957891
261 7.189513523433112 7.498789891537566 6.810463276474763 8.891759328130632 5.929727627778243
262 4.940684895767188 5.489837979731801 4.573683192092599 6.331970425736894 3.4961309070017403
263 7.497989219060196 7.985867321968369 7.112500940381361 8.757841344366216 6.275309131471565
264 6.782179865007249 7.443128203029314 6.3868452925642805 8.560346470334357 4.909800594995055
265 5.896613852535263 6.497069312062991 5.340704431748387 7.987490304125779 3.9132889936942488
266 3.244184190858526 3.8096581598524977 2.6886435082543665 4.266036259264629 2.242724382695191
267 9.919111057363704 10.361404384971282 9.277987608303516 11.144156469751504 6.646236325635427
268 9.551632266468744 9.810787309519053 9.356606136041972 10.940890397042033 8.62619659222635
269 8.115701778015548 8.347323861321641 7.640217990296821 9.833304709879853 6.654390121681694
270 8.512215545480363 8.86207419565097 8.0799836854111 10.18859118637366 6.225499737146051
271 8.567326928335603 8.84586148818624 8.002220998660466 9.591944549869687 7.177676155285965
272 10.169534819303259 10.612758855044024 9.836484173037785 12.05809500873237 8.95735177856069
273 8.5280488064715 8.99497183840925 8.175829081788496 10.069689628669932 6.57527440636147
274 7.837177927102932 8.162410808016089 7.512804361170081 8.775976841913948 6.719902160510677
275 4.710030839850376 5.234517695391034 4.4361629168942365 6.079684405160199 3.753613069009451
276 7.8033113190811285 8.132117994573667 7.451956373334053 8.805674921630366 6.382692396063831
277 7.91346811009518 8.45230939268004 7.478240705352854 9.174144857452415 5.684139266925073
278 10.66542215428996 10.911292196063297 10.27134040686079 11.851073775710152 7.621875766331429
279 10.245462850106206 10.790330214251334 10.005987760549704 11.698391791965538 8.325384357161736
280 7.063830777802521 7.606677075954192 6.611310704251796 9.397731342347198 5.16566834167885
281 6.439148892017531 6.87427840114947 6.071941077367002 8.243242099458662 5.2093221646303345
282 9.590474365664733 10.155657589366232 9.239112778888483 11.439775366515567 8.553207020393172
283 8.764348057191656 9.083976528174604 8.390963578499822 9.959447394325856 5.528809977487701
284 10.149949346853187 10.538571061184275 9.767422636854262 11.025048568526428 6.980874688607849
285 6.663026799233502 7.34634431646986 6.145359921386883 10.227330583235414 5.352392864553162
286 10.140808993258869 10.437331359131417 9.575884158880712 11.77678309752931 7.834579649877452
287 2.91228015501152 3.2587587326222645 2.607673229672549 3.6618504993496948 1.9784637480838612
288 5.920932443985463 6.349921508320564 5.5918497906737805 7.1494163110943685 5.066780755113642
289 7.044016736085776 7.421773333520445 6.692540744838846 7.971855304957468 5.952643381417168
290 7.319675535824548 7.692502754261523 7.0439184631864595 8.739977240046992 6.1647566968466725
291 7.222048084149647 7.467642946624804 6.728494622145259 8.391608869552963 3.4167848168927804
292 3.2300915495249525 3.6429134014077924 2.873995175646887 5.027988406867694 1.917664370832671
293 9.959337250807357 10.296374120732303 9.637154501748515 10.682762223327085 8.092943863683045
294 7.540570641482904 7.83824396613732 7.21615138331651 9.714872425643117 6.376129001596747
295 7.967586370584195 8.189741993109486 7.664982332559342 8.86207734394509 6.2046862751499985
296 6.40629526019495 6.823584306763056 5.789231252965004 7.591343430533811 4.893839810192964
297 8.67960739666858 9.590285589737784 7.701296430140025 10.729176659761624 6.112517636331341
298 6.273521273827743 6.583536484471411 5.999168077592405 7.531785884818917 4.336483423472967
299 5.256807777045346 5.7302857525697 4.9545925613468365 6.436662637640979 4.341198183296719

==> data/acsincome_lr_01/forgetting_total.dat <==
x y1 y2 y3 y4
100 0.3096112167720819 3.2847927141637414 0.06544307939435405 3.0593725693544207
101 7.191826263877217 3.301394554596338 5.235446351548323 3.098262898625875
102 13.967888893803353 3.3227397780096766 14.147603890888538 3.098262898625875
103 14.05192622407006 6.441514087847453 14.147603890888538 8.190303344568317
104 14.374806492989517 7.046295417892041 14.358806556206682 10.557428052890847
105 14.414613649431642 7.537235556398824 14.46589523157926 11.661913404200156
106 16.086514220000886 7.544350630869936 14.700895380313533 11.66709878143635
107 16.086514220000886 8.530974290864245 14.700895380313533 11.791547835105003
108 16.2545888805343 8.533345982354616 14.760389088853854 11.801918589577392
109 16.374010349860676 8.69699269519021 14.897224618496594 11.830438164376458
110 16.51112388871688 8.746798216488 14.90019930392361 11.903033445683173
111 17.152461409173338 8.753913290959112 14.906148674777642 11.903033445683173
112 17.161307443938256 9.112038706005123 14.921022101912722 11.988592170080373
113 17.192268565615464 9.135755620908832 14.921022101912722 12.149338864402385
114 17.497456765005087 9.135755620908832 15.081655114971591 12.159709618874773
115 17.497456765005087 9.299402333744426 15.081655114971591 12.24786103189007
116 17.532840904064752 9.306517408215539 15.084629800398607 12.258231786362458
117 17.90879738157371 9.349207855042216 15.164946306928043 12.286751361161524
118 17.917643416338628 9.757138791386016 15.170895677782074 12.323049001814882
119 18.050333937812375 9.76425386585713 15.170895677782074 12.361939331086337
120 18.054756955194833 9.773740631818614 15.185769104917155 12.3930515945035
121 18.054756955194833 9.814059387154918 15.191718475771188 12.395644283121596
122 18.08571807687204 9.861493216962337 15.191718475771188 12.400829660357791
123 18.112256181166792 10.328716440565412 15.191718475771188 12.691210785584651
124 18.395329293644124 10.537425291718053 15.31070589285183 13.004926108374384
125 18.700517493033747 10.537425291718053 15.55463009786715 13.030852994555353
126 18.988013622893536 10.537425291718053 15.569503525002231 13.038631060409644
127 19.27108673537087 10.591974195996585 15.626022548115536 13.038631060409644
128 22.88911495422177 10.603832653448439 15.66171877323973 13.061965257972517
129 22.88911495422177 11.90351959017171 15.66171877323973 13.11122634171636
130 22.924499093281437 11.90351959017171 15.679566885801826 13.116411718952554
131 22.924499093281437 11.922493122094679 15.679566885801826 13.129375162043038
132 22.937768145428812 11.922493122094679 15.69146562750989 13.217526575058335
133 22.951037197576188 11.922493122094679 15.718237796353035 13.266787658802178
134 22.951037197576188 11.92486481358505 15.74500996519618 13.266787658802178
135 22.951037197576188 11.92486481358505 15.759883392331261 13.318641431164117
136 22.951037197576188 11.92486481358505 15.813427730017551 13.352346383199377
137 22.955460214958645 11.934351579546533 15.834250528006663 13.360124449053668
138 22.959883232341102 11.993643866805806 15.840199898860696 13.427534353124189
139 23.052766597372727 11.993643866805806 15.92051640539013 13.427534353124189
140 23.610066787562474 11.993643866805806 15.965136686795372 13.427534353124189
141 23.610066787562474 12.147803813679916 15.965136686795372 13.445683173450869
142 23.614489804944935 12.147803813679916 15.965136686795372 13.445683173450869
143 23.614489804944935 12.147803813679916 15.968111372222387 13.445683173450869
144 23.614489804944935 12.147803813679916 15.968111372222387 13.450868550687062
145 24.034676456278472 12.147803813679916 16.02165570990868 13.450868550687062
146 24.034676456278472 12.264016696708092 16.02165570990868 13.489758879958517
147 24.034676456278472 12.264016696708092 16.030579766189724 13.489758879958517
148 24.034676456278472 12.598425196850394 16.030579766189724 13.896810992999741
149 24.53890043787872 12.598425196850394 16.29532676919416 13.896810992999741
150 24.53890043787872 12.598425196850394 16.29532676919416 13.901996370235935
151 24.53890043787872 12.598425196850394 16.298301454621175 13.933108633653099
152 24.53890043787872 12.61265534579262 16.304250825475204 13.997925849105522
153 24.547746472643638 12.617398728773361 16.357795163161494 14.018667358050298
154 24.552169490026095 12.617398728773361 16.366719219442544 14.018667358050298
155 24.552169490026095 12.636372260696328 16.36969390486956 14.039408866995075
156 24.56543854217347 12.636372260696328 16.47678258024214 14.039408866995075
157 24.56543854217347 12.636372260696328 16.47678258024214 14.091262639357014
158 24.56543854217347 12.636372260696328 16.47678258024214 14.207933627171377
159 24.569861559555928 12.638743952186699 16.563048457625605 14.207933627171377
160 24.569861559555928 12.638743952186699 16.568997828479638 14.207933627171377
161 24.569861559555928 12.638743952186699 16.568997828479638 14.21311900440757
162 24.569861559555928 12.64111564367707 16.568997828479638 14.21311900440757
163 24.569861559555928 13.98823641020776 16.568997828479638 14.26497277676951
164 26.27272325180238 13.98823641020776 16.878365112889313 14.26497277676951
165 26.27272325180238 13.99060810169813 16.878365112889313 14.508685506870625
166 26.27272325180238 14.047528697467033 16.89323854002439 14.576095410941146
167 26.312530408244506 14.061758846409258 16.931909450575603 14.583873476795437
168 26.316953425626963 14.061758846409258 16.937858821429632 14.620171117448795
169 26.356760582069086 14.061758846409258 16.982479102834876 14.620171117448795
170 26.356760582069086 14.06413053789963 16.982479102834876 14.757583614207933
171 26.361183599451547 14.06413053789963 17.059820923937295 14.76017630282603
172 26.365606616834004 14.068873920880371 17.071719665645357 14.765361680062224
173 27.42270777124154 14.068873920880371 17.824315078680428 14.765361680062224
174 27.42270777124154 14.367707048667109 17.824315078680428 15.185377236193933
175 27.42270777124154 14.367707048667109 17.827289764107444 15.190562613430128
176 27.42270777124154 14.389052272080448 17.851087247523573 15.190562613430128
177 27.449245875536292 14.39379565506119 17.851087247523573 15.195747990666321
178 27.45366889291875 14.396167346551561 17.877859416366718 15.195747990666321
179 27.45366889291875 14.398539038041932 17.877859416366718 15.206118745138708
180 27.484630014595957 14.398539038041932 17.886783472647767 15.206118745138708
181 27.484630014595957 14.405654112513044 17.886783472647767 15.22167487684729
182 27.484630014595957 14.436486101887866 17.886783472647767 15.250194451646358
183 27.51116811889071 14.460203016791576 17.904631585209863 15.260565206118745
184 27.58193639701004 14.460203016791576 18.074188654549783 15.263157894736842
185 27.58193639701004 14.47206147424343 18.074188654549783 15.330567798807364
186 27.58193639701004 14.47206147424343 18.074188654549783 15.330567798807364
187 27.58193639701004 14.476804857224172 18.074188654549783 15.330567798807364
188 27.58193639701004 14.476804857224172 18.074188654549783 15.397977702877885
189 27.58193639701004 14.476804857224172 18.115834250528007 15.397977702877885
190 27.590782431774958 14.476804857224172 18.130707677663086 15.397977702877885
191 27.617320536069705 14.488663314676026 18.133682363090102 15.41094114596837
192 27.617320536069705 14.531353761502704 18.133682363090102 15.465387606948406
193 27.83847140519262 14.531353761502704 18.26456852187881 15.465387606948406
194 27.83847140519262 14.761407836068685 18.26456852187881 15.5561317085818
195 28.010969083108495 14.766151219049426 18.285391319867923 15.5561317085818
196 28.015392100490956 14.768522910539797 18.294315376148973 15.5561317085818
197 28.015392100490956 14.768522910539797 18.294315376148973 15.558724397199896
198 28.015392100490956 14.768522910539797 18.740518190201385 15.558724397199896
199 28.015392100490956 14.882364102077602 18.740518190201385 15.877625097225824
200 28.099429430757663 14.884735793567973 18.794062527887675 15.88799585169821
201 28.099429430757663 15.036524048951712 18.800011898741708 16.108374384236452
202 28.276350126055995 15.038895740442083 18.98146770978969 16.14726471350791
203 28.276350126055995 15.041267431932454 19.020138620340898 16.14726471350791
204 28.28961917820337 15.041267431932454 19.020138620340898 16.14726471350791
205 28.28961917820337 15.043639123422825 19.020138620340898 16.14726471350791
206 28.444424786589412 15.043639123422825 19.020138620340898 16.14726471350791
207 28.444424786589412 15.389906081016981 19.020138620340898 16.157635467980295
208 28.727497899066744 15.389906081016981 19.046910789184043 16.157635467980295
209 28.74076695121412 15.389906081016981 19.076657643454205 16.160228156598393
210 28.74076695121412 15.404136229959207 19.076657643454205 16.183562354161264
211 28.74076695121412 15.404136229959207 19.076657643454205 16.183562354161264
212 28.74076695121412 15.404136229959207 19.076657643454205 16.183562354161264
213 28.74076695121412 15.404136229959207 19.076657643454205 16.183562354161264
214 28.74076695121412 15.404136229959207 19.076657643454205 16.183562354161264
215 28.76288203812641 15.404136229959207 19.17779694797275 16.183562354161264
216 28.76288203812641 15.415994687411061 19.17779694797275 16.245786880995592
217 28.780574107656243 15.415994687411061 19.183746318826785 16.245786880995592
218 28.780574107656243 15.420738070391803 19.183746318826785 16.245786880995592
219 28.7849971250387 15.420738070391803 19.204569116815897 16.245786880995592
220 28.7849971250387 15.420738070391803 19.204569116815897 16.258750324086076
221 28.7849971250387 15.420738070391803 19.204569116815897 16.258750324086076
222 28.7849971250387 15.420738070391803 19.204569116815897 16.261343012704174
223 28.78942014242116 15.420738070391803 19.204569116815897 16.261343012704174
224 28.78942014242116 15.423109761882174 19.207543802242913 16.26393570132227
225 28.78942014242116 15.423109761882174 19.207543802242913 16.26393570132227
226 28.798266177186076 15.423109761882174 19.228366600232025 16.26393570132227
227 28.798266177186076 15.425481453372546 19.228366600232025 16.279491833030853
228 28.798266177186076 15.430224836353288 19.23134128565904 16.279491833030853
229 28.798266177186076 15.430224836353288 19.23134128565904 16.279491833030853
230 28.798266177186076 15.430224836353288 19.23134128565904 16.279491833030853
231 28.802689194568536 15.430224836353288 19.23134128565904 16.406533575317603
232 28.802689194568536 15.43496821933403 19.36222744444775 16.4091262639357
233 28.807112211950994 15.43496821933403 19.383050242436862 16.4091262639357
234 28.838073333628202 15.4373399108244 19.383050242436862 16.432460461498575
235 28.838073333628202 15.453941751256997 19.383050242436862 16.432460461498575
236 28.851342385775578 15.453941751256997 19.383050242436862 16.432460461498575
237 28.851342385775578 15.453941751256997 19.383050242436862 16.536168006222454
238 28.86903445530541 15.453941751256997 19.46931611982033 16.536168006222454
239 28.86903445530541 15.477658666160705 19.502037659517505 16.53876069484055
240 28.904418594365076 15.477658666160705 19.510961715798555 16.56987295825771
241 28.904418594365076 15.48714543212219 19.510961715798555 16.57246564687581
242 28.91768764651245 15.489517123612561 19.510961715798555 16.5828364013482
243 28.91768764651245 15.522720804477753 19.522860457506617 16.60617059891107
244 28.94864876818966 15.582013091737027 19.522860457506617 16.6683951257454
245 29.032686098456367 15.582013091737027 19.55260731177678 16.6683951257454
246 29.032686098456367 15.582013091737027 19.55260731177678 16.6683951257454
247 29.032686098456367 15.582013091737027 19.55260731177678 16.6683951257454
248 29.032686098456367 15.582013091737027 19.55260731177678 16.6683951257454
249 29.143261533017824 15.582013091737027 19.55260731177678 16.6683951257454
250 29.143261533017824 15.61284508111185 19.55260731177678 16.6683951257454
251 29.143261533017824 15.634190304525188 19.55855668263081 16.6683951257454
252 29.165376619930118 15.634190304525188 19.56748073891186 16.678765880217785
253 29.165376619930118 15.657907219428896 19.57343010976589 16.70987814363495
254 29.196337741607323 15.657907219428896 19.600202278609036 16.70987814363495
255 29.196337741607323 15.657907219428896 19.600202278609036 16.70987814363495
256 29.196337741607323 15.657907219428896 19.600202278609036 16.712470832253047
257 29.22729886328453 15.657907219428896 19.600202278609036 16.712470832253047
258 29.244990932814368 15.662650602409638 19.95418984442395 16.712470832253047
259 29.244990932814368 15.693482591784461 19.963113900705 16.886180969665542
260 29.275952054491576 15.693482591784461 19.963113900705 16.893959035519835
261 29.359989384758283 15.693482591784461 20.132670970044916 16.893959035519835
262 29.359989384758283 15.755146570534105 20.132670970044916 16.992481203007518
263 29.368835419523197 15.774120102457072 20.132670970044916 17.11174487943998
264 29.404219558582867 15.774120102457072 20.230835589136447 17.11174487943998
265 29.404219558582867 15.864244379091168 20.230835589136447 17.129893699766658
266 29.49710292361449 15.864244379091168 20.355772377071126 17.129893699766658
267 29.52364102790924 15.864244379091168 20.355772377071126 17.18693284936479
268 29.528064045291696 15.86898776207191 20.355772377071126 17.18693284936479
269 29.528064045291696 15.871359453562281 20.355772377071126 17.18693284936479
270 29.528064045291696 15.876102836543023 20.355772377071126 17.210267046927665
271 29.528064045291696 15.876102836543023 20.36767111877919 17.21285973554576
272 29.59883232341103 15.876102836543023 20.36767111877919 17.21285973554576
273 29.59883232341103 15.906934825917844 20.36767111877919 17.22841586725434
274 29.612101375558407 15.906934825917844 20.462861052443703 17.22841586725434
275 29.612101375558407 15.914049900388957 20.462861052443703 17.24656468758102
276 29.612101375558407 15.914049900388957 20.46583573787072 17.24656468758102
277 29.616524392940864 15.914049900388957 20.537228188119105 17.24915737619912
278 29.616524392940864 15.914049900388957 20.537228188119105 17.295825771324864
279 29.638639479853154 15.914049900388957 20.537228188119105 17.295825771324864
280 29.638639479853154 15.930651740821554 20.537228188119105 17.30101114856106
281 29.660754566765448 15.930651740821554 20.54912692982717 17.30101114856106
282 29.660754566765448 15.930651740821554 20.54912692982717 17.303603837179153
283 29.660754566765448 15.930651740821554 20.54912692982717 17.303603837179153
284 29.696138705825113 15.930651740821554 20.555076300681204 17.303603837179153
285 29.696138705825113 15.94488188976378 20.555076300681204 17.30878921441535
286 29.696138705825113 15.94488188976378 20.555076300681204 17.319159968887735
287 29.696138705825113 15.94488188976378 20.5729244132433 17.319159968887735
288 29.696138705825113 15.94488188976378 20.5729244132433 17.319159968887735
289 29.696138705825113 15.94488188976378 20.5729244132433 17.321752657505833
290 29.696138705825113 15.94488188976378 20.5729244132433 17.321752657505833
291 29.696138705825113 15.94488188976378 20.5729244132433 17.321752657505833
292 29.696138705825113 15.956740347215634 20.5729244132433 17.321752657505833
293 29.740368879649697 15.956740347215634 20.5729244132433 17.321752657505833
294 29.744791897032155 15.956740347215634 20.58184846952435 17.321752657505833
295 29.744791897032155 15.956740347215634 20.58184846952435 17.321752657505833
296 29.744791897032155 15.956740347215634 20.584823154951366 17.326938034742028
297 29.744791897032155 15.956740347215634 20.584823154951366 17.326938034742028
298 29.744791897032155 15.956740347215634 20.584823154951366 17.329530723360126
299 29.744791897032155 15.956740347215634 20.584823154951366 17.329530723360126

==> data/acsincome_lr_01/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 23.158223889931207 25.804072617260214 20.5123751626022 98.54311987407839 98.81294970608435 98.27329004207242 79.01896623593164 80.8240661794695 77.21386629239379 81.35428623485468 82.80787553628198 79.90069693342738 76.56060450819672 76.95232832553101 76.16888069086242
0.2 43.90556597873671 46.80043336848314 41.01069858899028 95.25772512633584 95.86945153764772 94.64599871502396 79.35077115464777 80.55094973416675 78.1505925751288 81.07533934590508 82.05672786705577 80.09395082475439 78.9469774590164 79.25667381899035 78.63728109904244
0.5 67.80800500312694 70.66499249309668 64.9510175131572 87.53856349929583 88.92621446463625 86.15091253395542 79.4185077115465 80.94365928034574 77.89335614274725 81.0839027056573 82.2996763616897 79.86812904962488 80.4952868852459 80.59537702115534 80.39519674933646
1 82.62601626016261 84.013255151295 81.23877736903023 76.50285808963632 77.94419093449721 75.06152524477542 79.96790329303876 81.57806352294627 78.35774306313125 80.56463514621483 82.00967893017744 79.11959136225221 79.4997950819672 79.76318104510968 79.23640911882474
2 90.92182614133834 91.78309495620101 90.06055732647567 65.47775660674343 66.99686891676596 63.958644296720884 79.68820341809085 81.41947849346793 77.95692834271377 80.80368042270203 82.25134943711909 79.35601140828497 77.44846311475409 77.77469358832957 77.12223264117861
5 96.70794246404003 97.08604749448459 96.32983743359547 49.21696628282661 50.768904032884635 47.66502853276859 79.15839933305543 80.71962638264276 77.5971722834681 81.18338343809783 82.42192391369623 79.94484296249944 73.34518442622951 73.75180667418154 72.93856217827748
10 98.67761100687929 98.8525553697882 98.50266664397037 37.66050865711208 39.09501955579245 36.22599775843172 79.27615673197164 80.85549711779603 77.69681634614724 81.04600528377517 82.47493113995698 79.61707942759337 70.08498975409834 70.51735487282991 69.65262463536678

==> data/acsincome_lr_01/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 69.27704815509694 71.4747275520464 67.07936875814747 86.65644934139674 87.89947168018563 85.41342700260785 27.451021258857857 29.968218457906865 24.93382405980885 98.40612189122712 98.69172717076043 98.1205166116938 72.56019467213115 73.10288378633466 72.01750555792763
0.2 69.95872420262663 72.160213678204 67.75723472704925 86.33915997017645 87.63984007504527 85.03847986530764 45.97478115881618 48.567749959013426 43.38181235861893 95.65582581761863 96.14619209237266 95.16545954286461 76.35358606557378 76.86494180274263 75.84223032840492
0.5 70.01250781738587 72.49198741825417 67.53302821651756 86.29922955844586 87.77191909339827 84.82654002349345 68.48603584827012 70.62594054431315 66.34613115222709 88.35711032158149 89.49542192367248 87.2187987194905 79.83109631147542 80.06016979491352 79.60202282803732
1 70.89555972482802 72.74250276760291 69.04861668205312 85.86678816999421 86.99853451959815 84.73504182039026 82.24114214255941 83.5917708268986 80.89051345822023 78.58358385715589 79.82400767028999 77.34316004402179 80.47500000000001 80.6013170088069 80.34868299119312
2 69.4665415884928 72.74318369176581 66.1898994852198 86.58934636732664 88.40515393047887 84.77353880417441 90.66590245935807 91.89789005150233 89.4339148672138 67.20925571649813 69.50256627988023 64.91594515311604 79.33693647540984 79.72289498328858 78.9509779675311
5 70.63821138211382 72.82211643641472 68.45430632781293 85.9294176124596 87.24481098202293 84.61402424289628 96.82930387661526 97.16375046548481 96.4948572877457 47.856609273936414 49.74201943800201 45.97119910987082 75.3983606557377 75.89956625556225 74.89715505591316
10 70.17417135709817 72.45754743969087 67.89079527450548 86.05285394747743 87.37158220202542 84.73412569292944 98.63964151729887 98.79916411908201 98.48011891551573 34.923020861801945 36.55628781730345 33.28975390630044 72.1689036885246 72.62665441185399 71.7111529651952

==> data/acsincome_lr_01/training_curve_agg.dat <==
x y1 y2 y3 y4 y5
1 77.82970067889008 77.98752198556147 77.57741667222686 78.25941060733822 76.80521041004269
2 78.18294211610466 78.40933003482351 77.87948116861547 78.6738589352193 77.15084712865742
3 78.33425972872288 78.56786609605334 78.00824924187712 78.71614960220134 77.31268593422256
4 78.54755656978082 78.6571275012578 78.25192317616657 78.8356444804136 77.24534461021787
5 78.55357325800799 78.71783924465183 78.41514789762128 78.89923677121924 77.52140042255343
6 78.5745095127775 78.81289022325586 78.2959627269416 79.04588772959654 77.80789508038508
7 78.72817027241433 78.857006720173 78.5348672870434 79.04816731999891 77.98765096492994
8 78.85078546427162 78.91362846558403 78.64184971507555 79.16325985910484 78.01323485564157
9 78.88924857289193 78.99424517878369 78.67273620840216 79.22951239702516 78.00327652994044
10 78.96994937921477 79.05462838067069 78.80105902600906 79.37157580714063 78.04059690392356
11 79.0067633997364 79.06838301951092 78.87342776164832 79.24466870413224 77.28924853934826
12 79.01365869515446 79.12113405075914 78.89843788353627 79.37975894210709 78.0463117040763
13 79.03887994111975 79.16741528317112 78.98247211844178 79.30553976859922 78.21122934262837
14 79.07419611608168 79.1776939868553 78.96633118899359 79.39348190100446 78.4981447824614
15 79.15598619101411 79.2702724593648 79.05782664162642 79.45669331703861 78.7076031296474
16 79.16307744969711 79.25815403900806 78.9871445602695 79.54221773729648 78.06609601932198
17 79.11509895621911 79.225394672065 79.00408866914633 79.39102279361403 78.46316872038372
18 79.25397013004402 79.35011129373332 79.0527590428739 79.4539660632137 78.08928191531346
19 79.18600538604122 79.34649416410386 79.01801987510714 79.46378393297371 77.79175886512684
20 79.20028429742405 79.32321269165934 79.06559250469547 79.52916783693959 78.64526991721783
21 79.26234074638914 79.35140674589387 79.14795862151792 79.51151796693064 78.32182815856757
22 79.22881005447135 79.34719037120809 79.08286755293828 79.52406507841252 78.29073336980115
23 79.25151760005859 79.34457649556941 79.1246613758044 79.53665321682521 78.23946640045935
24 79.28748967981974 79.43184449692414 79.13633945536249 79.579885022159 78.46966858724578
25 79.23847768928906 79.36396256196831 79.08982646979558 79.56156896799254 78.29912569326301
26 79.25788171116528 79.3781677505462 79.09440508910951 79.53220137027107 78.75315220539608
27 79.28330220930161 79.39559941138225 79.1196434051231 79.59492319245136 78.30097044579627
28 79.30014203667638 79.42805900633434 79.19522112539806 79.53986725019426 78.43226011176263
29 79.32650913561784 79.41780551864228 79.18534497275589 79.5806740694834 78.84549875303087
30 79.26909479518872 79.3702937137419 79.03212194051399 79.529995020447 78.06017375631782
31 79.31712806350816 79.41658752755951 79.12775306154312 79.62740616750004 78.18874912797702
32 79.33616992508524 79.42897406361544 79.21689243578757 79.6763367119449 78.49574680879358
33 79.2914089328231 79.40830637853173 79.13297505531419 79.7012571132133 78.53209135857752
34 79.402977074257 79.4683137439328 79.21303129984231 79.58048834269303 78.59873354203224
35 79.32349938098994 79.43880887216305 79.1047564563706 79.61816731608091 78.17181836509953
36 79.40536236206854 79.48221200018723 79.30436725107165 79.72590651539878 78.61600473879776
37 79.3598068518308 79.4860861085545 79.2338026365468 79.68623060813333 78.35067880934533
38 79.39920169256865 79.45899337719416 79.16474820041485 79.65541969222517 78.73710582184275
39 79.39423179288445 79.50640392265768 79.19171766740392 79.63431401979409 78.69005756515654
40 79.39888503760626 79.48885799767447 79.2676654719555 79.65050028112981 78.4816211299952
41 79.4010753880203 79.51266283073136 79.23832390188457 79.66688072029993 78.76666307084423
42 79.39172215201683 79.52036269204248 79.24811400543041 79.73614689587379 78.85806028605298
43 79.37748782407542 79.44559555155226 79.31114346597825 79.68899511228817 79.07875541256874
44 79.40058805431163 79.47634837794409 79.31579038330995 79.73110249841791 78.5685369208143
45 79.368736091624 79.50360872337342 79.09434796526295 79.75926599126495 77.99099685881484
46 79.42548811562907 79.50418889746251 79.28609436664884 79.6712494826469 78.76313263103152
47 79.40430132267082 79.48362194870712 79.27135994590603 79.6370782843729 78.3211232499435
48 79.42705444269257 79.55079324828743 79.26183521606166 79.64282095301604 78.52198661323071
49 79.44059306843587 79.5232563658495 79.35313718416882 79.63290781846159 78.86898435781855
50 79.42027824804299 79.55169753803034 79.27126088810988 79.7586233737196 78.60774554806649
51 79.39948845978844 79.54475074658596 79.26529652318192 79.68987298065917 78.88878104203943
52 79.41328011095788 79.48782640670807 79.29464038338796 79.74552579836094 78.51112048786229
53 79.42182020158094 79.53142092186509 79.33483440887882 79.69757786441289 79.07549933993381
54 79.42190598223287 79.49031243188529 79.25538202879656 79.60603498958693 78.76867318417288
55 79.46618880958411 79.53580111651104 79.2988162790071 79.74510594408933 78.68805504736123
56 79.44027951939314 79.54464219698411 79.28435303260432 79.73561989926164 78.28914395581425
57 79.47445275817421 79.5227418327647 79.33049416437585 79.7329073425148 78.75869344519708
58 79.46252636220338 79.56391974876078 79.33825670236548 79.69479656407867 78.56827941910129
59 79.46182699339641 79.54343965639939 79.3137578422022 79.73721599482916 78.52322735731583
60 79.45804441811397 79.53921863355168 79.2938738489062 79.77813815932437 78.57290978107206
61 79.45030820115176 79.53440745808552 79.28919887315058 79.74691894954474 78.71547961277336
62 79.44342794280414 79.56465855043959 79.26747305007282 79.75565786044359 78.58427942375022
63 79.45423251086989 79.56513677670688 79.31471693779156 79.73963700771209 78.68507918256581
64 79.42010677894282 79.53359071293934 79.32763255746282 79.73937480348991 78.50828109762375
65 79.47502109937828 79.59279054384851 79.36428037755147 79.72725647431866 78.79551869450636
66 79.4457411762713 79.52234990656933 79.29908044317796 79.67440974866717 78.8403350933898
67 79.50262346829112 79.5763554769977 79.36746660146189 79.7689517740737 78.74347252172336
68 79.48291210186309 79.60821777126725 79.41294465069956 79.74766810781335 78.8992364908342
69 79.46603001866458 79.54773565319861 79.21946323704321 79.82353420921484 78.90520058805815
70 79.48597417989455 79.55123099056416 79.36293500738144 79.81742892052957 78.53248926915283
71 79.45395120947987 79.55508761846077 79.36729642330968 79.75826604334893 78.65087347408395
72 79.51020635704415 79.613846900937 79.39953605129975 79.74968350982422 78.3953791509813
73 79.45359369636432 79.59252660144496 79.34155977956334 79.71475605006896 79.0231641049493
74 79.52904957577252 79.61349887467665 79.42005214245992 79.70785402104528 78.54201321592865
75 79.5195943913785 79.61920862934792 79.44083842264399 79.7539277867807 78.96759771495718
76 79.48187338886336 79.60239440958243 79.38274421648462 79.74479937070664 78.81726663770988
77 79.52860554306943 79.61647054264239 79.39181714063628 79.75046191454337 79.02006768782664
78 79.55754849899057 79.62586335106859 79.42521671085518 79.75442847558969 77.88667887362874
79 79.53148649916302 79.626988104513 79.42109163651276 79.7246161919345 78.97003793834119
80 79.50394556518839 79.61547014550929 79.41895815640709 79.78250117441637 79.06776870215188
81 79.48835911334686 79.61519483583527 79.3656892828088 79.82591484829166 79.10053549733463
82 79.55574845588217 79.61129619178985 79.47111049501356 79.73588290919542 78.7620107948799
83 79.54541943521602 79.60352244952716 79.44138180608324 79.71370320831097 78.79352230010865
84 79.51667479745612 79.59893059330598 79.39793473736268 79.72399464427252 78.63666602951108
85 79.53099687700652 79.64031431309064 79.39746556008714 79.84339164427728 78.72473250152076
86 79.51309022716731 79.59741951296782 79.3446886576429 79.71379452122724 78.79417930853695
87 79.52811859609454 79.65062543737504 79.35359135347879 79.79997964470155 78.75451767452878
88 79.53698013923102 79.63489754186254 79.44473369856142 79.81141649598801 79.0340783238014
89 79.55113877124421 79.64195916919685 79.42329430637886 79.79328501826768 78.36881341102476
90 79.49584572861748 79.57799245469153 79.32893657789131 79.82721239762263 78.86086856923362
91 79.55210338418345 79.61851315877924 79.38588329279806 79.76933713793143 78.95956597286914
92 79.52020348371555 79.64745022361797 79.35264434192838 79.76799725147563 78.60115101594498
93 79.51020374551864 79.62728450965312 79.41114733412195 79.73196286845948 78.6515539954985
94 79.58601172342998 79.64135408867999 79.49262468755796 79.82721291054233 78.78004459222285
95 79.53108382274156 79.62869120771978 79.4066945927122 79.77133187637247 78.74564365614228
96 79.57386404914699 79.65132855809541 79.41249511853708 79.75195986561828 78.91916606317191
97 79.52906889622861 79.6312967620513 79.34125893851237 79.82214415204079 78.35909746808987
98 79.5853319623848 79.66634689817556 79.41525263214253 79.78124202588637 78.89287381788719
99 79.54556523255826 79.64300087080687 79.4471400216784 79.82010448278496 78.43653161216085
100 79.58989769205942 79.6478674585111 79.44880570978688 79.82743413355978 78.93118621198019
101 79.56762051286114 79.67843551519802 79.43191670866183 79.85312927792022 78.24109484888933
102 79.57335939609388 79.66539451039824 79.43789324045431 79.84845847984546 78.86444940440373
103 79.55601252083407 79.66381247864305 79.35516576528966 79.82220007687049 78.68407464564339
104 79.58916182305794 79.66990155556992 79.4695236544862 79.83790366819856 78.53280982027819
105 79.5681500233602 79.66330135572561 79.38146638799716 79.83640759712804 78.36001429569485
106 79.61800740618835 79.69721366519468 79.41932193203031 79.86690425803855 78.55800625893066
107 79.55733765664284 79.66434046769037 79.37716432961341 79.81883356659895 78.55411233941628
108 79.62520215402148 79.68001300647686 79.46911111751557 79.89880842899541 78.96416744053451
109 79.53748277122484 79.64587327246262 79.39711546172285 79.80896021523868 79.07972585386179
110 79.60603634784573 79.71559211144206 79.48675757989771 79.8680198712081 78.93242064572603
111 79.56821416637388 79.68146138761236 79.38641774955151 79.83120713395273 78.64182654085627
112 79.55438276333697 79.65458856173112 79.45798564944116 79.80391390250057 78.57964825613195
113 79.63047021498173 79.6951252276273 79.53676428859026 79.89345868780033 78.73977747523591
114 79.63369075689701 79.72691253073606 79.4972017531016 79.9121866675485 78.62851567730287
115 79.60761200413093 79.69955948207475 79.50334111840213 79.94080027655345 79.08745984525622
116 79.57980400363707 79.66175570880011 79.42744455837672 79.85306956668326 78.95304538766561
117 79.56819556006513 79.69932084219873 79.46085945781186 79.85561869759891 79.17139468297144
118 79.59089553839036 79.67513988203582 79.4301728735832 79.87458093084045 78.62741068708421
119 79.63613066439137 79.69335853299971 79.53105929605499 79.89920994119078 78.77055314810164
120 79.62133073285429 79.68505937476812 79.44849346034128 79.81703980498658 78.15027830471519
121 79.63520526097285 79.70355976981479 79.47566427032876 79.885295899869 78.63571633777309
122 79.6043732389641 79.68937875880695 79.44879366796755 79.82398390146945 78.39609594246726
123 79.60850543927162 79.6776329904239 79.48162105608671 79.86952119236061 78.51798342665826
124 79.61046548105995 79.71407856717506 79.45752811432912 79.86090549634181 79.02513812539912
125 79.60916894904958 79.67711184761941 79.47771774643189 79.83951560782792 78.9714529028382
126 79.59973863557036 79.69809899999697 79.42408605360596 79.89841612038401 78.77792569740268
127 79.61993164121735 79.69870755735155 79.43790758469225 79.80346062518603 78.78889870344601
128 79.56768165659321 79.6833348193988 79.44429268387724 79.84144570119989 78.82347466326007
129 79.65032381303575 79.74138926566016 79.56644332219605 79.92432768490842 78.57903126860151
130 79.62186553279074 79.73694657800145 79.45706383231011 79.95993672537347 79.07970314253818
131 79.62442405699616 79.72172689967861 79.45828267872567 79.89530693379282 78.81485778086625
132 79.58477117422949 79.66786063374005 79.41904275446981 79.84979259010157 78.49669352831621
133 79.65085378975735 79.71561710445577 79.51106158906782 79.89539164573964 78.51805499581499
134 79.609222967106 79.71789297953114 79.5328652501961 79.89823068714428 78.59493116101378
135 79.59655373614842 79.7077539927315 79.40665565141255 79.88995531948794 78.97531456843667
136 79.59565918970982 79.72853556289103 79.43797759225681 79.97316105332261 79.06716948727932
137 79.5928560847614 79.69067038005694 79.46418784935564 79.84946646865019 78.9584448328561
138 79.65421408665037 79.76296556535765 79.50434901821632 79.88221544224197 78.57563833290313
139 79.62111730400292 79.71306164000775 79.50479518853892 79.82760942032873 78.87204325411841
140 79.61307573639078 79.7326385525851 79.44038754591402 79.9074912864356 78.91759144591268
141 79.63817943581702 79.74121973531582 79.494131234019 79.8708638093877 78.12063258795379
142 79.62266417316553 79.7617157366094 79.51226522845432 79.89993775544586 79.14040503967404
143 79.65488742351533 79.70652035998168 79.52687977879538 79.8261440591862 79.0964049516553
144 79.61958812845177 79.70326546838893 79.51345596385099 79.90677287262594 78.76875737668377
145 79.63487087688442 79.72292891708449 79.52984613578968 79.92566436151402 78.42409138220592
146 79.62834857941388 79.73202324601654 79.51086235857926 79.89581368700763 79.05985888570628
147 79.65762551353461 79.77759656461951 79.54089512303145 79.89414847732823 78.96338717236003
148 79.64781590922746 79.74534494596716 79.53399023553315 79.86301228093501 78.49515184055538
149 79.58686206793413 79.70793286940648 79.46601345840534 79.87518237559522 78.5328890450623
150 79.66629403189488 79.75205863596025 79.51987955315518 79.94854324734942 78.68943949421413
151 79.62554533810382 79.75583373912596 79.49433573358058 79.9404146480087 77.9169667780553
152 79.66452505226027 79.75643597005697 79.5810000624256 79.8717987145997 78.20725658777299
153 79.60805649948422 79.76684102506508 79.4500379301852 79.93771041175637 78.59512119336054
154 79.72303242235239 79.78879776245675 79.57606648066013 79.91066432826729 78.73506250224068
155 79.69158635467988 79.7950554970682 79.61283853764273 79.9645803809939 78.60345239016462
156 79.67159703112318 79.78691049546975 79.42514100491074 79.91925916553384 78.87307680824611
157 79.6900438436143 79.73594128189042 79.56872280915447 79.91521587027205 78.24594757280975
158 79.66232810932519 79.75482759697667 79.52873715005165 79.96479572447457 79.198768215739
159 79.62497937561811 79.72029740234231 79.519366404744 79.90867419184322 78.92070163623973
160 79.69722772164334 79.7669726260412 79.57005574879709 79.88629917404066 78.94492388893872
161 79.6964860833715 79.76136674017131 79.57921391641918 79.93961550447388 78.7906612643025
162 79.66561564392707 79.77567533154868 79.54479856188934 79.94129572305202 78.96505065842841
163 79.67469085661502 79.7646162341405 79.5671360268923 79.8923571017968 78.91124437432866
164 79.64903331482068 79.77984447326439 79.50347895888382 79.94584789407145 78.67702503353684
165 79.69785942421557 79.78436548529119 79.58475433118574 79.9492167461276 79.11622409579961
166 79.67322386604408 79.75497589514198 79.5461427718028 79.90423028296728 79.14285987161763
167 79.5958265124108 79.75836496005522 79.42879106044646 79.95351129183277 78.41848859592157
168 79.64409066008865 79.73362321860803 79.55545654693536 79.99911404427257 78.6078686304597
169 79.64543729369609 79.75109796537436 79.47387077374698 79.88003097831532 78.62009590180759
170 79.66307326456314 79.75962665128249 79.50569261045526 79.95444493690246 78.76764339501739
171 79.70441097302376 79.79660132707771 79.57402360608761 79.94892283189787 79.0503317983198
172 79.64542082305375 79.75958067187196 79.49507898888015 79.96680430117054 79.00531081897513
173 79.61335712028934 79.76899266970337 79.43216649443572 79.94367245944076 78.69225298644803
174 79.66587006071757 79.76436055425704 79.54727994678392 79.96228767034317 78.52773561134717
175 79.69822558733352 79.77782826636465 79.52814477053113 79.88514575659363 79.17549340851939
176 79.67854262317712 79.7854727651983 79.5405138225267 79.89104946618836 79.21469021737015
177 79.6462170390786 79.74237188868887 79.49497859476128 79.98984719259776 78.37376213083544
178 79.66888972327186 79.77599150042568 79.55496820464542 79.8400965402007 78.94459636076118
179 79.65984470721108 79.78000697522722 79.49693518326282 79.91939036716579 78.65386584119824
180 79.70899952157109 79.77862560499796 79.51804342310142 79.91196498256818 78.54005541283959
181 79.69967370708247 79.80965900071143 79.57129956683549 79.99692499904644 78.93031015713015
182 79.69441655770098 79.77535909638476 79.56412818520086 79.91136811975498 78.71128511747474
183 79.65557752233501 79.78429334545542 79.51043979730149 79.95676390516635 78.4993169549076
184 79.68010943309446 79.75076032878331 79.50819263075331 79.93345190457059 78.98597470283055
185 79.71947266177037 79.79631996437581 79.59565891481489 79.9385425845368 79.16981570572776
186 79.70692226303629 79.82527766150059 79.56730290310244 80.04193958405418 79.18514133870029
187 79.66009394446587 79.76347917550939 79.39247518500996 80.03144643921343 79.10313573871768
188 79.66412567328919 79.77219353548888 79.50227280481533 79.85468731850274 79.1128440830633
189 79.71607721312108 79.79063056336216 79.60908537973303 79.93534518124682 78.52087638031011
190 79.65332554164665 79.73861711890363 79.51832104422301 79.93880724283659 78.71806898576061
191 79.64658347018067 79.7929278566829 79.44833420772127 79.88067934117568 78.9844177526525
192 79.69873903211844 79.78293681201262 79.5492945725054 79.92995771863683 79.03675842945647
193 79.6654497854995 79.76215397217157 79.55087610902845 79.89799625571595 78.97942348098483
194 79.67010494575075 79.76256273721248 79.47433544743265 79.93072666111559 79.02527321398283
195 79.62771712861331 79.7421605060367 79.51582379836341 79.94300032405346 79.00833092877414
196 79.68339078550713 79.82401208605624 79.59481955940888 80.01488294290485 79.03819394004796
197 79.72041818004755 79.84091731734031 79.57954078463871 79.99427518161119 78.72898932314611
198 79.70052556593393 79.78291152780186 79.51066315831105 79.98229642215402 78.92871797009852
199 79.74124194036997 79.79766895752269 79.63688797429101 79.93740151042367 77.89571922291981
200 79.7004507688735 79.79338705302636 79.59579095934663 80.00466601479148 78.45019798401657
201 79.70940490465912 79.79288400155485 79.59930427709311 79.94822869442343 79.22363733474293
202 79.7196446090174 79.82590645277453 79.60817576055261 80.00920211147597 78.70739614872573
203 79.70547066597933 79.78890334949347 79.57525897877535 79.91643906501764 79.0109209446728
204 79.63759799525192 79.78416289317543 79.54188233237241 79.92497572004935 79.0654007192258
205 79.70284932895635 79.78234825049591 79.62106044593513 80.01065123343466 78.4000379884607
206 79.72394827982247 79.80607171174768 79.53898358347323 79.95540840290755 79.0345659983175
207 79.71307349740675 79.83383243251696 79.59082448223253 79.98647302185866 78.98534261904838
208 79.75616843861351 79.85558844351698 79.63639544960115 79.97058413510118 78.8594844614309
209 79.73434954234872 79.83695284013247 79.6369870896561 80.00145742006626 78.43138533396854
210 79.71728761576158 79.79447877634215 79.55451201106321 79.97927371757905 78.97747287331948
211 79.72437120354485 79.84552932774817 79.63081412936015 80.01325835450119 79.2426880035873
212 79.69605169957663 79.77269887461091 79.55260159680543 80.057297763373 78.83550861242637
213 79.72022298415321 79.81302393718578 79.5887513836492 79.982794475992 79.09294636447648
214 79.70109520383656 79.81867997760682 79.56334376406062 79.92536813769469 78.80818163072936
215 79.6959421632773 79.84602714743642 79.59799707865508 79.96298905014585 78.96968405562632
216 79.7068970087955 79.78733030325773 79.5896496302593 79.99289508903654 78.90700090070801
217 79.74933282232882 79.81118635272172 79.6658544021531 79.96290422683212 79.30923248722632
218 79.69948576344876 79.81256840338946 79.60531295667475 79.98006104521411 79.21511683353222
219 79.65544630778263 79.7734020608829 79.5235366150396 79.97114627715246 79.02942737686453
220 79.7294617533795 79.80971842654827 79.6420418678519 79.99612169266568 78.57639124354898
221 79.74279811336444 79.81224888429824 79.56025176698682 79.91995780606581 78.65077633540598
222 79.71642484923427 79.7977027398425 79.62266056571897 80.04266572290875 78.3208111654319
223 79.74878059757509 79.79803678915886 79.58288602289184 79.94776185052301 79.14979660197538
224 79.75900520499769 79.83085191053746 79.61136094548789 80.06720142913306 77.39310703774791
225 79.74481517143246 79.81073205780511 79.59709439193189 80.01357412293353 78.85103659493176
226 79.78883256838512 79.90003130613812 79.60388360332128 80.03896291710986 78.21045632494716
227 79.71665443643974 79.83903259885238 79.59856270175544 79.96125691100468 79.3199666306829
228 79.75728833559896 79.84397812785707 79.64283725100552 79.97833957631593 79.00114325200934
229 79.77192309035217 79.85863692810011 79.65840080357442 80.08944925199897 78.8774350278289
230 79.73289681622074 79.84150331486978 79.56465582408615 80.01499786548456 79.01680418422907
231 79.75346472804128 79.8265732111842 79.62874189988536 79.94963032854012 79.0629520042093
232 79.71472464585182 79.81714581290726 79.59418284945693 80.02791751874308 78.62284843898371
233 79.74970578971741 79.84056097747225 79.55124767369128 80.04212939016912 78.84907176920461
234 79.75370458062082 79.83929379143673 79.54965892462226 80.06148855215305 78.16242643232314
235 79.76545834762948 79.83110854662407 79.6307795560858 80.0818019001656 79.0065548276598
236 79.70723071007392 79.83377610488083 79.5707839572988 79.98424136638425 78.47573706454824
237 79.75164261598931 79.81097743928123 79.64636554926287 80.01449866102148 79.08076246604278
238 79.73114456151765 79.84367856188535 79.60188419437688 80.06601669830174 79.11148687096468
239 79.75591841665101 79.81364865679097 79.62638097043148 79.99011607419138 78.83576693304558
240 79.72964040125046 79.83271783544149 79.61411706022983 79.99542051317974 78.38639200364128
241 79.72414512080857 79.80593746560643 79.60088300660313 79.96221356783677 79.07321340089695
242 79.70794787591612 79.82771575788226 79.6011775839641 80.03874943573572 79.0360068363515
243 79.71768271052534 79.81175356258004 79.60038035095889 80.04433959905268 79.05653619824342
244 79.71872596242885 79.83327007733024 79.62689099045492 80.07145827110034 79.0550849799841
245 79.75235392435991 79.86721930990564 79.64761515426116 79.95060040175525 78.87415577700236
246 79.75102281113573 79.86430007958964 79.60071345071434 79.97575473702365 78.73100097622938
247 79.69488232764738 79.8440836141562 79.57026484248615 80.09819115466905 78.78899569625743
248 79.80556751493523 79.86167625722291 79.66694986337183 79.98562073891178 79.1597497378444
249 79.6995016637114 79.78673773879981 79.5175782708651 79.91332913774403 78.57184494635906
250 79.7417838491472 79.84600552491044 79.64012518070038 79.99410243843991 79.04460272026036
251 79.74225814378745 79.83734946097968 79.67116063351139 80.06424813492985 79.01284953838311
252 79.75371697741545 79.82573123432499 79.57218730421906 79.95787596350605 79.10598549118694
253 79.76525303161367 79.8522506646749 79.61435984032164 80.04432534463861 78.93010051777483
254 79.72896551700148 79.81935817493313 79.59975381353081 80.05804395794375 79.0779773323033
255 79.7483528695974 79.83211903045331 79.61714448773486 79.97308119386541 78.46409902129683
256 79.71650806530401 79.83711064755988 79.57596457959386 80.03995060417576 78.50237788383293
257 79.77325117623387 79.84138016265652 79.5298072509235 80.01422267742986 78.53208591252012
258 79.76643843093734 79.83305355615177 79.63758542046483 79.99077769855549 78.65368525566487
259 79.75607088924446 79.83767562733637 79.67001137400456 80.03187766277149 78.88318518947625
260 79.74342017841555 79.81140346809751 79.58195208317898 80.02902033050505 78.28884600998225
261 79.74246536928095 79.84253221204693 79.61788765847334 79.97979152711109 78.94648041893312
262 79.75355197068168 79.85914772533562 79.57725008432297 79.92943227131698 78.78003144811785
263 79.7832110656695 79.85981848906212 79.63266256567002 80.11926653728842 78.61188014285456
264 79.78929396673229 79.85063008484383 79.63998994231004 80.01693510115534 78.67833521000803
265 79.73173724922648 79.84503459437755 79.63254940091909 79.99161251654144 79.18472254412683
266 79.7150868337999 79.83368826641562 79.63073608973991 80.06123101241126 78.97077128213617
267 79.75035489608578 79.86620830290911 79.61960436529947 79.99566994632005 78.85731378349152
268 79.78618589499334 79.83191863812982 79.69365990166546 79.99459793475789 78.68090575393614
269 79.77537524286898 79.86697029356068 79.60621450359305 80.10014935650673 79.06187890884372
270 79.78041360346214 79.86664047129412 79.67100743365727 80.13088707051924 78.96325508197005
271 79.75932400595553 79.86851846565062 79.67516949511389 80.10825565705599 78.49642614815396
272 79.72684921654411 79.83588130390956 79.59261008117855 79.97022692866803 78.73297095294825
273 79.74705369130109 79.86001176889094 79.66111361653421 80.04748145716653 79.33520219635597
274 79.76098610419875 79.85832445559583 79.62960184350406 80.1520717395759 78.88315047720988
275 79.79443007822681 79.86471543834776 79.69815890404453 80.01183447012114 79.160957838794
276 79.78199462514239 79.86166098002091 79.7071808793319 79.99342840085859 78.43206564893437
277 79.73454337262991 79.83988037604175 79.58883613227681 80.01190133742564 79.03090966324804
278 79.76334927805291 79.8399990224996 79.59304594362953 80.05327368516922 79.08755247913632
279 79.70444083330545 79.81755293439645 79.61570229373683 80.02222975709694 77.76839529433202
280 79.75276939105814 79.86821867740878 79.60329185527246 80.14673749333446 78.75549527767127
281 79.72236113562685 79.78643229728826 79.60947999071419 79.98476431911801 78.85796627830362
282 79.73271954674257 79.83888513481347 79.49174690002812 79.9737295308257 78.6548138494639
283 79.76709843422663 79.8492413860579 79.65150173713576 79.95820112485619 79.26506298534619
284 79.78164609707864 79.86064428972043 79.65243804588306 80.04480069810201 78.88533111011122
285 79.7885103526499 79.88749574958692 79.63479515380843 79.97660214227777 78.89452675103917
286 79.77255291729603 79.85005369226815 79.62543343289579 80.05484771393834 78.90509722889946
287 79.77100661596249 79.87097161666196 79.66049896651985 80.16076497399577 79.25698939247734
288 79.74268784387223 79.83266142115679 79.6259925635402 80.10646215675594 79.22293625462005
289 79.76721624339754 79.86156202097466 79.67155678768424 80.01412812452426 79.26135630393107
290 79.78248294789257 79.8833484583129 79.72246501991235 80.09156427509015 79.33729152549505
291 79.72171567495434 79.8749755230164 79.62932215608588 80.10692766362698 79.2290396816223
292 79.77993307355518 79.86983847802398 79.66120693639238 80.09548234195816 78.79198743573764
293 79.76207076617742 79.86080958997732 79.66450904960456 80.06123101241126 78.88575960256048
294 79.73054604496559 79.80952336201945 79.64126562911139 79.98120259937652 78.4692713258647
295 79.74255552030027 79.83800628325841 79.55153422640436 80.002213834887 79.00110505435379
296 79.77986211779364 79.87287520132386 79.6624371890605 79.95893733127215 78.99326161764708
297 79.75966841884409 79.84011586538524 79.57374193531805 80.04091794876236 78.92929509661745
298 79.7814888060525 79.8812641585009 79.58619755497443 80.07285440120202 78.76573487691572
299 79.73709668219044 79.85733754975188 79.58883219294755 80.08313888168696 78.25666160180575

==> data/celeba/curve_correlation_shuffle.dat <==
x y1 y2 y3 y4 y5
1 6.901749771126722 7.438733078491532 6.123076279504479 8.70482440488742 4.659024840260538
2 7.029449211942811 7.4861102702263835 6.337091018021516 8.383610433213256 5.040976065339232
3 6.644725002019946 7.389272035462528 6.138449209069082 8.647071701933543 4.224594143526861
4 6.747902634761185 7.0767953812537545 5.983487710454481 8.167822790030277 4.921193235658591
5 6.696618966709256 7.197771012889859 6.107751631501528 8.728512052988144 4.449454544831425
6 6.855328205924608 7.622300162162935 5.950942431006098 8.827155689828512 5.114833405052509
7 6.877322706040874 7.412958762411983 6.323215707194575 9.07635595811601 4.6455679589292584
8 6.908501160245351 7.391057755314772 6.312311491020326 8.307177609957618 3.9944250659117246
9 6.445388802908635 7.157551498632267 5.913595087441032 8.137648941868456 4.166929611025889
10 6.407174489748397 6.751538701647434 5.713372063759509 8.965909138456887 4.613864699191965
11 6.541908091159169 7.2459861615131995 5.835222108184455 8.592102201771082 4.857805108442603
12 6.444639423317389 7.280233430079452 6.110409237693723 8.553099002222128 4.1637157621833465
13 6.509062165089343 7.147851943310549 5.571926040909268 8.953391557051807 3.4644441971022397
14 6.90178538057263 7.3841613313034085 5.950495942250765 9.301594514209754 4.417509852267116
15 6.246959822842434 7.1070895729946475 5.431345317460996 9.150276918065007 4.074226521095083
16 6.49279523501832 7.158527431713454 6.02122650880698 8.924818029842479 3.1782639091529092
17 6.567492681963769 7.223006198197574 5.866941261968443 9.312378761646622 4.375638653668331
18 6.495950884557639 7.174426217858372 5.46470805896042 8.62140023893613 4.337606792503455
19 6.344766133964156 6.966881765009513 5.604134565413771 7.878579782275172 4.019499925445115
20 6.2301303385663 6.933633465580395 5.693282946215571 8.42620900211706 2.9762828470234965
21 6.2181459139752455 6.7998638647960075 5.616496054981126 8.920876370216673 4.071438414196828
22 6.262627538331054 7.231832310509177 5.616194410186377 8.479595920095475 4.59357082969382
23 6.667238202175449 7.220536481372795 5.7623214869346455 8.644758310973709 3.6606865997162066
24 5.920406725622836 6.720983503125158 5.388974980031566 7.978005193620365 4.216217408697877
25 6.104453869342187 6.686655466410918 5.15101598403833 8.914058413410505 2.863919950664588
26 6.032955677717056 7.193367555360037 5.352491405339572 8.366198140297437 3.6971821773518028
27 5.949022729387925 6.849311913816429 5.2457094161807145 8.694202664282823 3.415081159987005
28 5.804125049098077 6.709165777416118 5.070081828556919 9.62983435252293 3.383519483818083
29 6.171391073904851 6.929682765630547 5.55657791903188 9.293463291461643 4.382698514657143
30 6.065996895050023 6.767560375736277 5.410261901594978 7.771330052007462 2.8197746151944134
31 6.027835055617305 6.519607628103781 5.37252883582144 8.28806570075452 3.389534949784877
32 6.310021449286303 7.151794689774307 5.409293838815082 9.656328167583226 4.076413698864672
33 5.854758603757979 6.337719730399014 5.306951137932758 7.892479929526738 3.407639764130996
34 5.917235949567026 6.593186282542814 5.365718710968667 8.119026721435626 3.5986595491817983
35 5.891458768772553 6.641151734696823 4.999465644818404 8.053563231191896 3.4904173132662377
36 5.873993942370639 6.796506508374166 4.965660916869157 8.956816229603163 3.550891818939202
37 6.057198059756338 6.58635951481706 5.110969025282082 8.748051743845398 3.586215416342875
38 6.214465137460938 6.75031434163342 5.632307304746043 7.899096384076637 3.4936558964290336
39 5.743227940367986 6.467576117992774 4.756158591878089 8.344993603982612 3.774105149839979
40 5.850104868709424 6.552525764702718 5.048975015089234 8.285346469141517 2.795486982180327
41 6.285457954036174 6.7911133359832005 5.561309469623009 8.497377771678883 2.8934391174398
42 5.568835373658202 6.126473033779284 5.14987305986528 7.76624576287084 3.1995357699607982
43 5.75193816955788 6.105635959926075 4.909048210938502 8.267072558119335 3.0393972421667916
44 6.039058236270606 6.906723063929709 5.173807418616271 8.699957175197795 2.9831192210379
45 5.72176807413155 6.977562878318673 5.197835630549625 9.0160857770712 3.135113242914944
46 5.75968965366857 6.5118290046985745 4.920404609723138 8.518032148712932 3.5620112177309786
47 6.033419866143678 6.712509646131337 4.859519576244688 8.117650986413645 3.404960246018078
48 5.650359449165533 6.333923029536937 4.900190583815469 7.57999912201425 2.6191229340696744
49 5.270775828518918 6.1077425584006875 4.548089141845411 8.806645506187285 3.3441989211506167
50 5.5726683278016305 6.339216874761885 4.673326954486012 8.206350182404043 2.5180841858827074
51 5.765291776154358 6.243622045780153 4.974841054158497 8.02922008198306 2.6195431725740432
52 5.565904155690138 6.523600803943079 4.879167019444213 8.100670555301633 3.140482489589861
53 5.331942996151872 6.2967716884986 4.705438110146692 7.80593552765618 2.9663591610827003
54 5.466352816433181 6.068029486425679 4.88029703484497 8.061931406195685 2.920038769272404
55 5.65570497017766 6.4946121563545285 4.968687867041548 7.970996449639861 2.8828102507291335
56 5.4940100676375 6.3780335660924825 4.649289947776791 8.346799692063419 3.24613078768428
57 5.483972776923781 6.029046581290437 5.0023216946255165 8.39091099520638 3.0513562227665236
58 5.551682399823793 6.5220454173865114 4.750350786189751 8.651679323486553 3.021322463185791
59 5.554860383741059 6.297120351954045 4.585286701339722 7.458005558483524 3.3516615160435803
60 5.513890476432288 6.2501786171727005 4.7602741619190265 8.857688565822812 2.6728274013709292
61 5.443904229660291 6.141195483960328 4.695727153359947 8.216926688528684 3.1409104911790124
62 5.212783747864466 6.319677201043678 4.663092507938848 7.967066938804068 2.8318948154863786
63 5.571602930392423 6.370409796067716 4.605878211305079 7.884157569258813 3.038614562165036
64 5.132329672249157 6.365074428248256 4.414448647228065 7.198406201405644 2.931589253410209
65 5.132478672786989 5.995056804598917 4.445669310822095 8.560067512343448 2.044188707376017
66 5.263916495921272 5.745345208742043 4.755236666050375 8.459296565161841 2.001361704127237
67 5.26159001443892 6.167877784386768 4.538790378290832 8.34291479340448 3.0869984719438683
68 5.702070280173812 6.218133721042296 5.103189439778792 7.254555738341595 2.9585273123256997
69 5.350831261206721 6.228750338578278 4.827710788066534 8.78933277558722 3.0103800822245006
70 5.157405996583658 5.981962879635958 4.279781856520448 7.908882351363891 2.063596622591038
71 5.287665927175141 6.243809075225748 4.853862588964103 8.304351363343601 2.9560742554244843
72 5.3857647140132086 5.983521290945623 4.994331564573365 8.25453527690027 2.8966677293094474
73 5.508327904378187 6.124822570432845 5.056540646393267 8.512674675997399 2.9730594896061704
74 5.597123362531415 6.554630756519428 4.888501842091046 9.00897621509843 3.2977388000295176
75 5.570582944764819 6.3887817977892905 4.7215266599061625 8.605883030026332 3.0239654144714843
76 5.57179488951934 6.1358799665816175 4.645117867036695 7.527516254400209 2.132862916729736
77 5.326818423301042 6.090471206876682 4.283489592766011 7.678718717590462 3.1479543853541263
78 5.027242089319785 5.9520129066359635 4.3596437394593215 8.5587469064209 1.8125519100556349
79 5.875828103178511 6.617507667991491 4.854540897459136 8.831253407436957 2.6351074481360772
80 5.289256396489879 6.106557404903811 4.71811101201344 8.187075959838927 3.061590687887672
81 5.431249188487283 6.0768675620611745 4.7720519814844105 8.125609498836667 3.380337745429033
82 5.477833310055974 6.249746964839084 4.8702023813346775 8.01910255400883 3.207959293556648
83 5.740219098513881 6.164948844745374 5.340712952146421 7.8870417361681575 2.1632742063635177
84 4.9723097233011515 6.003274065488338 4.26542199497713 8.121566083804726 3.274181743890133
85 5.181501257817622 6.2812557953114325 4.292162419830241 8.791567259463589 3.0012872400800807
86 5.17990265268873 5.938821155471792 4.467827377812049 8.222276863908027 3.1605100881719395
87 5.309181563730947 5.717477897469033 4.525884500574151 9.411325225646594 2.9259294118850394
88 5.551221765071974 6.111620035008452 4.56813352031056 9.059093875137169 3.4215691403304502
89 5.119882037863128 5.8585870244669245 4.577105345017405 8.4206392792395 3.210041553509941
90 5.434660223985357 6.247256176963104 4.770506043296161 7.542276362907899 3.331041267087595
91 5.160566763606685 5.784079226518116 4.503526637328161 8.014649281996897 2.098971145954752
92 5.4436822562747995 6.137096322474843 4.41673664585426 8.730959078835495 3.0335379427732643
93 5.451665377313288 6.296044494582837 4.713758483689543 7.374533623994636 3.293025052648994
94 5.211781777215211 6.123474477704237 4.268556446696014 7.361696818865468 2.969713370486081
95 4.888432243208399 5.946131190473204 3.938084671835193 7.754306698846072 2.029629486518711
96 5.302989601957181 6.1568290386217255 4.657304348399558 7.990410422539385 2.9915020970486115
97 5.126304074945517 6.266455543464384 4.572077800167559 7.411366745130699 2.319287799773569
98 5.879202807162212 6.286749597665564 4.486959408332488 8.269456633544541 3.2022185227891486
99 5.540566165720374 6.214896981224371 4.602758662830569 7.288298560905512 3.49434644426157
100 5.583561992603779 6.314220399085757 4.598192525308522 8.975653226845983 2.9403985844425176
101 5.438282751800374 6.232351465915148 4.530832108159045 8.29005524903473 2.7280888528097833
102 5.292093180286998 6.124418665109721 4.5520107087917605 8.408827808132923 2.907793164308696
103 5.219348077351319 6.169868442632542 4.665495656921252 8.404866388785267 2.7260446989853513
104 5.105480924568701 6.030926755657084 4.288402479149511 7.720972775112206 3.128599592208715
105 5.150862315588493 5.74724292681436 4.126312606550309 9.586608273797872 3.283814798839095
106 5.027700506485011 5.767772142416232 4.192637389142356 7.989552138239187 2.847866280098728
107 5.244792925303085 5.8555518035521885 4.2280150088511235 8.33399952697361 3.0766021371461227
108 5.486968204617936 6.210005794720136 4.854430312916089 7.473960470872676 3.629997666977895
109 5.269637917524404 6.171528407016895 4.5048974805660515 7.8537091836798 2.6105711366938857
110 5.014221109398807 5.91279814859714 3.962524613287025 7.44282618487208 1.8874094557182683
111 5.227854211165452 5.839624267080927 4.533264918447328 6.8265656214540265 2.9436814522850603
112 5.098683419903045 6.045706861331159 4.265086910301104 7.44720985005254 2.5549440041982785
113 5.333914512571802 6.019676611855229 4.778928013185714 7.6087102964786935 2.6140891763770284
114 5.012484640098968 5.823847459838518 4.208174357881836 8.187701295646965 3.1844457736190845
115 5.3343611025274225 6.2097319901984 4.3974565884288594 7.353678558376411 3.155307266173615
116 4.920726074139319 5.971841028139805 4.474124876766229 7.7153021743345 2.346138083957679
117 5.727246736805942 6.205328298843186 4.581344380205824 7.613280811779266 3.3069611614890837
118 6.002419486081385 6.3158398384517005 4.533965986874113 7.68668741232788 2.4107609486450325
119 4.967248575772574 5.864287216963036 4.265916216606796 7.50848268563859 2.245116076929875
120 5.14434152600278 5.789739205199918 4.340587996250108 7.295851662901698 3.227769061387556
121 4.693002867875949 5.526007642883228 3.9197376171471836 7.639052277139358 2.0801138860382236
122 5.096868809908088 5.795464276032399 4.190148203912547 8.652256305203721 2.3250926435197288
123 5.215885465444341 6.096428002593816 4.496781663240016 7.858347671500325 3.256413581172521
124 5.202872713986258 6.1964683398502 4.291000568333486 7.2419418083125855 3.2495279437991202
125 5.549492161682074 6.335741936232404 4.705732144114669 8.574534658064003 2.770066799417539
126 5.392347135937289 6.347258148325805 4.670841784631911 8.411142962730958 3.213929276354473
127 5.511800190339266 6.033963730253949 4.771230608514886 7.449407146756052 3.1990923559573643
128 5.444343775890078 6.420794905975602 4.3928611012059156 9.82315913420981 2.9832475486652537
129 5.339222867816224 6.100508850153256 4.330373779033065 8.014844502243163 2.8586930257398113
130 5.401176059990082 6.039820866922977 4.330386229917124 7.5972203450374725 2.1967802840545225
131 5.201494028703413 6.367605285869905 4.419770761907257 8.34548857639051 3.041060741052
132 5.306009702327417 6.1650990669664 4.449658514845231 7.500782925345328 3.2600926325458204
133 5.508465099952064 6.2514881311394825 4.781521720737018 8.20943052253387 2.2043086080022394
134 5.56111241646073 6.320566916539192 4.404811266155485 8.43630256120276 3.2742956057404777
135 5.322589888355125 6.296284432804114 4.344051975399159 8.592399297980203 2.402385384933656
136 5.3513847322857835 6.205859346265876 4.284755438547295 7.246709285102678 2.3127586985318804
137 5.5086065396563875 6.689353554247196 4.8074381480044215 8.656813028323123 2.893974926977055
138 5.49006130845885 6.295243307215214 4.561132109921182 6.964560904908286 2.52137583847315
139 5.526494420343248 6.429145865152368 4.609178564427354 8.371596209626091 1.4571678914382034
140 5.502442778587142 6.552190555071173 4.741403601326885 7.9110838260912795 3.34485277495261
141 4.909661049532586 6.084425613388168 3.956945097869486 7.942607814236744 2.5389112085010948
142 5.501927086289142 6.636412034951344 4.568881929094573 7.9359114168729175 2.684933450067674
143 5.276862958401106 6.050642810896141 4.742141594546194 7.930180478538816 2.9055033643765342
144 5.567168564047453 6.3165449209658 5.08599839983059 8.174360124352084 2.953734199511758
145 5.255197023567158 5.80960238897193 4.4517243863625815 8.269976276438795 2.3670169250052524
146 5.099517812458398 6.313456378351227 4.408884936534552 7.656147776918543 2.790008437270192
147 4.783107551756377 6.044421369821077 4.384253330543399 7.368391478171099 2.8669532140119176
148 5.112597188857682 5.558907384926017 4.010107226560179 9.145696293816998 2.631124488651508
149 5.339437379973205 6.290177278718481 4.60444636201602 9.247035302271064 2.9302607016600963
150 4.979201272996482 5.946007389476134 4.133990486004821 8.008923406159992 3.219429365028957
151 5.259936466204801 6.412170535864183 3.9993837387609226 9.281402851953835 2.1866313119456695
152 5.3882758917910945 6.504904375713833 4.842556193890606 8.64456259548388 3.3112935240651606
153 5.02167141359519 5.753862711678469 4.516606511221573 8.070567099652468 3.679102299720982
154 5.501787218787676 6.121916446193557 4.644896339736477 7.767970388322453 2.8617542982125417
155 5.500699214500992 6.142828665785126 4.292478958311426 7.639262973633803 2.279702132618533
156 4.97565996448539 6.207856654415391 4.1100192793782835 8.375614552256996 2.663511102653937
157 5.578975897966371 6.343199844913093 4.534144067671193 8.035377344496958 2.734795246593337
158 5.212300581332903 6.066885316789313 4.120745469365954 7.659910330310186 2.2264232381437656
159 5.206652022748177 5.849012250208843 4.580450609590467 7.733384563019756 3.0776800264304347
160 5.157045636843355 6.242728725524467 4.419077093673074 7.670624927817742 3.296448888989538
161 5.095670449791617 6.170145870109657 4.3164815826271905 7.8938402341300025 2.1392080378663763
162 5.289186684462971 6.40045424736776 4.349961207746841 9.037654447886286 2.729991508697491
163 5.353068276702167 6.28495524486447 4.572012358484246 8.065970950738949 2.6358601240924524
164 5.03176345833441 6.100780080358976 4.024280216279639 7.554543220302548 2.695697086310114
165 5.279224706559459 6.488112055120748 4.267644414531148 8.936396852881003 2.8799367202595128
166 5.19073938868908 5.931894503493213 4.283892130095039 8.196615918740061 2.6585586145626117
167 5.059104019866755 5.772627122306325 4.480331365883759 9.337752707476216 2.7016543763363083
168 5.1972151785492 5.726794410685407 4.310147387331094 8.84406360916893 2.359634144517446
169 5.219212781936362 5.931510637159729 4.46376866158301 7.6634785019335325 2.5050172922899625
170 4.860745020102369 5.852883234545673 4.034315697144141 7.675749228910009 2.532554944798869
171 5.496965596904577 6.338021100612336 3.9095812378507677 8.161451459570134 2.49083420859727
172 5.370322065797215 6.32072660440859 4.5230107346174995 9.876395057023483 2.251408325139337
173 4.880968406031652 5.978989721534753 3.9548939989371865 7.906413622167441 2.9415155621921834
174 5.0130417387395845 5.999954513220203 4.374217081811375 7.935653066204412 2.440369164297064
175 5.815748400948934 6.733777589468149 4.599311698332778 9.049084512700322 2.898774730694083
176 5.139439455904279 6.348626155323531 3.9616008514798895 7.865628742123917 2.646156142356795
177 4.971525513752007 5.882773217780065 4.449649582227071 7.745835716360122 2.1867887375242825
178 4.794924650641838 5.875827962463578 3.8545351595551605 7.933797810360628 2.3767035059070545
179 5.448153509003577 6.559207852863414 4.731025133498992 8.453831403241201 2.897393871154725
180 5.414657921079203 6.327956100550345 4.81199969453143 7.809785832035038 2.868338859069945
181 5.29588630929289 5.807156681360414 4.31855375968584 8.546657980979862 3.0424029940653115
182 5.1716002515904185 5.917832506070763 4.225670350447292 7.846677165573982 2.8986793070755636
183 5.43028007979413 6.269828523330053 4.378612341092135 7.932333048856774 3.298182199213577
184 5.243779968581933 6.532281894411847 4.265747132858976 8.924231225689464 2.747915568120928
185 5.131600529917505 5.732478736285242 4.240727401064734 8.799555800140649 3.05890196071721
186 5.283733385379255 6.46343009172202 4.552213546594345 8.550521530406389 2.270069007332831
187 5.0721174978667705 5.923119087084695 4.0170483949532345 7.745000717675793 2.623430969836163
188 5.41326419830118 6.268069343936908 4.65347149083919 8.196189253747841 2.939329210049732
189 5.01743123062138 5.947018432280671 4.24604866175539 8.638605928081514 3.1492424047895056
190 5.567309834938093 6.330843592780658 4.479119234045703 8.663459106480733 2.793345279274209
191 5.45426129720358 5.999107436715722 4.815148995838047 7.562357449023037 3.017652932784684
192 5.194455965614619 5.9661170017414005 4.485491696761309 7.326520244470306 2.7079383681749154
193 4.810927930818727 5.615988324908772 4.120685150151294 7.362137489471018 2.6755324499251927
194 5.084921643960193 5.9694721802876 4.457071995631853 7.2694298531664145 2.9577598766821103
195 5.501608975151668 6.313025265818837 4.81856092908052 7.625433037070017 2.527076132443272
196 5.336641844443527 5.998046528379646 4.445981155291474 8.9988958283017 2.791700966037067
197 5.408782722040243 6.078436802813563 4.547408469295283 8.351517514008679 2.159792286504408
198 5.497111665871654 6.294350545597396 4.410142127621766 8.831225464711197 2.268481986326047
199 4.788206432225488 5.992645089299547 4.093114738960178 8.351292346893285 2.676190583706142
200 5.123863359718412 6.158758355456122 4.351114773034915 8.466536085434997 3.4036844800704915
201 5.131855837449693 6.133146796283001 4.570985075747162 8.459807030915501 2.473259479340742
202 5.311538808259449 6.367569003397708 4.217512401290111 8.855714289891688 3.180160863585106
203 5.302026660551076 6.272555104758087 4.585265914474899 8.450144776215025 3.2736710869333656
204 5.1182682369371735 5.943622160782918 4.293867442482242 9.577552564060982 2.873959821182476
205 5.413979999906196 6.0680861199569875 4.180898382537445 8.875729951291142 2.6341776466433457
206 5.024799452075186 5.760341193820701 4.1535319642029815 7.399929652250703 2.753147707563129
207 5.301576148360612 6.226465103925672 3.9183941914651985 8.63477214082385 2.8349407445212735
208 5.277395036298362 5.767091900183676 4.119871011809337 8.113348939808647 2.976297455298739
209 5.098130230640913 6.247443322126996 4.539427913114406 9.427965975220621 2.553551745552275
210 4.997982386916679 5.727339548730992 4.177157357758994 7.505795852494704 2.6808756668232765
211 5.138321796092926 5.984836176291244 4.172574739257335 7.92577112635143 2.7106513888666655
212 4.827825767527157 5.546137859361774 4.270967006949604 7.223745423606344 2.8224540313522497
213 5.15750927132399 6.061463991909324 4.7293453579645774 8.216953391149332 2.495960588416385
214 5.120720503987884 6.427080817556259 4.016293887031937 7.915179371776711 2.672081626730624
215 4.986356531128001 5.668215173937152 3.951971982879633 7.92797206831127 2.551119879659007
216 5.253099407778622 6.239357493153286 4.108249399277431 8.04287383329976 3.0035512994565
217 5.268201390378322 5.992442353064968 4.104142427428933 9.034823537073397 2.7390337386212824
218 5.219432415657904 6.1639031173095695 4.407197716454487 7.303742646479122 2.794964982983504
219 4.234963572706191 5.23678757022432 3.6461227762599666 8.722205252783882 2.3965510685493854
220 5.521655860579333 5.936102804160008 4.658617700940837 7.624438487941096 3.024728980831845
221 5.101627256822349 5.973995446201438 4.066314273139975 8.700182178636528 2.729896049833193
222 5.179178454033858 6.1809498820680835 4.09768140830421 7.914820021147302 2.540838392520693
223 5.272992111494622 6.090863238773663 4.2687122548007865 7.684133816834884 3.111925460612561
224 5.238367119753445 5.9933356842886525 4.074184123986085 7.563477281050471 2.1917183401007194
225 5.344859719902891 6.0535119722189625 4.286837591856395 7.480143313749296 2.858808869051044
226 4.939672575562413 5.921658286730365 4.4137796929319615 10.479207853921006 2.6588369964682292
227 4.957726533157184 6.144757666803727 4.376673886869564 8.775581590459227 2.670693445513704
228 5.261748187583059 6.373072534562988 4.222117096660974 8.26932694465816 2.534437928399026
229 5.342290595508695 5.873274734018271 4.153678029727869 9.309444536473691 2.3687529870985506
230 5.168796015335373 5.9899722238137 4.489985892977475 9.227391916018913 2.608428526930562
231 5.216386827203186 6.146760991981239 4.3102941775786565 8.631980871968864 2.549284273110615
232 5.039811256594944 5.986167442392163 3.8417033801208147 8.41781495495264 2.9039507039461023
233 5.242881440430541 6.044262173081218 4.402011728756182 8.737393803082485 2.965171621249142
234 5.037775732163823 5.978526512273382 4.553611824966794 8.477937962174167 3.3833004079740854
235 5.305766556004764 6.198595428318316 4.081726194890995 8.693750793935445 2.3717596240675904
236 4.951109911159422 6.091357930738736 4.122092141041019 9.11376391977983 2.6201319963201866
237 5.3699259628219185 6.125793712277741 4.686191978398779 7.440373375907834 3.4255583602042354
238 5.08898591555226 5.667616011280628 4.410336729435647 7.602547145707766 2.6219266695460055
239 5.131518452322996 6.438078530495874 4.221141711404482 8.709719263740338 2.747938567092492
240 5.181777427798975 5.894864048138261 4.266091533131681 7.6030043051560465 3.2769505771088183
241 5.090999806888064 6.343462539737291 4.376582759500905 8.079643706785703 3.2157368710568885
242 5.124751523570184 6.021665983220863 4.315690961345984 7.675321000263718 2.706152296965267
243 5.139675551688612 5.996233287965789 3.889376210667831 8.100203713936132 3.0714217435292244
244 5.058272129446564 5.817422779118065 3.837913094015504 9.53041899869973 2.674623707691752
245 5.0437758167208955 5.806796411772225 4.050036875730442 8.294258682991485 2.709411951187564
246 4.98976471530112 6.609197912494098 4.306354525834249 9.175133996315182 3.127759075718513
247 4.864615295810465 5.6011914983858215 4.031444925801409 9.101870452988972 2.947313626096901
248 5.0848675431151795 6.28347835755169 4.336504336238924 8.90022438004186 2.792837539820864
249 5.674812849368145 6.4451689477397505 4.467919472164211 7.37630669248655 3.14749192713918
250 5.1516065821639625 6.0634914774908895 4.432349941168017 9.000523248812877 3.0587970837426663
251 5.036122616179873 5.792413317514891 4.194535191812287 7.808673521215873 2.5891723961999444
252 5.479341355146622 6.238519180375864 4.707532995437935 7.966257316583361 2.787089184166018
253 5.166245086395173 5.960806770845325 3.7767400900016157 8.87757973561196 2.5670658233630697
254 5.126290117578094 5.740380966044989 4.291178588589551 7.392408495693179 2.8839781683513546
255 4.9765375790552575 5.817847107418501 3.998961552332794 7.014392690277488 2.8625091770909687
256 5.199651073924237 6.132929354739464 4.4100688600648645 8.473129020344585 3.2490877201857047
257 4.970409700163692 5.7157568822519105 3.9858138438474353 7.661219801685087 2.9670789287834816
258 5.357136111795169 6.207460287915134 4.150543889202016 7.642785761167873 2.5575013767183727
259 4.81009068504729 5.941650913052614 3.9054132658539698 8.203471062719087 2.598531452239013
260 4.815125152941842 5.553484043037996 4.12651083264115 8.031295221448381 2.2868898665232313
261 5.475180715189897 5.7741429503303205 4.279854153496832 8.201494709111744 2.1451780678539576
262 5.503654821735669 5.968232555035588 4.410368814591139 7.5455482675877565 2.6635364716968173
263 5.2365787032064635 5.967555351664945 4.319269396289851 8.944720840636903 2.4767161593398814
264 5.022884379039613 5.901663527383192 3.972630010843389 9.783828026794719 2.822429706068835
265 4.689181986219351 5.771337907591673 4.090000719071522 8.679029567848506 3.041613361167226
266 5.082450362264825 6.072891568818669 4.036955005559538 9.256628102182418 2.627094716346233
267 5.231086285559695 6.182232738444653 4.491071779622629 9.373026668039493 3.0422995477907278
268 5.471264130608294 6.425276912394107 4.8594096025612075 9.026175535241853 2.7835337954581165
269 5.237303070675019 5.794214751328028 4.316405078883988 8.636864337742423 2.507746562967102
270 5.354097201149401 6.231891441751948 4.391462239091144 8.04458336325051 2.9924896695370116
271 5.269100975598976 6.336224311215865 4.521004200547873 8.282791093377229 2.9790879351437107
272 4.882507340381968 6.269745808358699 3.902204063742234 9.736953795942519 2.831082819401036
273 5.719377957820813 6.22060040591994 4.416591493421228 8.825732796340528 2.86798892079998
274 5.291174579680719 6.358257134606298 4.309795500534644 8.780202488058949 2.560051459765389
275 5.335402148857556 6.216344430461914 4.325722517857802 8.729590772743546 2.841575501617255
276 5.456664293629376 6.151290539009289 4.449059699573072 7.8535865685450705 2.691402407068378
277 4.729144190120193 6.030294079218715 4.031081842473076 7.639218218516357 2.8658966747231047
278 5.244595459180708 6.458564498403695 3.9887987841139783 9.50029624091559 2.6258535160906096
279 4.982014377269932 6.244766791749159 4.066568459965309 7.721803663079164 2.6810699924659676
280 5.174269779117355 6.1821450548828265 3.782221125440251 7.739496445823832 2.480644426597957
281 5.193293263123612 6.13126085810888 4.3815990839115635 9.11114814291278 3.0156211788612475
282 5.018517220468546 6.402543077576183 4.226585905127561 7.960424171007048 2.581669959232227
283 5.481258675424124 6.429652957516096 4.311619181697844 8.393410299336937 2.884253689774975
284 5.118411396335841 5.9394510877104825 3.5865254349409743 9.499184892769582 2.2882448242521543
285 4.961629417537271 5.890728856903435 3.975440322143174 8.241321353331697 2.674824907566448
286 4.672772486322971 5.9759270873468 4.234108760538298 8.674494061914261 2.635371088956115
287 5.181842131491294 6.178932799612349 4.153524832058574 8.208446770778659 2.771864016068172
288 5.32741762979361 5.972731219865297 4.332379588451898 7.756138783116823 2.899716944496268
289 4.718637685022371 6.126312653554823 3.9142790956497517 9.069626112629017 2.499439640228979
290 5.329190753200153 5.954254624841305 4.60596971480383 8.537663930742823 2.3685976968258275
291 4.760077570322189 6.001768209064383 3.707569039511747 7.750439631831026 2.4761442862590326
292 5.005024492951855 5.931801231139064 3.8875585074575856 9.348042962729346 2.898716997520993
293 4.932326791873808 5.866589669812111 3.92844030848742 8.440036642286154 2.738815343639045
294 5.197083720428637 6.259316478523554 3.861509522320014 7.71897874219086 2.2984985175219976
295 4.864163791761515 6.381988366358495 4.079525220895324 9.057923514397388 2.799853003292563
296 5.164631793657623 6.36874197083771 4.6819896558453005 7.59035554380332 3.273982026295662
297 5.441160087276945 6.059143847238257 4.222628058200106 7.1615339777368865 2.9819508249600264
298 5.322259665702784 6.121672257974911 4.1753938953981375 9.830414514353873 2.7963329953090197
299 5.198152708118709 6.31319947653641 4.612151177388487 8.354786221629793 2.8491565375471053

==> data/celeba/curve_correlation_weight.dat <==
x y1 y2 y3 y4 y5
1 7.1040259065432965 7.25244027641051 6.9855394233788815 7.677339864008198 6.507271795735951
2 7.145299659041836 7.273613802679483 7.0477184286960695 7.592802259229026 6.655981686087051
3 7.300965839530418 7.369574914268424 7.162543503349958 7.727216026479161 6.820098153678747
4 6.952028349233663 7.075084786378928 6.8014815401560265 7.344193428604045 6.459846506166514
5 7.583930688131307 7.702271174824705 7.452990140166982 7.9458656804684 7.1671246887739235
6 7.155971557620068 7.312483206368228 7.062227225469676 7.610728816999838 6.745222050886445
7 5.687782448540192 5.762404058534084 5.557427412227881 6.0905931132361495 5.283473757402373
8 7.645216878500282 7.711251491350747 7.544265478252262 8.00001191824922 7.205638429485156
9 5.48040943498969 5.580538399265641 5.335874615544027 5.7942466877202214 5.164510169706762
10 6.447263780342038 6.541093536522748 6.379234139147904 6.772862894334342 6.156935802583644
11 7.328156392243487 7.473040583082114 7.201166305908035 7.799882253562648 7.032409243252735
12 7.14288701488291 7.217340824909779 7.083636888442154 7.455955996361762 6.575165762479231
13 5.440373927044766 5.513202547843914 5.3431407117460115 5.79631284970837 5.059676469659026
14 8.457583665324172 8.575389775560765 8.324055549253966 8.84215050775705 7.939097718556394
15 4.896818198364288 5.0318528945636825 4.829646936131873 5.125002305536541 4.570082418918199
16 4.996352707822325 5.049588176223123 4.893467901170561 5.281106819311276 4.621775326004332
17 5.057310408388255 5.193164293209108 4.986526232229928 5.407568373699399 4.671138025635978
18 8.51850654206455 8.604849026935431 8.37105209417813 8.972628847779667 8.105312518807239
19 5.552506501142354 5.607856601951489 5.418444496040039 5.91173032869861 5.027458221549523
20 6.461681639025777 6.622824739278322 6.3538298371303235 6.9230854845967364 6.131617850055224
21 6.460899817541323 6.549522654623016 6.3470360178079455 6.863985172365912 6.070743570493222
22 6.563919808014845 6.645556583857091 6.437650577042044 7.050072362908217 5.866764990224318
23 6.752491509485483 6.892082626834652 6.6257594033231335 7.335947093471602 6.366051227715383
24 6.362347686475148 6.461003723940886 6.22304769545262 6.954422220707393 5.896107807168917
25 6.401239538407719 6.4712406367664075 6.298825271251974 6.819814763897488 6.078638170595085
26 3.612379455068351 3.757117268655457 3.5348794978770153 4.008718403401705 3.2021865991482463
27 6.134197723566155 6.276091410569266 6.022854683049214 6.635172847282819 5.871689959611979
28 8.012075029463425 8.109974920391542 7.921198379117672 8.36556934680874 7.6145643155523555
29 7.286819956856741 7.462568711787327 7.177746161418804 7.8124070380681925 6.859329665666738
30 5.615255899801024 5.709504709867928 5.497901391717076 5.890257216590593 5.22887263555543
31 5.817587792382007 5.92907465031376 5.682541033488738 6.28608430251065 5.472470236413374
32 7.138524765273683 7.262921252402387 7.001600448501409 7.441566929697682 6.86149252858177
33 6.653471136152955 6.783287752686074 6.550676111909377 7.180201446573248 6.349866589893077
34 4.367578011307134 4.452672204619736 4.279960164109246 5.136608433536899 4.104695344382302
35 4.849678272854012 4.98605461631375 4.773922232317215 5.236119773241136 4.511929963408543
36 5.848885877497444 5.946099284867143 5.666380726512637 6.171854408265511 5.348894225156763
37 6.89062579125728 7.024503601036311 6.756774210100113 7.3281335890203625 6.576690920993925
38 6.769305495953459 6.871005945840469 6.6765797182855815 7.220178542297043 6.293818891395994
39 4.625257776656921 4.729087134170373 4.535680141464854 5.026999675582922 4.238066085124292
40 6.233109878326742 6.379413587068165 6.1443159995234025 6.640330193510814 5.739110458365157
41 6.453552809263711 6.55475923727018 6.3843227969557725 6.753471107641144 6.189966736708821
42 3.949833517600287 4.070924818627337 3.8435594960771975 4.381406175009318 3.55849693555538
43 4.644593872983487 4.810538359026285 4.550311982714785 5.007051034470184 4.266305590347703
44 4.430098053391287 4.570163686774925 4.319796892498416 4.861294342569595 3.832633145459366
45 3.633351749238786 3.74452932945266 3.4829226511807487 4.06565774296182 3.196389247568801
46 5.847661077135132 5.9199126172535514 5.767973465418913 6.041856395172295 5.438228960746628
47 6.998845474059834 7.088156999131577 6.873791575268422 7.33626951544882 6.669374416848091
48 3.548222911464822 3.7087858340086757 3.4678177760300373 4.101850030420858 3.0279261172692378
49 5.41449333158853 5.5568515244901695 5.321637931854164 5.93361287650721 5.04532471828903
50 4.853488485484844 4.970922727871913 4.7042675818678115 5.201912657569411 4.462983967595167
51 7.122846884485297 7.239995836926661 7.025596740081224 7.542409586933808 6.634161312242826
52 6.220708645236238 6.351737318125373 6.12206424683765 6.647914724645293 5.951757699623917
53 4.503422280306282 4.634676180965181 4.415222596970754 5.2355355716466505 4.091409387641556
54 5.405521505972063 5.5091351396318275 5.300867758366854 6.01555592780872 5.134053487965761
55 5.625672676155595 5.766500311026239 5.5336014192997744 6.191681123123232 5.253875824515762
56 4.3862729831264655 4.520194687307628 4.29508425989114 4.929252685126543 3.8082196072325933
57 5.433016641829952 5.5516304437375545 5.296324836126702 5.914850182211685 4.965148048823096
58 6.418116104155458 6.5692713672416945 6.252325010501902 6.754906245537276 5.9023012551544625
59 4.828246050959665 4.952858119825365 4.737274109396546 5.261812113982627 4.438773313763534
60 4.706856892773529 4.8404247808858845 4.588486053320517 5.068505941459102 4.279885155801226
61 5.686159135196375 5.781533404920308 5.568399453369787 6.204051765780105 5.3107326322952035
62 5.731462282504279 5.882646312038455 5.596501104997637 6.160210953480526 5.358300949592065
63 4.5507737438192 4.711267999901034 4.371850728709533 4.9570381470289355 3.8982393947795986
64 5.406030671580025 5.507415351052438 5.2076272538334125 5.7712883283035366 4.934686095841852
65 5.065941577777716 5.179619409362155 4.909471368198737 5.512275112676179 4.6382116237468916
66 5.654258263902245 5.793807494404428 5.4903953984009926 6.243057274441878 5.270661862678591
67 5.070785274837954 5.168934963842117 4.983783856736201 5.681128147371891 4.698759427790549
68 7.306051182717129 7.4145946171513994 7.128606123405392 7.655702395068148 6.784318900440287
69 7.295458250074072 7.445747612008819 7.088666185732732 7.850748381585484 6.8082896782975455
70 5.742448542890731 5.953687621080471 5.626794055394787 6.25527787098221 5.237784121497656
71 6.112053025545356 6.206709352311747 5.963204722521232 6.542567396289976 5.725418864450081
72 5.202722356568854 5.346579111665898 5.109338334016198 5.7283396155607145 4.7294595973412425
73 6.250507839873961 6.387877184910795 6.181909750497292 6.787503729387645 5.774523529110124
74 4.648640973593728 4.796942825819038 4.440333694128388 5.038346582519868 4.213063971685547
75 3.1209159862992957 3.2119948305790147 3.0179951204087443 3.443120835519552 2.6673161062858983
76 6.27576285037973 6.3875641873863 6.1294995833447405 6.6850135719858965 5.7633503981771455
77 4.729488918865977 4.869433944520729 4.6259086292951626 5.117015341375437 4.18975604445006
78 1.9703323506074886 2.0897010310092083 1.8518121462425232 2.519590668071317 1.6652497208791042
79 6.463920133848641 6.57691908310202 6.2871757605906655 6.956928069150885 5.8118950092576505
80 6.955590413256651 7.10597919553976 6.861754044386532 7.325308305389175 6.432493758016039
81 5.939269289078095 6.068666024248224 5.846685670622794 6.563796368016065 5.177433509926687
82 4.371162195048331 4.51984841736631 4.2736022959775495 4.889415971894049 3.8694131545233783
83 7.143077405965233 7.3647690393359175 6.989368323693637 7.782970014009787 6.5866577660277175
84 6.668413908750004 6.840053920294826 6.521700093825344 7.111182624200672 6.270408997146975
85 4.994587216581348 5.157331182511735 4.8883298249172835 5.726892817007048 4.562542460025673
86 5.208640256959106 5.342025344552632 5.051637334608178 5.831128459589005 4.832708585185355
87 5.662251366596381 5.761889254372772 5.456891408961599 6.2995623315972225 5.047943166702116
88 5.750086345538249 5.912443732407283 5.606273901209679 6.190793826636138 5.297891446437463
89 3.7999717864966303 3.9727123802800297 3.679482365816803 4.248337367564322 3.3612872724509026
90 4.981626652726275 5.146878178096401 4.799218038010188 5.638283948252478 4.1168525692210824
91 2.227845609226688 2.43614832689614 2.060779903725753 2.833451864818168 1.8091883740571677
92 3.5142530550531195 3.7051569239565714 3.3143205891595855 3.9193030677255 2.9762126496510373
93 5.932577375973867 6.127293089389414 5.779526812117852 6.605875825875253 5.441152134725367
94 7.232853906737301 7.4011338029131135 7.06446833531207 7.802647453468992 6.459680604879238
95 5.5285850594083215 5.72561979902204 5.399435272988242 6.150328961427959 4.877275596196793
96 3.248495441700669 3.3050833187712083 3.153617714439238 3.8141151261270343 2.779595440574817
97 3.8176727604124485 3.950273717381057 3.538884552464712 4.328942425714718 3.1299147231356814
98 8.299441282466653 8.416115541397723 8.142659032973974 8.821374214001032 7.77682418737449
99 5.313292565553343 5.418639688270497 5.150808587201898 5.763936193694821 4.757273456824644
100 6.305888591779386 6.394703113398263 6.207322545509121 6.831319903117832 5.721629018184341
101 6.642673130116291 6.79308648652388 6.535936293986132 7.335718226799039 6.223184198599544
102 6.968750171991486 7.10841953327372 6.819006893196836 7.589767160999908 6.34750425685606
103 5.24905427576738 5.427974104941139 4.941047583359557 5.858927372860145 4.486194967300051
104 6.705499137716364 6.909060726378076 6.557908068584219 7.486141527576073 6.298747097014197
105 4.772213865919561 4.942886539711299 4.5818381552525524 5.331356505030476 4.293385777697926
106 3.775628447151905 3.9870571679101072 3.606415344209657 4.837352739669037 3.1135858761943176
107 3.962131339811285 4.129196478736596 3.77918728367285 4.567812568993075 3.389196589427252
108 6.092820171887344 6.280043843409884 5.9237992847347165 6.621125345887147 5.561994180847897
109 5.133662842363146 5.229022247074482 4.945910763843276 5.715798127873425 4.541325855675353
110 5.5377611283509856 5.8122583215702 5.379765624344852 6.3075616053606645 5.0810191377561456
111 3.9976498909336753 4.171285804963393 3.7267358149805183 4.694103470162156 3.091136381662887
112 5.586952597294605 5.786057018190868 5.4623742340110475 6.236237718879624 5.219487848648507
113 6.053505622883094 6.240675497570685 5.833682930019495 6.797451052196654 5.601787056094174
114 4.949280049241793 5.225541740629746 4.794547816997072 5.742751827775458 4.348602442102377
115 5.267116237272821 5.380732233855657 5.101875283999801 5.752464891351861 4.4269188711396374
116 5.89157066140459 6.10285303610937 5.736690511771732 6.361437207676504 5.441540351869436
117 5.895526132814055 6.144818493866715 5.767719692092813 6.651650688264721 5.280593659318023
118 4.487119395531117 4.790454402420551 4.296714400020087 5.116115947523774 3.660423523436904
119 4.456185947259534 4.586668771511336 4.283138488222379 4.940430268330285 3.8346177625486644
120 4.535113531009101 4.7270605913719415 4.351192355169584 5.545580769681906 4.042365770894651
121 4.076170475625045 4.236142180717856 3.925417884154584 4.877807338446287 3.200397439348833
122 5.289250779521387 5.507227465685701 5.16938792581886 5.889000447808533 4.602345876546972
123 5.9470168116273046 6.126556355216925 5.840262531020459 6.710855205223472 5.517243135109844
124 3.783330979049624 3.8988758194081106 3.6377722964014723 4.330981068081279 3.33937619092212
125 5.377534915139965 5.642274008644658 5.17711425576759 6.096003059529899 4.680620534834316
126 3.9330772994792955 4.166490210288623 3.7281996288296497 4.99000594165224 3.213929276354473
127 7.251715621584341 7.466781878987205 6.998890896167995 7.860663039242988 6.6112439459128
128 4.369995017814196 4.468805174097731 4.209734794220244 4.9961765808076315 3.798143270791937
129 3.086768521283874 3.2035171815203043 2.935289577212306 3.596796927788469 2.3834466046144906
130 6.160536330026179 6.3727354414913115 5.961086942439171 6.718492585529886 5.603042929365797
131 5.222168775442444 5.4266853922936065 5.038185466187242 5.723166175293588 4.529187684724923
132 5.977951139439791 6.2045283097104225 5.754285858390964 6.560435866306527 5.252561461121762
133 5.577745164413354 5.762619191390586 5.44803510857896 6.247885838173143 4.697471543145121
134 5.554280193176011 5.757226026942911 5.242900749850791 6.03351514000357 4.739121094948661
135 4.206204192853328 4.487513280123554 4.047675370095568 4.972048352565896 3.6333871491011487
136 4.71011245125265 4.87042001287033 4.477179483526052 5.252628449491518 4.126446481403859
137 6.472711763559068 6.622752098356987 6.291807776779546 6.857302573531254 5.745616977236633
138 6.629449426291783 6.823683090744565 6.5237730170837045 7.385912702343561 6.117416028314854
139 4.667071419986993 4.759073403112711 4.292952644720847 5.470220907992283 3.727464868440167
140 7.1886628478860715 7.292566144276827 6.987996346629872 7.748255999187452 6.735533680644784
141 5.092078362358535 5.241833909192158 4.895723822393791 5.639365683230682 4.541741930521793
142 3.796574331555748 4.036504392171551 3.5430663388468515 4.508420974259875 2.9253201046122794
143 3.581992814289062 3.793497775016676 3.3431258312670753 4.254292250913144 2.7766961740837455
144 8.022614057911245 8.229431161528465 7.776880478207774 8.806604758018416 7.088150878824156
145 4.456723891256648 4.6517363364325375 4.140326393165322 5.214318821624104 3.7904266279029764
146 5.143636222702128 5.366826979474587 4.89356477362341 6.066515814117392 4.404604342474569
147 4.488630574659454 4.724355405124679 4.197957289063361 5.576171672604672 3.800906507684196
148 4.1295024194770695 4.505178278145738 3.98261091383664 4.941785166151331 3.5564023047315816
149 4.667010709618274 4.917259770375175 4.450533136642537 5.3834445534140745 3.944699508336175
150 5.777912305797999 6.037482076745142 5.609874837382161 6.512024321491958 5.279527815674241
151 6.633758061457711 6.880200000446214 6.364506035201531 7.467682443843127 6.011961544119177
152 7.346304702403112 7.557174830404329 7.14066209014138 8.200259189885225 6.809873331314073
153 3.984108942667299 4.229866035804092 3.7132611907888737 4.568474605345552 3.2069451291837083
154 7.227964583937986 7.397774056753869 7.016647121589618 8.060290991758874 6.415595155439046
155 7.871247917683505 8.107436875763383 7.682475055366206 8.762662412990373 7.01441856531351
156 4.7716050874827936 5.037932528087699 4.560332006961246 5.508457930294732 4.128804554125236
157 6.3152881699255214 6.521314394802555 6.147782004989583 6.825989683794929 5.5515797401483
158 6.00865611554382 6.205476039972012 5.7748451472911375 6.746456377374555 4.873186483203443
159 5.606258591165202 5.828789187391676 5.482019878478655 6.290597950797361 4.916266071377888
160 7.677964033924113 7.879182753342141 7.394618408082694 8.786706261707764 7.053352548764802
161 4.3274858072798805 4.504393010778073 3.987827807223093 5.113856117596667 3.174391892489095
162 7.602458173145186 7.78463450759017 7.411907980803827 8.237615205275114 6.742803805944218
163 5.117292178687572 5.356973118038644 4.871026213783905 5.667028483715441 4.3754463276457916
164 4.138266228848751 4.466513482328722 3.98704130100554 4.955123949680121 3.543315536611073
165 3.629782774527027 3.8699900147686797 3.450593278992395 4.653896116237659 2.857854547433304
166 6.212623413773603 6.422279177215608 5.897037864718868 7.024189415910412 4.964814246783238
167 6.118528164873668 6.29537651055483 5.936312040536931 6.582561357202232 5.494381737098189
168 5.467938694374105 5.700334266707964 5.329180978844317 6.121117271634218 4.880761181738629
169 4.461334345151438 4.664036306131171 4.175898009930336 5.2633782086952925 3.476013591734363
170 5.538294632635097 5.778467319927784 5.288643523449041 6.513150150698824 4.861054557966614
171 6.983360946044358 7.232162782879027 6.708620977603388 7.767178204446096 5.875460680425072
172 10.167510372407785 10.426804771308388 9.936277134002129 10.868381276641289 9.427787335188484
173 3.2016720204045344 3.340399846545556 3.0662669636297193 3.6704465213345063 2.63736179276041
174 5.926045208072871 6.255439698611601 5.751337995437608 6.836021005690621 5.293247131915595
175 4.273035643455229 4.518416217206457 3.954705048795669 4.96803624580588 3.4825804608582365
176 3.683476148503931 3.916362652461385 3.5084056079045394 4.42758969389889 2.898664376600594
177 3.6802734314055128 3.973366366469352 3.5235334400846687 4.79355673920972 3.0796837461129503
178 3.0015959297010597 3.1107648944725383 2.8177566403331267 3.7944419569699566 2.4509081885755513
179 5.512325294017977 5.817391426285717 5.316727061013339 6.739425116361797 4.577031708145675
180 7.259871832478725 7.478315403803107 7.145426502168827 8.119294571599282 6.014661489953814
181 3.9395072737519934 4.118132619958393 3.7420264247229675 4.723435859730783 3.1023412332224045
182 4.880699914039807 5.144108422415927 4.720470228547179 5.432171332555156 4.27082337082882
183 4.189713335390481 4.441420347026414 3.989442298010255 4.780229562347274 3.373270106536058
184 4.787138320686662 5.105593883117386 4.525684294800203 5.697902926935648 4.153858484942544
185 4.256557367806716 4.401145186337761 4.094986812194429 5.001648113378045 3.541829042705518
186 6.298681734396114 6.590505664860004 5.913460920822768 7.173130855373465 5.427193433064083
187 6.991056148318451 7.32303922654981 6.646507771611329 7.903285968819748 5.922979098722387
188 6.749692908734211 6.935860440540833 6.5316924803790775 7.675992028603085 5.71038492553098
189 4.532236900741188 4.789533566472075 4.3146735530563305 5.364571106892633 3.936968074749901
190 6.736685170006757 7.00217231746546 6.464816708867382 7.443532340259088 5.813542296732082
191 3.6064521130393308 3.7746971413268295 3.4408021768639636 4.078430068044033 3.02931053099212
192 4.60289443020388 4.8594509292192685 4.327097225883341 5.248856988826715 3.720690682745014
193 6.881635661352893 7.082399480782259 6.581155180283206 7.614138527015505 6.045749301667935
194 3.4131945388388103 3.600353055137087 3.063723588837716 4.041469539143481 2.4140726516824764
195 7.477136411917127 7.833449644087987 7.1742946701137775 8.602516921417736 6.768261130360057
196 6.392280026330676 6.653337732049533 6.137431957469424 7.244011999035996 5.677314951512617
197 2.9042092980836487 3.258007147451628 2.544850591058525 3.9325579548857665 1.840467916873377
198 3.7160017978059754 3.906043932052564 3.507767807786526 4.294322408046631 2.8393499068658414
199 3.3758450115643512 3.570210892709923 3.153215848521858 4.557016498128872 2.5175360487497396
200 6.868863286050695 7.140949450160084 6.589392809141305 8.022508609832313 6.145221463824697
201 3.0331573416869886 3.3220370572186475 2.7414314940206674 4.14098447056629 2.350907400926938
202 7.881851585674553 8.111338755483924 7.5418200543460525 8.643796343963555 7.002619309109054
203 3.040148688231252 3.151770752031342 2.906557333806208 3.5900727866102704 2.496684582702139
204 5.3791751042006455 5.532024841209941 4.819455357029106 6.19166522740935 4.360576028555388
205 5.440624206717288 5.772512083471442 5.109462068605328 6.151093606030482 4.62887071883088
206 6.582454427678046 6.87127028042009 6.343188708623622 7.654371496548519 5.785592573593679
207 6.04723826987256 6.377598139620993 5.695586549639725 7.021596987752157 5.126210779372501
208 3.198208463231627 3.6528749380900583 2.9882923205008973 4.118210098819162 2.427045060895357
209 5.3487804326699315 5.708684331071028 5.161187839624405 6.209848594578489 4.766954232048716
210 5.853372225810029 6.125011964127072 5.580511202529471 6.730394908931562 4.880332617743177
211 3.8438829097635976 3.989156389065384 3.682235465920001 4.5198793558672135 3.338090435068697
212 5.090716028568267 5.381042401446525 4.8093587510276015 6.006785072748192 4.104623974830542
213 4.23340543916578 4.448776586637629 3.9417643058918967 5.187951244880627 3.2060843406305044
214 7.169563042257311 7.366807331901666 6.807173484913007 8.128526838859203 6.3115157839511795
215 4.53774335940189 4.8069561606775375 4.251495916232144 5.915625841402332 3.877179814690395
216 6.250813650787325 6.458558718140079 6.058456677296761 7.302526621939911 5.459659249287764
217 3.8994832398123815 4.199349623470643 3.677781060588156 4.551366208895637 3.1521884485568945
218 6.0045217998879235 6.238897683871008 5.711188412439654 7.179216699177296 4.86934622590666
219 4.060299202222859 4.19746600185497 3.6838592173919764 5.401435325456326 2.6604156292006644
220 5.690002349936984 6.076338636819834 5.451532529002745 6.788812098931041 4.154004502180048
221 8.05050117129063 8.409571807265696 7.762659398704843 9.025701705889064 7.160558195243761
222 3.6839927449330405 3.9752165396632604 3.4793089580322505 4.410015109861171 3.072655987869335
223 4.184910367825594 4.4107126169408115 3.930103753259795 5.005033101327096 3.455359125607116
224 4.371075198737738 4.6544072073412455 4.183941989044669 5.948976609157307 3.4877986901393627
225 4.536450490243457 4.836352106498692 4.216604622863407 5.446095028035169 3.7337698328557836
226 5.535802998559042 5.886690536548287 5.321830129495584 6.667448377326535 4.910924238133774
227 4.562641219855735 4.905773878328189 4.2723413864937685 5.712722410039036 3.2642688103893676
228 2.9286815959905725 3.2558654531164217 2.7825721386567275 3.8922904653464845 2.488314788062429
229 5.9864215601166375 6.163643793569456 5.610517341896595 6.733779587985134 5.006601115325626
230 6.183471377732747 6.498814451074674 5.949322573269323 7.098810570816819 5.365988718855284
231 5.384687172718756 5.666691244518107 5.013958328276644 6.2567716519278145 4.309344427024446
232 5.74510516625431 5.989222498195607 5.539313020076165 6.386116368195252 4.812257965672983
233 4.807290889655407 5.141028567933018 4.509653817176588 5.851654398425472 3.7942805240003943
234 4.625187058549354 4.93888745673962 4.3236893357780275 5.937757184258673 3.4108979515006945
235 4.251656988587717 4.525302083575125 3.9161569342065934 5.358075774768385 3.520858076599814
236 5.319510628198229 5.544491072887244 5.002499640488874 5.973447386817654 4.220755354741573
237 6.717533428096083 6.937600463924661 6.533384650445218 7.9154768993954985 5.961493973491735
238 3.996600658652353 4.349673868757274 3.8060873063206593 5.05216328811439 3.2362810538918625
239 3.2992302484222584 3.6939039947815084 3.070406716588545 4.4744724901612045 2.5108070122346753
240 4.5350204965999055 4.760147631248582 4.2134736892251805 5.369814683120294 3.302108189729215
241 5.40022898767275 5.709319293696425 5.151231121954432 6.729925119494923 4.556893648825917
242 5.953423104640036 6.244200005667237 5.694295176967112 7.117770393751124 5.065449550709323
243 4.034090002367792 4.345821135308848 3.8804775994271683 5.846456472516036 3.2508077135102273
244 5.637630725927234 6.01549242356224 5.393482669221322 6.5072833949926165 4.711953405289172
245 4.393928214065479 4.556332741628324 3.863243308574971 5.135185093952587 3.1380645434017898
246 5.81023422480067 6.213446941214669 5.619996221260715 6.84694578174444 5.052033223766999
247 4.117859762107109 4.516723956952262 3.8434688479632166 5.1911743908232815 3.0531965885236696
248 5.6321052418114705 5.987913152517195 5.361399290411713 6.718265048199402 4.840058040683499
249 3.712738867191529 4.044339962797713 3.4752152812634054 4.518299205166404 2.8597983552293456
250 4.801899662713695 5.093703239964687 4.478458728902276 6.120103906711202 3.7006285416068883
251 4.676184035301292 4.93420181933642 4.388496183484541 5.820947393361151 3.65934333032608
252 5.563572481698235 5.825014317900393 5.290661111441724 6.393723858211577 4.601166054433219
253 3.0052715226306157 3.259519551398456 2.7806115379719603 3.999241992884456 2.226031189218325
254 3.2225622157301452 3.481844760497438 2.9157249504443126 4.274739128964912 2.4796329923075873
255 5.141648833870123 5.340929317836592 4.880372721139342 6.172868891520411 4.13126325680979
256 6.361495603259014 6.6160329457062925 6.11781766412275 7.3603399599988855 5.449112462521689
257 3.0837918233153214 3.2801440735679073 2.855911175064201 3.814460698952286 2.4406317881320283
258 5.138120783180117 5.462428192241703 4.824768111642445 5.8707089465655375 4.273494859771784
259 7.1844931819076585 7.619496313840942 6.951172655017187 8.310719275615625 6.228527296444973
260 3.3661939958604528 3.665816316324713 3.176437401796864 4.393780291990996 2.8505942584932873
261 2.9732476976675386 3.2797100542346724 2.6509948937412986 4.382970784577417 2.1451780678539576
262 6.727345812261024 6.9795518071490505 6.471845339283677 7.688842501718216 5.838935767341166
263 2.4846946386408044 2.613943756614657 2.3835337231157983 3.5724793944977975 2.042085532021952
264 4.463623239138771 4.798648665698684 4.050256007583933 5.888244246555352 3.2813685556648124
265 3.951348958410079 4.409042899793781 3.7195265472454357 5.03435202968426 3.3651016085725183
266 6.489920621540014 6.752328704814218 6.192599265548198 7.629133909938207 5.494750434749088
267 4.794593145538579 5.042879808015126 4.582022027698719 5.731855108943653 3.652237029699372
268 5.324443065770663 5.550816203780585 5.040811776955573 6.556145199310744 4.469191342994205
269 4.163359056093329 4.371920092323557 3.752465751685633 5.352626476047476 3.2204616380243105
270 6.661883863823854 7.179211547705804 6.248547524979159 7.708583010950817 5.963351651750201
271 7.5494643333972675 7.90885124090019 7.177874614900245 8.710418548367935 6.3838056334976025
272 5.097456537711761 5.3874624111169105 4.870257488910076 5.933541862587241 4.029634026522382
273 4.830255438737508 5.292964044438517 4.462992027808401 5.758913215824886 3.9338739419854827
274 7.651750216468262 7.922486677038391 7.412158103244449 8.818605935491416 6.55501398041923
275 4.850664015824352 5.144829178508123 4.446092741386425 6.004610354035427 3.8221842242349737
276 5.674989568676715 5.878187476123002 5.45605955264808 6.8571875048640845 4.566470476017937
277 6.586246267193818 6.777468888197554 6.203474004655115 7.5524603776603225 5.288568343980015
278 3.5861782960341504 4.019989838615539 3.3144962354459517 5.141856841566122 2.701952185313078
279 4.923597707933672 5.249992523625869 4.694955236768998 5.927868348386989 3.9722488357247974
280 3.5597525461425388 3.788633406245889 3.423843189532526 4.451252015910799 3.1717432166009196
281 3.8603906178277922 4.280233012731595 3.5335427493597775 5.23155487422891 3.076184392598613
282 6.156294855599232 6.4708582843231985 5.922232207304025 7.236540500795901 5.21612870774456
283 6.952376600185199 7.253672185256006 6.4533936147578155 8.09666502024827 5.798747573208239
284 2.9237372919593136 3.059931412291783 2.798163669231575 3.51948437733956 2.4662933612211986
285 3.8393929131755224 4.144743718363876 3.525038336641739 4.867314611606058 2.6771433445341484
286 6.793679054910152 7.2748319409673705 6.363276673576933 8.481946449224692 5.365068953551285
287 4.47062210998789 4.686866130147909 4.253294933685535 5.4104280054984795 3.641894580257463
288 4.755022302590334 5.158555639985254 4.476327780034257 5.740297327776873 3.5481112405040727
289 3.1594609471845936 3.4141452050589116 2.9378580224063944 4.4258356187902494 2.4154461355309658
290 3.655948692459704 3.995731172749612 3.3470273017047067 5.0863003239511855 2.5564039459993624
291 3.252099862109783 3.498622340450077 3.0164739460384817 3.98393320750892 2.591104277098444
292 4.2724991380930755 4.421525714024234 3.739629798689818 5.065898364837306 3.283776734005417
293 5.182408964928857 5.3873048643429176 4.873235762681272 6.121848228360435 4.1895604469512
294 3.1142853082304462 3.266923249366169 2.9070744295735684 3.953793588462334 2.4723840191318276
295 6.144717321984485 6.485504744738953 5.8221323831868865 7.135607282155715 5.212379640823672
296 4.499031340261995 4.752875921180225 4.013488433979116 5.238584224117521 3.438782526448504
297 5.5404193097063015 5.845505502291413 5.1512903197516815 6.38350892999083 4.351169193549856
298 3.4106395385078776 3.5995847844853643 3.1396233818163144 3.9571293234812446 2.7056876896756816
299 5.857599323630575 6.263152825418866 5.433150757166554 7.779551949151826 4.842091478065699

==> data/celeba/decouple_avgodds.dat <==
0 5.087257664120562 6.089555113340749 4.412201543277938 8.07896916085781 2.7536358456739247
1 5.857599323630575 6.263152825418866 5.433150757166554 7.779551949151826 4.842091478065699
2 5.198152708118709 6.31319947653641 4.612151177388487 8.354786221629793 2.8491565375471053

==> data/celeba/decouple_fscore.dat <==
0 87.09101471092652 87.20875584444671 86.96454291328985 87.40789017523389 85.51997142819843
1 87.23913131460901 87.29456543433483 87.16112041115572 87.50530198793592 86.90464456528694
2 87.13689880644236 87.25291727972844 86.89698754921439 87.45912438453209 85.28450522228161

==> data/celeba/decouple_scatter_all.dat <==
6.3334187296657944 87.25765844515077
5.484686711199211 87.25016703685978
5.024141467372712 87.15201403496012
4.064646968056171 86.04345572232049
4.954902907050843 86.83639946623654
4.16789710341749 87.21259606520667
4.248403983204709 87.15238910397179
6.1206997568754815 86.97838126325415
6.474213389510733 85.51997142819843
4.213339137930803 87.11596714942358
2.7536358456739247 87.17365251200732
6.4051407849318 85.58218739619979
4.079580379708156 87.14184581365217
5.537693143201385 87.04098137359814
7.029663868417263 87.07656549411567
4.939085457216548 87.40789017523389
4.591667503539109 87.19663471036623
3.611304412652115 87.0859749243818
5.991336146901645 87.22088577323494
5.248482457219618 87.345700894088
3.135306044373961 87.03320777766466
6.312316821706715 87.0871221237391
3.861598375030907 87.0409250090366
4.605058240132201 87.03905311103911
4.591585756388991 87.04574422789848
4.808256570522313 87.32560322000673
3.6827090621330756 87.3336226735798
5.336251549026041 87.1099931902663
4.868426833332035 86.86677397619978
6.293043469248966 86.95993012996841
5.411626495942498 87.13173604091028
4.611739913817673 87.0258667554085
8.07896916085781 87.09490729811392
5.321567133456553 87.33811471044994
7.970842189203034 86.87432761980452
4.443283722634638 86.9976473371542
4.401840816825704 85.87189373375578
5.150373860868413 87.21257267489958
6.0055755743737045 87.1664185078307
5.290043764893633 86.81122207880985
6.117548292996431 87.05296030534451
6.12188346159884 87.10963002914313
3.9036784046856803 86.8238635645332
3.896578744576186 87.29738747651187
6.194893667285789 86.89922840470177
5.736967483293208 87.37026098230726
4.555239745496369 86.49155929920387
7.431553492242665 86.92011139093371
5.7788752791210545 87.19730535308808
4.457417936566486 87.23790115080338

==> data/celeba/decouple_scatter_shuffle.dat <==
6.3334187296657944 87.25765844515077
5.395493946416809 86.99941957918189
6.335020228858059 86.5621784813589
2.8491565375471053 85.95349137509551
5.263481954785725 86.84166873205793
4.881116047129701 86.90822013750311
4.956217906671526 87.26370102806193
5.599065106198799 87.08665562446625
5.204300911328151 85.86459245102722
4.0462851352590254 86.94467246010036
3.2384810082178395 87.21181551112466
5.880699467805235 85.84289613106982
4.608414361113164 87.44021183247055
5.13160260449161 86.73593889837015
6.832739781383005 87.21774141591366
4.880789411119746 87.23275752194266
4.192195920447169 87.20763204138358
4.893584914886083 86.80754710596827
6.58469578683705 87.20016919372682
4.700173429886429 87.31771563107029
3.394357861827182 87.08917376480221
6.023327064455163 87.00723313191997
4.784685751254364 87.20114578112536
3.953983511445984 87.16664374516819
4.128285991132036 87.31114063078994
5.322234357242387 87.45912438453209
3.413868147197997 87.28764778509182
5.436526049238863 87.13676998574245
4.97227258892508 86.71047750641983
7.312518837830312 87.15674006061903
6.570694589703187 87.24767272923532
4.7422358693203925 87.26712025701129
7.986148007452373 87.31920223149878
5.25438101434007 87.25466546322615
8.354786221629793 87.14171998117612
4.107130232753238 87.12878535533532
5.192004504909267 85.28450522228161
5.586808306182381 87.44431501919688
5.678737892798611 87.13702762714229
4.616386574345959 86.54026035101585
7.009896812676167 87.29520709038516
7.719449320637501 87.1915664438291
4.159020843458813 86.69967690366012
4.610739378402663 87.10650055258087
6.252541717148258 86.9786957192041
6.473098889682036 87.43036025161877
5.015690395113745 86.82813997041143
7.832172746916206 86.94996428143871
7.493479112910551 86.89324335311814
4.314929518455369 87.09578165618656

==> data/celeba/decouple_scatter_weight.dat <==
6.3334187296657944 87.25765844515077
6.264700015086655 87.25418804665193
7.779551949151826 87.21636365339553
6.2871714267200645 87.2959993130863
5.478662554576487 87.14713026910879
5.896386735301169 87.26273032062004
5.7573561022057635 87.28820551713744
5.907299707756857 87.08667465206683
6.7153235412727525 87.26751116598832
5.855585818250985 86.97996555599887
5.5771601251648235 87.0569364428986
5.42275315696846 87.22863457784966
5.2265505558971395 87.25577368322267
6.081866208247175 87.36258826890318
5.692257021306392 87.15725597640088
6.258511256415498 87.22750820988291
5.542831879812595 87.06009757129314
5.921969791266532 87.22329238885267
5.385006427746004 87.24776265030596
5.464343557760838 87.39101499076186
5.67755203507458 87.24770966272159
6.144543013212966 86.98061891676689
6.463757856644785 87.44278760923696
4.842091478065699 86.94723003428584
5.083795356486301 87.17271371542022
6.540885287024886 87.30119594971121
6.112285271549419 87.50530198793592
6.544956623449336 86.90464456528694
5.718557499109884 87.17734430027231
5.836054534137005 87.3991884641005
5.200285627935811 87.23055296649643
5.586033268852475 87.27857472986096
5.387765525188997 87.33366546122386
5.859612829010166 87.43354229046616
6.686590821982269 87.32739224557677
4.915457743850673 87.00545781050135
5.76181761696359 87.22250052519489
5.294087463108332 87.28089305184069
5.406075806383109 87.17658536585365
7.382171764125742 87.10177437563414
6.6126283711372915 87.14081725415696
5.196568767075489 87.38820142715645
6.1639798164196815 87.20760396227631
5.963307145764121 87.29026379808047
6.490689589379681 87.14889544467978
4.936804178977352 87.38874121387072
6.154419023502675 87.31046970638943
6.890820942068143 87.27098259514972
5.305925814878164 87.20114578112536
5.984643611411358 87.20707771620411

==> data/celeba/forgetting_total.dat <==
x y1 y2 y3 y4
100 2.3289235372864003 0.0320666987333654 4.441018865154518 0.012198989923634324
101 2.3387668320340183 3.41281293662246 4.499743081553255 2.1762998023763633
102 4.659815733522325 3.415103415103415 8.05622843720179 2.1860589943152706
103 5.366564296401291 3.751803751803752 8.25809293107245 3.286407885427087
104 5.38231356799748 5.733067637829542 8.283784775746899 4.113499402249494
105 5.453185290180329 5.755972422639089 8.379211627394847 4.237929099470564
106 5.455153949129853 6.6332256808447285 8.379211627394847 6.990021226242467
107 5.890227576974565 6.6332256808447285 10.229024443955076 6.992461024227194
108 5.902039530671707 6.837078265649694 10.295089187403656 7.048576377875912
109 5.974879911804079 6.8439497010925585 10.331791822652866 7.10469173152463
110 5.984723206551697 6.859983050459241 10.372164721426998 7.121770317417718
111 5.984723206551697 7.650198126388602 10.372164721426998 8.751555371215263
112 6.364674383809748 7.691426739045787 11.686119063348748 8.768633957108351
113 6.6087880935506735 7.691426739045787 12.060485942890699 8.768633957108351
114 6.6087880935506735 7.867793582079297 12.060485942890699 8.954058603947594
115 6.6087880935506735 7.906731716255526 12.060485942890699 9.000414765657403
116 6.854870462241121 7.906731716255526 12.416501504808044 9.000414765657403
117 6.854870462241121 8.15410339219863 12.420171768332967 9.168760826603558
118 6.854870462241121 12.785450880688975 12.420171768332967 13.02608144045673
119 8.829435388613277 12.785450880688975 15.077442560375834 13.02608144045673
120 8.837310024411371 12.785450880688975 15.088453350950598 13.02608144045673
121 8.837310024411371 12.835841407269978 15.088453350950598 13.089516188059628
122 8.949523584534216 12.835841407269978 15.216912574322837 13.089516188059628
123 8.949523584534216 12.922879589546255 15.216912574322837 13.1505111376778
124 9.038113237262776 12.922879589546255 15.227923364897599 13.155390733647254
125 9.069611780455155 13.053436862960673 15.345371797695075 13.165149925586162
126 9.069611780455155 13.186284614856044 15.345371797695075 13.548198209188278
127 9.08929836995039 13.193156050298908 15.587609190339867 13.548198209188278
128 9.099141664698008 13.193156050298908 15.591279453864788 13.548198209188278
129 9.099141664698008 13.193156050298908 15.591279453864788 13.548198209188278
130 9.171982045830381 13.193156050298908 15.752771048961316 13.548198209188278
131 9.171982045830381 13.28248471105614 15.752771048961316 13.718984068119159
132 9.333412079691314 13.28248471105614 16.06107318505469 13.718984068119159
133 9.333412079691314 13.431365812318193 16.06107318505469 13.901968916973674
134 9.333412079691314 13.431365812318193 16.06107318505469 13.901968916973674
135 9.333412079691314 13.433656290799147 16.06107318505469 13.904408714958402
136 9.333412079691314 13.433656290799147 16.06107318505469 13.904408714958402
137 9.335380738640838 13.435946769280102 16.06107318505469 13.904408714958402
138 9.349161351287503 13.435946769280102 16.11245687440358 13.904408714958402
139 9.349161351287503 13.752032799651847 16.11245687440358 14.102032351721277
140 9.477124183006536 13.752032799651847 16.24458636130074 14.102032351721277
141 9.481061500905582 13.752032799651847 16.251926888350585 14.104472149706003
142 9.481061500905582 13.754323278132802 16.251926888350585 14.104472149706003
143 9.481061500905582 13.754323278132802 16.259267415400426 14.104472149706003
144 9.494842113552249 13.756613756613756 16.468472436320926 14.104472149706003
145 9.549964564138909 13.770356627499485 16.47948322689569 14.221582452972894
146 11.721395385463422 13.770356627499485 17.712691771269178 14.221582452972894
147 11.721395385463422 15.295815295815295 17.7163620347941 14.812013565276795
148 11.723364044412946 15.295815295815295 17.73104308889378 14.812013565276795
149 11.723364044412946 15.29810577429625 17.73104308889378 14.812013565276795
150 11.723364044412946 15.30268673125816 17.73104308889378 14.814453363261523
151 11.806047720292936 15.30268673125816 17.98429127211334 14.814453363261523
152 11.806047720292936 15.334753429991526 17.98429127211334 14.91692487862005
153 11.806047720292936 15.346205822396298 17.98429127211334 14.929123868543684
154 11.809985038191984 15.346205822396298 17.9953020626881 14.929123868543684
155 11.809985038191984 15.346205822396298 17.9953020626881 14.929123868543684
156 11.81392235609103 15.346205822396298 17.9953020626881 14.929123868543684
157 11.815891015040554 15.346205822396298 17.99897232621302 14.929123868543684
158 11.815891015040554 15.350786779358208 17.99897232621302 14.938883060482592
159 11.817859673990078 15.350786779358208 18.002642589737942 14.938883060482592
160 11.817859673990078 15.350786779358208 18.02099390736255 14.941322858467318
161 11.817859673990078 15.353077257839162 18.02099390736255 14.95596164637568
162 12.08756595007481 15.353077257839162 19.100051383689348 14.95596164637568
163 12.08756595007481 15.524863143910762 19.100051383689348 15.356088515870885
164 12.109221198519569 15.524863143910762 19.129413491888716 15.356088515870885
165 12.109221198519569 15.524863143910762 19.129413491888716 15.358528313855613
166 12.111189857469093 15.524863143910762 19.144094545988402 15.358528313855613
167 12.115127175368139 15.524863143910762 19.147764809513323 15.358528313855613
168 12.26868257343098 15.524863143910762 19.261542978785876 15.36096811184034
169 12.26868257343098 15.641677546439452 19.261542978785876 15.397565081611242
170 12.26868257343098 15.664582331248997 19.265213242310796 15.404884475565423
171 12.298212457673833 15.666872809729952 19.29824561403509 15.404884475565423
172 12.311993070320497 15.666872809729952 19.327607722234458 15.404884475565423
173 12.349397590361447 15.666872809729952 19.3349482492843 15.417083465489057
174 12.349397590361447 15.731006207196684 19.3349482492843 15.419523263473785
175 12.351366249310969 15.731006207196684 19.33861851280922 15.419523263473785
176 12.351366249310969 15.740168121120503 19.33861851280922 15.421963061458511
177 12.355303567210017 15.740168121120503 19.34595903985906 15.421963061458511
178 12.355303567210017 15.742458599601457 19.34595903985906 15.426842657427965
179 12.355303567210017 15.760782427449094 19.34595903985906 15.456120233244688
180 12.380896133553824 15.797430083144368 19.401012992732877 15.463439627198868
181 12.422237971493818 15.797430083144368 19.40835351978272 15.463439627198868
182 12.422237971493818 15.797430083144368 19.40835351978272 15.463439627198868
183 12.422237971493818 15.82262534643487 19.40835351978272 15.597628516358846
184 12.463579809433813 15.82262534643487 19.518461425530354 15.597628516358846
185 12.463579809433813 15.834077738839644 19.518461425530354 15.600068314343572
186 12.463579809433813 15.834077738839644 19.522131689055275 15.600068314343572
187 12.463579809433813 15.834077738839644 19.529472216105116 15.614707102251934
188 12.463579809433813 15.834077738839644 19.529472216105116 15.622026496206114
189 12.463579809433813 15.834077738839644 19.529472216105116 15.63178568814502
190 12.463579809433813 15.838658695801552 19.529472216105116 15.634225486129749
191 12.552169462162375 15.838658695801552 19.57351537840417 15.634225486129749
192 12.552169462162375 15.932568313520694 19.57351537840417 15.661063263961744
193 12.56004409796047 15.932568313520694 19.595536959553694 15.661063263961744
194 12.56004409796047 15.939439748963558 19.595536959553694 15.69522043574792
195 12.562012756909994 16.056254151492247 19.64325038537767 15.722058213579915
196 12.601385935900465 16.173068554020936 19.657931439477355 15.753775587381364
197 12.701787542326167 16.509768890721272 19.668942230052117 16.446678215043793
198 13.052208835341366 16.509768890721272 20.64523232768113 16.446678215043793
199 13.052208835341366 16.509768890721272 20.64523232768113 16.446678215043793
200 13.052208835341366 16.509768890721272 20.65624311825589 16.44911801302852
201 13.056146153240412 16.530383197049865 20.65624311825589 16.493034376753606
202 13.085676037483266 16.530383197049865 20.975556044924026 16.493034376753606
203 13.085676037483266 16.59680707299755 20.975556044924026 16.62722326591358
204 13.085676037483266 16.60596898692137 20.975556044924026 16.62722326591358
205 13.085676037483266 16.60596898692137 21.008588416648315 16.62722326591358
206 13.085676037483266 16.63116425021187 21.008588416648315 16.641862053821942
207 13.089613355382314 16.63116425021187 21.008588416648315 16.641862053821942
208 13.089613355382314 16.658649991983324 21.008588416648315 16.702857003440116
209 13.109299944877549 16.658649991983324 21.0930044777215 16.702857003440116
210 13.109299944877549 16.658649991983324 21.0930044777215 16.702857003440116
211 13.144735805968974 16.658649991983324 21.104015268296262 16.702857003440116
212 13.144735805968974 16.72965482489292 21.104015268296262 16.715055993363748
213 13.150641782817544 16.72965482489292 21.107685531821186 16.715055993363748
214 13.150641782817544 16.72965482489292 21.111355795346107 16.715055993363748
215 13.150641782817544 16.72965482489292 21.111355795346107 16.715055993363748
216 13.150641782817544 16.72965482489292 21.111355795346107 16.715055993363748
217 13.150641782817544 16.736526260335783 21.111355795346107 16.727254983287384
218 13.154579100716592 16.736526260335783 21.12970711297071 16.727254983287384
219 13.154579100716592 16.87166449071211 21.12970711297071 16.873642862370996
220 13.27466729663753 16.87166449071211 21.305879762166924 16.873642862370996
221 13.276635955587054 16.87166449071211 21.316890552741686 16.873642862370996
222 13.280573273486102 16.87624544767402 21.320560816266607 16.876082660355724
223 13.280573273486102 16.896859754002612 21.320560816266607 16.890721448264085
224 13.288447909284196 16.908312146407386 21.346252660941055 16.907800034157173
225 13.292385227183242 16.908312146407386 21.346252660941055 16.927318418034986
226 13.292385227183242 16.908312146407386 21.36460397856566 16.927318418034986
227 13.294353886132766 16.908312146407386 21.368274242090582 16.927318418034986
228 13.294353886132766 16.92205501729311 21.368274242090582 16.93219801400444
229 13.329789747224192 16.92205501729311 21.438009249064084 16.93219801400444
230 13.329789747224192 16.956412194507433 21.438009249064084 17.000512357576792
231 13.329789747224192 16.958702672988387 21.441679512589005 17.000512357576792
232 13.329789747224192 16.963283629950297 21.441679512589005 17.000512357576792
233 13.329789747224192 17.006802721088434 21.441679512589005 17.015151145485152
234 13.380974879911804 17.006802721088434 21.456360566688687 17.015151145485152
235 13.380974879911804 17.006802721088434 21.456360566688687 17.015151145485152
236 13.408536105205135 17.006802721088434 21.485722674888056 17.015151145485152
237 13.424285376801324 17.027417027417027 21.573808999486165 17.020030741454608
238 13.424285376801324 17.07780755399803 21.573808999486165 17.154219630614584
239 13.42822269470037 17.07780755399803 21.599500844160612 17.15909922658404
240 13.42822269470037 17.07780755399803 21.621522425310136 17.15909922658404
241 13.430191353649894 17.07780755399803 21.621522425310136 17.15909922658404
242 13.491219781085125 17.07780755399803 21.76466270278206 17.15909922658404
243 13.497125757933695 17.123617123617123 21.76466270278206 17.261570741942567
244 13.501063075832743 17.14652190842667 21.783014020406664 17.268890135896747
245 13.501063075832743 17.148812386907625 21.786684283931585 17.283528923805108
246 13.583746751712733 17.148812386907625 21.90046245320414 17.283528923805108
247 13.583746751712733 17.25417439703154 21.90046245320414 17.378681045209458
248 13.58768406961178 17.25417439703154 21.904132716729062 17.378681045209458
249 13.58768406961178 17.25417439703154 21.904132716729062 17.378681045209458
250 14.327899834632648 17.25417439703154 22.216105116347354 17.378681045209458
251 14.327899834632648 17.721432007146294 22.216105116347354 17.542147510186158
252 14.327899834632648 17.861151194484528 22.216105116347354 17.598262863834876
253 14.442082053705017 17.861151194484528 22.3115319679953 17.6007026618196
254 14.442082053705017 17.87718454385121 22.3115319679953 17.68853538926977
255 14.453894007402157 17.879475022332166 22.476693826616753 17.68853538926977
256 14.455862666351681 17.879475022332166 22.480364090141673 17.68853538926977
257 14.455862666351681 17.879475022332166 22.480364090141673 17.690975187254494
258 14.457831325301205 17.879475022332166 22.491374880716435 17.690975187254494
259 14.457831325301205 17.879475022332166 22.491374880716435 17.693414985239222
260 14.457831325301205 17.879475022332166 22.491374880716435 17.69585478322395
261 14.457831325301205 18.081037128656178 22.491374880716435 18.376558420962745
262 14.623198677061186 18.081037128656178 23.14468178815239 18.376558420962745
263 14.623198677061186 18.094779999541906 23.14468178815239 18.415595188718374
264 14.629104653909756 18.094779999541906 23.192395213976365 18.415595188718374
265 14.63697928970785 18.094779999541906 23.196065477501286 18.415595188718374
266 14.63697928970785 18.115394305870495 23.196065477501286 18.420474784687826
267 14.670446491849752 18.115394305870495 23.199735741026206 18.420474784687826
268 14.672415150799276 18.115394305870495 23.199735741026206 18.420474784687826
269 14.674383809748798 18.115394305870495 23.203406004551127 18.420474784687826
270 14.674383809748798 18.426899379280332 23.203406004551127 18.432673774611462
271 14.871249704701157 18.426899379280332 23.262130220949864 18.432673774611462
272 14.871249704701157 18.429189857761287 23.262130220949864 18.45219215848928
273 14.871249704701157 18.438351771685106 23.262130220949864 18.45951155244346
274 14.871249704701157 18.438351771685106 23.265800484474784 18.45951155244346
275 14.871249704701157 18.438351771685106 23.265800484474784 18.45951155244346
276 14.879124340499251 18.438351771685106 23.27681127504955 18.45951155244346
277 14.879124340499251 18.442932728647015 23.27681127504955 18.476590138336547
278 14.879124340499251 18.44522320712797 23.28048153857447 18.476590138336547
279 14.879124340499251 18.447513685608925 23.28048153857447 18.476590138336547
280 14.881092999448775 18.447513685608925 23.28048153857447 18.479029936321272
281 14.883061658398299 18.45438512105179 23.28415180209939 18.481469734306
282 14.883061658398299 18.456675599532744 23.28415180209939 18.481469734306
283 14.883061658398299 18.472708948899424 23.28415180209939 18.483909532290728
284 14.898810929994488 18.472708948899424 23.291492329149232 18.51318710810745
285 14.898810929994488 18.472708948899424 23.342876018498128 18.51318710810745
286 14.904716906843058 18.472708948899424 23.357557072597814 18.51318710810745
287 14.92243483738877 18.481870862823243 23.375908390222417 18.525386098031085
288 14.92243483738877 18.534551867885202 23.375908390222417 18.549784077878353
289 14.924403496338295 18.534551867885202 23.375908390222417 18.549784077878353
290 14.924403496338295 18.571199523580475 23.375908390222417 18.61321882548125
291 14.979525946924955 18.571199523580475 23.41261102547163 18.615658623465976
292 14.983463264824001 18.571199523580475 23.41261102547163 18.615658623465976
293 14.983463264824001 18.63533292104721 23.41261102547163 18.657135189206333
294 15.062209622804945 18.63533292104721 23.47867576892021 18.657135189206333
295 15.062209622804945 18.63533292104721 23.48234603244513 18.657135189206333
296 15.062209622804945 18.63533292104721 23.48234603244513 18.66201478517579
297 15.062209622804945 18.64678531345198 23.48601629597005 18.664454583160513
298 15.081896212300181 18.64678531345198 23.48601629597005 18.664454583160513
299 15.081896212300181 18.653656748894843 23.48968655949497 18.66689438114524

==> data/celeba/immediate_data_order.dat <==
0 5.161012120651219 6.074850434035867 4.261455077898877 9.603776048769504 2.172298498142991
1 3.2193939604000716 3.368338379696375 3.0834015108389607 3.9515876973071657 2.5931870080977033

==> data/celeba/manipulate_group_female.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 76.01345225910221 78.60295584377518 73.42394867442924 96.10103286384975 97.02278215696101 95.17928357073849 79.06627680311891 81.57897862183408 76.55357498440374 90.0748151370161 91.84636137306295 88.30326890096926 85.13729838709679 85.80047963079471 84.47411714339887
0.2 79.94385144026903 83.40511170763523 76.48259117290283 94.42403755868543 96.09414877537671 92.75392634199414 79.24236517218972 82.8063949585614 75.67833538581804 89.84819486733362 92.45941781752927 87.23697191713796 86.01683467741937 86.77947183462392 85.25419752021482
0.5 85.16479017400204 87.22843360949184 83.10114673851223 90.95586854460095 92.8111345488395 89.10060254036239 80.51267056530214 83.12969519090201 77.89564593970228 89.15963462374945 91.09467302277704 87.22459622472186 86.92318548387095 87.18292629085094 86.66344467689096
1 89.12472583711069 90.48381434298696 87.76563733123442 86.61408450704225 88.49798488917048 84.73018412491402 82.17024041585445 84.16293518196174 80.17754564974716 87.916920400174 89.77740024105368 86.05644055929433 87.09203629032258 87.2961149867862 86.88795759385897
2 89.86518496856266 91.2053460666097 88.52502387051561 85.28638497652582 87.55677955224574 83.0159904008059 79.137102014295 81.51809395667777 76.75611007191222 90.26663766855155 92.00443115687483 88.52884418022828 87.06491935483871 87.29250415796024 86.83733455171718
5 94.09387337330018 94.91297720757714 93.27476953902323 74.57427230046949 77.47791053993362 71.67063406100536 82.46718648473033 84.18024149633555 80.75413147312511 87.49978251413657 89.16190140333542 85.83766362493772 85.52288306451612 86.1348959687031 84.91087016032914
10 95.02880538090362 95.88913948624216 94.16847127556508 69.72169014084507 73.76871202835065 65.67466825333949 81.80571799870046 84.01923569455894 79.59220030284197 87.89865158764681 89.90098236099003 85.89632081430359 84.53256048387097 85.45326549682568 83.61185547091625

==> data/celeba/manipulate_group_male.dat <==
x fpos fposup fposlo fneg fnegup fneglo mpos mposup mposlo mneg mnegup mneglo ov ovup ovlo
0.1 87.79061266266999 89.55231071580519 86.02891460953478 87.58122065727699 89.86616665247561 85.29627466207836 65.1598440545809 68.77672530352972 61.54296280563209 96.16963897346673 97.13144437994893 95.20783356698453 86.16532258064517 86.55466784387697 85.77597731741336
0.2 88.59511624506507 90.26068056051125 86.9295519296189 86.74629107981221 89.17536420974906 84.31721794987536 71.5269655620533 74.53443708685963 68.51949403724699 94.26533275337101 95.57285834304987 92.95780716369215 86.76502016129032 86.95388015385215 86.57616016872849
0.5 89.25222985816639 90.9214523896257 87.58300732670708 86.04694835680752 88.6408372102785 83.45305950333653 79.59844054580897 82.13153675805103 77.06534433356691 89.89125706829056 91.82689102733943 87.95562310924169 87.04233870967741 87.26832734945732 86.8163500698975
1 89.0156455622167 90.95355772838235 87.07773339605106 86.63248826291081 89.33193550228768 83.93304102353395 83.27680311890839 85.70651653703293 80.84708970078385 86.62287951283166 89.11082592748586 84.13493309817746 86.93114919354839 87.23887318424744 86.62342520284935
2 90.06696885509578 91.39909333712983 88.73484437306173 85.24582159624413 87.46518593016586 83.0264572623224 88.24301494476933 89.84427449693402 86.64175539260464 80.14310569812962 82.98268325330716 77.30352814295208 86.19012096774196 86.75786415614554 85.62237777933838
5 89.65258078666473 91.51806553070683 87.78709604262262 85.63004694835682 88.52154376120077 82.73855013551287 91.96946068875893 93.30167972847696 90.6372416490409 71.85210961287518 75.3235534268098 68.38066579894057 84.80705645161291 85.5631841625054 84.05092874072042
10 90.31349612516449 91.94757667825347 88.67941557207551 84.55436619718311 87.14354995801085 81.96518243635538 94.17933723196882 95.19421793719235 93.16445652674528 64.03392779469334 67.91419508434431 60.15366050504237 83.27711693548387 84.16595074275999 82.38828312820776

==> data/individual_runs_shuffle/run_0.dat <==
x y1 y2 y3 y4
1 74.55881927321131 15.295384694231679 20.61227955884265 43.59555991543426
2 75.78573690053668 13.286820241505993 17.11480914629584 39.30848850712446
3 76.20817065075163 13.829276006918573 18.141451214428784 40.771165990858634
4 76.67341797435469 12.964199329643039 16.911491941738287 39.55385512451587
5 77.2906400870117 12.7021087956452 16.322141209035145 38.306397331903575
6 77.34850463385621 12.288049851096531 15.941894957795888 38.22061220968869
7 77.60238478411179 11.846510959871397 15.23292746795426 37.04087756479946
8 77.54315668146113 11.542803356330545 15.003834722670828 37.06027584658632
9 77.62597882334488 11.829895815962526 15.446926369414404 38.0931053268581
10 78.08248262430423 11.123048457896354 14.315429010576386 35.401118582666825
11 77.80553067029072 11.196883060803891 14.779792810272985 36.85567453670392
12 78.22592610124993 10.798940678247584 13.92465747532391 35.22751412346452
13 78.28629491608983 11.1963882158423 14.456161507778553 35.83149473220426
14 78.09081299693064 10.395423424046202 13.763408820800615 35.18603502631452
15 78.59633990954435 10.554207102627448 13.267501755082966 33.797802949555376
16 78.22316314261526 10.728477019578063 14.07593480815047 35.49254178540268
17 78.6544478160023 8.35471090629379 10.531670872869947 30.35704303370571
18 78.43970983979045 10.082874011467977 13.069893620987061 33.88681401594997
19 78.25242422634958 11.622402884615287 15.316223848742471 37.06644094396928
20 78.40066511287472 9.551820486231763 12.455028035706983 33.088756253229825
21 78.51775061804622 9.735265910465438 12.600830917405915 33.24607535694108
22 78.40238515852805 12.019939145834686 15.712137457732677 37.496147095150874
23 78.5094256057121 10.009450430851032 13.012522676610361 33.694766636081205
24 78.71069287046606 9.04004536049667 11.506260034864436 31.769324816332045
25 78.57215175973518 10.124392118974797 13.163663148158722 33.999981037339644
26 78.56197593888777 9.471643415684367 12.444561406527265 32.9787090899146
27 78.69799249859685 9.981820389327101 12.949859762810279 33.50618934242554
28 78.4410930759994 10.543163511155473 13.976899380370345 35.32158939624126
29 78.72666048658148 9.502146647164023 12.282856547743338 32.84035946008914
30 78.68802583976287 10.676262733057342 13.872317812221635 34.84631846605747
31 78.62980474159444 9.716835630590776 12.835450251446757 33.58334578947392
32 78.74325323425226 10.157724408125457 13.12186180347712 33.95560296767462
33 78.7889169538737 9.19214973815222 11.7251207703022 32.07311889196907
34 78.74475631308965 9.701236379759093 12.49132234324235 33.25722486408933
35 78.78881499107794 9.096039332664596 11.203653231581534 31.158912000161187
36 78.85711247931991 9.195999605601218 11.490377609390611 31.61113069357847
37 78.85082165035793 8.846309826830739 11.0683691166921 31.27075173221777
38 78.83849605175908 9.37156429815387 11.766752667686998 32.33189525448079
39 78.76047696773291 10.867587091564253 14.294541372643021 35.53402418818897
40 78.71345346764807 10.129446319273145 13.497350495998317 34.56280903398442
41 78.73633665485625 9.60135815234669 12.65827355102358 33.52937173590724
42 78.82122930643705 10.038331465513856 13.09585164341719 33.933970354027046
43 78.69190723662325 9.997579236167578 13.398393274662856 34.45720021953259
44 78.93134277046792 8.564336314230307 10.854728661436742 30.885797699546703
45 78.91880583088913 9.270358845749978 11.897142362580205 32.459058674530716
46 78.81139374457979 9.355304333834772 12.282999926225258 33.02394062017145
47 78.74514911068728 8.76681371163366 11.720402314806488 32.473412075273245
48 78.646142373866 10.071970092561386 13.633097332352095 35.09921351572495
49 78.94396546451236 9.124437864474436 11.782517783493795 32.277092396252606
50 78.92226594535813 9.870397662726596 12.605940405125015 33.689637437203956
51 78.8074787556021 9.651844910217203 12.653118442878398 33.88248173370031
52 78.91221143698304 10.568103793061862 13.564816588942497 34.8573868493244
53 78.88309656103316 7.68201529367891 10.010822468503001 30.018922755465262
54 78.96121146371014 9.298081695418169 12.032758854859527 32.862338193798344
55 79.00410356279667 9.779777826566221 12.345271807801927 33.37321034964384
56 78.95423178405125 9.42326345578827 12.230855779234673 33.25415730353666
57 79.02124263592077 8.688913590819634 11.09967124617538 31.201137199576845
58 78.91702275124824 8.55844327655132 11.152206425389355 31.915168351948587
59 79.03423735960246 8.56269076005122 11.073869636634603 31.621391373407914
60 78.99047915420213 7.237090779739985 9.526079372763462 29.077057842094977
61 79.01488585981977 9.386870013123534 12.074455924281569 33.11630161399485
62 79.07996591757637 9.07609757921749 11.574012884772456 32.23849395161808
63 79.10054661916952 8.130993636696138 10.224104477553587 30.19047966316665
64 78.94835216944458 8.971886962535857 11.532622123925407 32.70689036047575
65 78.84433895265708 9.581818718458859 12.611512614308495 34.03703049251439
66 79.02342745218598 7.654567140431789 9.901294342728272 29.91001385840927
67 79.14744165171525 8.65553453160537 10.6199138112842 30.607151447345327
68 78.87665046988415 7.775241439911833 10.271582306678228 30.64830532713001
69 79.1651179438111 8.672952203529222 10.859870735174471 31.18008146203557
70 78.87774309085914 9.099780010983697 12.126932448662032 33.37805602773122
71 79.0268033659076 7.60567433864349 9.859708065769535 30.084306955743976
72 79.08568033906305 8.274066688494441 10.526567902354566 30.913937243899635
73 79.02774499096957 8.299846309648773 10.933247931895751 31.313177354479393
74 79.13911642472236 8.125908287305663 10.318076038040658 30.612835026565822
75 79.14884735085484 8.918496300735718 11.20916026872777 31.91970060708892
76 79.20523124513899 5.635239738383463 7.305817959901473 25.898457460983593
77 78.98928531233096 8.020088960043187 10.54255460308795 31.190528544536022
78 79.07877502167374 8.593800773623578 11.162510124475988 31.84199143480272
79 79.01280336240961 9.008439501268436 11.834987790670537 33.089308023333075
80 78.98266519659167 9.107750077298176 12.079956444224072 33.310859715911775
81 79.03125795066398 8.984219245477272 11.652486534805384 32.805893315437665
82 78.98510875790453 7.847509875220483 10.542665395551253 31.10832838403539
83 79.18807542056916 8.737600004135272 11.15198484046277 31.993532127316083
84 79.01372844937976 8.815900490177487 11.50137864927564 32.522330387996334
85 79.24674411133677 8.675627278738068 10.833762817058702 31.1483785158135
86 79.18874879532018 7.742137666539513 10.01591240461095 30.16354554126278
87 79.09016410097753 8.47037575782986 10.891576931288593 31.813793326958805
88 79.1895370134626 7.128986762559716 9.176692081154314 28.59961817915654
89 79.11117100172713 8.045574799355037 10.43296130527599 30.99230296930575
90 79.1348997554351 8.140546845680685 10.615390871900187 31.263023364045537
91 79.21909423475344 7.88275616973213 9.979266168074519 30.087590641650664
92 79.18791966607728 7.787853047723011 9.969014606617666 30.28458564343105
93 79.2338491491227 7.814039081476655 9.890684335066657 30.007640975878004
94 79.23910378001762 8.012188483819562 10.026124862845442 30.262415988210535
95 79.16964301241136 8.149930003045924 10.594470647948217 31.126719847114682
96 79.11000669174716 8.28492065529883 10.7873603265484 31.49025159422084
97 79.19461531352871 7.251334486565776 9.474032983828728 29.50317019484864
98 79.05990293384758 8.64693027560798 11.355517112743186 32.404634677834245
99 79.18068287110319 8.229552132898265 10.703953153296874 31.400596576806993
100 79.2141211171846 8.48550392568247 10.89136838076945 31.42251383237363
101 79.22032541027632 7.535358042685028 9.619803279509053 29.739247298635597
102 79.19866408128937 7.539871841878003 9.844027673611144 30.010133599677648
103 79.39215049359545 7.424763315785443 9.150447301760344 28.999836896491704
104 79.17265673297769 8.595390010873034 11.454506920097263 32.32140446858466
105 79.31232024818726 6.448776093809412 8.077129020560736 27.629646452771716
106 79.10236248494375 8.211003996630106 10.933410861988824 31.646438758152662
107 79.17920489594114 9.18269271962631 11.944242193888899 33.09729326374621
108 79.25809289017064 7.168385262018203 9.072436373191772 28.71404835254627
109 79.22947311717415 8.805329753861626 11.4231005153544 32.45878195256311
110 79.12116831499935 8.254938084928945 10.985581077794304 31.90913220900716
111 78.89798082903951 8.83047715086427 12.054278661554052 33.75308473589873
112 79.20465113917844 7.780164494485571 10.375746773788642 30.824490652154058
113 79.27804037798232 8.861510201446574 11.198700156751784 31.843307202450255
114 79.3001932149887 8.607447994786968 10.969542239431117 31.76397153848217
115 79.35797303392522 6.976601134848484 8.525056432467037 28.121691806770656
116 79.42688776468711 7.659423879594267 9.270259575010542 29.381113172099028
117 79.23359337727125 7.347277067270156 9.833802180969197 30.139015932031466
118 79.25350210919933 7.702678875736462 9.937764614764177 30.224984640922703
119 79.28334658379069 8.016350110743826 10.427604163815396 30.73414149993907
120 79.27745851486762 8.297507478304885 10.500486053053681 31.109998338089405
121 79.25092856801686 8.076872676195315 10.344157887341531 30.68416501064557
122 79.23972193472638 8.85312749261801 11.63692996951774 32.98529845481208
123 79.41690376296178 7.398916437897146 9.244373241821368 29.231865788876966
124 79.25689012832524 8.506665119882973 10.907074841742737 31.70222436039053
125 79.31059215232759 8.875300292207731 11.303092725992514 32.32373988028815
126 79.2990842025652 8.040221255000091 10.245148528376301 30.698934608850237
127 79.33190160079602 7.946049749029874 10.234792691659877 30.70728007855167
128 79.28891608712301 8.771646210460549 11.172820340766332 32.14392555362794
129 79.31372409133803 9.412084336876807 12.105699398931336 33.42643866968875
130 79.36875951147442 8.431968698460972 10.46897537305126 30.879184206251264
131 79.28582940949656 7.637141656094309 9.963924670509726 30.376806143906155
132 79.24238341516497 8.181308459279732 10.65708794132223 31.476040888530953
133 79.2819424475226 7.980732713598025 10.323315869834238 30.525732135107308
134 79.3284784849731 8.57877155928671 10.985124873533659 31.593557576779553
135 79.3454679737415 6.83845607007186 8.785946614716734 28.486704135361883
136 79.4244366764201 8.367645230425472 10.32299000964807 30.672492046056487
137 79.24756155728667 8.153306410170805 10.693695074636322 31.76289731625035
138 79.3260608025928 8.248164294786225 10.636069959314398 31.254658721432595
139 79.23946454401721 8.64227080684786 11.365957673108007 32.64651783453115
140 79.3002595493168 8.278899861285502 10.521288967338648 30.979733427608146
141 79.27741964546142 9.605819418714203 12.522780885615003 34.19840074483883
142 79.28397490545828 9.172047033210696 11.928646525378905 33.30663777590252
143 79.29758721552513 9.500976522541787 12.236115162639427 33.94571162276594
144 79.28057910651279 8.493767022558654 11.006201510375002 31.97663583551703
145 79.34123566739382 9.041335190734118 11.621014958025299 32.71176986512189
146 79.32843777381919 7.6648814982973335 9.812575648442223 29.961457267691983
147 79.28720790396969 7.405678851731364 9.797331908933293 30.362003354955803
148 79.23400327785825 9.04676322483983 12.001769551154961 33.439350147109245
149 79.26227068485903 7.253111159522202 9.547051734345224 29.711260271125962
150 79.30486422388883 8.740023636021418 11.376157096935058 32.30012378055094
151 79.40766831726536 6.978493468433854 8.843226318241316 28.731173975717383
152 79.42365900285206 7.2431595504179285 8.942053195502297 28.84263905059481
153 79.32766167495362 7.981638321379558 10.255549985518774 30.547026720422544
154 79.3159601442598 8.587172497992036 10.933091519006389 31.824071464217653
155 79.39522755901484 5.833291906879061 7.378778055584445 26.49896589210504
156 79.30430980336146 8.289194563698738 10.70392708448199 31.594978899358217
157 79.28861024716069 7.688862306603522 9.98466241275745 30.20896586781834
158 79.34849629170111 8.795088541461368 11.3239868811296 32.323088194485564
159 79.33326839361635 7.699831475404382 9.958574046252854 30.206452134063312
160 79.38308950762374 7.8732523307732585 9.80203081281783 30.161706964336886
161 79.3525043617748 7.727845987503952 9.916870459627091 30.26576736314831
162 79.4175314217467 8.013799229268216 10.10954507050441 30.527291111199183
163 79.41235392747879 7.468357398033643 8.999209072156134 28.899450265080795
164 79.32573293498821 8.385422340422863 10.782081391532483 31.762793386977208
165 79.2952648560125 8.481671616825736 10.928092823750568 32.157218020212596
166 79.44579534785323 8.714886796213493 10.844216411830965 31.514223816638598
167 79.46247090596381 6.951558387194597 8.08181489003783 27.683703343962062
168 79.37786900205562 7.274272882867855 9.395728781092593 29.433265103218332
169 79.3896951610866 8.343074622324448 10.677682305088032 31.308806775959663
170 79.431362435165 8.161728835487416 10.411897702842099 31.020252810176697
171 79.38613083618688 7.350450818753029 9.327878173128735 29.371613986167013
172 79.37681549183158 8.526751690572674 10.880973440830699 31.76267471402472
173 79.28539361215385 9.624400159005047 12.486264993153029 34.14809316990123
174 79.47781764009882 8.100366488865816 10.146002308132873 30.708608020631456
175 79.09698240015973 9.325475129558896 12.491869788355114 34.47525934828335
176 79.35888638962274 6.39929288121751 8.343135207733265 28.02318597667276
177 79.41822651866306 8.001633241119817 9.655784761265707 29.71400425345011
178 79.42759944203164 8.809040980088287 11.06312928489852 31.729467710926308
179 79.36322475256831 7.690791352035562 9.937849338412574 30.53597579102647
180 79.40380396979651 6.97995919079184 9.041427517876045 29.088446255284396
181 79.43701082005788 8.133706767614395 10.19286752010753 30.630902603846412
182 79.5066822874314 7.178191729737314 8.999326381823158 28.65330822281478
183 79.48522566732788 6.401238409759803 7.581606469862756 26.864887048152298
184 79.49941171125923 7.950160742543407 9.681918748196361 29.8644532498615
185 79.40785690369933 7.466323962300764 9.635555360908409 30.082215018127645
186 79.46720920524743 7.821472788933695 9.770637442482421 29.841297951502877
187 79.5145914404905 7.801135743731688 9.473400815067556 29.474178466432676
188 79.35756000327562 7.3572785084656145 9.609571269663386 29.983276112550683
189 79.43733046595143 8.433032304428066 10.667170055482256 31.31953222344219
190 79.44189632870746 7.623118021363452 9.6718561856475 29.995513526658325
191 79.29031772255391 8.166491379617893 10.709303777553759 31.765120656004044
192 79.50692446500528 7.646120877109805 9.583059284916773 29.634757279304203
193 79.31546295396359 7.7332986180303624 10.209023668137728 30.996483882694303
194 79.39335317488492 8.11831738063351 10.443336693603577 31.32893585543062
195 79.45121945604092 7.419398027836756 9.489576514708942 29.909543141141192
196 79.4390060278757 8.248302492700477 10.464054884240126 31.314403192453266
197 79.50829219654909 8.053187492572132 10.260894092571926 31.239769319938205
198 79.33220180586989 7.425751681684158 9.54698004510426 29.98154987409578
199 79.56294446096237 6.41289634590186 7.894510455028558 27.35639935538281
200 79.50480710515977 8.889339683576058 11.23008049267974 32.43937815046625
201 79.51589738550273 8.72919588146502 11.058084969216642 32.09936215492314
202 79.52443502599736 7.447948646549789 9.254696492519166 29.20646605102246
203 79.45408285102357 8.204589491221473 10.370135461382834 30.961785575018265
204 79.46315158091322 9.188248453764102 11.673028760941406 32.868074067981844
205 79.51772534090166 8.090874035699066 10.234629761566804 30.79561540553719
206 79.49814925188635 8.346497136748898 10.437816622049889 31.12067885605342
207 79.55238676728341 6.42457755260594 7.951835778979211 27.35639935538281
208 79.4075916601277 8.128006961732678 10.537190944423624 31.476040888530953
209 79.36595332106852 6.652720319973475 8.74457540548087 28.890224081991168
210 79.3970747470935 8.003051306467412 10.292261394092439 31.267015770477823
211 79.40110080653464 6.249951892838594 8.113918635579076 27.997057115517176
212 79.52279007187109 7.470027743821787 9.275597164859972 29.377137197708723
213 79.39601194639918 6.428254979890437 8.301535896367074 28.358577254228955
214 79.38739495981716 8.341953822717905 10.88636968551363 31.878040577629076
215 79.5364277015777 7.528775432008136 9.499795490147168 29.72409306129743
216 79.50622037774124 7.796544502442278 9.901105343820305 30.24825177408026
217 79.53313149987451 8.053186414410433 9.786109284121657 29.998516906432382
218 79.51902434119225 9.37985154187914 11.709342620087948 32.86813373120575
219 79.49385062154181 7.679777992931193 9.880348049961407 30.2125563270478
220 79.37189816616726 8.045532285154543 10.745721911959883 31.411814959293082
221 79.49338980009031 7.399749010858468 9.604266265832573 29.98288595604245
222 79.41507821083107 7.777671001837774 10.234936070141798 30.80846516484875
223 79.52159300701848 7.179433675410723 9.286304930577439 29.44327907143428
224 79.45149219956032 7.959392366418193 10.286988976280254 31.069425949273587
225 79.59843618668853 7.0414254912101235 8.931769048026839 28.91901248708354
226 79.43700864106972 7.257596070963658 9.364628684924748 29.89192686189732
227 79.58862087868158 6.383965310061244 7.951803192960583 27.233662950095006
228 79.27916711711167 8.331219155497017 10.84486161499958 32.256015449242625
229 79.52845693963503 7.779082790874694 10.052369642239412 30.538838441665362
230 79.56494540290534 7.848344950955879 9.974045887892103 30.355306553778938
231 79.61303282441705 6.839507110500946 8.452057233561716 28.012353741603114
232 79.54910226661252 7.447686320055615 9.155641513127865 29.164424525415246
233 79.55858819461406 7.054254203868923 8.916088655868448 28.799817819852414
234 79.5273400081943 8.050434994987423 10.34415137013781 30.905750935677844
235 79.43089712068716 7.17501807715895 9.338598973253664 29.77978320273067
236 79.44776624254091 7.765252690977176 9.969112364673515 30.768372683627387
237 79.54029619301011 8.41557174153486 10.594157822169493 31.272850928950046
238 79.309776569994 8.432247205180122 11.094972342290832 32.35076378651544
239 79.52463782703296 7.708311379932872 9.963807360842713 30.48419681977026
240 79.5416381265667 7.9334570633942825 10.104416031174136 30.69847492619775
241 79.55903678900125 8.344385290862522 10.766309758521963 31.5634001640981
242 79.6323891617278 6.1570543452763 7.769517004818304 27.081763625031165
243 79.55304515939197 6.305808782978624 8.056208796608766 27.39634595079726
244 79.53550107830497 8.747005605722062 10.64602824660369 31.326374818603774
245 79.45377230510589 6.45918115711841 8.36922357423786 28.323382997013702
246 79.55076275729903 6.960580105910104 8.665880170521334 28.50926747915833
247 79.33230681886937 7.457459440661104 9.813012301091684 30.647581610700758
248 79.55009091480285 8.0240890235011 9.81226933986723 30.19685423643854
249 79.37478654371586 8.993687383248762 11.772318359666745 33.10136588268335
250 79.46503669286042 6.725008836038447 8.848668183350316 28.793117595706697
251 79.51067791308049 7.415199368025678 9.098237982732538 28.890510866355747
252 79.57811737425074 7.767030404219848 9.51519564254546 29.701076945773085
253 79.56656228107535 7.5650917818576 9.791753182546092 30.060655796665124
254 79.52671926622625 7.71801949207755 9.98985662412496 30.48122550129585
255 79.50485232491016 8.303375022710036 10.761213305210294 31.726816565911854
256 79.4943546164725 7.715284526560594 9.958652252697542 30.614477161326693
257 79.53996654609755 7.3911235468674725 9.348700639024853 29.5569758322224
258 79.53919102753224 6.86248499986168 8.817268295811187 28.859346263348428
259 79.5220926673348 7.456207847290819 9.233893578234209 29.32765538155866
260 79.52113527155612 8.034062209600728 10.297286158163155 30.972360446447176
261 79.35058124336192 8.029618466357766 10.573830663756345 31.62837804397194
262 79.55626878758034 6.794475891514357 8.519999082377716 28.28309591068483
263 79.5615303523997 9.26329622379404 11.662503476928187 32.85462978336462
264 79.55837229304254 8.14762363186888 10.391062202538526 31.15772696456248
265 79.57510688248443 7.244471137937467 9.307088293251232 29.481407569335026
266 79.532452105413 7.246194770029766 9.359304129482759 29.681827386161174
267 79.58166436851735 7.91286971502351 10.109616759745366 30.66834187713312
268 79.55278747985415 8.606079248672954 10.651398422471736 31.45397367643602
269 79.47563099337145 6.747466552879429 8.050525794961993 27.23805622938996
270 79.54561254114769 7.81441429419173 9.937614719078535 30.393904438259543
271 79.55675875516339 6.802697921776237 8.33214720225568 27.80309667741664
272 79.54125379285914 7.823445312076283 9.79679098102425 30.151560922682098
273 79.59855277903488 7.309909917461891 9.03578361945161 28.962774377945124
274 79.49257701872949 7.308959962063934 9.437549677385382 29.947415857832937
275 79.52686436782848 6.448803406619362 7.8579424249368035 27.21507790127501
276 79.30696000335917 8.595897329602659 11.43377569505326 32.80897601776165
277 79.39289791827728 8.784716785824818 11.490970674929436 32.928845780418115
278 79.50407521855199 7.4611478481542814 9.729429163339631 30.329745395651386
279 79.45986289367303 9.461947511183919 12.168160279415986 33.466503319167664
280 79.58325008388478 8.21308277091813 10.135457472508481 30.751518601336947
281 79.57895888444865 6.7844494613822155 8.431306456906562 28.080166705491628
282 79.60478738492598 7.848145542715609 9.68724982084207 30.04543879407693
283 79.08364364087632 9.55340531310255 12.992286759049332 35.24635160015163
284 79.25859632580817 9.325751256102519 12.434459740756065 34.41802350604901
285 79.5555931306986 6.549040410304441 7.79522085630322 27.07654651312047
286 79.57478753022191 7.768981419163241 9.749925769049595 30.174764923680296
287 79.42422645581857 7.301232551044191 9.599228467354415 30.142627085581797
288 79.58679382415504 6.451323060723057 8.045755201836503 27.678446038104997
289 79.47167476094083 8.112156668614755 10.568434419073414 31.43731345898406
290 79.58739775838902 7.97523284145889 10.08357401366684 30.85102534381623
291 79.54284920412708 7.733768954665273 10.09415143530985 30.682136701365724
292 79.58260715503258 7.396730628725473 9.254807284982459 29.421340996339886
293 79.58153470517347 7.601643134944499 9.186898022185074 29.484983396152774
294 79.58503137380077 7.193121839475898 8.858574333009816 28.69554114913764
295 79.51947695479183 7.103241086611122 9.364719925776866 29.87561245845245
296 79.56254308999921 7.2780275756049315 9.427070013798222 29.811662050536004
297 79.55689461822095 9.001912330388611 11.078666298575001 32.010635176265765
298 79.61876795383863 7.211426189779016 8.931567014711417 28.826701458616654
299 79.56361081657802 6.526677365554745 8.410751196363087 28.184042813275767


==> data/individual_runs_shuffle/run_1.dat <==
x y1 y2 y3 y4
1 75.06417372276401 13.198205697473231 17.208709017541967 38.53209347221562
2 75.80477795559888 13.983340816017886 17.917298509567647 40.37509550955689
3 76.43389139709069 13.611092852614446 17.53142139431142 39.66507667658311
4 76.81163330930465 13.625176077778434 17.52622718294391 40.22971221809644
5 77.33603519894643 12.717805396269599 16.009230706665612 37.7196512224219
6 77.44008482677721 12.841125341957538 16.56191565122115 38.894899495472714
7 77.61494785521927 10.700668923802569 13.914497154719196 35.10931438565844
8 77.97998785161937 10.228032490516178 12.835359010594638 33.66375390043758
9 77.85456823706566 10.78936155737144 13.794528468579658 35.27460316016724
10 78.12289175753943 11.021523909699697 14.112268218908186 35.53091156000511
11 77.9236202470034 10.73648095592093 14.044769539945378 35.481532939946746
12 78.20341261912678 9.276342329434886 11.881807382219133 32.50732341319296
13 78.47327749937573 9.981808860101884 12.741328795274033 33.099755838252996
14 77.94555045801641 10.704904477581238 14.227362036662662 36.0162229201294
15 78.47301233263777 9.396429921315049 12.04836104057324 32.441991702163534
16 78.4577293800273 9.679744758408662 12.475752743547252 33.0781927081058
17 78.35898692927945 10.298365806074402 13.42956506007168 34.414391298129864
18 78.4095050942049 11.238180663685073 14.58116799239625 35.83158401317274
19 78.37237813228667 11.1196565302081 14.570903396531964 36.02988537223035
20 78.35181091238374 10.372650676060656 13.627701087669164 34.825817175661065
21 78.39844734422465 10.482924074067894 13.726599654171102 34.73743314491139
22 78.44160603314359 10.398390206215016 13.669300399035356 34.70006053497554
23 78.52850093206752 10.73874865953429 13.992279981157463 35.06239096416001
24 78.45006953501286 9.624305651876098 12.804350155278888 33.67747233120666
25 78.45328391290363 9.449322342922564 12.616739411694622 33.3465623434154
26 78.56904077084872 9.624388028677423 12.548778011267459 33.25361157821458
27 78.71636129401661 10.031799427431551 12.840344671442994 33.443261696872085
28 78.77981336038913 10.058561287870527 12.553581190411577 33.256697045126124
29 78.74943313995394 9.538984262328096 12.319294233760624 32.81890986682397
30 78.39406491534382 10.441000319603768 13.96134933228641 35.313355997122784
31 78.7981661967573 9.098336071469147 11.349710284225678 31.483484797728465
32 78.71924388089624 10.195645402040258 13.132282812230766 33.999839874352546
33 78.73088072380455 9.927152630105452 12.944750275091167 33.716704299027725
34 78.69415962088175 10.164564751892792 13.429454267608376 34.19309903443764
35 78.4191400958779 10.242241607163333 13.7790566269404 35.28930967953483
36 78.72658072958383 9.994600884758839 13.048986431442533 33.85344467012956
37 78.86284715897976 8.777601714987643 10.687712281618278 30.67340288359478
38 78.77095464041264 9.463367589693751 12.428835393942805 32.94065144560035
39 78.70525475001939 9.594332033651016 12.73122061229911 33.42741309823255
40 78.81121891704778 9.989588417812284 13.02814441393524 33.95277970534316
41 78.7560694699376 9.648856693581992 12.939653821779507 33.48955764200209
42 78.91120959868452 8.618928171582706 10.943271391222265 30.830341584500975
43 78.73937751815745 8.855609357136075 11.735861122038283 32.16309289296756
44 78.53909246539178 9.73534223817913 13.346588022265893 34.67056778993166
45 78.87466993438362 9.006427620402595 11.60534108307062 32.02306266134218
46 78.9714551500187 8.562711980961472 10.959036507029063 31.103263747831566
47 78.97481504058163 9.152493896733363 11.276652430486855 31.5464660363439
48 78.96249992534817 9.076109925299546 11.54269120367799 31.977752849729
49 78.7864140874122 9.25926256269506 12.06936598817363 32.93358473911662
50 78.78906789940736 8.41934981728768 11.39733149183224 31.939486790358195
51 78.96300584231865 8.600005603565851 11.204096401434727 31.439220407944468
52 78.92674305289175 8.165392237425758 10.589178678524846 30.689007742283614
53 79.02678318564651 8.671870467553061 10.85457224854739 30.818335777377627
54 78.81555436974537 9.445234610064688 12.423804112668368 33.46423702142008
55 78.89070908136321 8.763131856389169 11.44400770489893 32.15752051635956
56 78.96963565773146 9.68125080103678 12.51743026135812 33.603598249344046
57 78.89830381978665 9.614943005989234 12.507204768716173 33.95601164885598
58 79.00756606077857 8.674431861272048 11.141629003746345 31.844994445857566
59 79.02441711360608 9.377142160983244 11.97545959972377 33.18504841432423
60 79.07717474551185 8.249865553169657 10.474260825270909 30.37942234028097
61 79.0408168462395 8.93602208019475 11.391622421370595 31.966254250245097
62 79.01430277775454 8.189342509365101 10.62045473919323 30.8462734376737
63 78.89982022453222 8.91577907731785 12.03311078386059 32.97483617526397
64 79.06452302737956 8.017233264820177 10.375564292084382 30.706009600404904
65 79.03651909336207 7.929657149010646 10.260907126979369 30.497954167680053
66 79.0480899983343 8.882422887629167 11.172683479488143 31.75273136996558
67 79.08399601483896 8.682256862224216 11.037282054931685 31.651048252496228
68 79.01003631022903 8.419625934347682 10.870611086910554 31.29964053503339
69 79.07998622458234 7.9249830808078805 10.135718160657415 30.269607587274162
70 79.16184042319114 7.872597538264753 9.953197353181087 29.983598165405322
71 79.11773657345495 7.941363071723682 10.213944156948862 30.465803776971047
72 78.99912296977605 8.499923829921812 11.021901454144567 31.854974418774475
73 79.14880463525355 8.236398535236855 10.479526725879374 30.55986097011797
74 79.0673018597954 9.23629720244145 11.82956547717271 33.03778436952653
75 79.11340905236331 8.671010163281704 11.12072181420183 31.792457224551327
76 79.1019473478347 9.019493617147104 11.521986047448895 32.39032221499609
77 79.15715719283409 9.035792619112481 11.600133837295656 32.404562395810956
78 79.03778644996983 8.622256241892261 11.172989788063138 32.01063169553892
79 79.06440246306279 8.085502520938023 10.459010568558247 31.0012403824365
80 79.07098623841281 7.828494516100267 10.17766940102467 30.71363941362566
81 78.9652541528842 8.398914338771899 11.366172740830882 32.41812164312158
82 79.06155721381671 8.94547924895769 11.626391651097068 32.65583985263076
83 79.14091418534821 8.846205923403403 11.318720980521125 32.057292926879754
84 79.17402945254398 8.130350642697723 10.297181882903583 30.54105202876498
85 79.21081523966991 8.7723747805496 11.22489279851595 31.936813376102634
86 79.10531503189247 8.208714514146763 10.714432816884045 31.423817258289453
87 79.22745461385487 7.689740331327058 9.67695915616289 29.64663369828263
88 79.1762473975745 8.577232026982898 10.901763320708202 31.500517307675846
89 79.08639899844339 8.336290824426305 10.891668172140733 31.769669286565684
90 79.17171028149394 8.541380389021565 10.854885074326104 31.494503692686592
91 79.17698329015789 8.696785035435896 11.245865160097711 32.076849942877494
92 79.16113225708807 7.616305177496725 10.026561515494903 30.4431089728172
93 79.19788333885049 9.015770633296082 11.36553405486599 32.22519638299196
94 79.2284758882589 6.515540677686397 8.395194631075443 28.003108965238045
95 79.14567658507085 8.559995681402667 11.079129020039357 31.865680872816604
96 79.13788995716419 8.767913654935509 11.344965759915082 32.39499181547774
97 79.02954651778435 8.71395833465351 11.54836117091731 32.53520748806973
98 79.27084399606379 8.401038233545028 10.60987080034651 31.15551854010915
99 79.22312982623374 7.760675048708075 9.890742989900158 30.028387317957307
100 79.18961764678842 6.912328333011743 9.03626589252714 28.83908245940837
101 79.12063855321696 9.534121112964113 12.486310613579088 33.90076205073728
102 79.19334676638171 8.847084364487765 11.370897713530315 32.274751131068015
103 79.3086547598753 7.781268872010918 9.713403359383898 29.828697719880903
104 79.28903857800319 7.812498025986538 9.822951036769801 30.11498890741333
105 79.16196386979021 9.522302336395457 12.267319534066857 33.6438440967972
106 79.20133692029454 8.157988835256738 10.584056156398292 31.20318818316762
107 79.16539650341984 8.082529104234164 10.50596050418131 31.22046802579408
108 79.22700356676411 9.111768415584166 11.86610743844958 33.12028478771659
109 79.2664157560981 7.187668713555534 9.182036188207455 29.120059253164456
110 79.29203149504627 7.74508678263207 9.687386682120259 29.839488433983018
111 79.27449993460931 7.557076502417011 9.750127802365016 29.910546588370035
112 79.15096048150336 9.526295830563768 12.449879444765521 34.07076877784664
113 79.21084358400896 8.239216716540307 10.761317580469864 31.54714417400163
114 79.23160458262122 8.263359112911036 10.490123699133559 31.148052089499423
115 79.35083828472449 7.966009097077384 10.052167608923979 30.23963567435842
116 79.24220067851961 7.541926113772241 9.948289898777396 30.12390777672984
117 79.1766549409447 8.69283976529858 11.459720683075947 32.54331897346021
118 79.3150205677204 8.040859799450619 10.224189201201984 30.43337976206031
119 79.16788661419567 8.287706133675085 11.042860781318875 31.892052983038898
120 79.29052328874633 8.125564520032528 10.198133420716005 30.596067293567273
121 79.24256134803419 8.164874424938219 10.683091584178428 31.290298763702985
122 79.24213125329662 9.775824516038877 12.57474255090132 34.05968416704817
123 79.30992765876627 8.817386208748495 11.188285665201859 31.809292661590582
124 79.21660848515538 7.354473939790342 9.844151500481878 29.941491591625702
125 79.3317192386543 6.671656281162565 8.436715735996936 28.04149165158617
126 79.29774459516486 8.85534466311107 11.230100044290914 32.194251180680766
127 79.14264280751982 8.022194893471104 10.646836379865388 31.489377430710086
128 79.33883991505424 7.198683648895245 9.05679508425572 28.847812306143382
129 79.34316387126405 8.819618020955854 11.08923720301428 31.788336668682614
130 79.24542766592704 9.44014134839291 12.241270270784598 33.592226925243764
131 79.28043189363231 9.290923117783919 11.985906677292313 33.356460172199064
132 79.21896725636209 7.4723984193871145 9.823270379752246 30.116880077058628
133 78.83240957626649 8.106985963012335 11.121582085093307 32.6943778871318
134 79.29812178171503 7.713590844093941 9.807335816648632 29.96444140789597
135 79.32527884633362 8.587438151884234 11.120747883016712 31.915854045170565
136 79.32462527450505 6.674067142085378 8.608763397089824 28.162433364480332
137 79.32170560555669 7.8398928421374015 10.260933195794264 30.67825231521766
138 79.27516344085787 7.86009945420776 10.339269984549004 31.095229399264014
139 79.32474017316305 9.131462917653122 11.511486832250572 32.663961647632824
140 79.22464645799212 7.9791737380711725 10.542574154699125 31.416203738487003
141 79.43923044330349 7.236141097600352 8.790736759453399 28.454949577995624
142 79.34137047713521 8.57458283446145 10.792183057303683 31.330081950607948
143 79.3691592408862 6.301731685054822 7.795592336915447 27.169297554435857
144 79.32297809557834 8.166829098556743 10.29717536569985 30.75860993080467
145 79.30781697459106 8.580035294607498 11.204304951953869 32.34334496074398
146 79.39811109793054 8.62870089244552 10.666974539370555 31.18764108042281
147 79.35655002949733 8.226928057422224 10.615175804177323 31.119251542444538
148 79.11487277877394 8.764339435677076 11.5850465106761 33.338081973547986
149 79.3219439405211 8.770471878569388 11.125831301920941 31.95573899029638
150 79.36666540085152 7.8316737314331695 9.901072757801677 30.09581156355876
151 79.3626876642467 6.878509066229464 8.900701537877598 28.81350786308562
152 79.35520567214249 7.1480165317749815 8.858665573861945 28.58047289657447
153 79.36639640450609 7.573812971293573 9.635392430815326 29.85920976690817
154 79.44928981893094 7.360227175409316 9.218323978539111 29.207360641256397
155 79.34440006765475 7.963811486715941 10.182602924243245 30.575901548930283
156 79.25837382527814 7.695943387706371 10.083893356649277 30.728047789871205
157 79.39376049723239 6.760287588459998 8.577454750402836 28.333840414135214
158 79.430582532876 8.02249561815193 9.71316874004986 29.893847838097486
159 79.29209652378044 8.171374981147695 10.604937277127924 31.422053725537
160 79.3212648391471 8.278242734997363 10.714335058828194 31.547422825036087
161 79.31666677374587 7.933119329131048 10.281755661690395 30.809362621481984
162 79.39740126459364 8.674700288186376 10.859896803989367 31.494608378724443
163 79.36172041135445 8.304236626315552 10.745598085089137 31.62621203078966
164 79.48232662402435 7.617136279780362 9.510144809659849 29.674591414471486
165 79.36349075403987 8.5595685760751 10.76619896605867 31.516925733586998
166 79.18041197073202 8.695644325453395 11.501574165387341 33.01408544321376
167 79.32501802909951 8.065281112097386 10.427649784241455 31.00355671807451
168 79.35184782594101 8.709691954116625 11.209420956876704 32.404526695865165
169 79.36917708817603 8.059611171298037 10.32856873603527 30.893512321466453
170 79.4480840801165 8.109347862080435 10.161571907827959 30.53028117339849
171 79.20414717619826 8.938217076291554 11.908032610001928 33.391155826152485
172 79.38952311625135 7.660108239659225 9.833521941209089 30.265323988746793
173 79.35778923941903 8.030348355501557 10.281657903634544 30.808177688344053
174 79.48747786604031 7.043701454129028 8.702246167297655 28.35268977838331
175 79.4878746865844 6.704346147731617 8.473114318791897 28.073095035902607
176 79.41836561352996 6.0602772418265145 7.769692969318831 27.04927024364534
177 79.46662727873135 8.202116002013378 10.250173292446995 30.743298103424998
178 79.41230470146017 8.2364587789504 10.573602561626029 31.523194082699334
179 79.38853387171152 7.786941228030768 10.135900642361662 30.773471246239748
180 79.30925351876567 8.241589075765933 10.683163273419371 31.725353167496174
181 79.34129201591738 7.868734992493417 10.182765854336328 30.79034672954355
182 79.37196344761323 8.275436274887383 10.542293914939016 31.462294326607363
183 79.4445160878277 8.63405794990324 11.058208796087376 32.15463290685515
184 79.31371091436314 8.109793376185571 10.464296020777885 31.525901068167663
185 79.20156826151945 9.84779691442794 12.950257312237401 34.96605577273354
186 79.24532150772067 9.482479239893642 12.449931582395312 34.24266765408704
187 79.32865362487614 8.359287279877506 10.829083464785327 31.971874416375567
188 79.27602385689019 9.660676340537925 12.600980813091544 34.38351944758538
189 79.39885886325978 8.372800991851063 10.724638757914818 31.513573707180996
190 79.48708591737471 7.902170520590851 9.817619964124091 30.21579606255056
191 79.3233822688179 7.160180850624301 9.42729811592854 29.881771896591204
192 79.47099216203472 8.240842844537253 10.29192901670255 30.9836744926126
193 79.4867308108623 7.525753663164568 9.44245061458535 29.63232174625302
194 79.42194616295714 7.890371703473743 10.234981690567857 31.185331895363355
195 79.47750759115362 7.583244292414082 9.645859059995033 30.104123381626792
196 79.46513459727626 7.319390587442938 9.260034082368595 29.17150503526499
197 79.4796009115171 6.972322911813343 8.879709624684661 28.79098808118844
198 79.47775494273452 8.4197590182335 10.67772140831037 31.6710620703484
199 79.49292806116691 8.94093236964591 11.209140717116595 32.285321108519625
200 79.27155228551236 7.55604189843033 10.026717928384276 30.85219767439529
201 79.44789396743211 7.111455842547731 9.056912393922733 29.052133341362364
202 79.50614302245063 7.3244870892897636 9.228777573311376 29.260541011739537
203 79.4095281693566 7.360806889709351 9.42196052607911 30.092002149241182
204 79.46806939404014 7.864026270616188 10.005380603393998 30.446889074281668
205 79.50131355415809 7.9945224626352855 9.921901740901529 30.535450121066088
206 79.53990951696024 6.475551383428758 8.129084168643331 27.543136904366428
207 79.56676107383092 6.970463208775181 8.670924486203212 28.163815576231542
208 79.35386523625078 8.721498536979519 11.1468883871511 32.45805318506223
209 79.44743375564832 8.954215830002827 11.365612261310677 32.57993263026694
210 79.25259857411946 8.035128120143256 10.579070495549924 31.608360797450786
211 79.57610844920085 7.859286306042672 9.462960254702757 29.61690094835233
212 79.51549535750407 8.491420144983982 10.823576427639093 31.660230796601418
213 79.50629568899252 7.8526162652344755 9.96359881032356 30.24450758077557
214 79.40283446179974 7.835270076703503 10.18282450916983 30.94000133965108
215 79.51543222058602 7.240315357895612 9.067150920972121 28.955428853430398
216 79.50371430319616 7.812135796464062 9.859408274398263 30.274042802762757
217 79.49698013473359 6.855069679594304 8.905921818060014 28.922789334744238
218 79.33248442548467 8.662844100245524 11.29288678496173 32.49655298034714
219 79.45639936081899 7.882253860344307 10.250427463392208 30.701187802751186
220 79.45138718851891 7.930961776018372 10.328686045702284 31.01329553078116
221 79.59727845324926 7.722755577556831 9.84377350266593 30.18369745288476
222 79.53400131308838 7.5479793247175975 9.525818684614528 29.67358858194169
223 79.52954935366986 8.552566891940204 10.594079615724816 31.347754489773784
224 79.55580086986004 8.559812398048274 10.849501864050604 31.49670106416003
225 79.49382900486879 8.147280597872463 10.432707134330776 30.95759891947065
226 79.55034689016014 7.875398483309855 9.97927268527824 30.43522577966885
227 79.58209740280782 7.4370494999477375 9.332968109236672 29.463341167281364
228 79.53923885937331 6.841344574742886 8.665919273743672 28.33266728221775
229 79.54982536836623 6.925907506568415 8.775375710277455 28.537717277255837
230 79.34428343910027 7.913591601112303 10.109955654338975 31.309247277722363
231 79.5050051776822 8.453337945073853 10.442906558157826 31.041930466275325
232 79.21757000387723 7.336342719844422 9.834030283099505 30.714291348383902
233 79.39003470366693 7.5135386989510415 9.77121095641007 30.550042450239424
234 79.54180691239279 8.122400297952021 10.20330808047234 30.75951666745724
235 79.58648285459154 7.921635447264267 10.203386286917016 30.57872501298612
236 79.40629720781295 7.383884277478114 9.698257377930819 30.314577309789982
237 79.56110141409913 8.564905572497072 10.729643970374347 31.551495203819456
238 79.54760627995702 8.10815602822988 9.973798234150621 30.272317527457226
239 79.47308783145405 8.847654688271522 11.443896912435624 32.6793152302571
240 79.50873506734536 8.163626138282206 10.041609738892143 30.48695390335191
241 79.47540105721185 8.159486607261499 10.417209223876633 31.32511283946524
242 79.55137061918177 8.724627748877705 11.073745809763857 32.196768260179724
243 79.55570005898623 7.130733135646134 9.119438446444617 29.164008548641817
244 79.53133891146781 8.083815023012075 10.25029060211402 30.85970695359046
245 79.52543138481938 7.328830894459451 9.44773606680499 29.42989878526102
246 79.592139339276 7.587391097760064 9.390215226742649 29.590341603067007
247 79.50632777017184 9.184075989160121 11.777277951700228 32.94253782571668
248 79.56280137474029 8.055401993884209 10.052056816460686 30.373824150070128
249 79.4411537862557 8.794393553689007 11.360548394017622 32.64315440252369
250 79.32210790856462 8.281904518005973 10.881286266609413 32.03163146682581
251 79.34482951226518 7.838726096128037 10.219431642483933 31.219132768881508
252 79.56705512251074 7.596299657326937 9.609193271847428 29.771656855440163
253 79.57640754716341 6.667604880761846 8.650414846085807 28.30141732878961
254 79.62198533774594 7.494191385910762 9.593669292578388 29.886480095119982
255 79.51263865971245 7.539246265295688 9.713585841088157 29.97586760739298
256 79.45563732794274 6.569918511608738 7.805602761834518 26.938097006243556
257 79.37301678578275 8.820401449188209 11.563963356631035 33.062963700824724
258 79.49109170204113 9.165578236679364 11.777408295774682 33.25241504320613
259 79.49807032240423 7.418516965683822 9.573022791182806 30.100518289793186
260 79.56732404168125 7.728081044753597 9.598687539445383 29.85165689103545
261 79.55746669038636 8.446652640342469 10.734922905390276 31.473415624039625
262 79.5358154617827 7.94361871428699 10.161865181995521 31.023363382573045
263 79.33875032840567 10.00070217319966 13.101254405303864 35.01231299873396
264 79.46333391775808 6.283522412003692 8.218213446763967 28.273239333595612
265 79.58232480502461 6.805406390917346 8.32176529672437 27.926801222267382
266 79.56242389048029 6.968697227926121 8.9162450687578 28.993900607682534
267 79.57963537357918 7.609699926987165 9.786539419567408 30.166127823878696
268 79.57640790678005 7.708582622563714 9.40575875762285 29.608997440964803
269 79.55503300488283 8.1473907703838 10.469255612811368 31.194283158409775
270 79.52276288448262 7.045731739648183 8.36855230225435 28.106117043202484
271 79.31154529476852 7.880692697573358 10.433241545036099 31.62033492789118
272 79.59145689044698 7.738773584390198 9.713481565828586 30.225416040498352
273 79.51275160144743 8.568430016297192 10.97998931699966 31.975389228147634
274 79.45089628542867 8.342945126178341 10.928066754935672 31.95753459226435
275 79.5677316624864 7.521175584391307 9.578060589660954 29.955144822319134
276 79.31541729854229 7.849050604311085 10.339380777012309 31.42061033401925
277 79.62850074303927 6.912754629039748 8.566870811556093 28.52656309925532
278 79.48264812676413 9.244788806575514 11.923361073159256 33.47552330107308
279 79.55783494040324 7.707149732204812 9.687471405768665 30.246346446926463
280 79.57996431799748 7.883093230994362 10.005367568986557 30.573076922476716
281 79.54619631729072 6.709293696601424 7.9724171083375595 27.376138260066398
282 79.53622697747326 7.352952749724863 9.59915677811346 30.19099554407454
283 79.46116958196389 9.93784883479838 12.929200227007243 34.821555825529934
284 79.40958750879459 7.754569705973699 10.078588352818462 30.77414684138956
285 79.56545720831024 6.315357126054461 8.139733279527295 27.732224430258846
286 79.54590816820732 6.7811949394416855 8.754813932530247 28.9051900747501
287 79.39529544751404 7.439160485411852 9.880752116592252 30.637426590315165
288 79.53435666087285 6.66432421440633 8.374052822196864 27.955713301895933
289 79.60539927531244 7.21362721792255 8.999515380731127 29.275935026049993
290 79.5920089037275 8.142524559745581 10.453659944301375 31.329555933893737
291 79.58656499438575 7.2561079479495305 9.015039360000166 29.07972135702731
292 79.56208795235807 7.381154487559072 9.24437975902509 29.35818619856384
293 79.54732667045239 6.932828148281102 9.093610768088956 29.296017137737884
294 79.52664279095029 8.410527223978354 10.192619866366037 30.687028447504805
295 79.5982798944569 6.438066725754836 8.342933174417844 27.878966875271573
296 79.40014179970191 6.470646193703466 8.67177823989097 28.94792815733165
297 79.40685840397246 8.051279725646374 10.599814755001368 31.530910504057942
298 79.55221638210082 7.141964170592181 9.44802934097254 29.78701722714886
299 79.58540694829432 7.086372325052103 8.686552740731823 28.4093343579788


==> data/individual_runs_shuffle/run_10.dat <==
x y1 y2 y3 y4
1 74.90255828902251 13.589466520773517 18.016685866348837 39.72855860593486
2 75.72624519796592 14.384937311157708 18.58959369405795 41.05964404785865
3 76.14244843154079 14.255772140937994 18.991001305786938 41.762564912540334
4 76.90590635563224 13.346654526607471 17.057092790121796 39.489084808639504
5 77.13433438027883 12.704529743930118 16.379740255542163 39.0329711336172
6 77.5341650484592 11.79500538159893 15.086955138958514 36.714300607778384
7 77.63331214404714 12.068099365817098 15.430933151477277 37.405495506841355
8 77.74550635894111 11.191618096640534 14.513721451063233 35.897738651521706
9 77.98371972745942 10.75259575329352 13.67971489058527 34.88429949062907
10 77.87894760596357 10.732493688987713 13.997878259155828 35.465073567429485
11 78.09088117917698 9.99730645806946 12.840768289685013 33.8702722939835
12 78.0662974241827 10.517743923759067 13.773751623109586 35.167021698731624
13 78.34117111332884 9.80151685889778 12.564399748592347 33.332338125292246
14 78.42071473583977 10.288543981368345 13.226182683476884 34.10770934512911
15 78.59878461761176 10.762607280524197 13.449892218484827 34.15641009451175
16 78.2769627959274 9.981876327771353 13.0805622834822 34.20349614772567
17 78.59989522385919 9.525370613997785 12.13158573212051 32.4063599555813
18 78.22541621687648 10.616235233739909 14.055144928272956 35.43558461329559
19 78.37283428144679 11.046923918960411 14.398933941883751 35.934899737024615
20 78.41060200946418 9.652784408710877 12.752127801843638 33.390312413943704
21 78.662525120359 10.811495172415624 13.799220855260463 34.71287759871204
22 78.73519619399667 10.027066659866687 12.60571882019843 33.197268049142906
23 78.64286346167249 10.601942162306454 13.637698478180793 34.386934022622064
24 78.60534007522298 10.511100090651865 13.643055619641387 34.575046090451366
25 78.6249668743851 9.656881907467973 12.454852071206446 33.06699777124298
26 78.67921568136342 9.25345790375578 11.918056069328454 32.342372088907446
27 78.6301735556702 10.42860211602402 13.444978246877415 34.34712420822714
28 78.44618687828611 10.476783601985693 13.883084232772624 35.17652119432215
29 78.617581442933 10.034343031902202 13.080360250166779 34.11042063484477
30 78.72759722145362 9.59998886176314 12.272370366952467 32.874035998320004
31 78.60485905932843 10.411833911314144 13.74746122328957 34.86966603907956
32 78.81079100462462 8.446058716858843 10.86001411365639 30.69738260147641
33 78.65221491456526 10.02804714991498 13.132419673508956 33.96752863239727
34 78.5433715022386 10.146764955817627 13.528685211500202 34.594472641810114
35 78.84664177235507 8.012926363524448 10.568362729832447 30.358055987970623
36 78.77178972219872 10.776959562038089 13.595949271128971 34.72890641747437
37 78.72535772403965 10.333119576487432 13.606657036846448 34.58704115464164
38 78.80355341950525 9.906864269283435 12.788304799711991 33.49780992207121
39 78.61084812635323 9.689606317606827 13.02844420530651 33.96539440721986
40 78.68595790551484 9.749382490932897 13.143042715578023 34.00002741847995
41 78.74603817650377 9.82874905067132 13.1221094572186 33.98402616678102
42 78.94734082305057 9.200048190285424 11.552994902764624 31.905518110634556
43 78.58917429750298 10.14512209150329 13.700798044630336 35.02604098663396
44 78.9360067924799 9.31492610144954 11.980497398201928 32.47858837474963
45 78.76471743904156 9.572201511342197 12.7208387067678 33.56794218124251
46 78.81547703268956 9.501255638825139 12.486251958745576 33.314188084901254
47 78.77317360914485 9.358825689413381 12.413370069507279 33.20163088795337
48 78.97416712159507 8.53084704119623 10.912014882165044 30.74939012114337
49 78.93102178509794 8.611918172836292 11.178131861800866 31.681805180026956
50 78.9188649107486 7.641293737328637 9.885620467773592 29.676288523336815
51 78.82003277686731 10.032283927427697 13.096001539102831 34.35442806847326
52 78.88531616063877 8.368018478454825 10.875890021926482 31.23159368493583
53 78.8812100065086 8.796922705252541 11.386610691707332 32.036114362674525
54 78.6801502115053 9.434169910466794 12.721125463731632 34.024649261082786
55 79.00739427658995 9.091060864395567 11.631325174315654 32.143630390326614
56 79.01137248092057 9.29993736966547 11.823973716378067 32.08257213673703
57 78.9837406847921 7.767695784513183 10.104461651600193 29.86936467597685
58 78.69070978795116 9.433121254186691 12.887933293030951 34.130004887529594
59 79.07109570721546 8.274539978438197 10.312569000894422 30.125157180431405
60 78.91025832399667 8.057582552821028 10.610222729347573 30.953746362026735
61 79.02256093625788 9.455882540357267 12.137040631636953 33.39208344142458
62 78.98872350758882 8.34185939874635 10.782094425939936 31.335094265462203
63 79.04192267482675 8.023791263329242 10.328464460775677 30.20519017144041
64 78.93505039481397 9.25077942340954 12.02248122458779 33.1436103115637
65 78.98001378359751 7.497270687860726 9.812771164553913 29.722563672135884
66 79.02468433350722 9.263911309720868 11.84513507686782 32.86483687273167
67 78.8583009508783 9.13669866589029 12.059166564346569 33.39867917470001
68 78.95809757946259 8.771555341863408 11.444118497362222 32.561303244741914
69 78.9504404554676 9.048704191472659 11.840188519241778 33.07307385241762
70 78.97629862669895 8.488604418915743 11.100186105269527 32.10225309227016
71 78.9557435633525 8.248002883365567 10.745780566793384 31.552947719365896
72 79.05626412516169 8.335454771690662 10.756019093842784 31.352032997217638
73 79.15269664095548 7.500211356686061 9.609291029903277 29.37652190814134
74 79.09823546673829 8.190963132203539 10.49533094490852 30.838798530320055
75 78.95435649819593 8.819894085929999 11.475375006419453 32.620834531815824
76 79.21276263142896 8.167295692395966 10.47956582910171 30.579333888844985
77 79.0012380464481 9.703346948439636 12.658306137042196 34.14385435441139
78 79.04243409245576 8.752709255653055 11.35019907450493 32.31568530718527
79 79.11690656496097 8.334572000646675 10.740273529647148 31.125538626620887
80 79.20804142289366 8.217181608119944 10.453477462597116 30.606819333421676
81 79.10082018387723 8.012535118141736 10.490293146430352 30.91289250091599
82 79.02231710326824 7.939221853891961 10.433059063331829 30.924275410921677
83 79.1844813264232 6.833490374905423 8.49900716918478 27.67311625535157
84 78.96008901572064 8.75533208939098 11.595382795781328 32.87904366891327
85 79.12842969699719 7.947759700660996 10.427786645519642 30.89738801513404
86 79.20854436707809 7.350550221840379 9.233926164252825 28.863238032747972
87 79.03840144418761 7.7871585032587465 10.302819264124274 30.760593905472376
88 79.14862997847447 9.24868702658697 11.813832947384528 32.883298690803976
89 79.2723828238632 8.189723092326046 10.104018481747001 29.976434844581224
90 79.21174709744727 8.448279568155359 10.578549119252056 31.062919227082087
91 79.24072569611246 8.128812795017371 10.333736878587885 30.791115393028534
92 79.18602546217794 8.708676864828831 11.230073975476017 31.693986522789576
93 79.0547041344114 7.3640549196769 9.823459378660226 30.194864407864653
94 79.17325629240194 8.689437840091855 11.21460213383677 32.0788236939025
95 79.07660498757146 8.56529736957601 11.40761563930771 32.190327445325515
96 79.20359477290675 7.883391046023905 10.109642828560261 30.27092106303797
97 79.15535525121784 8.750844573921853 11.360561428425076 32.26740387262983
98 79.2474854042534 7.720021378104616 9.67699825938524 29.82685034405994
99 79.19132108491215 7.738373144525069 10.13074553421649 30.602631244772848
100 79.1576231162313 8.06459663340733 10.625818397857556 31.13305849225487
101 79.205064980412 8.125736692779467 10.516277237675386 31.071955565719243
102 79.176592766137 9.067657508085627 11.751437238937113 32.93940326032011
103 79.13242704179171 8.488480828964594 11.131396993900688 32.109070121408635
104 79.37369598419899 7.539850521100069 9.379768149174106 29.213243187522075
105 79.21680599014958 8.253417178991315 10.839452335909183 31.4678502526048
106 79.22036441197169 9.673753237917557 12.335013729141364 33.859174178724516
107 79.34580336035073 6.388821479192831 8.082310197520803 27.46335783536734
108 79.2144854450302 7.931652338510423 10.323517903149659 30.87273027352815
109 79.26072587127855 8.104441995229895 10.354572378891458 30.72963213086264
110 79.23891491916235 8.22345885747746 10.677786580347604 31.16474236944342
111 79.06393792564764 9.787562795077617 13.02852892895492 34.96864450796583
112 79.27958301305799 7.7593696133639565 9.786383006678046 29.78389973335127
113 79.27816067246714 7.711870231426975 9.78650031634507 29.969982517187777
114 79.29326110550146 8.704715002229955 11.110242150614658 31.909542021735405
115 79.25418456761865 8.31167882599115 10.63074540387241 31.01872900492999
116 79.33007235223775 7.661379592745695 9.890808161937404 30.091461367407213
117 79.24849211978139 9.145364323759212 11.662672924224992 32.72808039931
118 79.18254458516856 8.774924001246575 11.381390411524917 32.29852120114318
119 79.29414746726174 7.937168706404514 10.125245014273975 30.396684042362633
120 79.32144497029992 7.056441033606249 8.973498703467486 28.748920877190688
121 79.2683627748471 8.401560367048999 10.735040215057301 31.374874906102313
122 79.2603620363052 8.789491405789319 11.297931100643622 32.223308074831195
123 79.27444542612253 7.861873610359496 10.297436053848797 30.72671908985275
124 79.2885564897743 8.829359356652448 11.250981165020557 32.220662144448355
125 79.26514427133058 8.093362031708795 10.443271521566333 30.96293802266147
126 79.3121287386282 8.488966198866619 10.980087075055511 31.85015995398074
127 79.0169588817961 9.0521977581452 12.189660534499335 34.00384639330877
128 79.24846547330877 9.747546298114676 12.496607795461989 34.12946016976972
129 79.28887505094767 8.031834089819696 10.22427392485038 30.600895493560042
130 79.3692631401131 8.378330325356433 10.437797070438714 31.001751330801007
131 79.30357833381245 8.76291001202504 11.344894070674115 32.36964273610745
132 79.33476544962079 7.712315663668494 9.703008419445148 29.779996350700532
133 79.33033015794668 8.146239461357679 10.474495444604948 31.022930907467916
134 79.43470492882615 7.914633149863675 9.874912702056127 30.094079451626797
135 79.37037814951296 6.382477532354851 7.936331351321346 27.37773230308731
136 79.39875844656606 7.587389362344496 9.374580455010307 29.395855575674858
137 79.23527933608281 9.184850458443734 12.012131905075108 33.55955241841778
138 79.3047092329826 9.138439442470963 11.490651331946989 32.68883741502384
139 79.20129263682637 8.504201984701213 11.303477241012194 32.47693937465783
140 79.32519441133721 9.020680728522052 11.344665968543799 32.31772069996261
141 79.30847684500273 7.5453215630837205 9.619803279509053 29.85325230559257
142 79.40366245295951 8.277811045209257 10.23442121104765 30.54647261758906
143 79.33095805997317 8.073915621296926 10.479735276398516 30.94145791625906
144 79.3200429263033 7.320337426378365 9.609506097626152 29.695405220004368
145 79.31166429208481 8.159515025180411 10.610170591717782 31.476040888530953
146 79.37658451315563 7.347528928670187 9.155745788387437 29.023518737520092
147 79.29311219272466 7.996137242234165 10.339067951233593 30.872192525114073
148 79.4421164749518 7.5022747812138215 9.06698799087905 29.054037251494293
149 79.28582940949656 9.092789777794232 11.60543884112647 32.924639688190005
150 79.29480766338605 8.728888351328361 11.339738962528955 32.44457510261287
151 79.36558674021552 8.284200178648836 10.552558510803312 31.056161621335963
152 79.33767668122478 7.172413816738183 9.197762200791926 29.383240283784183
153 79.22314088930322 8.399409822560552 11.016857138462688 32.35752879685467
154 79.06845329273744 8.648561422853101 11.62678920052419 33.17205204718693
155 79.40671094147285 7.303112115382736 9.077617550151839 29.07972135702731
156 79.45003511139397 7.78884980554986 9.77072868333454 29.97680983154225
157 79.32772723693981 7.87039490693862 10.130628224549476 30.72963451475289
158 79.33270652528927 7.372645627446066 9.489648203949885 29.86357330986439
159 79.39337659421639 7.805909511794372 9.880204671479486 30.01826248476772
160 79.37336937408774 7.7818589092657655 9.942906688501907 30.3450907583248
161 79.33239636976892 9.030789425350875 11.662783716688285 32.886710129470906
162 79.4190857199643 8.31141971582719 10.359545005332372 30.727906604011558
163 79.4023030251438 7.948664415985582 10.000056047952022 30.27484205754224
164 79.29988874633284 7.690520790926171 10.016023197074242 30.455615122150228
165 79.4165226907913 8.287564463543797 10.416942018523978 30.84172547340537
166 79.33017564938503 8.126468997143753 10.547520712325154 31.135998936075847
167 79.44604156560747 8.894569859152323 11.224853695293625 32.34548760351543
168 79.41817447237673 8.311622202805347 10.297005918403046 30.73608460537134
169 79.42429156719982 8.366604919828397 10.573315804662197 31.060851304571337
170 79.35772359310648 8.425453268164603 10.781944530254295 31.51602087765505
171 79.4133651702193 6.862930695547309 8.68167787234675 28.538832658667
172 79.36318808955609 8.242062883654713 10.620480808008125 31.405282071441775
173 79.39212791801799 8.006081193017621 10.146152203818515 30.80067739162424
174 79.39574406495402 9.255985213831204 11.391374767629102 32.357414796792604
175 79.386817295139 6.484602462349056 8.41604968299018 28.11470234532646
176 79.31904668902455 7.61403584188619 9.771100163946777 30.401639530708625
177 79.40196331455552 7.534144317602901 9.708391629720648 29.892529038137404
178 79.45662084278126 7.597591301142059 9.593584568929991 29.726208971185486
179 79.30184319955914 8.815018814336092 11.407550467270466 32.80144333252068
180 79.41499105798448 8.376773207513095 10.615091080528916 31.279708950545892
181 79.2969003245397 8.054263657273301 10.479950344121391 31.437270140740413
182 79.46271354872752 8.621866004007762 10.865143152986656 31.542644348183334
183 79.16959301959712 9.197860838206875 12.173836763859036 33.92755489340787
184 79.48103653908707 7.364195962089118 9.228738470089027 29.225880336889464
185 79.44058468763136 6.366700750693669 8.26482448779341 27.726906118684724
186 79.47574231139953 8.16443129856589 10.04159670448469 30.422613162762335
187 79.40554456476853 7.249277721711675 9.213273145653512 29.313386390313568
188 79.38023912031194 8.28614872489995 10.61006631645821 31.54350941371351
189 79.36521061630843 8.450390418284078 10.88631103068013 31.926809336272687
190 79.50628362778842 8.399778340887613 10.67252067973914 31.689193414290852
191 79.47198095447925 8.23756499443868 10.4640744358513 31.378841661253944
192 79.3903681806641 7.208321514988966 9.296823697386936 29.605677940971475
193 79.49367829829434 7.366990348081598 9.103569055378246 29.048318849307908
194 79.48579459825062 7.120284783011018 8.82728523793398 28.40377587235836
195 79.38122809604853 7.0778379563408835 9.255237420428209 29.585410163189362
196 79.39535600128129 7.425674639660985 9.578256105772653 30.061081213755912
197 79.29714677578976 7.870602361409676 10.16728749549335 31.166562213049353
198 79.4966299850036 7.471311219138167 9.567724304555703 29.992766014490403
199 79.47766944127439 6.62763606336036 8.447149779158035 28.117102344019173
200 79.50606851716104 7.352214798062734 9.160933482551236 29.107489538424723
201 79.45222317592975 7.341543866493009 9.416655522248307 29.856661231546155
202 79.47372006428571 7.147201823662108 9.145631088208795 29.44172662029978
203 79.51179711734603 6.970543617788342 8.94231388365122 28.967571638844724
204 79.29294873302257 9.047817326965903 11.871412442280382 33.32694227216767
205 79.52012846624513 7.567221937617022 9.619705521453191 29.87870995162184
206 79.40686943898199 7.328678543571733 9.588755320970987 30.055429450894376
207 79.34824055573964 6.243878049440697 8.103478075214266 27.88861731788137
208 79.5219885644399 6.942703336607932 8.884982042496858 28.91609182053435
209 79.5071604715109 7.78307341799396 9.890703886677809 30.27660002607484
210 79.41952162172905 6.85605026174317 8.754748760493026 28.77840567624218
211 79.52800714612519 8.327604994031075 10.57870553214142 31.55352605512043
212 79.50608267442799 6.698557626745666 8.676594453442533 28.582913605373882
213 79.4606044606396 7.660810100720411 9.791824871787046 30.337665212407938
214 79.51348894557202 7.406449946798298 9.197377685772246 29.13709306225404
215 79.539386965066 7.879377045795248 9.98970672843934 30.458134139352133
216 79.53133891146781 7.28865050259961 9.338338285104719 29.47822757916142
217 79.50892905409313 6.909953650243448 8.092209829976582 27.580245676816006
218 79.48467162423492 7.900666826644004 9.947931452572611 30.24502766003826
219 79.55028596242173 6.868978691302773 8.467815832164794 28.290298847074258
220 79.38922708406267 7.7859222372484576 10.104741891360291 31.073280544751146
221 79.5138983880788 8.44838403989706 10.354311690742513 31.058427722406122
222 79.50822379188807 7.389367813373127 9.020070641274602 28.86122160460266
223 79.51589667267686 8.452947562039745 10.980047971833162 31.890698179129085
224 79.448165756375 8.753160088789208 11.172918098822182 32.54918990383644
225 79.50279681167287 7.9742067579318 9.494145074519011 29.579247246226558
226 79.34296360482692 6.489491360932356 8.489290018433259 28.7483014767399
227 79.5195023543435 7.544926381973893 9.192033578719084 29.125608082353637
228 79.50480369693751 7.172814370350802 8.999332899026879 28.655076535253432
229 79.4254341227241 5.860413053015286 7.623994362879472 27.153398374939542
230 79.37954309971094 9.622509570318858 12.653040236433721 34.247753213396074
231 79.54694229391602 9.021489521496779 11.532387504591368 32.824116630546676
232 79.55182744061841 8.553459695970364 10.77134755700011 31.540312762181234
233 79.58786676801006 7.235177514790246 9.166166797141084 28.99218544563713
234 79.28353834665992 7.047388146078029 9.41187189471535 30.14174557419963
235 79.43913616641494 8.69575812385183 11.214634719855388 32.47740704919154
236 79.54151562899162 7.538869197154033 9.645787370754078 29.895795174339955
237 79.29864146094734 8.89943446076717 11.720350177176698 33.245234684001645
238 79.52547078813839 8.114633356148978 10.323374524667738 31.226596459851574
239 79.51850559210274 7.990207520949532 10.130315398770751 30.389396511171284
240 79.40402734074902 7.316941845315321 9.526281406078885 30.206358706616864
241 79.58146649176643 8.632999457541839 10.85996849323032 31.790379516888244
242 79.54571815703646 7.420436306786125 9.572872895497165 29.774994802379595
243 79.57020385922758 8.652644375216585 11.026769805325909 31.878536923651822
244 79.41119416772804 7.913497996794949 10.42781923153826 31.22108790917063
245 79.57869190342686 7.971288501503164 10.255491330685263 30.64143021718727
246 79.56345273446554 6.964828660767763 8.551105695749294 28.27589618640666
247 79.53697914726341 7.9423073331559495 10.062614686492521 30.44206997544826
248 79.5698190904927 7.251648100081691 9.364459237627932 29.590642822326085
249 79.3823501428605 8.48804703605293 10.938422591652087 32.008236597832166
250 79.54273057610041 8.128984822945293 9.942548242297121 30.36267808587718
251 79.25752478130256 7.240850437290279 9.698531100487195 30.568597938624364
252 79.59922183043297 8.33748540703141 10.630777989891039 31.529407369874573
253 79.39212776925366 8.18276024625287 10.771732072019791 31.59993385444786
254 79.52672682301554 8.195488517254592 10.58928295378443 31.682283043639703
255 79.56767616517837 6.895756872238749 8.843271938667385 28.825783968326014
256 79.55359130506194 8.7960614927771 11.037086538819985 31.879633485896907
257 79.5734297448663 8.29694882717944 10.578685980530246 31.485253051213746
258 79.56024691940142 7.995949533599468 10.140834165580248 30.685177506248795
259 79.62430039822885 6.790071645303497 8.389570284262183 28.045882118630306
260 79.58621891567519 6.939232675469105 8.540593446143518 28.046406964082284
261 79.6015659009354 7.386201464324237 9.35382967835514 29.40841252916153
262 79.54225469364867 8.579257327545498 11.000818300099501 31.98109297536298
263 79.50565443626252 7.081869849659019 9.150818782372582 29.27238815785077
264 79.5342583121825 8.960940061312678 11.407244158695473 32.517992600262716
265 79.3648189037894 8.014248139567544 10.589465435488677 31.608360797450786
266 79.60067214510968 6.8569835833710915 8.592887488819734 28.279634381517127
267 79.64554086916152 7.124843086320968 8.957798759697933 29.075296708105057
268 79.31414635805251 7.488684716505642 9.97980057877983 30.72025910968035
269 79.60495321480931 8.714843105850937 10.719066548731348 31.514770309488384
270 79.54205032852106 7.308589650302526 9.338390422734498 29.66203891954691
271 79.5225531750841 8.637110212842009 11.084212438943574 32.09565506639035
272 79.13917625352059 8.170441387555208 11.095330788495616 32.619660395219505
273 79.43848232759656 8.728375559805501 11.386656312133391 32.6355551146441
274 79.48471047107044 7.284464456438959 9.416714177081808 29.91620750658027
275 79.43995904844301 7.09591682106838 9.31781561057987 29.780130189792743
276 79.42186470715913 7.224010177770719 9.536708932036253 30.02922315093436
277 79.61721880556928 7.528492474024579 9.713572806680704 30.030309824159485
278 79.6159053431341 8.11912142728779 10.307609408860952 30.994670625142927
279 79.5681948957497 7.586589995471435 9.682329332030937 30.174578530317962
280 79.6029423747497 6.100067249689071 7.67048809424189 26.92798737516342
281 79.55675722726718 8.574001466186724 10.938207523929222 31.801558573883582
282 79.48120450769342 8.493372419669571 11.094776826179142 32.127345585126356
283 79.58158206980177 8.47189220699292 10.557681032929867 31.45145738091326
284 79.59296375818059 8.136530855112802 10.25548481348154 30.992030861227683
285 79.60364415694397 7.571176651319661 9.369373209235354 29.581422503456768
286 79.61436562553186 7.886008774253842 10.05751823318085 30.697743234558416
287 79.54814128700133 7.642211978058433 9.671869220054951 30.18122735194745
288 79.41307776454 6.646382788755008 8.807173147243697 29.06507885796441
289 79.39110803875919 8.877937844976566 11.668219064593565 33.26659286727354
290 79.51759698342293 8.339801867827495 10.65690545961797 31.627609667599664
291 79.5730775464685 8.560025349157405 10.818330078641802 31.776387011123962
292 79.51857996068755 7.970826587867911 10.266042683513387 30.90607102087096
293 79.45833993910865 8.779257126953604 11.558710490430013 32.952203631073615
294 79.63575360447119 7.063510255500543 8.764869977875389 28.728053641392403
295 79.56669529526454 7.131728259641615 8.696954197874296 28.435465477330713
296 79.5514378222689 7.359342055261322 9.009669184132129 28.89287851877387
297 79.50812332211272 7.531403592003759 9.797116841210418 30.313910504907003
298 79.56101164380527 9.701817821284848 11.43270687364264 32.49929556584827
299 79.59892661634044 7.6803037343182 9.489152896466923 29.580706701617952


==> data/individual_runs_shuffle/run_11.dat <==
x y1 y2 y3 y4
1 74.92054527111432 14.42199621769592 18.933819360318203 41.03561016044864
2 75.80990121773227 13.462239607931902 17.343999649635123 39.26935756769705
3 76.40858624925382 14.228573889823195 18.453944615759998 41.09193938200896
4 76.88111604271545 13.150925461540709 16.760064713226086 39.18963899480118
5 77.25910309305976 12.648331993970336 16.21791808709122 38.19437678059883
6 77.12005646473882 12.705039812800207 16.677009468975633 39.74248790209871
7 77.54688740755178 12.15856744903108 15.754186456155772 37.90419864894387
8 77.65718852760448 11.891328127186904 15.358064296646424 37.378960869902876
9 77.62241767142817 11.730692605670797 15.259309108626407 37.89161078255011
10 78.04014121069034 10.70253641456403 13.820499525417219 35.04468548667489
11 78.33906683309135 11.299114100767374 14.429903693977142 35.507550463169416
12 78.1433849232832 10.704316585298848 13.8621509744132 35.03989731836546
13 78.15995649892974 10.547458757796955 13.825778460433147 35.0623018831434
14 78.33485069735117 10.171662541825354 13.163773940622015 34.15006483521026
15 78.25726496504899 11.209511407189407 14.711668479752738 36.23066236772555
16 78.30627926330371 10.327944991790764 13.471301232716048 34.53961842326786
17 78.5799528789947 10.744270335682012 13.653268077875891 34.42074477422774
18 78.23467076329354 10.648076555378472 14.086460092163689 35.65340626097125
19 78.54216476657471 9.812471921933435 12.574722999290145 33.2975699710463
20 78.35881031107421 10.91287140971555 14.242625327782754 35.77433800498899
21 78.48841392622174 10.047496011015062 13.080301595333266 33.8232678383668
22 78.5537223519063 10.305315361099957 13.325146422016054 34.11959445025794
23 78.48738580882898 10.712958464144348 14.039229916780528 35.0929108091971
24 78.79581227706038 8.266986203075973 10.411734772749014 30.16624096977286
25 78.52218805509294 10.22047175159873 13.533781664811873 34.38247642912313
26 78.43104289226123 10.127108476129639 13.450511352838546 34.430714247035255
27 78.60692184272975 9.622415053706302 12.501815041236963 33.13248448192271
28 78.67729126157695 9.722420973593499 12.705073590961003 33.415462277073146
29 78.66035050617147 9.713159314255998 12.663376521538972 33.36959226524593
30 78.28986767345472 10.757789627120415 14.612952394955059 36.298109339329685
31 78.77106869601367 9.577498892860328 12.319287716556904 32.904845776698046
32 78.78965944789775 9.543012418691314 12.277616715949758 32.917823889664
33 78.66930430165728 9.871007365340114 13.054317504088242 33.87284751666905
34 78.79131192977795 9.367235894499713 11.933606117412376 32.471441274005905
35 78.64794273815953 9.722981207758211 12.95535376554906 33.71032369635634
36 78.79934570543638 9.515927302880325 12.147292193093806 32.79259715816024
37 78.77368454673113 8.811500636881648 11.657635125746847 31.973552473945844
38 78.85418298834375 9.191621826562011 11.52700429431588 31.96737111781718
39 78.8499861527909 9.336155013696175 11.985717678384344 32.45230648490879
40 78.7332124039999 9.976918205959693 13.22631302755135 34.18863810438582
41 78.91769879921681 9.485233104164104 12.110756749020657 32.71487371048993
42 78.69654551290122 10.937866214363881 14.409309330211329 35.94004247360759
43 78.79623195945595 9.967315179245164 13.153300794238575 34.101880134256305
44 78.92867571255759 8.317317228284814 10.734968525816335 30.64968652584257
45 78.81835824991077 8.872145218305887 11.662887991947857 32.26536430277268
46 78.76784358368576 9.132222748865287 12.142391255893836 32.81087674748993
47 78.92298410205709 9.155092771583883 11.746067063069066 32.405208292427815
48 78.96581232899912 8.967240201302275 11.422768137964512 31.623383298406626
49 78.92050419290203 8.834456065310517 11.50642948216124 32.014093587585734
50 78.94864666295327 9.21505221251721 11.834583724039705 32.33113772616758
51 78.78403760819768 9.738485043738276 12.851195815642392 34.127878431162316
52 78.80389177812431 9.008297117250418 12.007022417355994 32.98069228593948
53 78.98499445823366 9.219804989362549 11.855536534010291 32.666958187354645
54 78.66646594285747 9.828631191598136 13.158859969014603 34.69903955080842
55 79.0382841780472 8.407321416044763 10.552369511895332 30.496098443444765
56 79.00883205355476 8.565196673418017 11.037431950617327 31.720423690494925
57 78.70973587652925 9.573843864515453 12.908631932056325 34.006766910245204
58 79.03815433528591 8.528964089183944 10.979995834203383 31.393520838144727
59 78.78409854304437 9.258907982009779 12.434427154737449 33.61291261320288
60 78.98193568473779 8.684842905835682 11.089543511589284 31.928015016063416
61 78.96355232996115 7.913369251389208 10.30784402819499 30.46207652492974
62 79.01405315476092 8.66288972335127 11.251065888668954 31.795739331374907
63 79.0121320034253 8.292865248482803 10.724729998766946 31.165117585647383
64 79.08502276520505 7.777164628073704 9.723694024063079 29.27584735857106
65 79.08361418715937 8.382786209256126 10.609890351957674 30.968642182464144
66 78.90126228060632 8.04630923791439 10.667763121021078 31.492247861433576
67 78.95993060926091 8.441626891714234 11.042782574874199 31.77812371814821
68 79.15263763898676 7.66430718531467 9.53607024607136 29.121593029425863
69 79.02378703784557 7.610049948442661 9.979513821815999 29.91760393829197
70 79.10812542985964 8.29728810305579 10.599514963630096 30.937873644380474
71 79.13872062254464 8.344117425881379 10.583854123082858 31.004688652647083
72 78.88410688392446 8.930224795448424 11.939360808300103 33.17181903048292
73 78.97017253424184 8.872053122331845 11.579637231585703 32.8258873316359
74 78.99609945386858 7.9688738024639845 10.375668567343965 30.800763996625058
75 79.08424737289812 8.40110199346378 10.886376202717363 31.688126162133557
76 79.04787753190008 7.337111092681338 9.599182846928356 29.697448645945446
77 78.97803447974097 8.789123057842614 11.52229887322761 32.63089081917061
78 79.14525239660017 8.949368126565286 11.323856537055132 32.07507332558441
79 79.03528617593145 8.669578583457083 11.334622957606111 32.29408960529706
80 78.97879399847929 7.201373902190218 9.703581933372796 29.737953725231513
81 79.02084418469244 8.422808301761641 10.90732901268795 31.954932778587754
82 79.00261176038018 8.610847086695848 11.319020771892397 32.223485002181484
83 78.98433292840237 8.930868196324045 11.756853035231218 33.011203803872746
84 79.17467722855977 6.918465666080349 8.864087887359783 28.396136128343063
85 79.21351388631884 8.289129469400864 10.53687811864491 30.7909784142148
86 79.1768397941569 8.669494224836983 11.073791430189928 31.79455883648995
87 79.19605093352018 7.893700742112294 10.041779186188949 30.013326556714283
88 79.19451229615954 8.467456004199024 10.860170526545742 31.55683736432211
89 79.23792224880066 9.473150546711143 11.89693381206105 32.665265671828216
90 79.16754945739525 8.17635529590011 10.453646909893932 30.9099474181331
91 79.1697317199877 7.998037106784979 10.213872467707908 30.459518016155705
92 78.94528302146142 8.46678592804674 11.397494421925336 32.695607633709535
93 79.16646780616621 8.078622735867304 10.349365133116494 30.58648413832763
94 79.20941482448178 7.9615084433596754 10.08871608740457 30.244820136657445
95 79.3425400248572 7.959105266319024 9.885281573179983 29.959234159600413
96 79.1924734572399 7.608445983219096 9.823087898047989 29.91856308554589
97 79.20798659970417 8.995450868881019 11.433332525200068 32.313432925366214
98 79.14463519449815 7.227438276056213 9.531403928205439 29.498324458504765
99 79.09885841990838 8.973485074613505 11.741107471035594 32.91656192651854
100 79.17722670354908 7.742983495080738 10.151581034520063 30.565749649643948
101 79.22848701986203 7.741080075155497 9.901203101876144 30.082962937074942
102 79.1547723720353 8.51441093383951 10.969711686727923 31.86299065340886
103 79.16182756845413 8.6849954339077 11.339778065751283 32.31053087521719
104 79.17821247634575 9.217575651688227 11.897285741062102 33.028533617886694
105 79.21925687512366 7.775278145494998 10.120200698592107 30.397068006024618
106 79.18622805486405 9.11402453692327 11.772201049999719 32.814458926728584
107 79.29402648878452 7.342448498660205 9.41128534638025 29.299025716882497
108 79.25893380316683 7.5083046299193175 9.598889572760793 29.558313998775365
109 79.18288770480977 8.584629615597967 11.173009339674312 32.14465336606451
110 79.23847144979005 8.964171259642145 11.50642948216124 32.640706912614114
111 79.11433520493958 8.712390232054496 11.584883580583005 32.74250087746239
112 79.37463656183944 6.327573254689492 7.842405411260323 27.02310412312816
113 79.25405172316387 8.075652577765306 10.39632158594328 30.80067739162424
114 79.26167957866032 8.794831924257265 11.209284095598516 32.11168023673577
115 79.26930841225119 8.634453881330684 11.094698619734455 31.981815915757615
116 79.19165354229116 8.164968738264712 10.547540263936328 31.120420209021493
117 78.93912097650428 8.047593521144424 10.975551101264047 32.380286142093816
118 79.27496050309865 8.025502166307117 10.479787414028308 30.913429031662744
119 79.27995893892444 6.732420302442326 8.796530553563464 28.57091431194445
120 79.25146520991719 7.550276438034073 9.880524014461933 30.122943527058865
121 79.25743134637722 7.429606348925387 9.489491791060534 29.51632665430185
122 79.22543136002882 8.670379132332972 11.230262974383997 32.16510116971203
123 79.32601383817985 7.5132482894579145 9.473778812883516 29.577735269747475
124 79.16399607045726 9.122199080555133 11.902655916930161 33.26047039552053
125 79.22843784219987 9.186301589879514 11.798269864893152 33.04225871117369
126 79.25255110982849 7.982691206035085 10.260874540960751 30.759401397949148
127 79.2372051723065 7.035548961872143 9.239550511066085 29.20878610035067
128 79.33377597035386 7.769642986478813 9.781195312514257 29.920836289888754
129 79.2575526397568 8.87204532111835 11.563878632982627 32.79977774651398
130 79.38406851496735 8.515385384073966 10.687907797729979 31.15424874322712
131 79.28574522492042 7.666221895288598 10.02635296497576 30.1452251928348
132 79.3215201122759 8.251672666749489 10.662132257004098 31.265211781890834
133 79.34955926686865 7.992137520830752 10.020839410625804 30.15334277143361
134 79.3672196943443 7.70636738481384 9.645617923457273 29.65666953200854
135 79.2541008247927 8.568693576009032 11.19907163736401 32.198454588855164
136 79.18400708192384 7.87683843404825 10.57390887020102 31.32032498434696
137 79.34969577754516 7.425360100900091 9.62502355969146 29.65832905082475
138 79.4052644649268 6.800612177492782 8.363534055387367 27.9050870078966
139 79.28760476422187 7.483497551487004 9.802395776226335 30.145143519713034
140 79.47174191038069 6.922262976859049 8.311272598729769 27.913025405684866
141 79.30888563329985 7.411637725505388 9.552056946804765 29.58614065986176
142 79.32153973243217 6.951171134653636 8.911083443408907 28.82771284337039
143 79.29511698145139 7.464817961521546 9.745109555498033 30.228191467851893
144 79.39543586948392 7.237127754608022 9.088077662127825 29.01352247176484
145 79.35235903954351 6.995401592112324 8.895318327602098 28.646022977302167
146 79.31458514612171 7.437702141643027 9.55203087798987 29.58385911917424
147 79.30707057723525 7.256414525022937 9.562712574892451 29.83132374424463
148 79.32206972988283 6.958380889204975 9.234304162068774 29.04255482251835
149 79.27647279666611 9.127316130311208 11.960007309695698 33.46322420953985
150 79.30787934903763 8.775299988546854 11.016316210553645 31.775417496494505
151 79.32921885599882 7.563332302887882 9.802298018170486 30.112361886543006
152 79.29855812004162 8.484267983392009 11.006221061986166 32.02994265251294
153 79.20572780195177 8.324625476907062 11.006442646912761 32.19915789891829
154 79.35541413396948 7.783417185267099 10.010646504002473 30.291926764536402
155 79.2799989833418 7.486641838923967 9.864967449174289 30.219393429443798
156 79.38618522047341 7.1925499839853915 9.077637101763013 28.869259493760936
157 79.18200359860171 8.75890168604149 11.569300946480466 33.07643366736435
158 79.36225007864334 7.385373060425788 9.546784528992557 29.436022990008247
159 79.37574027698437 6.946500274260628 8.890182771068101 28.746072950763658
160 79.18431234789176 8.299356325659257 11.022123039071152 32.24761411986997
161 79.17681403606932 8.894379868916003 11.730881978393636 33.413213668533956
162 79.43948314038984 6.839652149338751 8.592985246875596 28.305852345426796
163 79.41228662410703 7.485001843375172 9.593649740967214 29.599178332987186
164 79.3407246778444 7.0005987033169115 8.952773995627217 28.943421325172736
165 79.31844454833372 8.05272324199616 10.505934435366415 31.2535605018054
166 79.32777525434894 8.30111600779737 10.594451096337043 31.572996572090382
167 79.41773198248114 7.374393765575 9.343480358842449 29.374073979012394
168 79.44785924028666 7.732654665458521 9.791629355675358 29.985916963850578
169 79.36404654906298 7.944176243262581 10.224384717313683 30.778804909221513
170 79.41397174131333 9.193815547169491 11.75123520562168 32.90615081927153
171 79.35810587008527 7.890268167754404 10.182759337132607 30.838157389308563
172 79.47465710486712 8.2520789777646 10.385685509466757 30.86547220751411
173 79.44216459886151 9.025466578259518 11.026502599973254 31.82204557264078
174 79.34672095338934 7.751972821462402 9.849143678533967 30.382521439175957
175 79.44980162884993 7.449540316483389 9.338162320604193 29.311873224861905
176 78.94793421800522 9.427499764431554 12.726495639599678 34.82670039551616
177 79.25406518186188 7.696297457250564 10.078738248504104 30.876753773223786
178 79.42681589341373 8.502942324416384 10.823530807213032 31.468996774560487
179 79.36901464309865 7.655255063428455 9.81795234151399 30.40298182697153
180 79.35532852639062 7.81785537341289 10.078529697984962 30.698436495145554
181 79.40554018494296 6.573274260719724 8.301216553384627 27.93047883401688
182 79.4846986201988 6.138245124252084 7.743513361962107 27.019744412827464
183 79.51352281945918 7.068057220649386 8.71784835301137 28.353563111222858
184 79.42271423559235 7.215699204428207 9.29674549094226 29.459914623852445
185 79.48707947322909 6.6865507769367545 8.540951892348303 28.223847270333792
186 79.42861838964606 8.456060248015618 10.724645275118549 31.741223712274525
187 79.45263959942992 7.865337372978735 9.921940844123867 30.308366265013664
188 79.49778226636735 7.179182844813319 8.968115493192009 28.78754058310268
189 79.48430812918485 6.616792850655562 8.082069060983033 27.55321347348757
190 79.45574319414452 6.50381939798641 8.165665233142526 27.739097766791154
191 79.40698144475724 8.253197528134809 10.563181552872381 31.5607240080481
192 79.48395205865476 8.044859759067387 9.765299852632992 30.022589331455762
193 79.44433961749678 8.047170230088392 10.41204108132402 31.1652139410725
194 79.43894291157063 9.1300655086029 11.266277042159267 32.10911933551828
195 79.54708345574775 7.729622839361191 9.593486810874142 29.86125086308241
196 79.42360098750133 7.6424411232723495 9.807381437074703 30.05766331334122
197 79.52028290139704 5.26091800853022 6.497756387446197 24.9981277238022
198 79.52258177819986 6.955246104645878 8.754540209973882 28.601999052250136
199 79.47995016986003 6.857949692469512 8.801620489671402 28.75883416213939
200 79.47089988261267 7.55872842726429 9.609323615921895 29.913211981123077
201 79.38908246672547 8.0380568259189 10.339126606067106 31.222800849455588
202 79.23918479595243 6.898125629844842 9.067880847789134 29.736766500407597
203 79.50609489794182 8.569908763579 10.708906228126637 31.79106428276154
204 79.50947239063477 6.502609553715051 8.155100845906983 27.475090414502667
205 79.42359326137698 6.988275711564511 9.109278125839904 29.366697560459233
206 79.37052082653683 8.219808744870228 10.724866860045134 31.770565230543657
207 79.50360084243864 7.52445508578489 9.098166293491571 28.947234796643595
208 79.54814256195233 6.417972838468211 8.076926987245315 27.345135035233238
209 79.52078510417292 6.946811413243499 8.83790828000306 28.527831085933887
210 79.48077947319894 7.972117211117364 10.182589889835791 30.705347668805715
211 79.34608812722756 8.224068284483563 10.7508639856976 31.582254204344927
212 79.35086484764605 7.347407419442321 9.536708932036253 30.225774329053124
213 79.43273487307336 7.716023560780609 10.042092011967663 30.680053972005794
214 79.49139018756536 7.1589135244613775 9.171615179453807 29.29878215998193
215 79.48532628824489 8.493474228493797 10.854930694752163 31.854349670348114
216 79.16107999439606 8.368652918242448 11.220246032261205 32.589936813972564
217 79.51857290578633 8.079898810043472 10.005080812022737 30.210949680884667
218 79.45583147185616 7.112217923477629 9.150936092039597 29.580198306378612
219 79.49564760725684 6.764667596051783 8.0036801345985 27.424164637383498
220 79.52661627865096 7.810988631270069 9.692476618228207 29.92321088882174
221 79.28356439446121 8.49001898193795 11.193975184052352 32.385463323250995
222 79.54428955028634 8.621414811684078 11.0685646328038 32.05268992220655
223 79.51545688926971 8.462820111293933 10.714165611531378 31.70043627798901
224 79.54101542711274 8.433075500690432 10.599358550740723 31.281744387069864
225 79.51914228705851 7.162334890211455 9.156026028147545 29.450634092900817
226 79.35348063933787 8.235918964586222 10.704050911352736 31.873816443896384
227 79.52459313384811 5.801824182128285 7.363071594611159 26.404720270253378
228 79.26627395500014 8.448474805616236 11.100153519250899 32.24993572087846
229 79.58249159708599 8.129003252406603 10.083306808314173 30.495655728395686
230 79.51295924822055 8.044914161257893 9.614009485398988 29.71124876454756
231 79.53265606185582 7.622942760395017 9.233737165344847 29.320209379986416
232 79.48315377004943 7.4708140830913345 9.47904471349199 29.783452489521533
233 79.59831357035347 7.1054264636748385 8.738696887722398 28.518014708489513
234 79.5593661463497 7.426769439248801 9.458111455132578 29.55713659750858
235 79.39029619417894 7.1771784370449465 9.270865674956818 29.79593863266835
236 79.47896185322514 8.68657902117963 11.266707177605007 32.37464047563995
237 79.55571548132976 6.467215071868394 8.092568276181378 27.469860202177355
238 79.52554828694751 6.417473284521194 7.70674329855493 27.039001600691403
239 79.26322363017302 8.667126968016916 11.470245967089166 32.87889484432823
240 79.29499927394463 8.182587655428595 10.8813644730541 32.003337338529846
241 79.48036762861366 8.570304901394941 11.011180654019647 31.73038042624975
242 79.56751327010313 6.711378801635076 8.59305693611654 28.32556574123315
243 79.56518657801305 6.36565415258578 8.014453072353211 27.404408838998084
244 79.55651850833895 8.108062684676943 10.281475421930287 30.717189321558592
245 79.52487830693873 7.742766390233123 9.864693726617901 30.33361532394123
246 79.52286803694533 6.121427044216202 7.957329781717992 27.299273746350405
247 79.60606501379104 8.543758908943055 10.760972168672534 31.704624956735938
248 79.41624607949123 6.750008716027395 8.692385638064227 28.984147915817093
249 79.57348213268986 7.459870039856321 9.249502281151646 29.323296173841705
250 79.60087052143466 7.414769573796537 9.578080141272128 29.809161258369386
251 79.45096099737201 7.947323337472866 10.26615347597668 31.074462066160645
252 79.52965399686076 8.56208390021917 10.990442911771925 32.06163223580998
253 79.61667283653657 6.708189106424069 8.58257727252939 28.238291767660616
254 79.54256216386838 7.287906312502248 9.082792209908174 29.097211406600152
255 79.53029874224863 7.188992544609768 8.97856908796426 28.910970521148016
256 79.58403718810531 6.8427163245351 8.759734421341392 28.380617496899617
257 79.55847371746505 6.912568435070905 8.629442484504047 28.52118342462957
258 79.5922609538549 8.022965084880958 10.005263293726985 30.619116223729037
259 79.57754014072128 7.629121579118435 9.682212022363924 29.981078375425053
260 79.5509576044277 6.646618247041097 8.614081435328103 28.588598179842318
261 79.51754087566327 7.232415143399582 9.286278861762543 29.489593739244224
262 79.56929291145075 8.268764201468324 10.630810575909655 31.436516193392738
263 79.58204228760894 8.087542183483253 9.937412685763114 30.504296804202944
264 79.36908173009981 7.291917868846637 9.729605127840168 30.272237508633904
265 79.55724889626488 7.5326913154161455 9.666596802242744 29.804061893092925
266 79.58440594482113 7.942666480297701 9.67166066953581 30.33725207910668
267 79.58096396371236 7.273087404361099 9.051503114832338 29.063329387711036
268 79.55873494346699 7.364115661464085 9.2600080135537 29.300354890768432
269 79.54526416284418 7.78264744429987 9.906364727225048 30.379595478206145
270 79.48663670857765 8.519088023724548 11.063448627880955 32.031291793738916
271 79.31647276019595 7.8625955409768755 10.40709452369799 31.33994700888747
272 79.48980596737265 7.854433887896615 10.313077342784837 30.96016255840737
273 79.33708624248635 8.149299490042218 10.855328244179285 32.04288370051831
274 79.44564973345246 8.962587103210346 11.511545487084074 32.60170939766367
275 79.47746040104546 7.834310024459821 10.229728824366834 31.013147635396223
276 79.5910246388846 6.372891983332135 8.024828460680789 27.337753661163877
277 79.57309952778013 7.814392504544357 10.005413189412614 30.535166269732738
278 79.5668656667481 6.953555186680902 8.410268923287557 28.00217936189243
279 79.49519855745203 7.608867342825717 9.74499224583102 30.454129885569646
280 79.51300624397088 7.872102203749967 10.010659538409927 30.683928056535958
281 79.38065781670586 7.6430016869976605 10.136070089658478 30.90274666587144
282 79.44951021641282 8.65763790156074 11.266759315234797 32.42470982680646
283 79.53331556331074 6.242717579591211 7.477396382326285 26.640620486578626
284 79.57972644190745 7.1619550238169305 8.832596758968524 28.814498714708147
285 79.3182767298812 7.5499450744390355 10.136200433732945 30.9832554621848
286 79.4738099511207 7.409137016128343 9.698231309115924 30.37538332086579
287 79.46843749259162 7.374725994679723 9.510405497808783 29.783610472570476
288 79.57539883130038 7.367780822662823 9.411278829176528 29.630417136458753
289 79.56329150003927 6.244693819968139 8.035588364028069 27.79470368053174
290 79.56065661311604 6.813129275072595 8.40004343064562 28.1430984715325
291 79.55559415585714 7.9842652894659905 9.8592518615089 30.30360107810852
292 79.55997869681364 8.103171407785426 10.14079506235791 30.813012001470153
293 79.57424311625365 6.785669559812218 8.379142758304802 27.979016891564967
294 79.54889060968156 6.684762207047134 8.561976391559867 28.70557017299573
295 79.53621000545141 8.259505971113047 10.469151337551796 31.140912219904926
296 79.53176398038104 8.34822078684527 10.68290910247417 31.512631092720078
297 79.44786764009288 8.001758633566183 10.516459719379634 31.56315573364563
298 79.57481108528044 7.254309264173274 9.234069542734735 29.37476789838671
299 79.5183742255828 7.275037390218392 9.494822863706244 29.75324965210936


==> data/individual_runs_shuffle/run_12.dat <==
x y1 y2 y3 y4
1 74.84529074902044 14.695293490965128 19.465440702439864 41.62502636722788
2 75.7916664604439 14.173305959199075 18.287293199350053 40.626275789522815
3 76.47162668512107 13.034400826357984 16.77571251936587 38.49351711818769
4 76.7337051408979 13.441961584966332 17.427289513219623 40.055726753683054
5 77.26659737242018 12.719524860262196 16.254342738701055 38.160123594855854
6 77.40993206210996 12.491394724549155 16.12419418034563 38.345613132884715
7 77.46862552687705 12.755578949733975 16.57775245626891 39.452253408631485
8 77.51126628701847 12.197939682769796 15.853404365640156 38.60639699834353
9 77.93685105056416 10.961935402736673 14.023751557937548 35.44361196923348
10 77.71804610838888 10.755737554997296 14.117931668943772 35.90028629410534
11 77.84136066750702 10.87262353088841 14.409693845231008 35.99415999617075
12 77.95033574062349 10.373796988812414 13.669652328036408 35.14424483371103
13 78.23900794321274 10.452427060339712 13.554662785541504 34.643369063552264
14 78.12129467810306 11.730614156465757 15.462215729349394 37.33950635004681
15 78.23126472527964 10.606942110533652 13.872663224018977 35.20630926059631
16 78.29102984717551 11.710481734693914 15.243165995003649 36.994334713367785
17 78.1645864157149 10.879860816742484 14.331389642494885 35.989753638763425
18 78.67241910602361 9.426269230534354 11.896998984098284 32.137705364982104
19 78.40855718757584 10.185002421236513 13.32536800694265 34.34663071114282
20 78.46878201109209 10.317717121770647 13.429434715997212 34.20062979176791
21 78.38175539945023 10.769777657631705 14.164399331491317 35.3510326688667
22 78.45146337201757 8.93452456311364 11.782804540457626 32.1149166177234
23 78.46764896682818 10.104761794901933 13.367012938734902 34.10154932552596
24 78.43528289063171 10.779020905511965 14.258214479089037 35.44367875542256
25 78.66850502543683 10.025683144892833 13.017658233144358 33.6904394812626
26 78.64936268024559 10.347236494495506 13.226019753383799 34.02160674308885
27 78.53223548121504 10.10150871160441 13.330588287125057 34.337965305572816
28 78.59449683954257 10.169891069274852 13.372181081287515 34.25498920140521
29 78.62198749267573 9.93210622730955 12.976124093815411 33.899607639373784
30 78.78733878654147 8.18055507373679 10.15113134746316 29.9574176647183
31 78.48775613072935 10.383407480493585 13.872695810037595 35.135608582746755
32 78.56196829969208 10.599166936372322 14.107126145170445 35.37566099358674
33 78.69190388369124 9.967380258218652 13.085560978738009 34.02224228074275
34 78.78891335165115 9.190384636692658 12.032784923674411 32.516678719148906
35 78.69824640318413 9.845735864988292 12.877088666035274 33.77147253269948
36 78.77762048431536 9.0675074333815 11.44363622428669 31.68551775905434
37 78.73424366700479 10.96279614947063 14.013004688997732 35.39480721963325
38 78.77773298193607 10.222553836243877 13.37729708621035 34.29430103118304
39 78.73077078560291 10.25087065476978 13.538982393383115 34.65288163213685
40 78.8552875724794 9.410718392118099 12.02219446762397 32.59695784980272
41 78.69355582922837 9.038690739115099 12.090325315347938 32.6741230346404
42 78.87455307385292 8.880406827463487 11.454278817966944 31.97426941566899
43 78.88708165321195 8.53238046091659 10.948765393961047 31.345164561894677
44 78.67922507869591 10.335985235900456 13.846574857514371 35.06950234707355
45 78.86066175691423 8.815823142861298 11.433521524108048 32.06559793265461
46 78.91729591500453 8.634897102483267 11.016407451405774 31.301731778396636
47 78.91150984203865 8.538252208889162 10.67752589219867 30.81334923054535
48 78.71172960860248 9.98050093008139 13.268127406640406 34.52922617466636
49 78.9431572826934 7.069990964712214 9.077773963041203 28.478345701555053
50 78.97093629365708 7.84243082625747 10.031332108620406 29.616424355726146
51 78.72470628048832 9.260600620065928 12.559544431818448 33.65032590224719
52 78.92696889653327 8.242083671163238 10.698635115058618 30.871605201219854
53 78.90485175243636 9.272736573504952 12.043277621669024 33.01219945851258
54 78.87866990929002 8.73176798159394 11.32414329401895 32.09807806220035
55 78.98572539068567 8.965092065230392 11.516778801673933 32.16103250825005
56 78.85400514116351 7.403556311480681 9.87031807343116 29.93600047025289
57 78.99064566595693 9.087786613659574 11.563539738389018 32.03527412615889
58 78.84800500516369 8.83872228130781 11.730816806356415 32.720876703565594
59 78.85928101113015 8.118273511792886 10.735509453725378 31.58288235343193
60 79.02007567541315 8.384839383268098 10.83414733207838 31.286984069980083
61 78.94646485096813 8.097676728377259 10.500753258406348 31.02611230255431
62 78.99043422992466 8.38521645140975 10.90194580241246 31.37339425652771
63 78.81469713884964 8.76570457562456 11.631898688243304 32.831265889099804
64 78.90453967854549 7.992760159851349 10.506116917070674 31.1599330025787
65 79.04993142285018 8.555203825602563 11.037373295783803 31.586705383207246
66 78.91639776288542 8.171590927837315 10.646790759439318 31.43908763053618
67 79.06115559941665 9.004080162890672 11.694027191338051 32.452056683574895
68 79.02317987934786 8.062423604142195 10.432863547220139 30.67752745682929
69 79.0024921474229 8.265368572715607 10.630875747946877 30.989102001025348
70 79.12035099526915 7.902884192748187 10.146152203818515 30.29085141149802
71 79.1669418652369 8.345378033388705 10.468994924662434 30.538350421422113
72 79.05590672344856 8.58920883452515 11.089556545996725 31.84008954404931
73 79.02680468401915 8.633696741369175 11.183430348427958 32.069520661907134
74 79.11994079282742 8.453603045976067 10.83923726818632 31.221051689727197
75 79.02240674922682 8.245638947139593 10.719613993844114 31.3298912307582
76 79.12124731009943 9.117697696240388 11.73570470914893 32.71222907431866
77 79.0393695844132 9.279588129041194 12.03286964732283 33.222368126725364
78 79.04221270215803 8.2081677842221 10.677864786792291 31.12546477428325
79 79.10837696034667 8.019431443918744 10.29216363603659 30.73007723892176
80 78.98705426448787 8.896811863948837 11.50662499827294 32.76449833541912
81 79.18604459606735 7.912144711931761 10.135692091842518 30.28817977210878
82 79.23338006922522 5.6701261682237725 7.227494205554164 25.70424847566697
83 79.07172851968225 8.18978484218499 10.73533348922484 31.490635437816493
84 79.33018503156953 5.926437057357623 7.1282371928474415 25.881342264513584
85 78.94940046268808 9.34466630209712 12.36148661066564 34.06694567142935
86 79.0620653174809 8.756180735905666 11.391902661130693 32.37010067151105
87 79.20615982938044 7.895605020743279 10.203536182602658 30.502188772744155
88 79.16761375089652 8.571977254985951 10.995591502713376 31.519094026176475
89 79.27380531261967 6.285681876271661 7.983124874055047 26.82498447459193
90 79.17402099318095 8.243014752075279 10.646523554086663 31.15799255900269
91 79.01139970231819 9.745964557326122 12.846060259108372 34.63960857312862
92 79.04600966382293 8.46107938550536 11.178399067153533 32.22125551155655
93 79.22260098646844 6.8086245463189154 8.697358264505139 28.331352696848842
94 79.21844898762596 7.206024198926847 9.380165698601228 29.29743334789554
95 79.1943881146062 7.817528683217876 10.015925439018392 30.36521548928629
96 79.20807851944815 7.636612248265069 9.718799604066842 29.869813770495647
97 79.17772278728056 8.561937261301205 11.073902222653231 31.86444062381546
98 79.17938779469411 7.296430392973038 9.682570468568708 29.74164858343228
99 79.1471367115887 7.447319172538556 9.797195047655094 29.943425583372164
100 79.28337290621603 7.915841566692169 9.927063366250422 30.017953400906773
101 79.04721265995663 8.793917382334998 11.7412769183324 32.95761082486358
102 79.25542035218703 8.633884272396823 10.969490101801327 31.63346574120198
103 79.32690566677061 7.260672056292976 9.15586309805445 29.066103530924316
104 79.30970219859184 6.529753842304577 8.436859114478857 28.044006361942277
105 79.11951705897442 8.340624734202146 11.126294023385297 32.07761661352259
106 79.16481977441511 9.369763588570681 12.084883450238937 33.258664881466245
107 79.24060477950363 8.740579674598743 11.157146465811662 31.922237650797314
108 79.15488228329974 8.535454478035017 11.24604112459825 32.19134791038891
109 79.24479429105045 8.354202273927445 10.641205515848407 31.19324850509103
110 79.20971910685488 8.255842103407694 10.80293644344723 31.376546235337443
111 79.11611872506728 9.032547941773718 12.012255731945853 33.457074379900554
112 79.19975848317225 8.593064845629122 11.391922212741868 32.226518272349615
113 79.30173361742175 7.588596298258345 9.614511310085682 29.740415800079244
114 79.28343160384766 9.71994701413006 12.350505122391786 33.617366396601234
115 79.36201098687745 7.3701651718854055 9.306951431973044 29.198253349371928
116 79.21289721025069 8.155523021410369 10.709140847460684 31.21074644040993
117 79.17549781041318 6.589791055858102 8.697599401042899 28.37885806554723
118 79.22672063881835 7.261421734507953 9.620011830028197 29.67474994392315
119 79.24146066811977 8.697921455050745 11.240651397119027 32.145074656517956
120 79.1375440047319 8.628161749365828 11.381638065266408 32.62860960264481
121 79.31832680122686 7.766811759567781 9.817724239383674 30.0112733309589
122 79.21047051325316 8.027641706319306 10.651978453603117 31.384432634811464
123 79.28360146461522 8.371207416121539 10.745506844237006 31.440072729947854
124 79.34691585106349 7.492023946347436 9.40075354516331 29.41233365401925
125 79.2903053054476 7.865387359372555 10.271354204547912 30.692480986911264
126 79.32094567398201 8.347815088555437 10.39088623803799 30.877040048560346
127 79.26582703325384 8.22811542372083 10.66219091183761 31.30986865766462
128 79.17909946542171 7.903807769642033 10.474769167161313 31.06028310169534
129 79.23687884815901 6.950364086578088 9.208307036416308 29.090426801313953
130 79.36493453256492 7.3400267725699795 9.082779175500733 28.997026767449064
131 79.23848930413735 8.621599022540384 11.29816571997766 32.49091322201084
132 79.32480485692659 7.689671703783084 9.880348049961407 30.05524710980617
133 79.34015657977686 8.23206830894415 10.328353668312385 30.679373799507804
134 79.2672263748071 8.355422321565355 10.693323594024084 31.218470474515282
135 79.32240824227543 7.252670203353081 9.4948684841323 29.61120045598584
136 79.30618530551237 8.249902280340713 10.344066646489402 30.876845538133246
137 79.31296875941732 8.25074114252936 10.41700067335749 30.803836241952798
138 79.19208524109015 8.153372766890548 10.8553021753644 31.813094421319455
139 79.29192759832114 7.439046536353638 9.692880684859052 29.884700449405077
140 79.27511844294011 9.263972653996367 11.77730402051511 32.92726092014178
141 79.39975826605628 8.151083822072799 10.192861002903797 30.61217575270908
142 79.26229424881835 8.501551864677854 11.193923046422572 32.23897012567186
143 79.27784268608899 7.40890379855815 9.781573310330216 30.035715013268916
144 79.28604178724564 8.838448613550105 11.47521859353009 32.592599301574175
145 79.19889198518932 7.948030710919242 10.41233435549156 31.474783257806273
146 79.28647512086752 8.470191487661015 11.04269133402208 31.95145296686327
147 79.30398454704442 8.259638597752295 10.510894027399885 31.017068057691265
148 79.39700594902526 7.878909237165166 9.90108579220913 30.260221611178086
149 79.36602102257307 7.560808028855943 9.786572005586025 29.916886604621006
150 79.18327243317793 9.002689158259855 11.975739839483879 33.37107846809376
151 79.32071382559178 8.522507654059064 11.032224704842363 31.98423781383165
152 79.2929962577151 7.567239311467714 10.052610778777172 30.452164219905388
153 79.32355665773456 7.358876015798002 9.38526866911662 29.47010742366486
154 79.3121071197999 8.572676205009937 11.22517303827606 32.3907609015362
155 79.48197926010556 7.501450299975039 9.312021816469807 29.262416194025697
156 79.28050648245288 6.876110159835891 9.04155134474679 29.03685558775958
157 79.41090058853497 8.144642533962536 10.42748685414836 30.841980847209705
158 78.94846707050826 8.57225575318465 11.898022185082846 33.53449278082184
159 79.25182950926471 7.878504584249003 10.381006157193395 31.222641698208143
160 79.42445047677576 6.154300322248353 7.931234898009675 27.19384900621017
161 79.32611844467758 8.128779179912641 10.5422613289204 31.011364989747413
162 79.2910799288359 9.567509563988425 12.288128965555545 33.776819747379115
163 79.3886337351533 8.017032521778038 10.177304437616153 30.516041732459964
164 79.36563679960354 8.485144715585324 10.959205954325867 31.80920358427596
165 79.38908230963446 7.646471849912041 9.734362686558207 29.89981308560242
166 79.4156562148373 7.911345006014489 9.895722133544805 29.97454919586289
167 79.21000270480573 8.078065477139756 10.745969565701364 31.996010304951305
168 79.3893235477394 9.018543357749898 11.016042487997257 31.660393681625454
169 79.30932666324748 8.242381082053912 10.698811079559157 31.7610052705087
170 79.43740928794713 7.696278724753178 9.77601413555419 29.948192522589466
171 79.36182679554906 8.301658120473471 10.76119375359913 31.513191443156117
172 79.45082763821574 8.146127816452145 10.34929344387554 30.848287892718652
173 79.2952183070972 9.0169290197426 11.683775629881222 33.22788473322256
174 79.42896345949895 7.336354992583326 9.140058879025325 28.933011525228213
175 79.4543479248849 7.778927482553866 9.7393809334252 29.774771496107533
176 79.30862377471476 8.399637785348895 10.928060237731952 31.90411088888584
177 79.45257437863246 8.99052593461313 11.329024679607747 32.377173602398656
178 79.43083409240359 8.25480099245425 10.015423614331699 30.288407974563512
179 79.36521398522054 8.757911488983778 11.13117540897408 32.334187661009686
180 79.43122937535375 5.631506236929688 7.264192579720385 26.262565228187018
181 79.28705724041225 7.317948684663507 9.448068444194869 29.991041294497865
182 79.4251147197533 6.737190828944041 8.650460466511866 28.406160190189023
183 79.37248386243083 7.699586079452804 9.995181179566949 30.56830802852638
184 79.24911053655191 8.259641895946123 10.724964618100985 31.994077970516443
185 79.08924796410463 9.855766783837543 13.106807062876157 35.47122823674738
186 79.16584411504056 8.62430451452781 11.428555414870855 32.68442518995657
187 79.42468807930531 8.089614289577172 10.218955886612125 30.597734702154277
188 79.28259018567131 8.811823673279115 11.360620083258578 32.704529042764904
189 79.46371190685375 7.426346307795736 9.113898823279765 28.924567608271612
190 79.3667240955669 8.205754948284445 10.500635948739323 31.40523016281295
191 79.5008455252126 6.864650458028983 8.514700595750636 28.179437553927798
192 79.54596681174407 6.726024848703899 8.274854464323644 27.71675380234736
193 79.50189110164887 6.237542757974958 7.310582035823254 26.540088362874247
194 79.39269611129342 7.469552616878268 9.682524848142638 30.234486567130283
195 79.4594514188489 7.443757393719699 9.265247845347279 29.43535847400379
196 79.32769654831404 7.3882583195624045 9.72437181325031 30.384333407155474
197 79.34614529218736 7.649872156611787 9.990071691847845 30.70155621269054
198 79.2211506031943 8.635275682188343 11.366003293534078 32.741837194058945
199 79.46401443309242 6.983441425144046 8.978842810520648 29.056830115981192
200 79.46145291336781 7.630346007508064 9.593617154948609 29.881133321490218
201 79.37057239997412 7.780353665608097 10.172403500416182 30.791917337753883
202 79.3165226611587 10.464404845330485 13.596307717333755 35.77305897366775
203 79.51465482519569 7.682137820370011 9.71869532880727 30.028669226188352
204 79.28458751780721 8.883183053819947 11.626554581190153 33.24288229447811
205 79.49873089695785 8.133082134281128 10.318108624059274 31.095208655641482
206 79.52385295995622 7.4221233879285 9.400792648385659 29.5403440330413
207 79.41315480267536 7.990887395458472 10.359942554759504 31.06272587380553
208 79.46688655743188 8.885399272543516 11.240475432618503 32.31170553089767
209 79.08035564786921 9.058573057784134 12.215677211762976 33.96303012864755
210 79.46195907043187 8.190299233788016 10.46402881542523 31.146619425928858
211 79.49729180298486 6.373730707928458 7.920572752718269 27.213418101175257
212 79.36998154696103 8.35345574153 10.703972704908049 31.931400263282928
213 79.58050755064333 7.118492284198212 9.009832114225203 28.79113540022188
214 79.52508729872663 8.545294928144093 10.640912241680855 31.13970555566652
215 79.34114577132017 7.6183869033770835 9.917137664979748 30.71264506422834
216 79.48421006019299 8.434839402683519 10.620252705877808 31.34581661531883
217 79.39750600091804 8.581998263116962 11.006188475967548 32.26070063351162
218 79.42617098997256 7.9654738671737375 10.349599752450533 31.23854529144482
219 79.37877961381797 9.050602056741058 11.730536566596307 32.97901798491677
220 79.43768461732924 7.5881510517215744 9.812823302183704 30.54731673542179
221 79.34657944370933 8.698109426706798 11.365866432255878 32.628985942212275
222 79.53888855412806 7.665665514987382 9.739556897925727 30.053625261856688
223 79.42700276694481 7.515512203067325 9.651144512214671 30.09071616799981
224 79.53600698054979 8.00717536187608 10.401600520959198 31.133688427319573
225 79.48520373634875 6.744543970075005 8.676614005053708 28.709759995121686
226 79.47618378189519 8.552806229320531 11.089491373959493 32.047191804453924
227 79.51992328355993 8.876070415784588 11.318668842891332 32.393244101423726
228 79.32591703835932 8.297156844546855 10.896901486730581 32.01236978579281
229 79.49014650232414 8.638744390712592 11.068519012377731 31.907618695611895
230 79.49175022547617 8.419574841128394 10.89670597061888 31.921640161500275
231 79.54195130866214 7.137921992043885 9.124678278238196 29.23334906569053
232 79.452708748388 7.588461143614269 9.776261789295681 30.359293428834565
233 79.48848474800481 7.0477290305549944 8.931879840490131 29.0865225818721
234 79.56650183077039 6.270994026632135 7.878966924148356 27.25858816048793
235 79.43930030461377 6.222068253535904 7.967933272175898 27.854133034142336
236 79.3976236606716 7.2081999661691345 9.463722767538375 29.916332298129277
237 79.53118449823118 8.114754234647497 10.318004348799704 30.821171711978934
238 79.5339135849741 8.240640875504122 10.505784539680773 31.493463428533342
239 79.49452979733134 6.268753788745439 8.124248403480605 27.910832588945066
240 79.54217395941177 8.144684129721991 10.563142449650032 31.369384530707446
241 79.48610671664221 9.267394965252427 11.954565444586695 33.33750604371918
242 79.38664126696861 6.912465959509191 8.859128295326313 29.215513979187048
243 79.55016683850815 6.748130431151616 8.655687263897994 28.594233140361712
244 79.55650062586541 8.10615255916355 9.958176496825732 30.31117330508638
245 79.52475898385039 8.653778658379432 10.880830062348789 31.81054397176354
246 79.56717850938166 7.826547109580323 10.151398552815804 30.69141456488219
247 79.26123321846231 8.555020453731432 11.313930835784458 32.744341386529264
248 79.52472520989078 7.918116293713728 9.619425281693106 29.941505733714614
249 79.57123081373057 8.06770492288435 10.255419641444307 30.656383469088333
250 79.5825662294651 7.03319516605731 8.93182118565663 29.01022053330674
251 79.44455254601493 7.431515621573801 9.666890076410306 30.209317535057746
252 79.59025012342421 7.630708799504148 9.817795928624628 30.18505644574454
253 79.51876383272295 8.119917093214063 10.44835494047055 30.957430387648145
254 79.53045776646961 7.831964619279352 10.135757263879752 30.64893355229208
255 79.6106866308096 7.6853838055633865 9.280674066560469 29.598471977429863
256 79.50848920206617 8.56856271076944 10.36458280381053 30.921732078712182
257 79.48612895685336 7.664003873647066 9.499626042850352 29.54932062493635
258 79.51495227489791 6.847009536849197 8.98414781435145 29.040236409582608
259 79.54439051155741 8.156680607500512 9.989543798346245 30.64046234469705
260 79.53032740527549 8.845790448885243 11.00575834052181 31.80961379084801
261 79.56466092756291 6.479132177486953 8.295957169979884 27.777497730896318
262 79.50772860473172 8.126052535811136 10.61529963104807 31.395133130457985
263 79.53993239672201 6.880505805440055 8.864126990582122 28.781429450649444
264 79.52338301396034 7.1766575322116415 8.691668745654646 28.32240207016835
265 79.46139377762027 7.9039493034747625 10.114921763576179 30.761288899177497
266 79.35330317694088 7.924213466232849 10.52697196898541 31.531884621471875
267 79.50805604444217 7.581080554337956 9.729272750450269 30.191382128670107
268 79.35082036784753 8.144913535700338 10.688468277250184 31.81882332218702
269 79.38394187913873 8.654952930958046 11.308534591101516 32.57242346372553
270 79.545595873004 6.1634291089661355 7.451340601840295 26.49407917426998
271 79.57878581588801 8.309253227610618 10.124958257310157 30.759627855608485
272 79.47363828406297 7.64264212933586 9.93262254102646 30.511339903486746
273 79.54855233899568 6.946867183564323 9.025747125717643 29.0577592088582
274 79.53347226725597 8.020849103682904 10.229494205032797 30.85934731071661
275 79.59913343105521 6.746117356660071 8.520077288822392 28.404373315141218
276 79.46573953119047 8.500726922126914 10.948837083202012 32.1027417221308
277 79.58905844553894 7.649021138442016 9.233711096529952 29.37022689767067
278 79.58293665589862 7.455061250833945 9.113996581335615 29.333203479542767
279 79.34180217855099 8.583700405014142 11.459857544354135 32.88922486367396
280 79.56518974526625 8.3929808045095 10.599423722777967 31.391916914081975
281 79.52416884260516 7.7309952689583366 9.995083421511097 30.545273519199945
282 79.56105929866953 7.705205183673038 9.557036090449401 29.903529468881008
283 79.6278750101801 6.658251867247464 8.41062085228862 28.230695670587203
284 79.54867068406318 7.23507876669983 8.863801130395954 28.78193273314689
285 79.58300155916913 8.678964351984526 10.687849142896466 31.55468379403449
286 79.26935522627821 8.591396224056407 11.449514742045164 33.0611226088089
287 79.52890032660332 8.086711966429888 10.281651386430823 31.095936799301306
288 79.57233532334502 8.034236730488507 10.062595134881347 30.62489019436795
289 79.51475639465275 7.0841552053511325 8.9891008891812 28.926524345582038
290 79.51012087049418 8.507570583808658 10.875720574629666 31.757080810871486
291 79.54896982400265 6.9771595050661785 9.030902233862815 28.985371364270772
292 79.5655369978302 7.741341966862031 9.426581223518971 29.606733100430628
293 79.46330633950491 7.3318909051399235 9.635692222186588 30.20207384478989
294 79.6159053431341 7.8193017918566765 9.968884262543199 30.474276604506624
295 79.55430148596264 7.446863428119619 9.515554088750244 29.871627834954605
296 79.58761785717851 7.273544150918895 9.187191296352637 29.500817835847293
297 79.33294704111817 7.883686730982628 10.563494378651095 31.52950402296589
298 79.57424129792791 7.29690364648591 9.0618980547711 29.03887233963317
299 79.43171167574266 8.807471217673807 11.683834284714735 33.100618857705555


==> data/individual_runs_shuffle/run_13.dat <==
x y1 y2 y3 y4
1 74.74079519664222 13.939803851478427 18.616157816434352 40.737209194363125
2 75.65461726992338 14.435056268230758 18.834653588463613 41.48540137574085
3 76.42320175375279 13.146975242337296 17.088518746475824 39.01885232621455
4 76.93761939213492 12.391391261613673 15.691679955245053 37.75143851950872
5 77.13116289855427 12.39224015410882 15.968048496337717 38.489231244886135
6 77.45221934084957 12.596805050931772 16.223190504903418 38.52697662747645
7 77.59821299755967 11.310911211283498 14.550237343525197 36.07604037270953
8 77.67179876681529 11.558073881676656 14.915148614403384 36.964612021231304
9 77.73097941711843 11.3565495684479 14.727492250393059 36.50530071022916
10 77.85981035920054 11.271648545851281 14.779603811365016 36.46456284226498
11 78.32657524732973 10.812208545120708 13.794098333133908 34.59492516376791
12 77.88358950926973 10.811049891256634 14.37844385337752 35.9796367753686
13 78.15051382935351 10.64282840216944 13.97173775502144 35.34396035565336
14 78.29269211942118 10.125955727497345 13.069939241413131 33.94190022356482
15 78.52864585579167 10.268404234479132 12.99145907417647 33.64526369075186
16 78.34040541909287 10.720472137729214 13.914249500977716 35.24370959377258
17 78.21710260128553 11.018596388606564 14.513688865044616 35.99280423235807
18 78.63330092178285 10.022082661631144 12.67355639375486 33.30418170393018
19 78.51594141724811 9.373458537957909 12.001508863006027 32.58790851238796
20 78.45580318302143 10.885848610633305 14.174683478966765 35.25829421746437
21 78.74876232252713 9.771834810040327 12.24607996713244 32.63169059598218
22 78.51557739461921 9.813933816952437 12.725883022449679 33.320654130566105
23 78.4851491970009 10.309453112716934 13.549416436544204 34.52474107666881
24 78.64228678193386 9.12542969482309 11.720017799786808 32.06486116016549
25 78.65130456968 9.016829502849097 11.73051049778141 32.03117060200159
26 78.6411963336724 9.640663412516126 12.611219340140945 33.087101558787765
27 78.72432376014216 10.393062757199473 13.39798269082828 34.12508990644808
28 78.3205760506518 10.502138491184043 14.149018730704189 35.501638042803584
29 78.6670010535032 10.670965324051524 13.611681800917152 34.674488069648135
30 78.80570614186004 8.889516437082028 11.182993695778498 31.220929205695402
31 78.69439918861427 9.944122122327013 12.908286520258994 33.76462499201405
32 78.6220240777867 9.865661520614461 13.090826879346483 33.885851612248274
33 78.79798259623512 9.832806464691956 12.246151656373394 32.99807493130912
34 78.72427717980115 9.527910816010728 12.408006410842965 33.075366114089164
35 78.34594454133097 10.648613877745959 14.54525819988055 36.32341955745869
36 78.65658817699439 10.052601064933414 13.398347654236787 34.39663457668548
37 78.81432097914296 9.406886426701769 11.777069401181073 32.099477707426196
38 78.8805812532896 8.961164069076075 11.584446927933545 31.810458716844114
39 78.78134053500911 10.310202646112897 13.304232715267805 34.19431240673095
40 78.76593425203554 10.065999395046523 13.231442066881627 34.17132924354305
41 78.85142024738896 9.635052628748173 12.407863032361044 33.04248858875707
42 78.78866274625742 9.121946975854318 12.058951496623704 32.66923443920863
43 78.64731450794955 10.326486127937649 13.75799954171023 35.08699296082881
44 78.61052246428734 10.007169040090222 13.398471481107531 34.61902270394383
45 78.87520847100772 8.879759937329924 11.391720179426446 31.929196032260187
46 78.84175042328769 9.645366032587283 12.402727475827035 33.26422881637886
47 78.88092044917481 8.029878353786607 10.391114340168317 30.318169527366777
48 78.8902956512539 9.144620909210216 11.740866334497824 32.377615765962844
49 78.87066630177922 10.086806339838855 12.902961964817006 33.93764622578922
50 79.01432641075029 9.252743322100605 11.782426542641677 32.37664893054769
51 78.94499059116995 9.983134705340179 12.736186721536313 33.8118472019538
52 78.95068148992995 8.440320148515507 10.964321959248702 31.01224975658471
53 78.89893011535985 7.46442804777962 9.77111319835422 29.65907436177586
54 78.90263524758095 7.872699159667718 10.386187334153451 30.74116297457874
55 79.01669480228664 9.136632957903961 11.714843140030462 32.597359821158946
56 78.94303851046666 8.509259323472731 10.928034168917067 31.665969246422797
57 78.74193072191827 9.246406913995173 12.450048892062338 33.49608102888554
58 78.97251703736572 8.368455843781803 10.891570414084873 31.447184870517873
59 78.99543781335645 8.434407950778178 10.917541470922455 31.378096820204515
60 78.99312448437999 7.8507103357312245 10.130510914882452 30.031312305052193
61 78.97683203882917 8.583361685652958 11.230282525995172 31.75774237573791
62 79.01512880989301 7.788543179070278 10.094001539624209 29.856661231546155
63 78.96546994780685 8.590985890513949 11.094789860586584 31.802827863880132
64 78.98884907080253 8.1832604286723 10.829155154026282 31.407425627013264
65 78.97834679670468 8.908255122086661 11.558632283985338 32.46725643677606
66 79.01766923026645 8.229102065404117 10.724743033174388 31.06855243908341
67 79.06937128839147 6.804659299689152 8.827728407787172 28.33436456962196
68 79.00717003431836 8.397056786969696 10.80807851718495 31.273990550991215
69 78.97927572144417 8.283606506986436 10.922976818827735 31.639179563631604
70 79.06353277534366 7.903689233443602 10.161826078773172 30.329379093817643
71 79.12451129914196 8.145630935328967 10.4849490393772 30.878385315346137
72 78.93637733344991 9.471597271953916 12.376978003916062 33.89373165431721
73 79.08906173504954 7.539318406365182 9.734538651058743 29.79333450177736
74 79.08096620253437 8.935129623729244 11.485639602283737 32.563276402323616
75 79.15259373632495 7.882470506559448 10.005282845338147 29.912656223712
76 79.19531358764557 7.1467398645941165 9.176639943524522 28.52190112430213
77 79.09472135684881 8.360198360452268 10.73513145590942 31.33995070813057
78 78.92100061760168 8.891637171404458 11.793434099730415 33.140854098084624
79 78.99076054215853 7.81097771401679 10.44887631676843 31.100464681148754
80 79.06752394711786 7.656453177985896 9.995200731178123 30.1962224547088
81 78.9804055576756 7.778953226355164 10.235079448623708 30.71753553144433
82 79.10368822983304 7.723743782018376 10.104761442971466 30.674540954351027
83 79.15639412669148 7.859119197495238 10.015716888499249 29.892230875952073
84 79.06563822439652 9.243505748042706 12.012034147019257 33.20856319072662
85 79.12289801705192 8.495795991702746 10.974840726058199 31.564885963944754
86 78.94909914005208 7.99410457256603 10.839843368132595 31.683413233924806
87 79.18644860399739 7.691043717019408 9.922064670994612 29.96634987840655
88 79.11911447707361 8.344351035967572 10.90203704326459 31.67291520434823
89 79.13368375605779 7.324267517135782 9.531332238964485 29.518415726920257
90 79.16413662181004 7.5330687400656595 9.750166905587355 29.84038309693847
91 79.14950360599067 7.2411931264017255 9.343688909361603 29.318159897039887
92 79.21752277563145 8.50350144269476 11.000929092562806 31.762949016586816
93 79.17026453298358 9.059875134658707 11.740938023738778 32.70365983623995
94 79.10481139356529 8.14608230483696 10.672781367888074 31.404756580735484
95 79.17099869920159 8.964182295189914 11.542919305808308 32.58545210657818
96 79.32145304024442 6.24285971007149 7.847690863479961 26.948670317304924
97 79.14392093443848 8.74231091325659 11.365814294626087 32.350146792587495
98 79.10773124477927 8.034726907409443 10.620682841323548 31.218934615586768
99 79.2086246197515 8.72117117646319 11.245813022467932 32.021873419744786
100 79.16657415523774 9.207422346478554 11.923354555955534 33.02146868593394
101 79.26394942670937 7.45519193888924 9.5572316065611 29.541132566245977
102 79.2975044651145 8.088700028139913 10.145982756521699 30.445802390877287
103 79.1630210315488 8.704047573670762 11.42838596757404 32.37221454123975
104 79.35386800074546 6.276472548789136 7.7799184619607775 27.017317069704937
105 79.26722677863269 7.598214546624418 9.723993815434351 29.805318622652564
106 79.18556194744711 7.418919866143524 9.630335080726004 29.72077369789915
107 79.26398284014815 7.662916061095591 9.833469803579309 30.00607355400887
108 79.18865389576213 9.120710778640193 11.949468991275026 33.01819650804233
109 79.20335636252449 8.008916190634773 10.49546780618671 30.91803474373639
110 79.34684873938932 7.5502094523014955 9.306853673917193 29.331863903991174
111 79.34081834449809 7.218177603533167 9.108965300061179 29.01220141964863
112 79.15106589489429 8.38741842505927 11.162744743810027 32.12534542663184
113 79.2244288361489 7.908346506016427 10.37045480436527 30.912805482270965
114 79.38557132172038 7.361052916390282 9.009760424984247 28.94168866125422
115 79.22426066965839 8.007590946498878 10.22956589427374 30.685709253049097
116 79.34936648974843 7.535356671875025 9.322586203705374 29.534625816827297
117 79.22342507104018 8.4071574942006 11.037529708673176 31.883263410380426
118 79.18890051950002 8.542497078124429 11.246034607394527 32.22660981995189
119 79.26765759709184 7.3828818215613286 9.593845257078925 29.712898420899126
120 79.3384633998714 7.545796289953962 9.833528458412811 29.97984698017422
121 79.26069669642771 7.697602802210622 10.073315935006278 30.330244578537602
122 79.25438360359345 8.311089136300971 10.67252719694286 31.243932373652562
123 79.26667563089875 8.469263051662383 10.917534953718732 31.730866990523054
124 79.2389563894752 7.781772534745096 10.271406342177702 30.591697515463036
125 79.34983014445811 9.513701827589955 11.876091794553755 32.88303089242349
126 79.40511171742885 6.697276652909593 8.264531213625858 27.740595443266447
127 79.27756667240402 9.033505892610359 11.464634654683348 32.55435176855613
128 79.31888071213935 7.25256105992786 9.249730383281962 29.166860280562712
129 79.25015975315715 8.398990036509584 10.95412253542165 31.84633751589947
130 79.30479952047695 7.141932162253877 9.23948533902884 29.351206872562884
131 79.34988083293811 9.03584542932052 11.37587685717495 32.21573184117681
132 79.3126363617741 8.114831148561958 10.578848910623329 31.243676404933673
133 79.19652196412052 9.49447693610587 12.486395337227496 34.15531361860864
134 79.31131455410714 7.627478271918744 9.57800193482744 29.76943714030079
135 79.29511698145139 8.22512266805781 10.761284994451248 31.520947351081595
136 79.31753232021366 9.470067185472347 12.194307300754092 33.57405277727216
137 79.30962783547078 8.153361272710292 10.286780425761089 30.789403816870752
138 79.41554285897175 8.22794765825013 10.11977708035008 30.497825960427072
139 79.30265344261716 7.718467638451394 9.838611877317028 29.991193482427448
140 79.33336701710199 7.494758502307509 9.583300421454533 29.72174973447611
141 79.23921829216115 9.139512884519363 12.053894146534372 33.666867925132316
142 79.300607677336 7.730674186469207 10.125394909959617 30.341955836189925
143 79.3149446012422 8.245821909031092 10.573478734755282 31.109266361971443
144 79.34113349130739 6.98420150989395 9.067418126324778 28.863401546739397
145 79.26458356736855 7.85514155131163 10.323602626798067 30.986717074829816
146 79.10690745940366 8.857466872507395 11.887281833346764 33.38821439899813
147 79.38178870161467 7.6435868007477605 9.650870789658295 29.63771447963689
148 79.3140574012292 7.443877973729138 9.671966978110802 29.75161194400423
149 79.2735916268257 7.662603159749885 9.932746367897183 30.66407033769257
150 79.36192157121825 7.5686242057720206 9.661454728505026 29.85028595535475
151 79.30786594674672 8.051856763961489 10.490221457189408 31.03332747807457
152 79.28784966792375 8.31362006512897 10.865455978765393 31.525859374328302
153 79.40707539853138 7.653176493602593 9.390202192335195 29.50933285450853
154 79.21763791165871 8.977483664383437 11.730745117115449 33.23770501762831
155 79.22658964205317 7.978744436979049 10.469633610627316 31.487532845524225
156 79.31311932283485 7.973829281196421 10.32343317950125 30.847813371169952
157 79.42333984937882 7.333109396263087 9.275773129360498 29.40739972656985
158 79.43283341548126 6.7355363423407395 8.546172172530719 28.294499923684647
159 79.37086817736234 7.270520595867665 9.218493425835916 29.343668568003245
160 79.41308958790331 7.860053656597405 9.94792493536889 30.06855566451574
161 79.45096067835203 8.592791611695889 10.964256787211479 31.70056073072651
162 79.32178008572176 8.567447680728693 10.922650958641567 31.743341619219766
163 79.32825235284156 7.836747345750348 10.05760947403298 30.521164010809443
164 79.40293177058814 8.104563501778076 10.015521372387548 30.184670687839386
165 79.33486146157036 8.416457762660254 10.886343616698746 31.90933140394483
166 79.24055235293328 7.22828382314926 9.526294440486327 29.865877106229497
167 79.39777522657326 8.78721928140952 11.256149307573171 32.132592543881245
168 79.47404027268907 7.499864118159053 9.43715864516198 29.37109271739169
169 79.3643919384462 7.389439987771073 9.468688876775577 29.652260190710955
170 79.35902265623403 8.0355792194032 10.307778856157757 30.98152675288106
171 79.35908306063256 8.444613683163519 10.735001111834952 31.461200372384866
172 79.39035360809548 7.935973153603096 10.193089105034115 30.72600708095614
173 79.22479190967637 7.231802539655235 9.599410949058672 30.253630907306583
174 79.28711123705867 7.93780265251469 10.29755988071952 31.237698704916795
175 79.45953327563144 7.935441363881813 10.052213229350048 30.402282796200076
176 79.37384233067645 8.20972361537599 10.526737349651372 31.535066147241963
177 79.27620772920707 8.655336617887615 11.167782542288174 32.35969759253344
178 79.33152170216233 6.937207950447564 8.999795620491236 29.07559461070266
179 79.24544998272842 8.508114190466856 11.152304183445205 32.44895512461808
180 79.24912051323851 7.14763297750112 9.281351855747689 29.73917407628789
181 79.53239747088088 7.305963090809817 8.837601971428056 28.596721202729604
182 79.43189138121576 8.439323048542018 10.635880960406418 31.280576087959034
183 79.48858910828481 8.758733258769917 10.911982296146427 31.6809623411509
184 79.43024795674836 6.785438739458454 8.593024350097922 28.270456428652434
185 79.31264914468275 8.905425417939178 11.558612732374163 32.7803960648825
186 79.47164984319399 7.680149147110786 8.910353516591885 28.826939660604147
187 79.38363893026492 7.395068518515719 9.546934424678199 29.853213855043947
188 79.44436481150885 8.32037528099135 10.36487607797808 31.07435764345189
189 79.49613824306839 6.763750833134212 8.050643104629007 27.539972816353753
190 79.47110599421883 7.5298330741842445 9.510223016104536 29.667674084987905
191 79.13209388214972 8.497381941146143 11.392300210557815 33.035970357587175
192 79.32578810967541 8.004341020219027 10.40171131342249 31.19398110859376
193 79.4908061523832 8.208216722139825 10.276326830988836 31.021443479144082
194 79.48633822907178 7.9070386792966465 9.901033654579338 30.283236619352806
195 79.41376947600473 8.465851937391264 10.912308156332596 31.84443537262104
196 79.34435412194235 8.384969250823696 10.813403072626937 31.920999205101232
197 79.46629667366103 6.954559965177191 8.791147343287975 28.83633864573033
198 79.39479254932384 7.467265722675466 9.625082214524971 29.944367813313544
199 79.47096803549057 8.165511367922662 10.119855286794765 30.618405254533478
200 79.5005585589606 6.868564842518281 8.676405454534553 28.497392677463186
201 79.45667552670317 7.950944742192561 10.161767423939672 30.698744197469164
202 79.44476328600028 8.1221464282087 10.448517870563645 31.31125255080799
203 79.45953253910051 7.296331219578595 9.275838301397732 29.525959672745273
204 79.34622508837074 8.097711363624896 10.33915267488199 31.37533850327918
205 79.4842899652019 8.03693408676523 10.203562251417553 31.174839563402813
206 79.40738884404604 8.393721948657012 10.907146530983702 31.81881216113761
207 79.15820228071068 8.392846967626387 11.225505415665948 32.78152772564717
208 79.36005386935162 6.934070078630128 9.145800535505588 29.27735504586366
209 79.6027550438093 6.7870012608761146 8.280029124080002 27.8187607696886
210 79.49457090056988 8.588735019409684 10.620096292988446 31.277691363215165
211 79.41693683852012 6.98190773704295 9.098935323530933 29.552051390862
212 79.54651376081127 6.516263334353808 8.134297931622015 27.641122656611472
213 79.49669104841519 9.133725981077232 11.50103975468203 32.793198014638605
214 79.50294077349409 6.353693919501017 7.967470550711542 27.153641592690438
215 79.4858999247979 8.397938240252707 10.35949286770258 30.847613798603625
216 79.5079738216194 5.8063467873532755 7.415189672786838 26.393498180081032
217 79.40347718751204 8.965321539582153 11.709779272737409 33.080282165659305
218 79.541456837579 7.258282619989231 9.17667904674686 29.204952815851115
219 79.48646211972115 7.514759275734106 9.656299620359842 30.00793935775443
220 79.5140040764722 8.30181234114898 10.130087296640433 30.474631764589123
221 79.42157284682551 6.45001834745552 8.421328618006097 28.234442235392876
222 79.52017667049883 7.352034499088704 9.322677444557492 29.541625234168066
223 79.3534342862307 8.042659211144223 10.25057084187413 31.316771610499483
224 79.54268434825448 7.440154657637839 9.479018644677096 29.715042573113738
225 79.39726046123421 8.588837466730373 11.26162375870079 32.431435326692025
226 79.15252170615736 9.273634719117199 12.507471974068828 34.324236276538464
227 79.53258479142218 7.770493520785352 9.280504619263652 29.302490505201707
228 79.48959084021985 7.93095742805468 10.1722405703231 30.819113110886875
229 79.53496425923822 7.986484519094447 9.780986761995115 30.076015073414595
230 79.45946017875167 8.98121194074096 11.49074909000285 32.79763515186846
231 79.53488541705602 7.686824141591093 9.744692454459736 29.90544577289016
232 79.49772602062022 7.57765706065633 9.327702208628208 29.545329834873346
233 79.54688169573866 8.252453424837682 10.589106989283891 31.354145467132398
234 79.54018177176175 7.027067330025797 8.921328487662027 28.788645359559716
235 79.50502792447755 7.225002282340866 9.082844347537966 29.04861643329195
236 79.49004350077115 8.573016629137912 11.00080526569206 31.875670382247456
237 79.59885592592926 6.322324505796076 7.743285259831789 27.031135752629186
238 79.36863528694232 7.634226110155148 9.953686143460338 30.954947733386405
239 79.50096679905 8.042825233972676 10.245207183209804 31.0735396424082
240 79.51370997101567 6.5984510467086075 8.48890550341358 28.230924466779296
241 79.56576242032585 7.808419500197123 9.58300063008325 29.895222715201164
242 79.56246552259601 9.681228762306516 12.126371969141825 33.7741062315594
243 79.52192864729093 7.762626149488535 9.661200557559813 29.805521803252777
244 79.60718529594617 7.359893252737932 9.186995780240936 29.232791094859365
245 79.54093645472476 8.391928991211726 10.557661481318693 31.189573169206486
246 79.56831609248331 6.621246828336585 8.337576032957239 27.91297124136537
247 79.21139843499564 8.368026626810229 11.142013518766024 32.484895545445156
248 79.55020684731255 8.742605417506258 10.80770051936899 31.597486512624084
249 79.5575785080305 7.321806594759474 9.134877702065259 29.104413510290826
250 79.42616652631928 7.215413469779684 9.276079437935502 29.923972262019383
251 79.33035899680208 9.861680486334361 12.924162428529085 35.03685725484254
252 79.45380512901549 6.65721364857381 8.69235305204561 28.736725570537235
253 79.45972708903886 8.463938161723188 10.933221863080856 32.07264635346424
254 79.58651879582818 8.72384037103843 10.60957752617896 31.41292076247495
255 79.5453086124873 7.779066769829937 9.723804816526371 30.01361797040364
256 79.49396969024366 9.461839975065548 12.230777572789997 33.72071923525621
257 79.5660927575513 8.793106589114679 10.823354842712495 31.767351170635205
258 79.5283153552022 7.870000304049536 10.219203540353616 30.876314451459884
259 79.29273791575739 8.563522480147562 11.287862020891026 32.770903228617485
260 79.5564043354041 7.079139751767276 8.639720114775773 28.53595078129426
261 79.55936679826952 6.7043884344961375 8.598205527058001 28.154399677834775
262 79.48231775360574 9.061274346957484 11.344633382525181 32.48543352542789
263 79.52389863947161 5.835606685308617 7.222156615704733 26.077845216977337
264 79.40524151790542 7.497450218090323 9.828510211545826 30.447789992446662
265 79.53253054805616 8.68748535179109 10.145474414631273 30.68355311395734
266 79.58262021106457 7.374090047030187 9.416466523340317 29.591765615106937
267 79.5369375408725 8.69152206118901 11.198843535233694 32.14779136492998
268 79.5214458222504 8.228111551430523 10.484909936154875 31.380596687410588
269 79.58051346464113 8.494430979863973 10.635867925998976 31.521297403174774
270 79.47230599810993 8.54689930972849 11.157218155052629 31.956345432394606
271 79.57667890299487 6.739130248122994 8.525232396967574 28.233875008268082
272 79.51650129526007 8.638889456074908 11.125889956754442 32.04624391451068
273 79.54607344828918 8.136715331670157 10.370155012994008 30.96581763059555
274 79.5085464590783 7.7496865827969605 10.12020721579583 30.670199400392274
275 79.51802343619723 8.300807492140013 10.448270216822152 31.122081794684952
276 79.53872835163129 8.839833074029933 11.256129755961997 32.34502367095274
277 79.43438344494216 8.896783320178153 11.542951891826936 32.82695509791114
278 79.45623025135068 6.896756563653861 9.140638910156696 29.425795590266713
279 79.5840172321536 6.795057684670362 8.457420892226041 28.23243238876183
280 79.57548575413401 8.321284284967073 10.474306445696957 31.166867778727656
281 79.51171660501508 7.3644719097319244 9.567730821759424 29.792977880293613
282 79.57029976131065 7.658056623878524 9.233645924492729 29.219528146390395
283 79.53042717860382 8.640447432623997 10.859975010434042 31.768377425508774
284 79.4840455035253 7.118092089350379 9.16120068790388 29.225341609613164
285 79.58964237547218 7.411877019650895 9.129572698234433 29.108498759210775
286 79.35451564869835 9.601350824126886 12.663591589261836 34.558492250305164
287 79.5651981256295 6.419146030205448 8.071758844692688 27.461469577140317
288 79.55159787305222 7.194162608705447 9.14028046395191 29.283097962432414
289 79.57640754716341 7.814807493482783 9.848980748440894 30.34673350788436
290 79.61884559113281 8.164607495556693 10.20325594284256 30.797660017428306
291 79.53478456964991 9.884274749794578 12.261753842087108 33.81356702208069
292 79.62114031120346 7.986579538750396 9.869659835855105 30.337308831899545
293 79.58244424919458 7.559202923478455 9.577988900419998 29.873600895925044
294 79.61315799274247 6.598645995917378 8.358509291316663 28.105276553142854
295 79.51411314198916 6.46121164050561 8.577748024570376 28.505196724822024
296 79.53126306830765 8.36285425813912 10.896712487822601 31.86074428451766
297 79.56737260892834 6.939613110600755 8.911057374594012 28.994662275633054
298 79.5239694706749 8.680022862350004 11.078966089946274 32.09500264487064
299 79.59347673091622 7.334071082338137 9.453067139450688 29.80889373661808


==> data/individual_runs_shuffle/run_14.dat <==
x y1 y2 y3 y4
1 74.59721493180776 15.630815379985227 20.93531127859456 43.97923465547778
2 75.59235148524807 14.907315848284448 19.835344151370137 42.590214300973415
3 76.27136325882236 13.827948662338812 18.120576610902862 40.747669974127135
4 76.82043372113847 12.667583359852753 16.306812745877806 38.68732490472432
5 77.13363080468181 11.453756327240725 14.878860824071738 36.72497282755414
6 77.38349284661963 12.89571370153155 16.681825682527197 39.07694183636142
7 77.32181417981627 12.193980953343752 15.98378754332963 38.67641126762168
8 77.63816804870277 10.807171213795472 14.039620949003917 35.48886162150984
9 77.61031344454608 11.938081018998096 15.592866112391523 38.3448194249137
10 77.8282865412312 11.520176882657397 15.066249982729406 36.95089204959592
11 78.08119115636379 11.530032255928955 14.909680680479498 36.5795639176343
12 78.18626712129708 10.772242355591732 13.966432751190627 35.37139763265758
13 78.20782739092405 10.2244944175874 13.34633385132069 34.55108689492725
14 78.25184144590594 11.915690619556425 15.576631757916648 37.10127326785789
15 78.42340686802156 9.77692407131308 12.543453455825482 33.09667229210421
16 78.18778081390441 10.393771124687003 13.695564730040477 35.0152284356321
17 78.32902914239628 10.437623323058014 13.664125739278997 34.76293624261564
18 78.6259365830231 10.029630345093663 12.678744087918648 33.246204133930455
19 78.58127953100478 9.719487051664805 12.407882583972219 32.975649109394844
20 78.62986341141615 9.603914502972671 12.246314586466479 32.7847924988186
21 78.59693249039093 9.212563807373325 11.798204692855919 32.22321812715811
22 78.45399868598071 9.723013724980666 12.86682407017099 33.69491392566335
23 78.65319216139044 10.198730421377991 13.038382940984627 33.688020071839865
24 78.6163157420706 10.340266367293118 13.262555197456937 34.11981901090695
25 78.51019728288911 9.603324134440717 12.726058986950207 33.3698544503076
26 78.79991266002682 8.767156978002665 11.136161069822448 31.148853764602734
27 78.5396237989648 9.139918950939931 12.064263017658238 32.70907295758077
28 78.768880778193 9.239074583254395 11.714660658326203 32.05320721862951
29 78.53448691748868 10.111252455717558 13.304525989435344 34.350934167533644
30 78.66747176643621 9.647862852633109 12.632139564092915 33.33602714633788
31 78.7497379774638 8.569059279465066 11.172892030007286 31.319482042106685
32 78.74517976631876 9.728876172821025 12.574729516493866 33.366499247557734
33 78.77828389204285 8.828445251234331 11.568994637905462 31.90821801316196
34 78.58482191812084 10.117684336270653 13.492130215815902 34.36432535180312
35 78.58435401095063 10.282067887207331 13.721457580433372 34.738773918553754
36 78.71061354615098 10.224388382644678 13.351215236909475 34.15639014049988
37 78.77169891453275 9.774501088700772 12.86138872226572 33.52038925501849
38 78.82566877490987 9.814273568079411 12.704956281293978 33.44262466729205
39 78.70675329800088 10.111752137773287 13.382589055633709 34.21557143852086
40 78.8533971348776 9.575146629715412 12.465240493941476 33.050895703036154
41 78.89957013919113 9.515933828604489 11.87087151437134 32.383884466586046
42 78.78583223887628 9.121715493699684 12.157928269570316 32.53233230402998
43 78.63148696390463 9.128110955958554 12.403170645680229 33.193078740801596
44 78.84138116543855 9.427252314703953 12.35071367291093 33.097820897708566
45 78.90977579167058 9.764023337173048 12.522494128651163 33.29492115322004
46 78.87352239325352 8.978366201610257 11.694040225745505 32.22667271421332
47 78.7831735670373 9.968604372372077 13.153346414664647 34.22323924102915
48 78.78582992856074 8.933076384563961 11.876619688055346 32.49082450201318
49 78.89773202977071 8.779540444124688 11.318792669762068 31.844060773765637
50 78.97120717451402 9.030396713356081 11.433156560699542 31.66901625452523
51 78.93204545097797 9.2612356149828 11.928490112489543 32.663204727198135
52 78.79088784498236 8.367476545642706 11.058489035847485 31.62423527761663
53 79.04991963732041 8.146159528440627 10.203190770805326 30.00979914388816
54 78.9774127751238 8.692076289713839 11.110124840947645 31.237848610087504
55 78.94949509769474 8.745905465515332 11.2249905565718 31.858611223976
56 79.0488511387652 7.740816773046995 9.86454383093226 29.46502918547278
57 79.00199794650327 8.74824100450615 11.20916026872777 31.407225857750266
58 79.02468433350722 8.720749984557253 11.24585212569027 31.92544723487596
59 78.8880706921944 8.392237133743075 11.261858378034828 32.08983680973557
60 79.07045855439195 9.357525068222708 11.975309704038139 32.77923043232014
61 78.97609978559655 8.645404375652939 11.193747081922034 31.747869378266248
62 79.07912365325878 8.093037980586429 10.43792089730946 30.40792723500583
63 79.06880109391223 8.293091712352433 10.63083664472455 31.01755796490242
64 79.0763046095059 8.622086588629706 10.927786515175574 31.393984009460276
65 79.05872877305717 8.80610521263938 11.235300772862155 31.80173453944245
66 79.06012301043964 7.072319175905973 9.088181937387397 28.564857454953874
67 78.95659733095658 9.21302511412407 12.121601376016333 33.36389331172368
68 78.94343296572237 7.734033331233962 10.073381107043511 30.23727832598002
69 78.76742429688086 9.536317727990646 13.01305057011194 34.55669840812314
70 79.1418571203705 7.7918412268337605 9.781091037254686 29.51892622694332
71 78.97547749520656 7.582221151958877 10.021393372942288 30.281057903086396
72 79.16592087300536 8.122181066558767 10.265925373846352 30.552535191399276
73 79.14569274783635 7.821398572110656 9.994907457010571 29.89486955212709
74 78.9781793828872 7.794580152345416 10.141270818229708 30.76280102708764
75 79.0173578354376 8.165545247434665 10.604976380350262 31.213168444679017
76 79.13124454704004 8.010939671661252 10.255504365092705 30.28726708571571
77 79.04670441487114 9.20081937401991 11.85047918392097 33.12739621823461
78 79.15823615202595 7.773766087861045 9.974117577133057 29.949140122804753
79 79.1584807348461 8.641691176127953 10.760880927820404 31.198475459541452
80 79.22088903008398 8.648415287849541 10.818199734567324 31.248186886297425
81 79.18386338324808 7.3841328659150705 9.531149757260227 29.25089343706546
82 78.93215625058569 8.501362735826973 11.56941825614749 32.56295164833962
83 78.9963272487403 9.048819001916305 11.897526877599873 33.15046887292886
84 79.19134447533847 7.564611483712366 9.79178576856472 29.745974017835664
85 79.12424750872579 7.908131538043563 10.245213700413524 30.3968644175427
86 79.20704204892849 9.629385970395521 12.26714356956633 33.42053183694088
87 79.18765683379387 7.80235546635601 10.021165270811972 30.39698616501818
88 79.26093203822978 7.781932174742051 9.760307674580893 29.774064568649095
89 79.01641965991362 8.617251142334734 11.339973581862994 32.55277591519854
90 79.02264736959674 9.254771846220098 12.241478821303753 33.54800322232939
91 79.24736672219434 8.484577898100401 10.578405740770137 30.814986937874632
92 79.1717491936331 8.154901349906398 10.458821569650267 30.77257957499834
93 79.01855880457222 7.771742409929678 10.417606773303756 31.04864938815005
94 78.87816429840895 8.990516277102039 12.121894650183872 33.66215063883797
95 79.06329313630624 7.287279118798875 9.729605127840168 29.926661927387244
96 79.20801482180676 7.798547137070432 9.984623309535113 30.260327140321085
97 79.20807078964889 8.313866182193957 10.56303817439046 31.09588008792814
98 79.25673022188697 7.793518658562745 10.104526823637428 30.37820169634714
99 79.24784889673444 8.440377764356546 10.682798310010867 31.114719358209765
100 79.1655159991163 8.351448089039586 10.646458382049428 31.20941139025508
101 79.230018901165 7.515975571092719 9.536370037442643 29.602195009955366
102 79.07016640933264 7.874466745143945 10.490534282968122 31.228779127771734
103 79.1261384551692 8.565810687564337 11.235581012622264 32.12316599661047
104 79.13909541223548 7.632037419573219 10.13084980947606 30.58866499210887
105 79.23338232812489 8.351271577812579 10.641179447033512 31.107141540157357
106 79.18902674462949 8.840144561000216 11.496060611037384 32.473209453603616
107 79.25336939566454 8.421980979998342 10.724580103081305 31.30668440013925
108 79.2329029367959 7.790808810091182 10.094125366494955 30.40426074985173
109 79.24542766592704 8.17139260269536 10.73003500259776 31.40670405262841
110 79.26437231208256 7.719837030619144 10.015951507833288 30.295660562004866
111 79.34012373196688 8.198972046816698 10.224097960349853 30.564797364887642
112 79.2472578141425 7.5113090586634 9.67191484048101 29.69698326130291
113 79.26358034541549 7.477287517554979 9.651072822973717 29.654640641936147
114 79.1242391885129 8.606478200488894 11.465012652499308 32.524384561989386
115 79.22975590567812 8.612900056576253 11.214660788670283 32.1382009127919
116 79.29775473240775 8.305456206800537 10.54211795043849 30.985779845729844
117 79.22845580770766 8.248995422300611 10.8446726160916 31.49393912522356
118 79.2819424475226 7.555000560463664 9.697977138170721 29.834500924269115
119 79.35572733580776 7.592965091401553 9.400649269903738 29.385750069737494
120 79.12289782903143 7.503107498994152 10.136213468140387 30.694450508971027
121 79.29980120104251 8.143426935872515 10.323250697797004 30.725109792206627
122 79.24358007333406 7.468307114113918 9.807629090816194 30.11987059936636
123 79.20695014509232 8.398187105741647 11.162731709402573 32.175383936851674
124 79.28674237867538 7.156243368633026 9.359291095075317 29.193963249561673
125 79.27582420580082 8.64973675275886 10.97469083037257 31.659558119007837
126 79.30587194520349 7.153573439817902 9.088194971794849 29.0230327164983
127 79.23050732039496 7.703928888324418 10.125570874460156 30.668520585933024
128 79.24055235293328 8.275415906842113 10.803027684299348 31.7007551774672
129 79.16627135547003 9.571690554139414 12.616739411694622 34.43686263863631
130 79.36271655651777 7.113293817930755 8.910868375686032 28.707706348880468
131 79.31250602374786 8.073698872957165 10.208619601506875 30.667435072717396
132 79.29868268160598 8.459172443534149 10.980113143870406 31.842239804502835
133 79.34692810975221 7.862090519595996 9.97927268527824 30.193269044709048
134 79.27692995857029 7.751416944744995 10.224619336647722 30.885661009299625
135 79.34722495115889 7.289879670505751 9.061969744012055 28.962795959500276
136 79.32105053843877 8.315983100377547 10.808091551592403 31.47569026113618
137 79.26689717457191 7.635842498777386 9.890951540419302 30.335955390439405
138 79.42648601311537 7.521801579050959 9.280726204190248 29.19276585355195
139 79.31130316030996 7.617386754292667 9.83348283798675 29.990683030226293
140 79.17180117865318 8.176785914330454 10.969998443691754 31.943643036979164
141 79.19498575308775 7.854468515046554 10.448830696342359 31.30019119692433
142 79.29094299240597 8.318111036104838 10.896758108248672 31.62300643689887
143 79.31168099285163 7.657429115938938 10.036839145766653 30.31415531900962
144 79.29499290473562 7.386783222435277 9.651242270270522 29.91867818145212
145 79.42780301751779 7.85597537624803 9.462999357925083 29.553111089075323
146 79.35534936119059 7.043821444717596 8.910966133741882 28.781914342397354
147 79.27516575980667 9.202683579654995 11.840032106352428 33.32244693812415
148 79.2780658955455 7.497111753230051 9.802350155800266 30.046942611954673
149 79.17235527734428 8.793245042915764 11.621419024656154 33.14082732878637
150 79.49942098561078 6.4944323022143795 7.87879747685154 27.300493029110484
151 79.08677056588313 9.45914186621427 12.54392269449356 34.554118267912635
152 79.32272533746358 8.47017341696449 10.85487203991865 31.471766280092417
153 79.36399015455586 7.992787448393717 10.30765502928701 30.57424014477842
154 79.38516421595017 7.76860387534821 9.702962799019076 29.83996659771616
155 79.36399518787694 8.138263975721749 10.40146365968101 30.871548631037772
156 79.2686300497866 8.289133524716242 10.870891326670662 32.068049555474076
157 79.16679210784574 8.044355048489688 10.756410126066186 31.91970060708892
158 79.42540467239102 6.99481088185648 8.869256029912398 28.713259375503764
159 79.40994909749514 8.607797734371536 11.000818300099501 31.897384841720424
160 79.37204024809192 8.516716505200604 10.860105354508509 31.68084918201065
161 79.37364617736564 9.172978667535471 11.688780842340762 33.06091111443541
162 79.44594276809933 8.023277899426422 9.624515217801044 29.79081954934799
163 79.35524250071472 8.512504961641866 10.943551630982373 31.805633199081072
164 79.31935557436198 7.799077454397524 10.036845662970373 30.647467839288957
165 79.40952165294124 7.820307993671586 9.755041773972428 29.87663619675566
166 79.35538659637584 6.905513863411353 8.869418960005483 28.838364776874926
167 79.41004159138643 8.35147784985807 10.453529600226908 31.23707728429903
168 79.34680452484444 7.1809335842902415 9.281104202006208 29.290757324643614
169 79.44506455239303 7.814621741858856 9.463051495554875 29.60685688127167
170 79.30825718732488 8.880994539459145 11.449227985081334 32.90260558510809
171 79.41496893898277 8.018412787633643 10.234668864789132 30.632364036750246
172 79.38715093579864 7.560536896329751 9.859623342121138 30.154152802941038
173 79.41580094058476 7.8662420024662545 9.958482805400726 30.419635913703935
174 79.34407249410526 8.322505275854034 10.78210746034738 31.718170323623173
175 79.37791646415138 8.949533237216214 11.553307728543349 32.68636342053567
176 79.33369451885727 8.65731515829298 11.23550932338131 32.35303603636305
177 79.46204467246508 7.837316343675445 9.963631396342187 30.247068642016107
178 79.36545169418288 8.55007909154158 10.990488532197984 31.979489532587667
179 79.4293241999968 7.331076761639918 9.416557764192445 29.564140723073685
180 79.39223984721968 7.719181172593645 9.96903415822884 30.40431378283016
181 79.36056057322871 6.931564216055436 9.07795644474545 29.048970037841226
182 79.46764049781603 6.69126957310864 8.306267386270228 27.879773510445283
183 79.40227934662315 8.440714799094264 10.792456779860071 31.8347594974284
184 79.40966581483247 7.060474345846809 9.103927501583032 29.164536470235014
185 79.44456426530905 8.977395367356545 11.162125609456307 32.022323910364335
186 79.45189102065004 8.779576416431139 11.005823512559044 31.75779962791543
187 79.48600244453073 7.668631325125694 9.536154969719767 29.66791906510754
188 79.44725017471252 7.723460841075723 9.76567133324522 30.219015311096864
189 79.08823127963754 8.530945066397697 11.39232627937271 33.13805224180425
190 79.38725327609208 8.247698841100929 10.505836677310565 31.48820121636666
191 79.49672652594643 6.652940846576628 8.379357826027679 28.10680716794386
192 79.42132033668153 7.663871951080332 9.744940108201227 30.35938084631269
193 79.46874753126399 8.262132523801819 10.458717294390695 31.048002731834057
194 79.33572546793197 7.076080383167087 9.161448341645373 29.597222709714575
195 79.36822565069343 6.823752233138785 8.801809488579382 29.030486333690387
196 79.47993808675322 7.723042883504069 9.786441661511558 30.058911714739978
197 79.50232131956444 6.93344184765079 8.723316286935267 28.646920864735748
198 79.38512238784456 7.65082787889585 9.979598545464407 30.61497465977797
199 79.4962634651188 7.192252833436398 9.046354523890898 28.954751629887298
200 79.54400471510046 7.261075007122035 9.087973386868253 28.969008920464866
201 79.35671077112333 7.211631158516896 9.34387139106585 29.937341198623713
202 79.4803421181017 6.817942792411345 8.666121307059093 28.699043087140772
203 79.52508206483279 7.435920177473873 9.066883715619479 28.759963942619237
204 79.4918660577024 7.9729889578137065 9.843499780109543 29.932346456369185
205 79.53056304371715 7.957426437795939 10.073009626431272 30.395101068566888
206 79.56576242032585 7.678069333830294 9.426665947167379 29.67607523127227
207 79.28608473198098 6.672041183846171 8.94793823046449 29.096629244052586
208 79.50462146179784 6.96088933909705 8.71793959386351 28.325130888246363
209 79.517566514107 6.446646934348069 8.337745480254055 27.872154731309294
210 79.45313061455394 8.554163478574608 10.881025578460479 32.04556356131377
211 79.40250872888232 7.811409737338939 10.15671007385035 30.74153113238136
212 79.5709792304248 6.962714576845186 8.947436405777786 28.796083151992548
213 79.40007216371426 7.312341390153497 9.489778548024352 30.14020588921502
214 79.46626909112393 7.20775489440893 8.71249772875451 28.289574159236363
215 79.52030885137818 8.74881580168263 11.188396457665151 32.18779595962628
216 79.47206336362743 8.94607011116708 11.318688394502496 32.54198125266446
217 79.5153413878851 7.596633298550143 9.499743352517376 29.719419063749907
218 79.4539739588942 7.470013151183075 9.65119013264074 30.137385113447245
219 79.52956318820533 8.221642569194444 10.218851611352553 30.723578927583183
220 79.50496793694064 8.29098789694971 10.453483979800836 31.092339144459192
221 79.58482787706396 7.6657280416884594 9.896034959323519 30.410128158373716
222 79.4924061616588 7.988206850136077 10.370324460290803 31.03221904729062
223 79.49577143867242 8.09689540696996 10.27130206691812 31.278558229577712
224 79.52815336793624 8.485428268830518 10.708906228126637 31.636040625277918
225 79.50752182196806 7.922688672680526 9.968773470079906 30.301646955768735
226 79.36624850691048 9.057841647170564 11.735822018815956 33.19019406416805
227 79.45599182967015 8.024873992923807 10.464243883148095 31.355985863107595
228 79.5343707097323 7.091129800105475 9.093324011125127 28.92435058896118
229 79.54838898360019 6.735869270970982 8.4260992111316 27.956784767628605
230 79.52131834820442 7.833108458791836 9.42643132783334 29.403165749466574
231 79.52057752038337 8.01784593468101 10.192939209348484 30.654752851533928
232 79.56104989721482 7.8981225914440065 10.083508841629607 30.491051662535185
233 79.49147996131916 8.483167291066316 10.96436106247105 31.78962596378159
234 79.25858515364537 7.788328792479233 10.292496013426478 31.282428985709952
235 79.56430406181951 7.369937253625639 9.505067907959353 29.56087734995726
236 79.53152399095109 8.320022019360808 10.38569202667048 31.08509978741362
237 79.53386930638601 8.174375878362184 10.260744196886284 31.132619377250414
238 79.52968085150012 8.38328188994966 10.057048994512774 30.48478992943331
239 79.50258432245806 8.757247704315754 11.31870794611367 32.228773365372874
240 79.51015008514639 6.72202550593667 8.718408832531587 28.930630429905115
241 79.38834357903846 6.495782344222835 8.426627104633177 28.51243028363114
242 79.31994510284115 8.51152052294981 11.17315271815622 32.54494399839791
243 79.54658680254897 5.952051906482489 7.832264642266773 27.00107215118187
244 79.42208239858057 7.775485575698473 10.17758467737625 30.756068303155036
245 79.57531396687769 6.611976312174959 8.572267056239035 28.25328940150451
246 79.45095015279286 8.089634257549164 10.578874979438213 31.411157602681072
247 79.53318580630011 6.938318591216147 8.8588741243811 28.80178758826749
248 79.49087174241922 8.479627335646025 10.813201039311515 31.737104384248426
249 79.56814594574753 6.612986418645465 8.217626898428865 27.729334510023318
250 79.57990984654485 6.427985025242815 8.024841495088243 27.474102342962013
251 79.50576338387003 7.47724972218724 9.625095248932414 30.11764164392533
252 79.57912997916914 8.037508982364828 10.166844325640167 30.668224515307465
253 79.56812118432069 8.466585492014126 10.510711545695639 31.264396929911065
254 79.59265264013918 8.363125160009242 10.578601256881848 31.42340339882156
255 79.5734294200219 8.613328803292474 10.729611384355742 31.581497430770433
256 79.27268869662582 8.329939687383595 10.94911732296212 32.30084475647431
257 79.45599182967015 7.877093919618876 10.360020761204181 31.070828846293853
258 79.41377558366392 7.855595047788003 10.182850577984725 31.066344581605755
259 79.2791150965747 8.309771675914934 10.954331085940805 32.26925212919084
260 79.5605522979158 8.034015763256948 10.088657432571058 30.619317320242835
261 79.52771043671375 9.156899869416591 11.678229489512649 32.84277821078402
262 79.46507037940486 8.202381815085811 10.636206820592587 31.676198589483306
263 79.5929243853224 7.716214451994318 9.619594728989899 29.99850568006802
264 79.13663569723181 10.133186783977056 13.622702392413345 35.917131022316696
265 79.50420131226578 8.059757164162262 10.385913611597076 31.0768696250582
266 79.36273739056159 7.9412115732781965 10.47994382691767 31.244702986283368
267 79.46081827626715 8.530423676947825 11.08947833955204 31.946710474225082
268 79.56137801862691 7.391235660642442 8.941844644983144 28.81101674551
269 79.53101946781725 7.126715613794247 9.072514579636447 29.089770023328732
270 79.5039795039795 8.583148025111951 11.05822183049483 32.14697187502814
271 79.39019406449003 8.557553321143375 11.105367282229583 32.63441126295261
272 79.39794545565442 8.893242284879657 11.704663267814585 33.19534042039525
273 79.57557652372331 6.041741765453877 7.790528469622404 27.137492247672167
274 79.29921472531562 8.367539553857926 10.959610020956722 32.614499697978594
275 79.53611176687969 9.202632692283775 11.40708774580611 32.60280557117097
276 79.60276504343847 7.778942871906096 9.697794656466463 30.19492648247638
277 79.55305932937603 7.308317898247115 9.468688876775577 29.674912682997878
278 79.62415675386484 7.698595730018802 9.869900972392864 30.33209066149127
279 79.52890032660332 7.986677069370271 10.307707166916803 30.871719361605955
280 79.53005420616886 7.430291755117356 9.291297108629538 29.454270793882976
281 79.63612084793857 7.20497567659622 9.020331329423536 29.212318161902317
282 79.42186470715913 8.788140910235807 11.516948248970749 32.73602674990747
283 79.49781880010663 8.13334303065275 10.50066201755422 31.46247245249676
284 79.5815088067819 8.122287504372117 10.302382611474814 30.92624437643088
285 79.53784621974947 6.821563687706473 8.1339851058433 27.59335638000955
286 79.58502965447751 7.734115928785002 9.572638276163126 29.907579864727683
287 79.55134147497948 8.622360569778122 10.985163976755995 32.03199800814939
288 79.5683581369208 8.561747143286775 10.317730626243316 31.104614480681757
289 79.32576608341239 7.770132684623947 10.381110432452967 31.35389563641928
290 79.5766052472648 8.261783259890624 10.40660573341874 31.180502894083585
291 79.62376033645207 7.053885379826104 9.14037170480404 29.277743824566414
292 79.5635263941158 7.93428499161935 9.932296680840281 30.400759528392605
293 79.5210004434507 6.354734349686354 7.701457846335291 26.748424784681525
294 79.36245480354313 8.631712195441605 11.4806083210093 32.73735524985678
295 79.36824617384902 9.611411126544356 12.705262589868981 34.52574854669726
296 79.59881337547297 6.430197226526461 8.30646941958566 27.9088539141473
297 79.53083778051356 7.277516019016263 8.806358496778287 28.599579840450783
298 79.47651229846994 8.973523728264238 11.657543884894705 32.84707080782422
299 79.51631970935841 8.488804457462615 10.99046898058681 31.96092703923965


==> data/individual_runs_shuffle/run_15.dat <==
x y1 y2 y3 y4
1 75.07988775146285 13.555199023496844 17.708982609754276 39.11967623976126
2 75.76780600260774 14.18109622916017 18.31858881162961 40.70407105720232
3 76.46828510976702 13.459749995672125 17.08311598458916 39.057829300673795
4 76.96962454621082 13.168692645072738 16.744325666234182 38.982768355730954
5 77.46300711694812 11.00391474808039 13.648419278305713 34.737093471721806
6 77.49783825528377 12.673101055862452 16.212684772501362 38.463239396766426
7 77.67134162109255 11.7893831046139 15.06082115202786 36.628893949844354
8 77.88366321809417 10.832609415817519 13.77352352097927 34.925915303541885
9 77.996101478176 10.259367819283776 13.054382676125476 34.111929801763075
10 78.18303415397845 10.661856675145675 13.606702657272507 34.784521614181365
11 78.21228082154906 10.233540707915598 13.137698608524872 34.09289207482491
12 78.04412784834068 11.583167604795767 15.26422959743754 37.13111560001578
13 78.20026703389065 10.337077759186993 13.471346853142109 34.57217980421533
14 78.3056428012204 9.586734864158378 12.355979573519404 32.98888548137297
15 78.0902993373284 10.864808119614338 14.378320026506774 35.947580496800654
16 78.50364053870022 9.76218976948901 12.465188356311696 32.91361442495359
17 78.1239714887657 9.932966416539642 13.299716293087515 34.710120421943735
18 78.38879237278134 10.51455632272841 13.731846003168402 34.89503028082711
19 78.54545516956026 10.405326520444625 13.2990710899189 34.26931944427463
20 78.50210383188441 10.092656834535891 13.064634237582318 33.8414158095332
21 78.25625066652103 10.95420336552517 14.571118464254829 36.22212967563128
22 78.4763182028238 9.805219118195675 12.965813877525056 33.795307656042226
23 78.5339638076827 10.203667956228864 13.31478406809592 34.06208765092179
24 78.5673955326032 10.008478535145917 13.007276327613049 33.659742042019744
25 78.51881610670081 10.241076320480722 13.528587453444363 34.473565142795856
26 78.7587531572227 9.331849240391065 11.803275077352692 32.269066254654724
27 78.6287361851544 10.002065272438575 13.03333862530276 33.72417797747719
28 78.5119572000459 11.138500593291202 14.72201128206171 36.13257938950836
29 78.71171671739259 9.357871567632234 12.220376115647525 32.69025372832745
30 78.76396487291541 9.454935737852727 12.194242128716859 32.74567066786381
31 78.37987480086015 10.207609328514526 13.752948708824642 35.01425967040306
32 78.54276499502424 10.381540731106538 13.830927051374598 34.967957041026786
33 78.74603236875612 9.344257485477451 12.204734826711473 32.683367116267725
34 78.73562527505302 9.80993320137557 12.835345976187185 33.60026520339042
35 78.48131244401857 10.006444581468015 13.492306180316426 34.535719609065815
36 78.81006793622069 9.630782556207702 12.26190373777275 32.910707437032414
37 78.86126182059802 9.659773490876884 11.985489576254027 32.526021482223754
38 78.84075775274118 8.507151130420716 10.87040253639141 30.76788889530554
39 78.60365746320382 11.222716729897812 14.956578478472771 36.54005366244956
40 78.73522517210255 10.212981295104099 13.549377333321855 34.493822696853115
41 78.72655748379454 10.08360188428845 13.346131818005258 34.25273792234101
42 78.8914823248225 9.918783732526464 12.908169210591968 33.60033925473752
43 78.84314082692529 9.351570646676254 12.126554450846083 32.797162845330305
44 78.65970247394634 10.077007445897266 13.429682369738693 34.64431081470093
45 78.89888690731003 8.903847210396727 11.537627336384947 31.940590542465696
46 78.7938574113618 9.7206577599258 12.715527185733267 33.627922705890555
47 78.82285518878153 9.16405325612853 11.912966133220504 32.64497791179799
48 78.98307527223889 9.651299457075638 12.100153258562763 32.64707390670755
49 78.69720314388455 10.334644548940567 13.768453136482506 35.255697583899895
50 78.97639152162674 9.108540595867574 11.772161946777393 32.46296200130486
51 78.95887707400277 8.600948153850137 11.016407451405774 31.274541847829894
52 78.96131591273678 8.929214861074797 11.386376072373283 31.775680254081585
53 78.9383324057014 8.427825077079921 10.870552432077051 31.086586640816407
54 79.03461500007613 9.812309806017518 12.376456627618193 33.23783961333088
55 78.73009675754979 9.218577566778336 12.637770428109906 33.71340674229305
56 78.98267170618665 8.788863540801445 11.360528842406447 32.06868960631451
57 78.7152045144503 8.861855152108456 12.288695962279473 33.25679763335898
58 78.95428328754546 8.14104396640314 10.469281681626263 30.605203259099266
59 78.96616592366688 7.897094055934936 10.318310657374695 30.5408983210566
60 79.02111325353086 9.401249844366964 12.032784923674411 33.2194536417113
61 78.91315278544484 9.18659466539255 12.090318798144217 33.22304918852886
62 78.96270672853028 8.611076001253682 11.209473094506484 31.904880230523325
63 79.0932443179438 8.408033002119444 10.614973770861901 30.707014246497945
64 79.02276146303359 8.759063387853518 11.344854967451779 31.945212223439412
65 78.87262822054649 9.752370545708201 12.700042309686577 34.22428337596305
66 78.77275136263862 9.273823049960793 12.606546505071293 34.028639767852745
67 79.02209917721319 8.60512784198729 11.136395689156487 31.65560094676898
68 78.97132800286693 8.355405873922816 11.068968699434645 31.955909680268856
69 79.0047311087423 8.358161539725325 10.875935642352541 31.46237025255224
70 78.95371826582023 8.343273058534221 10.855184865697376 31.636249398768545
71 79.1199026120281 7.992806003706811 10.219125333908941 30.499862813720526
72 78.92816762507097 7.956553192603627 10.427923506797832 31.064198101501606
73 79.13909156807568 8.0879871738026 10.323341938649133 30.66992593197069
74 79.18228716795821 7.794697849558687 9.948055279443357 30.01199596099878
75 79.0431355113141 8.059608218411931 10.448615628619496 30.998385092524984
76 79.05935888375633 8.95388494518359 11.579461267085179 32.60409280067991
77 79.15892294001421 8.797036282478512 11.323921709092355 31.94316104871224
78 79.14195362148845 7.372975103249256 9.531182343278854 29.262675601569843
79 79.26289512819199 7.89934987155829 10.1043508591369 30.166443335065374
80 79.14834276269657 7.777171612430349 9.979305271296845 29.88615127775568
81 79.1878355366475 6.977615829422372 9.041232001764332 28.391206444824903
82 79.10526370078294 8.741559227661499 11.214563030614432 32.009028085205195
83 79.00201654671129 8.34310610194034 11.074175945209607 31.95065607712739
84 79.16304202706885 7.858797660497883 10.167131082603998 30.578445584856496
85 79.17047698582974 6.847272799788483 8.827663235749938 28.37648799927942
86 79.03489718759718 9.044318084754485 11.986173882644968 33.32084909618324
87 79.2792245765834 7.977905995547426 9.927011228620641 30.017078398179684
88 79.03958620518894 9.232854966025474 12.189360743128075 33.519737585038115
89 79.22696008737475 7.624118346187606 9.551718052211145 29.13985294501892
90 79.13382033103576 7.759080042855997 9.995109490325992 30.255448475765988
91 79.29837518462313 6.740300447382164 8.426047073501808 27.604078820095957
92 79.16972208791238 9.072830552014674 11.73046487735535 32.593510750942876
93 79.24354904698868 8.63662642543883 10.839178613352818 31.58660024194635
94 79.28220538592653 7.0001497337050385 8.853569120550286 28.459294773142453
95 79.1033833355399 8.897267209588275 11.60034238781481 32.62691757288497
96 79.12369283544243 9.287291581173532 12.095421768659609 33.36434457531943
97 79.30386886424836 7.822792569219547 9.807211989777898 29.89757550025064
98 79.31388613593397 7.408879431830365 9.369490518902367 29.22187988522531
99 79.22371046983316 8.60347509079955 11.047742166907671 31.731881468383506
100 79.06299734384841 9.22941055088583 12.2362780927325 33.57240206197781
101 79.19991136018396 7.6981892152948745 9.838650980539365 29.93760628510588
102 79.33344757192904 7.765233294421986 9.614315793973983 29.672505726371046
103 79.19390229408314 8.455555039213474 10.969659549098132 31.638377055878543
104 79.32195208130707 8.0160057567295 10.06775024302653 30.184200466678725
105 79.23864979810769 8.861810039180622 11.224866729701056 32.085915052846424
106 79.23705536697514 7.64578290367004 9.791772734157266 29.936172435838515
107 79.31519422446132 8.6598925171772 10.656533979005744 31.123728019033603
108 79.1667860352299 7.86415431959885 10.39136199390981 30.912717543669853
109 79.40985531084681 7.612532718392978 9.160790104069317 29.22222689818672
110 79.14551802848908 8.165276251360474 10.81875369688381 31.603708056520162
111 79.26489165985629 8.439262682560528 10.599404171166793 31.119464767777394
112 79.23841847518223 9.35701067619694 12.22569415388578 33.57861949933647
113 79.21881648824795 8.514407744033818 11.058300036939517 31.898405549412068
114 79.25292829860426 8.025183779523491 10.328549184424096 30.644907996042924
115 79.38356171993469 7.251155736339397 8.790847551916691 28.68262080197217
116 79.28598642634219 7.499607271262041 9.82314003567778 29.913465820109288
117 79.15966447118069 8.929608994671694 11.80893852738828 33.11499004484373
118 79.1694204161887 7.50131018506473 9.9067166562261 30.27351197359901
119 79.26532573545447 9.377825448727274 11.82941558148707 33.13703507053629
120 79.26439866162063 7.63820496528885 9.786552453974862 29.92765393208513
121 79.21334112921099 9.418021912423962 12.16309641212293 33.51782367679256
122 79.29405412321499 8.535078678156003 10.938279213170176 31.625101892929475
123 79.28686648104414 8.503709375518872 10.974840726058199 31.760643478031536
124 79.33520734681815 7.592137163176485 9.572768620237593 29.666414613624028
125 79.32963808338388 7.432024654553839 9.66152641774598 29.70035414860416
126 79.22515050937444 7.369458392406887 9.93282457434187 30.170084521292083
127 79.296402269489 7.583515807972652 9.505022287533293 29.62874289857752
128 79.34807140178233 7.286994110200378 9.338383905530778 29.39564684595002
129 79.33535976304802 8.073960059297413 10.255517399500146 30.668951305086033
130 79.27394907624942 7.412281117860559 9.645982886865777 29.830776170372474
131 79.28561969407643 8.548947480239413 10.896523488914633 31.484755431285016
132 79.25193550128773 7.364002383690354 9.656351757989635 29.56384273953364
133 79.2891345260276 8.266092648305442 10.60482648466462 31.32638168625452
134 79.2609450032707 7.47863728931539 9.739778482852323 29.914392729159765
135 79.2854019171587 8.72232469700099 11.25629268605508 32.26175450729318
136 79.29269074717145 8.824986335133817 11.292710820461204 32.311271399907916
137 79.22214754725778 9.005561394189158 11.834955204651932 33.22818224062555
138 79.41516281993644 6.9103141268867185 8.572065022923613 28.266170942023273
139 79.27860048181006 8.008725367254062 10.26081588612725 30.691326017071084
140 79.30491561236931 9.023588776283804 11.501111443922984 32.54712198089445
141 79.32029340109634 7.942639017791138 10.161780458347124 30.56908076644651
142 79.32626275363081 6.992996117722929 9.140436876841274 28.993253820511445
143 79.37348267081586 7.7450012245455016 9.755113463213384 29.8549856665711
144 79.30763802885397 6.834537227514227 8.952793547238391 28.593646085610626
145 79.33277897795931 7.4942644036900745 9.718877810511517 29.89013332125856
146 79.49487496634049 7.742972817334587 9.32228641233409 29.407286318061598
147 79.32117838629812 8.765406149586251 11.308436833045665 32.46545774020624
148 79.27194011628909 7.543888053195598 9.958763045160834 30.288647524008095
149 79.11195030016336 8.180023135763456 10.876235433723824 32.025007592228626
150 79.46896284905444 8.113191023941285 9.853907754455749 30.162099294896592
151 79.33050016730796 7.543205351229585 9.598974296409201 29.91856308554589
152 79.32069835837986 8.526670172477093 11.047924648611918 32.171005686829254
153 79.33643028507132 7.412443574114458 9.583391662306662 29.775033267915774
154 79.36482149593897 8.526973747166068 11.011350101316452 31.968007804455677
155 79.31422633154257 8.255680054030998 10.75609730028746 31.67432280356185
156 79.23424598320177 7.472408883518083 9.85463768127276 30.385769636733826
157 79.44235920901093 7.247314932103022 9.014987222370385 28.793007298032126
158 79.34402179206006 8.900899724492682 11.386519450855204 32.517574917286
159 79.44128794795387 7.377395225685844 9.280843513857262 29.179451594872873
160 79.39216426951936 8.729846482028988 11.14145955644955 31.9266653435997
161 79.34586822342422 8.484048045246556 10.823693737306117 31.773622042609496
162 79.3692908235061 7.571453263443018 9.781358242607341 29.938644789469006
163 79.40644526155106 8.742594774474483 11.172735617117935 31.982447426805894
164 79.25710000684387 7.833034578333327 10.240332314824741 31.254950824331473
165 79.45287603026148 7.002630556550943 8.712771451310875 28.462902188537342
166 79.44093740512905 7.410105664431725 9.385125290634699 29.352372071803202
167 79.39771546750194 9.406207390755245 12.03268064841484 33.35666454444047
168 79.2419713935481 8.245908954836247 10.82919425724863 31.936169787840996
169 79.33465025142526 7.907808818620636 10.172318776767785 30.806549864889586
170 79.42641953024076 7.371948481633815 9.364296307534858 29.3010086522133
171 79.38739540738784 7.973971997454722 10.187894893666606 30.850618577746026
172 79.36271345067424 8.292939414513741 10.604741761016223 31.239808808353985
173 79.13071059422148 8.591880639932008 11.38178796095205 32.97941241768694
174 79.45096634420052 8.881646195633738 11.240455881007328 32.23380166998429
175 79.40451359016632 8.027964900452442 9.958293806492758 30.278377172842475
176 79.34194644763504 8.347862223224606 10.630862713539436 31.49770072654592
177 79.36698748571973 7.817248702388009 10.088931155127433 30.651396349920933
178 79.48368346442554 6.7874975202131305 8.26445300718117 27.835564469246776
179 79.4948114224323 6.493476358757859 8.113521086151964 27.70062376087774
180 79.46638403548002 7.444335189156365 9.275597164859972 29.265253828118265
181 79.36172041135445 7.174570816438116 9.338585938846212 29.67107264027149
182 79.43622398408449 7.236477555080505 9.129794283161042 29.104392729967042
183 79.39268312219731 8.025519326542623 10.114765350686827 30.547218344698557
184 79.38742158387507 7.4093962363969466 9.484434440971201 29.997553833709556
185 79.4572957720618 6.448768795216559 7.97789807666891 27.32019545513428
186 79.18874194195324 9.162545516831322 12.02787746927073 33.784417322849144
187 79.42401417318496 8.119227796727717 10.27639200302607 30.929212692281617
188 79.42480910888337 7.930517594035426 9.979337857315473 30.585690872117233
189 79.46444430165388 7.043603233467255 9.020507293924062 29.11278302876156
190 79.39797998002072 8.73788992220789 11.21454347900327 32.26952032728965
191 79.43260613247732 7.947297600898246 10.302597679197689 30.951317595423035
192 79.37416290344513 7.507925440650045 9.625153903765927 30.194375285685528
193 79.43088901539097 8.890097248841586 11.24571526441207 32.358109692224765
194 79.48875916616751 8.256071552951456 10.291837775850432 30.802933080906048
195 79.36725467076785 7.924709734090318 10.234962138956693 31.14736546143885
196 79.35259601356681 7.981779078370148 10.370539528013678 31.444524605649793
197 79.48128591317018 7.455186118531351 9.3121326089331 29.427814238399673
198 79.48310136998613 6.771961257394688 8.566922949185884 28.198383389759307
199 79.51473537143237 6.982399736933033 8.420729035263552 28.091684858320633
200 79.38640766759752 8.89081232417421 11.553385934988025 32.789630994832166
201 79.10708052444913 7.731739355214565 10.522025411359381 31.572501204003288
202 79.49681434406432 7.35530422467671 8.842763596776958 28.55163484559834
203 79.49139819569476 7.472148252847504 9.557153400116414 29.62204687989868
204 79.46981129253743 8.74966493961782 11.21978982800056 32.46935814454114
205 79.56000346337521 7.790046174785376 9.44211171999173 29.455797877887633
206 79.38012295081968 8.342663341136744 10.896842831897068 32.008639751765756
207 79.35426270443384 8.119833268286122 10.594548854392894 31.474313642544928
208 79.08962440699104 9.131015017682488 12.163500478753786 33.952496007739605
209 79.47577184977041 7.3476639970544575 9.437347644069959 29.50575929214122
210 79.5682495468613 7.261213776453087 8.921080833920536 28.737486632863163
211 79.52539350165455 7.706439645048853 9.629963600113767 29.774064568649095
212 79.32834549327319 9.032009183020161 11.850557390365646 33.3104549231887
213 79.43620561013918 7.667408647898756 9.896093614157031 30.405857432364
214 79.51171204066276 7.330382455389009 8.973244532522273 28.92857305718274
215 79.50048443621304 7.277336860196161 9.020259640182571 29.057147138559113
216 79.54174935437173 7.600629081546752 9.510183912882187 29.796094937952233
217 79.56584762131303 6.859888593703439 8.525075984078212 28.12383299962281
218 79.44562035125031 7.7675765964789045 9.995226799993018 30.917453922378048
219 79.49562016991338 7.671075768365203 9.796836601450309 29.89291777314148
220 79.49714234500892 7.422773866224511 9.541766282125575 30.147108044240767
221 79.34810288175572 6.906424319097527 8.916538342925351 29.360706653445256
222 79.534077663196 7.365476629669013 8.795924453617188 28.763189023379386
223 79.52888662217843 6.816144978540974 8.47818470328866 28.031360601398948
224 79.54202192990125 8.46915903984692 10.865227876635075 31.52705285466678
225 79.20789707665273 7.235969525625219 9.75586945884529 30.523074125667506
226 79.52930483589431 7.214872256213662 8.57690078808634 28.17738676823477
227 79.54000361965299 7.473450829663039 9.040854003948384 28.920811621832055
228 79.5542925071923 7.0360171885795575 8.900395229302593 28.62110468245738
229 79.4978986666313 7.733735763901397 9.661298315615664 29.957726886491955
230 79.53833934534418 6.212168147748233 7.910321191261415 27.28630316653643
231 79.41207042903496 7.3552572474712585 9.58882049300821 30.290846534142023
232 79.48208739801701 8.287184256388544 10.333450121624054 30.654562919820272
233 79.52868699365384 6.3758085979493835 8.040541438857819 27.453541885359513
234 79.58826856841976 7.360758821274758 9.39561147142558 29.550742510427675
235 79.5177354783414 8.160327417517726 10.557961272689976 31.458850146289997
236 79.53504023436726 7.898309686390251 10.104468168803926 30.750659219289133
237 79.57796962880673 7.016393090778621 8.49366957933535 28.164616006687837
238 79.52821909790613 8.105010412254563 9.78616142175146 30.225603423432567
239 79.59059584991361 7.260918565451216 9.23404999112356 29.357675791804972
240 79.31877103864647 8.415778158399357 11.115840428613023 32.38429751504617
241 79.49139362245845 7.606872401022915 9.374573937806584 29.515487834966326
242 79.5246232948576 8.085855254717176 9.796647602542329 30.333414028415284
243 79.58058603072271 6.84198281974117 8.311305184748385 27.92217553788263
244 79.48514314932588 8.07681097273227 10.438129447828615 31.351980892150277
245 79.59421803568058 6.972733570792144 8.759708352526497 28.60953572512298
246 79.54299201907548 5.981520467858986 7.8166429049418955 27.09488865762785
247 79.56433918278236 7.499987725151105 8.853080330271034 28.6774363820412
248 79.5523976324439 8.748896859429221 11.277069531525152 32.41999354271654
249 79.55034900943868 7.647053310827783 9.635288155555754 29.949486400299495
250 79.57340097257936 6.693682321823315 8.181104488763168 27.820624989191135
251 79.56406504160786 6.824421399793225 8.457388306207426 28.20070709477912
252 79.57430392599755 7.415994402259442 8.868832411670391 28.77350954834581
253 79.61306363820768 7.203597828640787 9.244470999877208 29.250460088021747
254 79.55626760440269 7.3680670572523015 9.390384674039442 29.496710465036546
255 79.6556888322287 7.195565762090705 9.009851665836377 29.07857662055614
256 79.57409670081746 6.706905101962525 8.457479547059554 28.167951752937846
257 79.5366128640372 8.642963310180809 10.89646483408112 31.798493887350787
258 79.53210436227396 9.19188547849211 11.772116326351323 33.127644850495216
259 79.3999862382909 8.3871869487454 11.027199940771649 32.30120804830236
260 79.53192710125417 7.970549670451539 9.754924464305414 30.03304574068165
261 79.51427224423514 6.8350501624701785 8.848544356479572 28.78413048241186
262 79.41258078856094 9.4990913109054 12.350746258929545 33.99093092362746
263 79.58615459293866 6.890770713283609 8.791108240065626 28.727607130804767
264 79.59782986111111 7.59411297144545 9.515371607045985 29.78102275764909
265 79.52742828998345 8.17215299177511 10.17199943378534 30.754889381676065
266 79.57175099436911 6.500583035259163 8.170807306880267 27.689627830338292
267 79.50725152407155 8.004639005206188 10.365097662904677 31.0443870794355
268 79.58708973928965 6.771540899926924 8.499065824018304 28.069154039107524
269 79.53825975359823 7.834806361113454 10.026313861753422 30.679048552208087
270 79.46925855747887 8.437153712243637 10.995689260769215 31.82109235202549
271 79.41067309103771 7.546714190345773 9.880634806925226 30.578012864502803
272 79.57412072983685 7.644437913275036 9.66652511300179 29.883607051961413
273 79.51592389984702 8.170354137618492 10.510998302659457 31.327809892276235
274 79.55928327875935 8.192059137098585 9.812106409774135 30.162612713532113
275 79.52896340926952 6.577430740287092 8.25415582529827 27.715225521269303
276 79.60116113415887 7.136375679092241 9.093402217569812 29.280591406951306
277 79.41617702931354 8.44036376697947 11.021868868125939 32.10010529203851
278 79.43952340141132 6.390986082778643 8.421498065302913 28.53681208188591
279 79.50647761173806 7.409917588511784 9.510385946197609 29.851083130073185
280 79.5281474823377 8.104404149070058 10.432876581627582 31.34870579925142
281 79.5695816823628 7.462428356553947 9.098237982732538 29.047900431482944
282 79.45824331432763 8.207627161521522 10.771732072019791 31.727638043311345
283 79.49619233556726 7.057153825951333 9.218767148392292 29.69688541607859
284 79.60769240235864 7.774534218419 9.791635872879079 30.258370987103323
285 79.51586067775341 7.794394367510718 10.031579762361897 30.70823839940251
286 79.54698259347873 7.1459975268209 8.962953867843105 28.884706841968733
287 79.5675879514989 7.123285722497158 8.65524409404481 28.38623197144815
288 79.52856766943665 8.462468040609416 10.682856964844378 31.6142141197715
289 79.55332484668448 7.512605253187855 9.374704281881051 29.6939948646869
290 79.55137729868657 7.2170438976279 9.025505989179884 29.062068229119763
291 79.56821582925026 6.921728626344906 8.671048313073959 28.342734100091715
292 79.566646226264 6.423615432706412 7.946608981593073 27.335840065470386
293 79.6215786481476 6.512357933080828 8.19174056523968 27.95950610930299
294 79.5306849042678 8.436485941960555 10.80802637955517 31.788208305714804
295 79.58594383084852 7.453834934652457 9.499802007350889 29.63107912319366
296 79.61472736417855 7.509454397755076 9.416401351303094 29.755314501399756
297 79.44963103382861 7.8098105211155 10.281820833727618 30.85787086214131
298 79.58930450994708 7.39482783781307 9.416492592155212 29.7079314769367
299 79.54137503870417 7.666732310760175 9.849163230145141 30.456677273588017


==> data/individual_runs_shuffle/run_16.dat <==
x y1 y2 y3 y4
1 74.94172263215171 13.753378791826243 18.105202527319463 39.822550226216705
2 75.84623569268172 13.609994632987608 17.516014724709407 39.71999865285384
3 76.43872550295076 13.378187273698877 17.343862788356944 39.41259197842496
4 76.92214341713499 12.005446250256002 15.368654752696887 37.26847076926927
5 77.239115096734 14.072784134454446 17.989861055823507 40.95139631795087
6 77.49023628199085 11.99274957080901 15.378847659320217 37.18171410005493
7 77.4987769175258 12.437602147810006 16.171254908431987 38.87581850992904
8 77.6055625417071 11.959817491830565 15.504069211660788 37.71175914664606
9 78.18761118059636 9.397301333514175 11.73560695109307 32.01988417388686
10 77.83167612989072 11.08016248821202 14.539914092827399 36.18779082958227
11 78.12611844190671 11.524181567006716 14.909622025645975 36.437649794041604
12 78.34163567785963 9.604205280173785 12.241172512728749 32.66104687996998
13 77.95060638288264 10.89626057192147 14.461837992221593 36.26313646030022
14 78.23484103777602 10.256610199150183 13.393199063295347 34.52847470058808
15 78.27946154745855 9.89567401140581 12.918974734365296 33.9574791497673
16 78.33083637107396 10.6896047794516 13.940311798667416 35.17910377939003
17 78.41964932856217 10.003778063631046 12.908371243907391 33.82248753727063
18 78.40999877893489 11.240833021744635 14.622884613429454 35.90617833722618
19 78.22980027511011 10.07497714863756 13.356898238556248 34.68563392916616
20 78.42530017856227 10.244407184918899 13.460802017517725 34.27875875128596
21 78.42626859785602 9.40162069517989 12.455145345373996 33.13197549085151
22 78.58565988291333 9.99396501216898 12.830040972356361 33.55374786028481
23 78.58265314359387 9.386331485448805 12.178737701058996 32.762547004290376
24 78.5684240473508 9.550886529327489 12.418427419596611 32.94374475154789
25 78.70658546760438 9.66337085939256 12.293173281237413 32.861969118981385
26 78.73065229688336 8.372620866359831 10.7454221205886 30.63367454061885
27 78.72282191588762 10.146071627860733 12.981064134237707 33.68695631439165
28 78.62656799734881 9.354222358682078 12.30907525832241 32.86096764368097
29 78.53088298581481 10.689138912625582 14.13311023641548 35.30004361766888
30 78.45668903104419 10.91203710187909 14.591921378539785 36.23372161809127
31 78.79497058055733 9.695241534972393 12.240990031024502 32.847882689666655
32 78.5518954660784 9.938198712820773 13.179506470410196 34.191900006757706
33 78.68951475474913 10.552764454467024 13.742071495810348 34.73350710265364
34 78.77917622740695 9.733136571140115 12.512105705916143 33.18457501176204
35 78.6214924667585 10.365817193477874 13.763095995021901 34.79091462288044
36 78.82834557975838 9.664589665292345 12.501697731569926 33.13943547637167
37 78.40110663423975 10.214809977581599 13.914620981589943 35.39561739835961
38 78.84765227956424 8.399167375793565 10.401202971532065 30.231759299826667
39 78.79957904448993 9.078188497805098 11.928529215711892 32.23896287943986
40 78.85833848243323 9.124974462508408 11.824214852915837 32.19174975551214
41 78.56220350941771 10.258470323485792 13.857119693138763 35.140548224394685
42 78.88042788473466 8.772367159622831 11.579396095047933 31.840533013969264
43 78.84298246992849 8.379270853899389 11.073960877486744 31.263746690925075
44 78.50052870439231 9.54921505967297 13.07041499728493 34.37410970554138
45 78.9348260916124 8.484766746889019 10.828796707821498 31.046327695360564
46 78.93529387686915 8.885193197825657 11.245519748300381 31.305975206264048
47 78.9547328780661 9.855752416767494 12.428581222997604 33.257838103001255
48 78.89790028823941 7.8282106840865815 10.245278872450768 30.15046605257149
49 78.76363683572507 9.090195108437479 12.095545595530355 32.88851689336744
50 78.97260027839494 8.291964738982573 10.557661481318693 30.38501828540916
51 79.0023662761412 8.017363969916373 10.265931891050073 30.175568975960378
52 78.86433779416578 8.293625043264088 10.948960910072758 31.32877978092844
53 79.0037130830374 8.923952482512302 11.323752261795562 31.597687430151055
54 78.98766073895736 9.524080134181421 12.15770668464372 32.99033896888448
55 78.77860069699398 8.413775058004193 11.543388544476397 32.2762120046349
56 78.83679813834695 8.815504244936584 11.642189352922482 32.581397352447695
57 79.01753995157664 8.544640510147515 11.000727059247383 31.102814872814466
58 78.90969183253365 8.150635548013 10.657146596155743 31.201547133401608
59 78.95507779209908 7.535538944147372 9.953679626256617 30.263050647912905
60 78.95164998206391 8.034836945008129 10.438129447828615 30.68162011859138
61 79.00864360418518 9.065148479972821 11.751456790548287 32.800734475795814
62 78.93328411813788 9.702802887695963 12.423745457834867 33.975042074513986
63 79.02480376290366 8.307772141131155 10.693362697246434 30.95937492504722
64 79.06492701555423 8.835905775144202 11.099632142953041 31.4530656731382
65 78.93460346247551 8.483841627088285 11.110587562412 31.98299469863167
66 78.95618827912578 8.635790975191508 11.199149843808698 32.228473961794144
67 79.08605534808629 8.418165487455308 10.828829293840126 31.150653585008403
68 79.10832785854053 7.67354269852067 9.765554023578204 29.471499278675772
69 79.1305553469088 8.796744892011695 11.17270954830304 31.729904336349513
70 79.00817711390123 9.656678753329587 12.486310613579088 34.03260196149675
71 79.07219462447304 9.266786753459929 11.808638736017018 32.885639674842025
72 79.04664263036389 8.040552200517784 10.41724832709897 30.70854924054993
73 79.11005701737277 8.510353952680177 10.92785820441653 31.381268258538107
74 79.08684929785207 9.554092286468977 12.162959550844743 33.275640545321586
75 78.9850223092385 7.27995502363649 9.562732126503615 29.587616383034433
76 78.99972119530065 9.027109246632152 11.803659592372373 32.9494888308439
77 78.92676176936536 8.46154847814521 11.282765567579368 32.45982487273999
78 79.18645119905896 7.965324618387331 10.25033622254009 30.358150204572134
79 79.18849542622262 8.769680204521686 11.146679836631957 31.813089561996655
80 79.1087782228046 7.314299597981303 9.479168540362737 29.35968255844622
81 79.16912753243915 8.662598069440339 11.151952254444142 31.726687485372164
82 79.11527930868603 9.050486770624037 11.694033708541784 32.62839776789747
83 79.26903803794715 8.02540846570591 10.046869122296897 30.06756443342431
84 79.16153033748489 8.456541118000406 10.750655435178459 31.32341104456643
85 79.03593937213329 8.297375148860942 10.855230486123435 31.753488299607035
86 78.94965914770013 8.479908370792748 11.25662506344497 32.29169521638664
87 79.16805033788643 8.001836920007165 10.286865149409508 30.532879693529623
88 79.18358591511141 7.371546790546951 9.468656290756972 29.344247373672705
89 79.20579433590542 8.526901657311411 10.907035738520399 31.5855149631025
90 79.15087813469066 8.577013977592477 11.167769507880742 32.01533534113997
91 79.19538766942861 7.669560186428346 9.76567785044894 29.855391668853525
92 79.08460468714391 8.335520556993604 10.912503672444307 31.733297091480694
93 79.2292840135254 8.457562795967775 10.776698181256993 31.354979229636204
94 79.21216483880495 7.297115374283725 9.400929509663836 29.28219788136405
95 79.08918769887825 8.640843347010534 11.449332260340906 32.431257518603005
96 79.20039644971416 8.742907928064152 11.339706376510328 32.27899398148119
97 79.09013739389165 9.115879152880268 11.897474739970093 33.25123958575155
98 79.32069827876968 7.466021709346212 9.285972553187548 29.049511060114686
99 79.17804835841378 9.546545410920107 12.173432697228181 33.500482035224145
100 79.17294255074957 8.490817038276727 10.954037811773254 31.72825809081995
101 79.00802734411212 8.162455820820687 10.92314626612454 31.87974503493509
102 79.27878968992304 7.071541538404564 8.963103763528736 28.806695045761188
103 79.22267270665232 8.563709068348915 10.839159061741643 31.360026238800042
104 79.18577084473964 8.698429626645353 11.365820811829819 32.32056532618308
105 79.10485920412833 8.208475015869684 10.808300102111545 31.57040985675924
106 79.22439508035367 8.743292832464267 11.063272663380431 31.749669889324405
107 79.25816519507718 8.046954454201874 10.271139136825036 30.494749406126697
108 79.2278272413562 8.424029635666262 10.912360293962386 31.691619426907124
109 79.25123731776067 8.65313009310602 11.167665232621161 32.004272407577005
110 79.20001262905525 9.104567596136725 11.824403851823817 33.04833866396234
111 79.20548970170847 8.867243859893028 11.402134670976361 32.238136402861116
112 79.28502101191664 7.627813241680309 9.593617154948609 29.69267766760818
113 79.22068965199252 8.698155576278022 11.198928258882102 32.045095185631325
114 79.29777625383996 7.580131061968673 9.833502389597914 29.94518717489967
115 79.38064921432235 7.626671351951909 9.583104905342822 29.574179032261792
116 79.1859952022675 9.353312851662965 12.262197011940302 33.569873256911386
117 79.30114828500353 6.649706039823708 8.071713224266631 27.594039808610795
118 79.22180392345533 9.37418924139654 12.215299213947029 33.679694650631056
119 79.17977458897553 7.821107188447769 10.35491779068879 30.93700895802971
120 79.22404167947386 7.5589225515185055 10.016133989537535 30.37537077163709
121 79.3540518863573 6.703902076816483 8.38451293417286 27.94300784195013
122 79.3396318203857 7.043498839042166 9.056905876719012 28.777983930371718
123 79.2537297444 9.063523134658778 11.511486832250572 32.44377406608724
124 79.24274145291831 9.180180908585015 11.92341972799278 33.23422642659811
125 79.3081977877864 8.96036179020264 11.417730339486354 32.43937815046625
126 79.2578655178434 7.826905152999025 10.114960866798517 30.477994099868322
127 79.3252775979787 6.370373841214612 8.139733279527295 27.609799347223284
128 79.2903053054476 8.239079215471898 10.688246692323599 31.350845469604504
129 79.27290759730316 8.515301627942193 10.922696579067637 31.70112580336042
130 79.26220427764412 8.692360878849074 11.162457986846197 32.112569905786
131 79.35799542578191 7.387876675480666 9.213155835986486 29.277665659346997
132 79.3680634500624 6.898122690415814 8.806749529001689 28.532985602144066
133 79.32546836614569 7.590753468338648 9.63536636200043 29.788083745378536
134 79.27479114238719 7.692512416531078 9.979494270204835 30.314349700182007
135 79.31040097754753 8.008014418712667 10.333841153847455 30.877356660775735
136 79.38928183935612 6.009939717418014 7.639322826036798 26.755960909569453
137 79.3852411928326 7.780046373684795 9.676939604551716 29.95291826702132
138 79.31784645246793 8.708434616411305 11.005940822226068 31.772776050440488
139 79.31468368518053 8.22605006548672 10.625720639801717 31.392706390366108
140 79.33208680946518 8.989366747056895 11.506344758512832 32.56364404909995
141 79.28874286353134 7.800102962383554 10.068017448379186 30.359445649190608
142 79.23382220416994 7.637164364723145 10.17253384449065 30.675020694107
143 79.36236498647273 9.582031321580581 12.288135482759266 33.907137918558995
144 79.3149446012422 7.85480704189906 10.05236312503569 30.45730643872453
145 79.35010567784553 7.4655833810495995 9.609388787959116 29.748158901825093
146 79.33579313310848 6.981001730904662 8.999697862435385 28.935650003818168
147 79.1976363389677 8.590844906991531 11.28787505529848 32.75939692471835
148 79.16871669232985 8.52877189327671 11.235783045937675 32.665473417373036
149 79.36452015642253 8.042194289283767 9.911396008499484 30.289673021115217
150 79.39832584684503 7.676070885728656 9.364048653793366 29.32724499521835
151 79.27954110925313 7.817567711380537 10.141010130080774 30.454854806841148
152 79.19593933571112 8.302910964102326 10.90747239116987 32.29596707966373
153 79.24839824931884 7.53369314954678 9.89108840169749 30.4507955403995
154 79.41179729314936 7.281304099844836 9.087947318053358 28.817657725000135
155 79.38083095981105 7.871160326466679 9.994907457010571 30.24578667215635
156 79.43473075699912 7.563399748006285 9.374600006621481 29.428318310352964
157 79.47922731992145 6.8694317121057775 8.347899283655035 28.12673189811842
158 79.46856073818054 6.807115941512023 8.389668042318021 28.148971912776744
159 79.44208706201906 7.050059174491946 8.775317055443931 28.55813659975366
160 79.27424026976155 7.470066736939475 9.760672637989398 30.02899614002891
161 79.25954661312798 8.775648050311894 11.438898217179815 32.88851193849717
162 79.38568841794556 8.880529965163348 11.381338273895125 32.60524076050512
163 79.251696689838 7.902676894777672 10.349782234154791 31.40603689946715
164 79.22682798888039 8.503110640620145 11.220102653779296 32.54549215772919
165 79.44048022144862 8.374034184001063 10.29178563822063 30.868413661329754
166 79.14151286284938 9.277007451279395 12.246809893949461 34.092250634415635
167 79.40722591473411 7.3148335411954974 9.207902969785465 29.074555644517552
168 79.43946296216922 7.912307694651136 9.947983590202403 30.35253154054216
169 79.31971846697158 8.328251857640115 10.724821239619065 31.82418350844175
170 79.33293721723378 8.37354511315226 10.891589965696047 31.90929216794387
171 79.30456865744131 7.328794526957329 9.401092439756919 29.85622795644891
172 79.34444425259422 8.56302913184774 11.03215953280512 31.91970060708892
173 79.16676272601752 9.094285815346606 12.168701207325029 33.92931066892386
174 79.39458011681215 7.837528486870915 9.916798770386137 30.363833912563454
175 79.34020288815385 7.680801694025817 9.84920233336749 30.372421075431845
176 79.41219364372442 8.268153155955233 10.568323626610098 31.41163867132093
177 79.28229692721422 8.59829272021377 11.13141654551184 32.572428440011606
178 79.22175130365363 8.412865804945572 10.975101414207133 32.211417002866305
179 79.40236563016818 7.202738580402807 9.239394098176723 29.359971859661226
180 79.4839305170766 9.430506815537976 11.855321466287416 33.065091384545475
181 79.4111524048023 8.148178521771833 10.396328103147 31.142057323532025
182 79.43013394817528 7.219981222014302 9.286291896169995 29.40316119844327
183 79.34170921165496 7.791229472851964 10.261115677498523 31.081302496644703
184 79.54311779321924 7.0249915584528075 8.749209137328172 28.494934219834622
185 79.3727971353716 8.006903283843906 10.281801282116465 31.1510834240333
186 79.48051844584076 7.0352606258756225 8.759727904137671 28.674118233400105
187 79.50148578128136 7.414861070866091 8.994021377992345 28.931850476992505
188 79.43012347232383 8.199634676546834 10.474443306975157 31.108211537648423
189 79.49433059350962 7.804595260934614 9.478640646861148 29.52614952034589
190 79.44806195920489 8.777982218492705 11.125850853532093 32.160967009234874
191 79.41983049130833 8.941783976273381 11.41775640830125 32.59447088659858
192 79.5311808996639 7.505256399744869 9.139967638173196 29.178328276765463
193 79.35459441555057 7.7205074278115795 9.833469803579309 30.225715579660196
194 79.47600670202716 8.118358128887348 10.349267375060645 30.74940153135198
195 79.37503306717824 8.88970375958192 11.470004830551407 32.796842465870604
196 79.44230516262432 8.07017661640116 9.994718458102591 30.26202310784448
197 79.55314131724195 7.245767308617082 9.051522666443512 29.02314806519343
198 79.49622756939172 6.063198281724056 7.754012577160429 27.034092802401755
199 79.42482422539474 7.666925404965121 9.718819155678016 30.2125563270478
200 79.2929022157186 9.904582552123118 12.903235687373382 34.839977738887626
201 79.33913952466385 8.21996701502035 10.662295187097182 31.65462946349872
202 79.45954039880529 8.249928893625144 10.411878151230924 31.187531364752118
203 79.29120047514392 6.907099345701825 9.031280231678773 29.506183499793725
204 79.42564857016161 6.782943051046105 8.692203156359968 28.619224305259973
205 79.49981731749321 8.057283147525535 9.645324649289721 29.825034448666376
206 79.42702973506404 7.38536573262874 9.573022791182806 29.951851806759965
207 79.53818337513601 6.647927981273313 8.191512463109362 27.653403213547456
208 79.10708052444913 8.822357126331498 11.798758655172403 33.54459611525257
209 79.56693657900826 8.98786140085187 11.198661053529445 32.31384410224426
210 79.48450597527325 6.105202354817287 7.680869999773199 26.732492667102157
211 79.39813864534327 6.451471017401985 8.426627104633177 28.423678117866313
212 79.43319886749232 7.325082716246419 9.458320005651721 29.722728396603294
213 79.56315670961524 7.625141688094689 9.546712839751613 29.98302582711869
214 79.47995016986003 7.770436489005822 9.843851709110607 30.359499161619684
215 79.22530971769324 8.38784861496549 10.891818067826364 32.46281511964742
216 79.39054542679203 6.8506203286454666 8.989550576238125 29.398306259411644
217 79.39335317488492 7.336252014400965 9.45321703513633 29.982260216069413
218 79.25931952161278 8.413064982529766 11.016837586851514 32.372820674844206
219 79.5028831158943 7.995938252071231 9.624495666189869 29.745738582698657
220 79.56203823741616 7.860346594095356 10.041863909837357 30.538953016777214
221 79.23875705768546 7.25679922983848 9.531716753984155 30.48875662012518
222 79.30069300112086 8.949148264019932 11.741146574257932 33.2070529008144
223 79.53794374127257 7.961518652566984 9.8957482023597 30.269727606162366
224 79.486476727442 6.496851168059506 8.374300475938357 28.117370939978393
225 79.24606804990754 8.908008152156679 11.715149448605455 33.23573583048323
226 79.28674916737823 7.595048628720321 9.927597776955743 30.698753997532513
227 79.54793029033654 6.962287914825708 8.931749496415675 28.65013363616048
228 79.5699275027421 6.765285668193164 8.493930267484284 28.213305174923143
229 79.57776919010892 7.8777018081142955 10.21393763974514 30.80460225684242
230 79.56195479483534 6.987067015967516 8.874437206872464 28.76315499859283
231 79.39324106686918 6.443257963552493 8.322403982689263 28.43889740808152
232 79.24747205558911 8.554543677209416 11.24095118849031 32.68589675746689
233 79.51141073818762 6.800750794447545 8.509486832771952 28.049622491065684
234 79.54027737181273 8.550856243463246 10.646171625085598 31.287522394496815
235 79.4891856623806 7.721885862508188 9.849241436589818 30.724466528506866
236 79.46807525242644 9.010735652909057 11.720213315898508 33.28181470063484
237 79.52056555872522 6.85484712305995 8.817105365718092 28.434547614554983
238 79.56792913468453 5.950439978608266 7.5245353168573175 26.53539454454601
239 79.46140572159834 5.711703073997201 7.2640492012384765 26.160391155033413
240 79.43236723610934 9.006665398165744 11.709707583496453 32.9970799678921
241 79.53631331673805 8.683963324174645 10.964289373230084 32.07288716028985
242 79.57645023494105 8.11848043482873 10.30231092223386 30.72977647031965
243 79.53101946781725 7.904450227268618 10.036578457617718 30.413726174926836
244 79.51584803124598 7.437670414330155 9.463344769722426 29.587744059531463
245 79.45134868674198 8.092356670595574 10.375616429714174 31.427428672148285
246 79.53265297042351 6.440039921898426 8.165645681531375 27.633560278952473
247 79.58467202774014 7.6812786166606095 9.822938002362358 30.111943801757214
248 79.27361051563358 8.11827046542029 10.766765962782598 32.0123940043092
249 79.56324166434408 7.731277445552761 9.682088195493177 29.87880850456698
250 79.55047990980904 7.685454459454719 9.703008419445148 29.946303701352484
251 79.53017171646792 7.302492137985856 9.41652517817384 29.527139093874
252 79.36523962527188 7.142497872372912 9.27096995021639 29.9629784537221
253 79.55667939358499 8.036438967582136 10.271295549714399 31.197034603979702
254 79.42617098997256 7.948115224172575 10.297488191478577 31.219550501672778
255 79.61091457369179 6.9920675971809985 8.670976623832994 28.37104016848536
256 79.55969810078052 6.649696988351636 8.488794710950277 28.130067725973085
257 79.5567453847005 8.209051355953045 10.177128473115616 30.65547140633873
258 79.48386928097106 7.188554027928731 9.229077364682647 29.68324192919939
259 79.5562970089875 8.27022162893537 10.641212033052128 31.366586940436015
260 79.53253021967251 8.502191964679962 10.839256819797495 31.821318671550024
261 79.61094377305473 7.365008166042002 9.103621193008028 29.286233669143325
262 79.56037349335332 7.201629303217547 9.145389951671024 29.060896375778977
263 79.55705763840704 6.388850330513465 8.082284128705908 27.615360670877397
264 79.50357234480676 7.709334748787213 9.896165303397986 30.75765413017385
265 79.5350994513425 7.432224409395602 9.473863536531923 29.831442268911324
266 79.38710092756254 8.120925300692583 10.709271191535152 31.68302304966528
267 79.43620287229737 7.171138983877386 9.364719925776866 29.936228699471425
268 79.58785643477756 6.0382443687626655 7.43592741503456 26.73697379581371
269 79.5167629286211 7.061221395226102 8.446732678119739 28.134194864554985
270 79.57571468825782 9.44606666369507 11.865716406226168 33.11922941598048
271 79.54694784934725 7.4648234846841275 9.59372143020818 29.874617433757912
272 79.43106443018584 7.54513555481962 9.797195047655094 30.46509113927991
273 79.56678621978637 7.768364284007393 9.728959924671553 29.874578963953425
274 79.5704606918614 8.084829154689615 10.484909936154875 31.125894304629064
275 79.40741781423523 7.750464387999047 10.167228840659847 30.866024692821124
276 79.54162221127689 7.804232442954433 10.062842788622838 30.7358976828894
277 79.50599075521644 8.676865600781312 11.381396928728638 32.46642874087785
278 79.4798166903227 6.83782886646212 8.942528951374108 29.174161839191537
279 79.584222181486 7.451565811693928 9.296523906015663 29.591590908348042
280 79.60443166935384 7.811299241107777 9.807231541389061 30.23325112367562
281 79.56123371079123 7.470961727250581 9.228640712033187 29.301443498182678
282 79.58113280912433 7.46758874642824 9.05136625355416 29.153033647644534
283 79.46780203147532 9.274285045790265 11.427890660091066 32.55914151184428
284 79.59409208345156 7.9421248554582755 9.911480732147881 30.528759791122862
285 79.6103377469203 7.267616821009927 9.343499910453623 29.39158913966863
286 79.62615457645498 7.547127837678394 9.301516084067762 29.311309879645407
287 79.52764680882517 6.362494183148285 8.171035409010585 27.867831905483364
288 79.53502981602327 8.862333797032342 11.104924112376402 32.21988607970713
289 79.46224287028419 7.894016795116293 10.234896966919461 31.009918438117946
290 79.52881291726654 8.433927795643285 10.839321991834716 31.847023651014005
291 79.49535123065921 7.626502325022511 9.791877009416838 30.43506331612138
292 79.45632598613331 10.010899883621793 13.14812613448224 35.06777630864295
293 79.60478296301021 7.565046466184127 9.165971281029384 29.246622706520064
294 79.50857305552826 8.58813309470526 10.953946570921126 32.05743587230215
295 79.52769334990704 8.666578366378126 10.432276998885037 30.994316035726055
296 79.53885252085831 7.392966049115001 8.962699696897891 28.80885924154549
297 79.57576023220929 7.9448074684364975 9.953229939199693 30.65241708423807
298 79.54723470784204 8.318384882340608 10.735033697853568 31.481736940772574
299 79.48716046375162 6.903674747874401 8.963305796844157 29.150215338540796


==> data/individual_runs_shuffle/run_17.dat <==
x y1 y2 y3 y4
1 74.22684289154205 16.406330228845217 22.37919124630051 46.22662004080242
2 75.66851855723141 14.056260133338677 18.412534303301797 40.81836717456101
3 76.4101092568125 12.934698020810758 16.791503703987566 38.74150681920929
4 76.69432794457508 14.05766601801483 18.365388851567033 41.27077640762001
5 77.251534939236 12.618038293138028 16.191979616272267 38.52223223513621
6 77.1892664348571 13.54649232116747 17.67746541254812 40.91904795957439
7 77.60226267956395 12.194918511867549 15.717624943267738 37.78374400240476
8 77.51050982564504 12.235249367727402 15.853436951658772 38.79707896852055
9 77.58262372197879 12.054611169245701 15.723184118043765 38.646146119365895
10 77.68143367332694 10.368461802865678 13.596835610835345 35.275230759332175
11 78.31116352970228 10.664081539004524 13.637796236236642 34.422238209797065
12 78.38933436976583 9.258282091073578 11.756462003007817 31.967630014284985
13 78.43215308853647 10.74615463782055 13.731539694593398 34.52895970556569
14 78.29640994989396 9.851298847349593 12.830308177709027 33.69048138875647
15 78.27195672201216 10.226830405727075 13.393225132110242 34.58649372267221
16 78.12796097262871 10.533478353079664 13.914484120311755 35.32012289755837
17 78.61845048052035 9.889709926415351 12.522370301780427 32.900939726340916
18 78.40821509690443 9.397873046112009 12.298699869994811 32.84506885658479
19 78.53260155754889 10.52176704609015 13.48144851891332 34.394352022160724
20 78.67055627781123 8.84903630055188 11.11529950070398 31.147759112548368
21 78.15890406930517 9.957623468920668 13.450863281839599 34.824472413282336
22 78.77702568318334 8.83429548152409 11.037021366782751 30.977758379083408
23 78.49833888895567 9.844787162528592 12.804102501537407 33.485149968843054
24 78.67457528033063 9.910504986437775 12.715331669621566 33.341533465064465
25 78.60851429925964 8.834618258543053 11.516857008118608 31.68507215351798
26 78.6958977452635 10.14594813097333 13.080145182443903 33.81588262289134
27 78.42812644591253 10.169235585761282 13.53391200888634 34.55340900752425
28 78.73385957260464 9.946603447793558 12.684016505730833 33.35875597080169
29 78.69094986911269 8.645137217001256 11.23551584058503 31.634974300219334
30 78.52081310434986 9.601457765406366 12.658416929505488 33.700504285193134
31 78.74954254965829 9.290075240013671 12.01190380294479 32.59065742044874
32 78.7274417943509 9.557906268411772 12.522657058744258 33.116428335846734
33 78.83092069664312 8.491561545289978 11.01129144648294 31.155651089356397
34 78.67840658400236 8.793621970303999 11.70463719899969 32.09221282546346
35 78.52143751671466 9.425226571796433 12.70015961935359 33.465024033143386
36 78.86307339778537 9.216694089053918 11.297468379179254 31.483028313391003
37 78.49723189178866 10.067612726518782 13.539230047124596 34.74028943292584
38 78.49251239916926 10.080589712349658 13.685208893324063 34.91579045964848
39 78.84596806062345 9.697929593796585 12.319189958501052 32.96965138343923
40 78.80172601681473 9.612703419515642 12.527857787315488 33.283082161622815
41 78.8793665956327 8.425834022891824 10.912203881073024 30.907417452779494
42 78.92087069193256 9.379994959048872 12.053470528292355 32.61810798077853
43 78.75786273413475 9.334103959095309 12.455054104521867 33.101833771454295
44 78.83421282227887 9.28396000456513 12.173504386469137 32.76546608065986
45 78.91311576977382 9.13152204499892 11.683378080454098 31.953942785638823
46 78.74628331465985 10.191787826441505 13.4191375341143 34.62339832600391
47 78.86013883286711 9.675504381110608 12.731181509076773 33.66196967137185
48 78.8263091238724 8.50562585679883 11.162607882531839 31.640225359531293
49 78.93604922863724 8.642038552247291 11.11020304739232 31.290415970750185
50 78.83995848138217 9.679624851940646 12.590416425855988 33.51449339539234
51 78.83639421278255 9.816941477351113 12.861551652358793 34.15448103366542
52 78.67324167695338 9.627785112783432 13.190233787738837 34.591819323826
53 78.71257563565288 9.786111071059876 13.237001241657653 34.553185837828025
54 78.9613659435013 8.742659380454276 11.083919164776024 30.956921539051653
55 78.82277347043602 9.372380620377534 12.298765042032056 33.44431174878868
56 79.00797758189135 9.458045608112082 12.215155835465119 33.20557777358466
57 78.9946572370715 8.462121936818313 10.81832356143807 30.935538618573688
58 78.99221052455813 8.436623921804769 10.839269854204936 31.133238082710747
59 79.07633118681122 9.288230184530569 11.876378551517586 32.89719686958089
60 79.03712856838665 9.126035209946911 11.40175015595668 31.59009536351095
61 79.04572828592487 8.001950114623508 10.312881826673138 30.295515997462385
62 78.99269327644896 7.875350167601032 10.281651386430823 30.072240587356312
63 78.96734226986109 8.748126472831002 11.334512165142819 32.08079867302107
64 78.9901336238679 8.067486703536304 10.662314738708357 30.99159249875435
65 78.94685121567207 7.702645497551328 10.177747607469346 30.509480337575667
66 79.11646287173126 8.89148463878544 10.969144690003985 31.14156692118715
67 78.87780257257108 7.919712447909581 10.84510275153735 31.570543213319212
68 79.10905838752875 7.8294112394258635 9.916642357496775 29.663725572924406
69 78.88134173064032 8.4199190251851 11.397448801499266 32.38283189547606
70 79.12118525854652 8.031316636519694 10.292046326369576 30.468026112586188
71 79.04942500601288 7.947861910521668 10.31303172235878 30.566031691242024
72 79.03200326340973 7.903774689945976 10.302662851234912 30.59461357883073
73 78.96152055119494 9.249078030113466 11.965188486655764 33.27617538497268
74 79.1464109787225 7.972055058928216 10.234760105641271 30.481348535256213
75 79.09209912797598 8.847274029710482 11.360515807999006 32.27789677812156
76 79.0607979120102 8.966818623684283 11.532504814258393 32.494212502655614
77 78.96693374985438 8.903457096647491 11.788148647510777 33.00370016001618
78 79.20100312539024 8.773143219502995 11.120552366905013 31.65453328534641
79 79.02061415684145 8.624655878882876 11.235639667455777 32.29641820156988
80 79.23862354861136 6.896899216475361 8.832681482616922 28.1026482679995
81 79.13576806491062 8.203013749691621 10.568284523387772 30.87195905558756
82 79.28449924109344 5.696041739772534 7.060686376254854 25.764300436356315
83 79.14294502891859 7.4588779622334425 9.640730020664757 29.690024537799044
84 79.09718123327298 8.113333026312851 10.516322858101447 31.04881156488044
85 79.01469067937728 8.477876765255695 11.18882007590718 32.215046981714934
86 79.09805392552602 8.14926360357284 10.70402484253784 31.32911353282781
87 79.20953397153792 7.480758809423158 9.619868451546287 29.772743888471265
88 78.92639504916747 8.65491650682306 11.600694316815874 32.912257215784116
89 79.23555464596748 6.779529914070485 8.765085045598276 28.214138332180603
90 79.14365263649321 7.687716892572226 10.089074533609354 30.503087486065194
91 79.10217098357094 9.078035440165173 11.824403851823817 32.881536077376836
92 79.16591617899357 7.647237922720521 9.989980450995706 30.260153803372557
93 79.25949721188759 7.984191021850852 10.187803652814475 30.501017055386924
94 79.23033967559464 8.09073827046896 10.19811386910483 30.410542227839098
95 79.05520785080795 8.842259504591707 11.756853035231218 32.89962787976628
96 79.24471181185626 7.623326618668125 9.718760500844503 29.782611002703995
97 79.2288856295692 8.050977164719129 10.193010898589439 30.599211714559292
98 79.23090236974768 8.93304283461255 11.469907072495555 32.4565802712967
99 79.05579576765798 6.656763264586514 8.93235559636194 28.949057508425568
100 79.22834087982602 8.793648268389052 11.183084936630616 31.701482460374976
101 79.05235747015897 8.552094488612624 11.402564806422099 32.59381553168736
102 79.2275702278144 7.28618390510717 9.427037427779606 29.393543057948047
103 79.2115667401318 7.679286608446077 9.94817258911037 30.08964019127902
104 79.20376270859263 7.641798844546583 9.849169747348864 30.05905003682081
105 79.20166859281153 7.7651874685705975 10.094184021328466 30.46697435298532
106 79.20842691397564 8.383779409992034 10.823687220102386 31.392273434847596
107 79.10439429386302 8.304516667421133 11.037620949525294 31.77942616532886
108 79.22042904091683 8.453853816297762 10.792398125026558 31.507177744419867
109 79.3554404244853 7.388392512953372 9.114061753372848 29.115676699895943
110 79.11201416572891 8.816045573543867 11.751626237845091 32.86413755600736
111 79.26387964249278 9.006975923882907 11.501078857904357 32.3784584684329
112 79.22492901323064 8.644671993549291 11.32942222903488 32.484842291828016
113 79.29890908666435 7.5039795441795745 9.38503404978258 29.189152271210283
114 79.4086208602739 7.862066891985693 9.494255866982304 29.51153100221875
115 79.26520954551756 9.0950881171017 11.54802879352742 32.68429102617988
116 79.27121581924756 8.521732401129382 10.760985203079976 31.33382679154333
117 79.3582817593919 7.19568768542246 9.0516008728882 28.903065500206495
118 79.18880158699122 8.496671003804888 11.146979628003228 32.04266321887624
119 79.32888192221152 6.917701482026896 9.057003634774862 28.728245436622224
120 79.26880983032254 8.770680592782634 11.198960844900718 32.34197764227363
121 79.3958693018762 8.08049453858432 10.02605969080822 30.407554579783735
122 79.16365592871671 8.276223865378673 11.058645448736847 32.287066781235865
123 79.26071770293481 8.420551417037467 11.094894135846156 32.04913083407165
124 79.24644324698778 8.078760892473072 10.750942192142288 31.368363592423133
125 79.29133991808929 7.720091580167408 10.07852318078124 30.400053952707395
126 79.28031568694726 7.676987299365051 9.833456769171855 30.02080287824501
127 79.37591365966334 6.991477141848815 8.869249512708677 28.640121757710567
128 79.30042069110024 8.758419041049168 11.313591941190836 32.270633292407226
129 79.29494219348157 7.711976286630693 9.91166321385213 30.18229198114052
130 79.27612592814093 7.419962023223974 9.656390861211984 29.809700535726147
131 79.35500493059115 7.0708080516147005 8.707551171128468 28.490746654081168
132 79.28847599794919 7.172488979489946 9.187262985593591 29.146284093232012
133 79.37276314005058 7.5379952564096495 9.43721078279176 29.47345355216703
134 79.13328209025703 7.05895294451523 9.573413823406195 29.929260857664975
135 79.36860133992971 6.665011168052174 8.139505177396977 27.77317920091713
136 79.06346518731635 8.039937621758595 10.725199237435024 31.964081506302023
137 79.3029793475576 6.69614207125767 8.822560265234547 28.442252674861844
138 79.26337932639127 8.445625558800781 10.844581375239471 31.709605971211474
139 79.16322612219263 8.290304999041986 11.042965056578446 32.188272435569885
140 79.39632806416297 7.668541562931278 9.411024658231316 29.470849297815672
141 79.34831960350846 7.39982015788682 9.473817916105865 29.453216763904557
142 79.30680641517533 8.353594121987918 10.839387163871962 31.60698862756869
143 79.34140972312987 7.603480021928872 9.630159116225467 29.843531644060672
144 79.3559958868681 5.8687522248207555 7.493513427134135 26.693220098662884
145 79.35250258514787 7.329327255380669 9.223596396351308 29.187089358283657
146 79.28072150222496 9.239159159944524 11.772233636018337 33.27766140716623
147 79.30374885782084 8.550889389698538 10.969705169524202 32.08823058424593
148 79.40799990681218 8.13762258222625 10.271073964787814 30.679862007909854
149 79.33984648743406 7.119455466935048 9.25505493872395 29.174994879477378
150 79.31210974361258 8.44452027081442 10.954083432199313 31.90610668588202
151 79.38601145533035 7.776566206988433 9.791655424490253 30.07952172361521
152 79.29807371747941 8.478521452398024 10.959225505937042 31.77379450938983
153 79.33746276825669 8.793189179531183 11.365710019366515 32.38531341624172
154 79.43032188003967 7.731349041729965 9.61436141440004 29.810328936010443
155 79.33169292628077 9.220674869432182 11.813924188236658 33.284777128476094
156 79.3794910930747 8.608692019316354 10.990306050493736 31.63087930780688
157 79.46066826985599 8.413089939431767 10.093519266548679 30.44488571329149
158 79.00817024092342 8.502173321272874 11.454891435116943 33.05022902487842
159 79.36996695365221 7.318673334349833 9.38522956589427 29.33585689212159
160 79.21688319103497 7.331693080361669 9.698296481153157 30.09494942367065
161 79.29764089398137 7.761078490957635 10.057726783700005 30.62943562850913
162 79.37786579659829 7.500844239958934 9.541609869236222 29.793209303182888
163 79.47528478314968 6.999956579224379 8.618884614472211 28.315815726110603
164 79.33671763072209 7.663690224663436 9.948270347166222 30.441034058123005
165 79.24360858523269 8.157846286699117 10.641537893238295 31.660645646824204
166 79.47379353319948 6.508999817824934 8.05608496973802 27.48030687702815
167 79.45014374176432 7.441655544811369 9.369510070513542 29.478957251062653
168 79.23811084647974 8.804168854734664 11.543140890734904 32.944875847151856
169 79.29857601950638 6.765171579826106 8.916525308517908 28.96003089269662
170 79.26571283355767 7.882889619609419 10.271458479807494 30.980176033786712
171 79.48210523277757 6.7221925933189475 8.16538499338243 27.60786808632395
172 79.3772707341892 7.896245680962069 10.17233832837896 30.87912114790674
173 79.28485314943748 8.600707129707077 11.16781512830679 32.342543447356775
174 79.41421565897345 7.8743725684466135 10.057531267588304 30.493013170888826
175 79.33527426931283 8.245273057978812 10.63097350600274 31.56736906032397
176 79.51473537143237 6.839057312291673 8.186227010889723 27.872542668935097
177 79.1507191687493 8.294462930319806 10.933593343693083 32.40432212580644
178 79.45493823039385 7.931850674429768 9.901007585764443 30.2383726409839
179 79.41033354543177 7.216656237246559 9.2184608398173 29.188888519281264
180 79.29093017405854 8.697585055166632 11.308534591101516 32.5597745806266
181 79.4988423716701 7.727837479961009 9.676887466921935 29.83243195468448
182 79.36018623857335 7.1840816990661835 9.390717051429343 29.7213656515973
183 79.49806333080399 7.0759273901990785 8.592783213560162 28.40457903512007
184 79.4190054587937 5.939234091779136 7.7072451232416235 26.99944870454055
185 79.49245768986079 6.937649563870554 8.592828833986232 28.209969379526832
186 79.15712910831893 9.094913186657026 11.93406232167301 33.59147389416668
187 79.39697092117952 7.42812451074239 9.682511813735184 30.114323899974316
188 79.4847743956073 7.781411555481192 9.87502349451943 30.137553437231833
189 79.5288580155006 7.873775971716393 9.655862967710382 29.74454622218553
190 79.53352855376114 6.1825136728879055 7.383548648709947 26.450147771307385
191 79.28320692624176 6.542871686710239 8.489263949618364 28.73903437805756
192 79.34689280767671 6.407803304108775 8.296302581777226 28.20963466279397
193 79.43359772827185 8.921289511106554 11.370904230734036 32.71643409727054
194 79.46972112454611 7.721512693181371 9.87516687300134 30.355107960075568
195 79.53793115049966 6.936987640469868 8.56670788146301 28.11592653447531
196 79.506101874898 8.224299894746911 10.359766590258968 31.201337867810274
197 79.49088027473277 8.329522147889277 10.54211143323477 31.22541053807254
198 79.50358330768982 7.700671085230964 9.682140333122957 29.879733042374713
199 79.37364617736564 7.8825405260785795 10.099378232695976 30.861444205002396
200 79.40603390099568 7.845030642971122 9.989765383272841 30.392482530565513
201 79.4443500940166 7.269233300016229 9.390547604132527 29.568635313310352
202 79.46137923529035 8.080071102378666 10.307537719619987 30.56520101707968
203 79.48682901330244 6.511326931136423 8.186487699038668 27.728624297935976
204 79.46607458848058 6.917285741807687 8.85897188243694 28.922844096258295
205 79.51977569363017 7.646383772341093 9.729148923579523 30.031796948318856
206 79.50557649656172 8.230493757937577 10.453457910985941 30.89836695308663
207 79.54633064833487 6.17527036350755 7.633880960927797 26.76978612805636
208 79.42542297655145 8.261058511299785 10.636096028129295 31.459650761934622
209 79.39226791426786 6.907964303229887 9.020709327239496 29.240613233211988
210 79.51907578873163 7.658119261647416 9.650870789658295 29.810074440642843
211 79.19148658938096 8.749763353211023 11.548491514991778 33.179067789279934
212 79.50968155074669 9.16826056140549 11.167156890730745 32.016950313792535
213 79.62803013185179 7.1694628469355575 8.717763629362974 28.488421478448522
214 79.46105283006538 8.294063889082969 10.755940887398097 31.495259837806433
215 79.53796274006189 6.856905153497013 8.879813899944233 28.851634949829464
216 79.53558319059655 7.42271490609799 9.442515786622574 29.622012779329964
217 79.50745761670908 7.440734553518369 9.244340655802741 29.335309503650365
218 79.56593708302134 7.2608408858947575 9.12969652510518 29.056022449697995
219 79.56042568888509 8.709671621116325 11.110163944169981 32.00081950123273
220 79.57191531715702 7.0283416602659425 8.837843107965815 28.602192415038907
221 79.51213701475864 6.2507068662397565 8.13970721071241 27.476329996875716
222 79.52448503056145 8.866828026610078 11.136232759063414 32.31905979902086
223 79.56599431350574 7.808506114857491 9.968871228135756 30.365262899331867
224 79.53626464295924 7.560498974569815 9.338110182974413 29.510425601721657
225 79.47057006730918 7.178737191399332 9.275857853008896 29.33061191446574
226 79.54930550230284 7.636960584251602 9.750017009901713 30.09396817270321
227 79.52200938289602 8.363709403853461 10.500368743386668 31.207243344878588
228 79.53124189291954 7.015636725942734 8.895220569546257 28.641325114416873
229 79.45726641437483 6.820139152514224 8.968526077026572 28.954748036879085
230 79.42036875961006 7.4365070379904665 9.682596537383592 30.37981489288163
231 79.52202768100447 6.474775568565892 8.322032502077025 27.76049089629734
232 79.44474253595983 9.267107871957196 12.06408053595398 33.482791754397965
233 79.54566538353112 8.357410143676109 10.568108558887236 31.181895728102692
234 79.16635304846844 7.81009494029312 10.4750428897177 31.599492447830848
235 79.48438049892601 7.863613900066666 10.068102172027594 30.92780907020335
236 79.55674920754842 7.985044611590861 10.10424658387732 30.39504579644715
237 79.51056329320959 7.7820227628541865 10.093975470809314 30.297768825863237
238 79.5309826730365 7.352445269135324 9.463422976167113 29.612795072052332
239 79.45596532716515 9.58670238836208 12.574820757345995 34.132732190442994
240 79.46249740200598 6.979059767973758 9.07271009574816 29.17554864098497
241 79.498772239444 7.73731626799096 9.963826912453877 30.570028561528297
242 79.55449740706135 6.779856391613485 8.775506054351922 28.534073922658344
243 79.52674466846973 7.046601554564505 8.942177022373043 28.818795032160104
244 79.27161115745814 7.768446964807958 10.381097398045513 31.25260603997845
245 79.53636408597866 7.879717051845875 10.19311517384901 30.82978083690071
246 79.55118210624326 7.3029800601602854 9.040997382430294 28.90480839013525
247 79.56118637548335 9.348958545931422 11.60519770458871 33.09872980872104
248 79.27472684550064 8.254426083315666 10.855282623753226 32.07442856025463
249 79.49343142921454 7.361290661788143 9.432205570332219 29.727212261794676
250 79.39635032611233 8.124764294453714 10.594503233966822 31.407623214839543
251 79.57608137698492 7.628125876902211 9.588351254340132 29.862552623949558
252 79.49562033419105 8.861147631163375 11.475094766659344 32.529895351967774
253 79.56451956973085 7.807458128898702 9.974150163151673 30.5323188981406
254 79.56693657900826 7.597352730366899 9.687425785342608 29.90661785915011
255 79.41048070492671 7.645203124698087 10.052675950814404 30.92896551906914
256 79.54399914669888 7.219127514942963 9.322703513372389 29.343356878533868
257 79.44248168292746 5.906490469073325 7.681332721237566 27.2891775699009
258 79.57847934452627 6.999496870837289 8.858756814714075 28.701359181242204
259 79.59042604172414 7.924076263653515 10.041811772207577 30.572418224579156
260 79.5549347466774 7.782280271552066 9.82289889914002 30.198743614201074
261 79.56008951544345 7.641455103797965 9.645670061087053 29.844466339191744
262 79.24296254270475 8.92230670448107 11.809055837055304 33.542955936099304
263 79.55292025176288 7.208043595011003 8.910738031611565 28.797060245559592
264 79.30575063430393 9.45393459617173 12.554232910783913 34.4527549376068
265 79.46923351733193 9.256346635980453 12.06408053595398 33.487644973893325
266 79.56288577376165 8.72660096302537 11.08933496107014 32.08848320106914
267 79.5146519415621 7.907239395391523 10.161930354032755 31.094571484601207
268 79.57150368658685 8.236657345525826 10.396152138646475 31.04474617150863
269 79.53573568912724 7.4663874672958475 9.687725576713868 30.35330675749246
270 79.56120464330442 7.499778141031972 9.186917573796249 29.29670820364897
271 79.58693955384562 8.34400701377078 10.557759239374553 31.39087350692671
272 79.43895982236172 9.325581270599686 12.152760127017704 33.83184933473575
273 79.61556435374327 6.89666619897113 8.519888289914423 28.306617489986586
274 79.51331805870169 8.473588971840297 11.063494248307027 32.088306088325645
275 79.48658948693902 7.336146545938433 9.567965441093474 30.31008131173899
276 79.48486044115948 5.977535080197173 7.748974778682271 27.22766680211436
277 79.56331566246473 6.684098176398639 8.269660252956134 27.68405978094446
278 79.52243756938866 6.929289452603002 8.978921016965325 29.19278935841033
279 79.5673686965596 7.854655476373916 9.44211171999173 29.596641650037615
280 79.4892509409661 9.115479989375485 11.777421330182136 33.180709274304135
281 79.58902069437826 7.086805163514582 8.942190056780486 29.000329260191727
282 79.33187280234696 8.060065458647161 10.75634495402895 31.957121316988633
283 79.520199516196 7.909852243351535 10.312999136340162 30.906394985479224
284 79.40488247554127 9.44256771825622 12.356044745556638 34.117985607799014
285 79.62480000816782 7.232343598014472 9.249723866078241 29.4248523694884
286 79.4591063083153 8.230769346815597 10.839510990742706 31.84827510409236
287 79.52315611141663 8.893240294540435 11.464693309516871 32.69045006245981
288 79.54764772696619 8.575821428469261 11.011284929279219 32.096312362284806
289 79.52691943614438 7.479559854164034 9.724117642305096 30.136197666305563
290 79.54016446866923 7.2955258906310565 8.60816381434728 28.33480648092571
291 79.59637333898242 8.099969528352267 10.318102106855553 31.11231306565777
292 79.50963351905486 9.169179731023103 11.720043868601703 33.18289052074147
293 79.54958805830043 7.631859223300006 9.984734101998416 30.551141139155757
294 79.55118883019163 7.230214156564528 8.644738361642768 28.41055800651372
295 79.45670791002988 7.0948973303451135 9.328217067722344 29.73809575019313
296 79.3115737890899 7.7872333490946275 10.49061248941281 31.526452632278712
297 79.55916251136256 8.622217622863744 10.875642368184991 31.84501090173586
298 79.5084184965955 6.714381441491812 8.796641346026757 29.046040177103194
299 79.56117445800918 7.737443092276397 9.953347248866729 30.492531000626478


==> data/individual_runs_shuffle/run_18.dat <==
x y1 y2 y3 y4
1 74.72093818787096 13.882609630980742 18.55887811290977 40.77504232191333
2 75.7158609936185 13.410974225745512 17.60481814264385 39.87843557151637
3 76.13993522274517 13.961569192790114 18.67837104317752 41.409681734585625
4 76.83973470226506 13.276376185196975 17.041542742037862 39.55745740825909
5 77.14608495632366 13.094203304573043 16.879981261735853 39.572154713227945
6 77.50642705308447 11.920269510249907 15.305913632452128 37.148460178960974
7 77.64281721135777 11.41053135858122 14.649240185286704 36.271999088839614
8 77.83914028554707 11.125180585990933 14.190474663588459 35.50763156163327
9 77.94763412824133 10.918968760595064 14.028945769305057 35.3144663080866
10 77.76113944058989 10.982583321220499 14.38364458194875 36.160236393272726
11 77.97701577186248 10.417267693761476 13.60180823727627 34.98618305777313
12 78.42931884062746 9.723108669036511 12.35567978214812 32.59134481634634
13 78.12076801560914 11.298865769933759 14.7794343640682 36.296314011389455
14 78.52821180555556 9.997662079581401 12.673595496977185 33.24655849917127
15 78.3592057680828 10.706773739225978 13.80992862097794 34.98122167328583
16 78.46924971827328 10.325730528203337 13.278235589615328 34.0538792714435
17 78.49549804900235 9.828095939566172 12.710280836735965 33.420933907269855
18 78.46149039677113 10.730410160729813 13.91931988547448 34.98222749824373
19 78.47002956340235 9.168162308801172 11.824416886231258 32.40635651898845
20 78.64871681205292 9.400858841263222 11.902349608355166 32.42590164645457
21 78.42550879056668 10.422130597262665 13.658846804263082 34.64215123562423
22 78.53223558991812 10.224142681400087 13.288689184387593 33.999886671137105
23 78.56371325844508 10.643633735090427 13.788923673377562 34.62257094393182
24 78.5255367603406 9.787162919825363 12.939692925001845 33.633541450699575
25 78.48742687676803 9.681579101641066 12.866798001356095 33.56931811628369
26 78.46911619612055 10.451396570076811 13.914327707422391 35.06730925434558
27 78.41961639950667 9.88999014470523 13.205646974544582 34.17930220980621
28 78.6644677182046 9.958798083553779 12.830054006763813 33.60467641168283
29 78.63676521552378 9.233567201256312 12.090168902458576 32.58869113961514
30 78.70680530128375 10.351553872085512 13.491986837333991 34.57127640201612
31 78.71005192967489 9.517225362314969 12.340260078138666 33.057149878850744
32 78.76726415016664 9.415976653372988 12.173432697228181 32.77141411075336
33 78.69511313285959 9.29430411515145 12.189210847442434 32.830711177323955
34 78.78749956571744 9.544391696769292 11.969978631392431 32.539291931673034
35 78.76811646820866 8.831682882224221 11.323889123073737 31.5096009865403
36 78.54996102968373 10.598241537803094 14.206226744987816 35.59922656053759
37 78.82352489407836 9.66734166293611 12.460000662147907 33.13267488862318
38 78.8536067124711 9.74707761545447 12.261819014124352 32.96832641555662
39 78.76297660107481 8.726144319437688 11.511747520399496 31.89848518191195
40 78.777553676822 9.610641840508093 12.600798331387297 33.18259215486671
41 78.81898028158449 10.244122592681236 13.429460784812107 34.51993029094476
42 78.88298226584044 9.156224385565737 11.798119969207521 32.18830155600363
43 78.74553297843391 9.511330065011885 12.68438798634307 33.50864139100725
44 78.92278785747258 8.993769140943613 11.594913557113252 32.038261255938124
45 78.70069629109491 9.1656571197679 12.277955610543378 32.97038869220786
46 78.9943945767736 8.920724839016838 10.875316507998834 31.04073672034936
47 78.98573129129123 8.97318070321102 11.44367532750904 31.812215922337305
48 78.72250539560086 10.084427972834083 13.408853386638853 34.78839839648668
49 78.87871934238896 8.633484122500326 11.25109847468757 31.672903128072548
50 78.74189942608368 9.493105393124901 12.679285015827679 33.78478913575864
51 78.60982626140152 10.255786899914227 13.841621782684621 35.62575936554897
52 78.96501719864403 8.387189267200649 10.750531608307712 30.652140227667424
53 79.02795950282191 7.401298211002477 9.405908653308481 28.761910996230466
54 78.96922575649748 9.087728952867211 11.714823588419298 32.3886692138578
55 78.98698133881354 8.837946935314383 11.391707145018993 31.927308619537143
56 79.0011680972436 9.046220477310133 11.657485230061205 32.31372634657335
57 79.03198621261443 8.375030263408895 10.552382546302773 30.454524146413164
58 78.97482438118139 7.968759111608606 10.30264329962376 30.62271865785159
59 78.79367379576419 9.592437306973471 12.835645767558457 34.08088648004094
60 78.99379617788505 8.729510839689167 11.35020559170865 32.22973783321933
61 79.07956887829191 8.760118869310041 11.23528122125098 31.675766528770854
62 78.86377531793849 9.131645710550172 12.251984553705796 33.339765951630774
63 78.92819714720935 8.506792010707638 11.04802240666778 31.9613168668183
64 78.99289406926589 8.406272850148722 10.828959637914593 31.367409329735985
65 78.96823204055508 8.295069086079348 10.729963313356805 31.179007265854263
66 78.97673379554342 7.826044426526077 10.255752018834198 30.35646641720521
67 79.0323941340572 9.367401624679857 12.105810191394628 33.33078103844771
68 79.05527850502335 9.687660643282355 12.334896419474351 33.372306413977924
69 79.03084007736172 8.550222014611123 11.14165507256124 31.675367998421898
70 79.08968676480006 8.042954245924959 10.292091946795633 30.575734178604552
71 78.9576877670721 7.766348051204411 10.19335631038678 30.589915412300495
72 78.96742286953413 8.165726965331107 10.678079854515154 31.532634707713193
73 79.0069995568866 7.168182338958641 9.369875033922048 29.3235089189256
74 79.11664580223191 7.323094495778908 9.41653169537756 29.15746239683853
75 78.94951724702088 7.96410929054535 10.605224034091753 31.372860232186316
76 79.11242774838148 8.07102208033683 10.411969392083066 30.67090698673256
77 79.10038282506218 7.632354420222462 9.750082181938957 29.7756745866528
78 79.19335076366436 8.101873145605133 10.385874508374737 30.73176151565118
79 78.94836952580341 8.541275175482685 11.193968666848619 32.100447652009954
80 79.06068483521942 7.646473984107114 9.937921027653541 30.299328928754797
81 79.1285495150095 7.743573115974761 10.02120437403432 30.307192782487014
82 79.19606844150312 8.348873251356258 10.510718062899361 30.64530576823238
83 79.06636862723293 9.0269162540114 11.725440113284636 32.9036714099113
84 79.1873756919623 7.86775106762214 10.010548745946634 30.050419233405222
85 79.15496304289331 7.964340350075647 10.3599686235744 30.79370206621267
86 78.9976043883589 9.52947270401935 12.512516289750709 34.18528976474167
87 79.00076149550699 8.62157005163148 11.313878698154667 32.44191154929753
88 79.22029606486404 7.679253145717648 9.843851709110607 29.890554475214593
89 79.20813444881745 7.974542629633924 10.339035365214965 30.64931616974662
90 79.14081860961129 8.793541513659815 11.344920139489012 32.32665103548362
91 79.12186994938331 8.047713659562287 10.297370881811553 30.79335799149756
92 79.08280367035442 8.72139877196629 11.48051056295345 32.33758612538925
93 79.17588351135898 8.458731750809138 10.87583136709297 31.585465177531724
94 79.31388702080189 7.915641368542321 9.817483102845914 29.734833868920596
95 79.26842843664662 7.330816248300673 9.166218934770875 28.994551711474458
96 79.02446677051532 8.629055056016629 11.475433661252953 32.45259951362842
97 79.12575679213079 8.336840193423605 10.985489836942165 31.838574745809655
98 79.2276417946559 8.336002769877963 10.552623682840546 31.18787277404591
99 79.20920728022736 7.77352389971923 10.115013004428308 30.445055729014758
100 79.25546339639907 7.83042250137468 9.848948162422278 29.96388650413553
101 79.18499124940395 8.813854710079056 11.381390411524917 32.38451128596627
102 79.25127857088894 7.544377115523959 9.635392430815326 29.675644522749945
103 79.02932338370744 8.88592702950049 11.814269600033988 33.21953466451182
104 79.30671297350173 7.079361213099032 8.806619184927222 28.55494426626606
105 79.43630490231327 8.108091433872957 9.765189060169687 29.843292493324668
106 79.23917722599441 6.355659151277431 8.426535863781059 27.82465969195318
107 79.25198958757414 7.931706570320565 10.292196222055205 30.780500117621933
108 79.35632012065123 7.149651448763052 8.770038120428026 28.529399842517446
109 79.25337709165005 7.7290480067169955 9.953321180051834 30.08114032279533
110 79.30043224593155 7.348589659067792 9.286148517688076 29.196438071845254
111 79.14265385738587 8.745057483058455 11.480543148972068 32.547733225412045
112 79.39387580261229 6.804095432410645 8.36879343879211 28.007657762527536
113 79.28027307891331 7.189715609540308 9.374906315196474 29.209550833318165
114 79.14909228501112 8.32593384129245 11.03240066934289 31.852854985645042
115 79.24375980822977 7.766581127598441 10.104513789229975 30.272819065567745
116 79.31588600945358 8.008200265116857 9.999984358711068 30.13411448358211
117 79.17913755741326 8.975679773937747 11.881950760701054 33.37608014706851
118 79.21432941256752 8.834134324181598 11.329226712923168 32.33503900685955
119 79.2713014105512 8.348542058141579 10.646425796030812 31.23159723668153
120 79.38263012430045 8.629011035130317 10.526131249705106 30.86814252285851
121 79.41579628648103 7.744522559268459 9.233600304066659 29.14121001505231
122 79.30759813942302 7.112426759958828 9.166466588512357 29.161254700464333
123 79.31402387738906 8.880047413234776 11.193499428180543 31.949799661808086
124 79.31701968608557 8.56951853560087 10.891290174324775 31.505662111161104
125 79.36357483919203 7.824747991439176 9.817672101753882 30.052522054554586
126 79.23997418319463 8.993744047743046 11.532465711036044 32.641775048027576
127 79.14181939418152 8.252894345961831 11.001281021563859 32.111240046210874
128 79.40987855933317 7.487572844235905 9.213038526319473 29.26258903655359
129 79.33778643156064 7.280110809347204 9.067229127416809 29.04462945128775
130 79.38862908235882 6.911079358030348 8.363436297331518 27.905187475057247
131 79.16415176187573 8.345439639391806 11.136721549342665 32.149956445026326
132 79.25135288415066 9.315401402897674 12.006735660392165 33.323695707287385
133 79.21032482370643 9.042686952833753 11.949690576201622 33.5184242152461
134 79.3063282106647 8.791908382879413 11.344900587877849 32.45284561425166
135 79.24400472134569 8.984249476128364 11.673243828664281 32.79097171362801
136 79.29764921479732 8.70773127443546 11.235418082529169 32.169215266769555
137 79.33369506131163 7.802810512543203 9.781227898532874 30.07154364510147
138 79.29552006336672 8.697615429673563 11.29288026775801 32.51177102747727
139 79.1895395491314 8.114826502109189 10.834492743875712 31.831968262510436
140 79.3583242959954 7.02055805136442 8.770148912891319 28.512477210685304
141 79.32233908625572 8.611427466770207 10.787073569584582 31.653352672208523
142 79.12593301139698 8.065552446075461 10.725127548194068 31.886946876858367
143 79.30812908297334 8.474797831013714 10.66714398666736 31.202867655708655
144 79.42688903438744 7.481096884447118 9.20259144875093 29.211377870594944
145 79.44275673210437 8.669702276286202 10.286272083870685 30.739988502889894
146 79.35877808781697 7.203149622413979 9.05160739009192 28.93498513353746
147 79.1716236300094 8.977144457726002 11.819431225382893 33.435767006983454
148 79.3886337351533 7.843232299955592 9.968858193728314 30.220019501433104
149 79.33081258013695 7.743984242106486 10.156801314702479 30.757688777189763
150 79.24775116751425 7.024827825415818 9.328197516111182 29.30803166227203
151 79.45235299789195 7.826430742621926 9.682023023455933 29.80779759318525
152 79.30951831294718 8.220753024729309 10.787334257733505 31.50025344911559
153 79.33133108159208 7.625777297663178 9.83867704935426 29.985401368216035
154 79.35174399336496 7.40908369649573 9.494738140057834 29.655889204109553
155 79.23377057946985 8.505422822248702 11.178379515542359 32.47623328329543
156 79.30695820759868 7.875475448016414 10.135835470324439 30.706122745626697
157 79.37975894210709 8.551378759999592 10.703555603869763 31.256023358162675
158 79.45443366869887 7.735287624283203 9.520461543153925 29.637734886578837
159 79.18100033684301 8.778011196628285 11.6422805937746 33.159914365997054
160 79.46921916531397 6.962897946036641 8.71279100292205 28.43965796202076
161 79.34515689830992 8.02826703649841 10.281651386430823 30.77333108513064
162 79.4128862335464 8.054597097044628 9.999971324303614 30.299512615824973
163 79.25116315951144 8.72436350806716 11.355458457909684 32.6224464824318
164 79.30014354263153 8.419755062785807 10.922800854327209 31.80787633179841
165 79.33067583823421 8.001108987451392 10.370422218346654 31.144112126485002
166 79.3696884857591 7.6570797832315725 9.89613271737938 30.41322417735499
167 79.37172699758932 7.803605675848847 10.005445775431243 30.381054377220394
168 79.3039320471733 7.10146679554675 9.187451984501571 29.476936716503175
169 79.47277588067645 8.83356897866813 11.016159797664283 31.66603297367967
170 79.46804520474227 7.862034695803388 9.93762775348599 30.446827859321644
171 79.39191508503666 7.0015295985242005 8.785842339457151 28.64027835914146
172 79.31715829450985 7.962414569086226 10.172266639137995 30.769385607498943
173 79.46324752412919 6.9612694171804215 8.347808042802917 28.1005678819617
174 79.27064229228853 8.218596524970323 10.604950311535365 31.536166077065097
175 79.44329982863165 7.438342573885412 9.233860992215593 29.132977262114935
176 79.48019124388286 8.363889753619585 10.234343004602975 30.61177668703543
177 79.4642370583462 7.581006474144085 9.384988429356511 29.411170941758
178 79.39645572725684 8.323217202689435 10.60477434703484 31.42679594066703
179 79.4038007139044 8.190165772710596 10.49018235396706 31.3322523432765
180 79.38898841279895 8.682586427988713 11.167678267028602 32.25471676750173
181 79.34745557696154 7.348962436841794 9.604442230333099 30.169701315307197
182 79.35050831356006 8.229843981034392 10.641453169589887 31.70340721571623
183 79.41176269005575 8.858616633539214 11.193571117421508 32.201167910752645
184 79.42111489781212 7.0502257395330075 8.900545124988234 28.870017901681532
185 79.38937296107812 7.661859107244864 9.854390027531279 30.3216562538016
186 79.36317201578463 7.475438608208372 9.552063464008477 29.79729626452402
187 79.36765905177505 7.2813810798757785 9.479298884437204 29.891520910507708
188 79.4240194752132 8.166826307107804 10.552767061322454 31.41763541095015
189 79.45013024754711 7.779364199147423 9.93777764917162 30.635166656279278
190 79.3065287097535 9.171732422973955 11.928731249027313 33.578094486637845
191 79.3885372411383 7.116561091114038 9.234265058846447 29.363156630190947
192 79.24163104870384 9.222372474981238 12.038239823190866 33.79290449254675
193 79.32590598773118 9.220980622844797 12.090227557292078 33.50368863907715
194 79.40773023530625 8.059221868142131 10.55283875056341 31.359661370728066
195 79.4440053455109 7.163019982589961 9.13513187301046 29.25861065417684
196 79.3250196902074 8.310866047941786 10.792652295971772 32.00620670542808
197 79.46964803586613 7.826317829453755 9.796784463820519 30.06723525871702
198 79.40825673150134 7.661200942386995 9.786715384067934 30.547658270711807
199 79.49945975567515 7.698889843138393 9.676926570144273 29.867145220648418
200 79.06918863393079 8.719186338310054 11.74147895164782 33.42242496898623
201 79.48501077399246 8.44134247837738 10.615038942899124 31.355448725319313
202 79.52349202608112 8.438805271522192 10.390723307944915 30.869860174513775
203 79.31255598947314 7.933102506976583 10.448752489897684 31.38969507699587
204 79.45159405984765 7.639672593442756 9.880419739202361 30.26372988135666
205 79.29606574321404 8.065982494805516 10.448700352267892 31.519852899268198
206 79.33321878930954 7.85534810480529 10.276730897619679 31.15781129123527
207 79.49290757759502 8.078065164620062 10.114693661445862 30.58309239759168
208 79.35610868431155 8.489964639059991 10.964550061379018 32.17199918169826
209 79.48974304914074 8.291398717788423 10.48994773463302 31.02743922780714
210 79.48645533053748 6.623861367183579 8.394960011741404 27.955926121565465
211 79.51846072598886 7.37862138949104 9.20788341817429 29.27728297163963
212 79.44696557891152 7.412865786586053 9.651196649844461 30.021652415862242
213 79.453417528097 8.754465263368903 11.287464471463904 32.2438285783936
214 79.49546735429591 8.271045990585884 10.411865116823481 31.23696053668098
215 79.52012873985852 6.600817851700135 8.071641535025664 27.54648800973143
216 79.52523895526792 7.250238141240599 8.84287438924025 28.60987323341069
217 79.19090317975773 7.959203336471823 10.495832769595214 31.797820115956444
218 79.53342070773263 8.122496229785503 10.057166304179798 30.23355474331264
219 79.54217300278673 7.616100546839888 9.416231904006278 29.497438933522634
220 79.5014270463409 7.4334943323595155 9.614648171363871 29.958273940014934
221 79.54584356154716 7.303296158115612 9.36435496236836 29.419562204741144
222 79.52324973876696 7.603152514877014 9.807407505889598 30.144228636724502
223 79.55003889399457 7.543776366018415 9.661409108078956 29.88045981122077
224 79.46746461137566 9.373450114112767 12.063989295101852 33.47289493807148
225 79.2197473360958 7.270761453754607 9.740189066686888 30.492063897292443
226 79.49824583034335 7.326290229417835 9.468851806868662 30.071002984849304
227 79.52965399686076 8.114591087388527 10.391159960594376 31.31413825209216
228 79.42939844852755 6.848205709179831 8.859056606085346 28.94052527105937
229 79.3409067859456 9.190750878836122 12.13726873376727 33.85491192806276
230 79.53133891146781 7.597167275515535 9.67706343142246 30.02212975053299
231 79.41527942469378 8.593913489464118 11.230354215236126 32.46668236095041
232 79.49691243106322 7.285422988176032 9.343525979268518 29.375895198474744
233 79.53306373721196 8.53251991815028 10.792300366970697 31.753251320579313
234 79.22113457713668 8.577468153873781 11.334798922106637 32.808414929199735
235 79.5236934375746 7.792762828712776 10.104526823637428 30.663020319691313
236 79.55388119956966 8.043723085492047 10.29192249949883 30.637099793600044
237 79.31042132695814 8.449859069191195 11.084590436759534 32.509770441307865
238 79.50851667994414 9.229160961603798 11.740762059238252 32.947950985963374
239 79.56665205651423 7.186662911813905 8.775225814591813 28.761910996230466
240 79.51508587042585 6.265701833779372 8.155465809315487 27.796653826532225
241 79.55525902717396 5.64539490711741 7.003263294248352 25.726847721458345
242 79.54368172306741 7.697519939829554 9.85949299804666 30.28458564343105
243 79.22760218780303 8.479983557389357 11.204480916454408 32.535101521103435
244 79.55286956731354 6.820911199350649 8.347821077210348 27.921541456670628
245 79.61650458527879 7.26605025011766 9.087960352460811 29.022333079670293
246 79.53428483756453 7.4604029877356055 9.63541198242649 29.839987615206674
247 79.53573472133205 8.069337891804846 10.098974166065133 30.400508037482897
248 79.56697044079223 7.627075721703387 9.750062630327783 30.20658962516105
249 79.5091105039889 7.58417593622247 9.875303734279516 30.45298312110033
250 79.54538933897682 6.281571596644857 7.738045428038209 26.833924667500618
251 79.52494814748576 7.100838241810751 9.197781752403088 29.473293284594902
252 79.54407676547743 7.02459537932839 9.020526845535237 29.202637061359493
253 79.32574348080567 8.122158263149672 10.777102247887838 31.83230612776554
254 79.50282359273774 7.654921191549172 9.682342366438391 30.28585549865037
255 79.56770126324335 7.669565536530879 9.776170548443542 30.423111980525142
256 79.41983547521099 8.018331957863456 10.43296782247971 31.28847700276277
257 79.50388484146286 8.993584373994896 11.594978729150496 32.85483957945203
258 79.52419300913989 7.059747905405824 8.681358529364303 28.332874614992498
259 79.46351169849648 8.244377872056598 10.557954755486243 31.56338091519293
260 79.57696549469466 7.419477146036216 9.233997853493781 29.55678982277362
261 79.50811233335271 10.133023263922682 12.699553519407324 34.32086134384855
262 79.26737858576698 8.918564211290528 11.824716677602531 33.64027144341256
263 79.57824030370848 8.154627562560425 10.218910266186054 30.781204626659886
264 79.47626790807432 6.870264686103537 8.832883515932345 28.76112062126729
265 79.5179461535866 6.6358714248022475 8.634890866816768 28.437997962213725
266 79.47204063201502 8.04224344081667 10.307785373361478 31.13558228639919
267 79.52130540111233 7.395817923802969 9.593871325893822 30.078250957432108
268 79.54159240039995 7.985853691314107 9.473400815067556 29.88274470053761
269 79.44216308403401 7.923990389073799 10.328751217739518 31.162542093390456
270 79.38798713093024 8.331686395389973 10.886447891958317 32.07382191256287
271 79.59617794265179 7.463011517840279 9.374789005529461 29.84135110631022
272 79.24191578837977 8.617147929912466 11.57976105845645 32.94143864264867
273 79.61238023515922 7.891415639957922 9.661167971541197 30.089712111758228
274 79.58980356287965 7.612034807760947 9.484115097988767 29.84741181922459
275 79.60351170182255 7.332899140859471 9.025395196716579 29.099311357860536
276 79.5516035716016 7.353443771320929 9.02525833543839 28.773683676247806
277 79.53563998530961 8.881467464374598 11.495891163740568 32.47712350243056
278 79.52614383982903 7.679689607387552 9.817913238291654 30.523658924390816
279 79.39071309511996 7.279411193126151 9.552311117749968 30.030681550698503
280 79.56528015801864 6.291699103287683 8.171048443418027 27.780679325416557
281 79.41797470038374 9.109488343878095 11.907811025075333 33.35875831895145
282 79.58114363592665 7.680048673628846 9.786487281937617 30.187359621197395
283 79.57326286728869 7.152063823928964 9.18197101617022 29.20272954395806
284 79.4626180552308 8.691210940210206 11.443994670491476 32.606076740563324
285 79.60007076758721 6.565886532030792 8.353373734782654 28.19904129151658
286 79.55618785788796 6.849028517535705 8.900584228210583 28.666223944818412
287 79.45035185389106 8.223798130251378 10.71960747664038 31.737092274585667
288 79.55299726727478 7.594187793436488 9.74480976412675 30.017566809582917
289 79.57656283836033 7.468957917423526 9.452956346987396 29.80564325626226
290 79.55062732107808 8.164827314113882 10.40147017688473 31.14494401751099
291 79.55528733584597 7.245297288475321 8.947182234832574 28.786891039826667
292 79.55299536815284 8.565825253255783 10.922624889826672 31.921614964690725
293 79.61193260053498 6.306204271097967 7.795455475637258 27.117324733298233
294 79.54812119817772 6.915155127415789 8.498987617573617 28.15922377065655
295 79.51640007083832 7.495955048727318 9.645937266439708 30.155539936939945
296 79.38587685627975 10.014687614206021 13.200341970713769 35.29588057237045
297 79.56486390305655 7.844789552711584 10.010666055613648 30.697547261133362
298 79.5993548533022 7.577410024609868 9.353712368688116 29.530151975537887
299 79.3198052041547 6.4179896116978945 8.63017892852479 28.988869446894594


==> data/individual_runs_shuffle/run_19.dat <==
x y1 y2 y3 y4
1 74.44025249807254 14.86159472945216 20.0651994094892 43.094608643891505
2 75.63520202066736 14.271813954705223 18.97024401192805 41.45909429681024
3 76.45729548312387 13.592003821140725 17.458454781424713 39.64428937508483
4 76.67208519527524 14.28165211288357 18.558226392537435 41.722452705225656
5 77.31102347628911 12.953018818333673 16.467931056326634 38.385739548773
6 77.49298226151886 12.869003493142623 16.49929835784715 38.75719054722687
7 77.61012871803365 11.6337300850943 14.847219799994837 36.48626954847454
8 77.58436808750298 11.624941483327964 15.134120142304452 37.25876111707777
9 77.66475516141541 10.737964024641911 14.013688995388684 35.772589512444675
10 78.1002586757719 10.737566530436208 13.778763352772849 35.06068279340615
11 78.17232022490828 11.55082977516004 14.810554011847232 36.40657621909216
12 78.07610800229604 10.159385502739294 13.35686565253763 34.586051152385636
13 78.22280824851634 11.008511259112327 14.315559354650853 35.72048157679401
14 78.05687495740806 10.929661267443635 14.440898216658438 36.16351891128977
15 78.23091242053042 10.215839668451299 13.262861506031932 34.310415406542596
16 78.56894086350854 10.355723870676895 13.168603188581029 33.71012406514925
17 78.32637364502244 10.725744480481726 14.049800821219804 35.37710525718126
18 78.41257907890525 9.516496529204556 12.361206370905542 33.00187433335986
19 78.39751395563003 10.929072202219292 14.32068839398113 35.5076685153305
20 78.460928442693 10.714731121377358 13.992299532768637 34.99348236641744
21 78.39139561064957 11.230371623501942 14.649051186378736 36.19374324781378
22 78.42306993992104 9.809687661990893 12.929284950655651 33.610078369480746
23 78.40448215446578 10.487075907182493 13.935182759337128 35.09136662380791
24 78.46547571993644 9.947948115431902 13.24207814335815 34.203026981646886
25 78.44414833572554 10.623540186848015 14.070636321523377 35.265792599437695
26 78.73571192566278 9.42101835467255 12.126463209993943 32.57563811883908
27 78.65632307923154 9.95182928488975 12.99165459028817 33.67964239938841
28 78.52254671956523 9.927742122890756 13.106494237097433 33.99683090664968
29 78.77423425358859 9.73822912605969 12.44949492974584 33.000853437044384
30 78.72814034875206 9.263904598291946 12.006735660392165 32.63192527766091
31 78.65035337736067 9.413997083881522 12.314295538504815 33.037907991107026
32 78.53765762887217 9.875773628421438 13.096105814362403 34.007177481469164
33 78.6854114297878 9.565247967117743 12.621751141357883 33.281651392614364
34 78.69639438250704 10.319269356241625 13.476325996786754 34.418060217837954
35 78.69654664159366 8.821213818103434 11.57431919334745 32.1102142266274
36 78.7852353943044 9.078191756406959 11.928535732915613 32.24096586889379
37 78.67881879908344 10.673252586502741 14.0913740637711 35.31114641652873
38 78.79377625478348 10.021101678445829 12.699638243055722 33.53959614564687
39 78.83609736588598 9.030628776411138 11.808612667202123 32.05872511064807
40 78.65560224474648 10.778130944263257 14.445896911914257 35.885693699496535
41 78.80690976492113 9.199275745092237 12.006696557169827 32.4750855158091
42 78.88449365117481 9.079677897602306 11.761721386412571 32.25563250172652
43 78.93745999732327 8.836124734995643 11.386467313225413 31.79524860433851
44 78.92433203609237 10.061179680581018 12.574449276733768 33.47420826099903
45 78.95557695413302 9.000362421176805 11.266329179789047 31.46830824769452
46 78.75009171643303 9.5857471183293 12.62702355917008 33.57176059726701
47 78.85854583741465 9.66304849021397 12.449651342635203 33.36915907551489
48 78.91827275244782 8.283169431628085 10.771640831167673 31.053646534762102
49 79.0013173660164 7.78631044788145 9.916642357496775 29.463108293018227
50 78.66826439574423 10.026316250301333 13.471470680012853 34.83376552385303
51 78.99137279033306 10.23533941779362 12.814191132901165 33.898886618891744
52 78.97308901658897 8.751692056437774 11.146569044168652 31.25842484383575
53 78.77990056738544 8.406945079463311 11.433814798275598 31.903203330922402
54 78.9946572370715 8.931375409345224 11.39155073212963 31.718601107918964
55 78.84911959794199 10.215087949645426 13.387848439038464 34.73584535963954
56 78.97796107830915 9.241963196313558 11.897292258265836 32.87525607848822
57 79.01222418480387 7.758983086332612 9.520272544245955 28.810311871979934
58 79.02955454865916 8.175165455068447 10.46393105736938 30.406303108971787
59 78.97374661428171 8.77876234895398 11.40742664039973 32.01367853959738
60 79.03266249013583 8.083637722298237 10.443147694695599 30.376684423462752
61 78.90186652639201 7.5150200529402165 9.87546014716889 30.05212539690144
62 78.96286338831128 8.403554366025498 10.870695810558972 31.439167042762783
63 78.98128204704079 8.669367732791823 11.120767434627876 31.7674099417678
64 78.98228949277087 8.269213742919742 10.75605819706511 31.23316575558155
65 78.9610642396001 7.78204357195061 10.193317207164442 30.524676504535186
66 78.94658998847123 8.21142583501253 10.813487796275345 31.335526960072713
67 79.00141876501105 8.931344104656697 11.449143261432937 32.42927218640171
68 79.0469387481334 9.037303401679864 11.474957905381157 32.041792466946525
69 79.02605394627325 7.079558476366849 9.229122985108706 29.073600331753624
70 79.15390777400417 8.335662835303175 10.395897967701263 30.187922448263727
71 78.95467869830213 7.984280680204134 10.584329878954668 31.29365664805738
72 79.1142501146975 7.8919831488706595 10.052324021813341 30.225416040498352
73 79.0360843616765 8.675936713376894 11.256351340888603 32.04776908033412
74 79.03742524525259 8.92541075748496 11.563878632982627 32.6666854217039
75 79.10921694794955 8.412583002017998 10.834121263263485 31.373770967321335
76 79.10023366617202 7.909272407206293 10.187881859259152 30.3709853072305
77 79.13533649331237 7.58258674392435 9.713546737865808 29.57708455465583
78 79.09071487797338 8.984868373647037 11.647207599789466 32.68489364572479
79 79.01665221964853 7.195510950766056 9.333404761886143 29.426879431848274
80 79.10401542405083 8.29130578153545 10.70911477864579 31.31544520212106
81 79.02373387231052 9.735708694691123 12.715598874974232 34.12968561762817
82 79.16519109861007 7.257975472884937 9.390547604132527 29.251280699835757
83 79.0500395301026 7.79716686269437 10.20369259549202 30.527181473125374
84 79.21451137201387 9.166404710937053 11.730432291336735 32.75071462162954
85 79.04547893024349 8.437552756160159 11.131429579919294 31.99166709693344
86 79.12715182073022 8.311096554482088 10.756071231472564 31.51700393942424
87 79.10774209942464 8.754159196142822 11.188461629702395 31.924783028051053
88 78.99274537977792 9.160967614581887 12.106025259117503 33.46681617991039
89 79.16108638328198 8.310953556775615 10.750831399678995 31.47845015903663
90 78.97145904604994 8.122491659355582 10.933547723267012 31.686487460288436
91 79.24997898206702 8.086842025472347 10.312823171839636 30.54293759524712
92 79.1419718692446 7.990616978204923 10.40170479621877 30.945541580560242
93 79.19141943130982 8.828823022062586 11.157185569034 32.160455587073734
94 79.15782365529036 7.838518336363966 10.083639185704074 30.267609996733157
95 79.1783700876503 7.841989646236214 10.245311458469386 30.564296658271996
96 79.14061261668843 8.627408133707224 11.35544542350223 32.25139987617052
97 79.2937179981383 7.201862999563552 9.020220536960244 28.59717392558647
98 79.23197967515144 7.9969859310204905 10.307739752935408 30.660138343715193
99 79.2280779557949 7.425136997216524 9.510359877382724 29.52640469613179
100 79.21559152671665 8.216490729134751 10.677858269588569 31.314923916646677
101 79.20237195269242 7.810644541663021 10.026268241327363 30.15347092487263
102 79.18426421612463 7.771148970217125 10.224508544184419 30.533088868209322
103 79.23581365298074 7.829958657675914 9.984558137497878 30.192386703494734
104 79.43331593267622 7.210587261473887 8.72812598328312 28.246513931936168
105 79.24112836119083 8.771183967264703 11.104963215598751 31.81514192512065
106 79.2034222311623 9.10087726710049 11.756611898693459 32.93547925945053
107 79.18153428204822 9.340216707424757 11.902434332003564 33.114069533188406
108 79.2508913290652 8.274184425299673 10.547416437065582 31.093298227814405
109 79.31898328393241 6.860769458951495 8.645155462681053 28.34720267983809
110 79.21358109891221 7.917447997928336 10.302623748012586 30.7180178175392
111 79.18847825579465 8.792567448714673 11.496106231463443 32.4978868699908
112 79.23541981130637 7.8283376338010395 9.984590723516495 30.270670368348497
113 79.33083107066376 7.266838674506696 8.811591811368146 28.42881221092369
114 79.31728560705722 6.9068720428470325 8.619014958546678 28.257779521501348
115 79.24961143794916 7.749638341725067 10.276659208378724 30.641151370553565
116 79.15955170911965 7.587780034593887 10.235183723883278 30.774061005517616
117 79.27608635374685 7.869590318071733 10.135763781083472 30.474698061128425
118 79.19646336465034 9.713847593337773 12.574885929383239 34.29714890625303
119 79.37082784866739 6.5597744022673945 8.103002319342457 27.50854732411022
120 79.26355804336033 7.560466584162308 9.943095687409887 30.233297718657546
121 79.11856351089706 8.29803915792153 11.12635919542252 32.16848931940179
122 79.3367778757932 7.256418533942412 9.171439214953281 28.925209652594585
123 79.26274014996852 8.204899556589645 10.417131017431958 30.987581522063536
124 79.30022492222182 7.749376305199516 10.041948633485752 30.238397173124397
125 79.30391206645206 8.308581963191989 10.672494610924243 31.20640442455922
126 79.31566999964541 8.039071920566057 10.234649313177968 30.521790690041705
127 79.37103186072629 6.841400159358963 8.738938024260158 28.282025197827576
128 79.19041481847744 7.912892729368104 10.438279343514246 31.074300100592676
129 79.14598022904637 8.949492031293063 11.861089191582586 33.23813160192929
130 79.2699771783635 8.089337822272832 10.516303306490283 31.133052381490312
131 79.28450327302288 8.575778615239262 11.011310998094103 31.87807694664083
132 79.23226837150104 8.531043424651806 11.251254887576934 32.27429912977735
133 79.36037511917739 7.303796986588784 9.280973857931741 29.251977276645704
134 79.35819667052215 7.483568135619 9.390391191243165 29.554948579978756
135 79.4067237169641 6.798575586458747 8.003654065783605 27.355089704537473
136 79.26812773997219 7.208326434369461 9.458391694892676 29.472870139661435
137 79.18980219681977 8.47687199356334 11.319164150374306 32.552301042621465
138 79.31911506689308 8.736721129226439 11.271875320157642 32.1847838788067
139 79.27163818311081 8.312277600481858 10.599547549648713 31.22933180185482
140 79.39387234245636 7.5543990358325 9.411174553916958 29.58642887970042
141 79.18530286549088 8.373686842596099 11.13679323858362 32.442734058418786
142 79.35182817944352 6.8840870841148165 8.754651002437175 28.535584698196747
143 79.29051176627044 9.898781489866746 12.553907050597745 34.40670169703262
144 79.3560365516602 8.842406926615318 10.984955426236853 31.73305651400604
145 79.31774617854023 8.454977081916896 10.80284520259509 31.677668054650944
146 79.32064094258001 7.94978898361856 10.219125333908941 30.62127080488026
147 79.3439866646624 9.09880254261768 11.568779570182597 32.51502641833175
148 79.34958610701612 7.717841347019183 9.760379363821858 29.90506468522104
149 79.43947189513703 8.130105563239281 10.114576351778837 30.345880319095887
150 79.34439601572278 6.631986128553177 8.504618481590597 28.3133614943049
151 79.17499178863065 8.744483634549043 11.501548096572456 33.03837543425489
152 79.25221257327453 6.613390346474761 8.854005773199747 28.63061886666469
153 79.36897226284313 7.559725541598993 9.426809325649288 29.56976097072045
154 79.33597034977001 8.771797861822753 11.3187991869658 32.3258915634555
155 79.23901344479148 7.815687039676103 10.313305444915166 31.21612070444717
156 79.24191092367472 8.281382615158083 11.001176746304287 31.991598068007875
157 79.40450956076617 7.828755788277575 9.76029464017345 29.989046551798605
158 79.34316470456567 8.32381466932553 10.599475860407747 31.143605847633538
159 79.4275333142743 7.313989541133573 9.155739271183705 28.98860641232871
160 79.37264669054636 7.560060119807729 9.78664369482698 30.103924939922834
161 79.24472285951903 8.493355962543415 11.001111574267064 32.27476570405238
162 79.42916157247821 7.780255566251102 9.687321510083024 29.896310986892427
163 79.43001217659223 7.752181385015873 9.447462344248603 29.57159269163491
164 79.40561006043279 8.142917283363257 10.385861473967296 31.012575686859535
165 79.38297935851215 8.982005478735683 11.214334928484115 32.205467908196916
166 79.3889803452621 7.333900663433579 9.36435496236836 29.32278782567557
167 79.26384031139114 9.089376706935093 11.808827734924987 33.258099026242206
168 79.33874035589264 9.330929667597747 11.89203287486109 33.33223974205609
169 79.32783640406318 7.892121313996876 10.177467367709237 30.600518887376328
170 79.37467815825975 8.002000872500096 10.271282515306957 30.89128564904722
171 79.39624907009828 7.7413211892598754 9.838657497743098 30.25322773623954
172 79.38996958513054 7.704881411319164 9.73437572096566 30.058139841057518
173 79.45057321206008 7.482099172663226 9.385060118597465 29.358989052974117
174 79.43340311799356 8.820919865457842 11.157094328181882 32.1615421705476
175 79.46947545661702 7.096404005841847 8.22756563410698 27.5975109185421
176 79.4219913074105 8.393311298198661 10.75071409001197 31.625530034434636
177 79.43403918886771 8.430911056284863 10.458547847093891 30.935477447591996
178 79.35012380342542 8.223030313506886 10.724788653600449 31.540669043964886
179 79.532831265463 6.963679087157206 8.571980299275205 28.303719717515886
180 79.45903770569221 8.228738694764544 9.963299018952288 30.249893057156296
181 79.47885517797187 6.998713532989004 8.493812957817271 28.3518560399738
182 79.42471200134669 7.705087225695344 9.76043801865536 30.102064374522886
183 79.46172425464567 7.350886355600698 9.260053633979759 29.282202579256612
184 79.30047485051122 7.976809212424324 10.318408415430547 31.341088504832403
185 79.29361850770375 7.8054707559368035 10.162086766922107 31.04962284114543
186 79.24145981587539 8.080529531302982 10.625974810746918 31.689739779834312
187 79.36618951943788 7.533789249080941 9.666890076410306 30.348977446164316
188 79.43378657150085 7.765844259938776 9.906553726133026 30.711925645682435
189 79.35013057791647 7.455059974050856 9.630393735559506 30.125084011044002
190 79.3259116776881 8.012558122579968 10.328725148924622 31.157903093914076
191 79.46612044218237 6.142112033311495 7.905179117523698 27.218277334501106
192 79.28421134669608 8.724567943112888 11.360737392925602 32.85263121682041
193 79.44757198291599 7.505492409727167 9.546778011788836 29.767462493875996
194 79.52514340586204 5.870094817576575 7.4673012337587945 26.530406976824906
195 79.42733406358444 5.801315882424962 7.530022802392389 26.67114264604581
196 79.49466315367225 7.175952350556364 9.155986924925196 29.357711496751204
197 79.54188275151164 7.2815178080755105 9.176718149969199 29.349853160651808
198 79.45216854889381 7.533880731366535 9.572866378293444 29.905218367669185
199 79.45789522880033 7.524568287205177 9.635405465222767 29.88181245029955
200 79.4346242500986 8.044086742457395 10.213878984911629 30.85617520588395
201 79.50560164275572 6.920711457237968 8.21217199891241 27.78386176433909
202 79.37210550051898 6.50189017097388 8.650792843901767 28.638818188987713
203 79.49775314449296 7.915223357498882 9.984447345034585 30.371000539291394
204 79.24730374826503 8.967596752183447 11.871536269151129 33.46466533713848
205 79.50812864190566 7.697789243876445 9.702936730204193 29.75347793180757
206 79.49219433899106 9.19499978297496 11.506123173586246 32.56822721878285
207 79.32689861267261 6.864648490240826 9.041662137210082 29.34156346704928
208 79.48234069155576 8.012377332185443 10.255595605944844 30.895546629599668
209 79.44904281130479 8.285527640137168 10.599658342112006 31.660044430204703
210 79.51024763608703 7.876398874250485 9.989641556402095 30.257451472070517
211 79.5362621408393 7.833458139063862 9.838422878409059 30.011889922424373
212 79.40118915828714 9.749771111181433 12.631983151203563 33.928115171579755
213 79.4788623491641 8.266724792460833 10.610079350865654 31.644987792068868
214 79.53335569060484 7.633002432083133 9.651001133732763 30.094197588071058
215 79.49795538960906 7.86915778490227 9.979259650870798 30.33396460348824
216 79.55605089726353 8.434206764427943 10.422038471835638 31.00362175080098
217 79.43230678121903 7.858262007969893 10.3182845885598 30.893384045107062
218 79.58021764723536 8.2713983692431 10.500394812201563 31.1413145850283
219 79.51351461652345 6.031293072058035 7.738312633390865 26.840276488377356
220 79.5226977119564 7.17019283594703 9.004683523283752 28.992671298989947
221 79.51584324956862 8.351372051834943 10.489869528188345 30.98191752088496
222 79.54982340120469 6.868655166645879 8.337347930826922 27.910405428388117
223 79.41723250039823 6.721448281916807 8.71318203514545 28.794450622488476
224 79.51801678655629 7.4701794967681865 9.213012457504577 29.273813633659817
225 79.51696529881788 8.121186716725738 10.25548481348154 30.87857015945401
226 79.50242270027381 7.499536653378847 9.786558971178582 29.895618812615766
227 79.53174228185311 8.165252368826517 10.109401692022502 30.606781766360058
228 79.36063083555807 6.860834143692478 8.963546933381927 29.533534582364762
229 79.5568542703615 8.239075013620992 10.432557238645146 30.835475533810975
230 79.60503415418962 7.349566285346219 9.359134682185955 29.560362355643978
231 79.46548619048185 8.561188017451125 11.162510124475988 32.19943475970488
232 79.50683179194897 8.068745742905993 10.432843995608964 31.161533636576955
233 79.54259789214466 7.798697204970622 9.781201829717979 30.21601850892782
234 79.55034307852901 7.045678444823572 8.869158271856548 28.71908566400392
235 79.5422568067275 7.08825538545252 8.921230729606167 28.691852937228134
236 79.5488499353314 8.071876298126503 9.994731492510034 30.407469690615862
237 79.50636994761065 7.919818555199165 10.057407440717558 30.373842481554636
238 79.58125047353388 7.27793891129279 9.181944947355325 29.419207694374972
239 79.56891665824054 7.703276946154647 9.619510005341503 29.740081811737483
240 79.51665331190958 8.687425259277756 11.251033302650349 32.31214988538863
241 79.56199503097083 8.41684778066606 10.60986428314279 31.483097516145243
242 79.57350797450293 7.020260697647031 9.155993442128917 29.117020225619417
243 79.51762414418629 8.360512213144714 10.594183890984388 31.199918344069577
244 79.52463782703296 7.0957154827646045 9.156078165777338 29.440938681767047
245 79.6126719296774 7.954061820660701 10.172129777859807 30.71374679703942
246 79.5338017926056 8.18612025198031 10.568264971776598 31.21224477488407
247 79.2098997726957 9.400046072274721 12.512646633825176 34.55502830601211
248 79.49906155016396 7.833598626769573 10.240032523453458 30.71703287881752
249 79.25402974696965 8.882542510509742 11.683977663196643 33.4829314741239
250 79.47423764458465 6.208253063733417 8.035614432842952 27.68380968136822
251 79.57269526466855 7.099803190391729 8.623994102191324 28.391001647245172
252 79.44662526773631 7.0361140101903015 9.156130303407117 29.358057188783405
253 79.45525888658736 8.070038075046497 10.448583042600868 31.385079432216244
254 79.41405378682205 7.7022490212316015 10.052578192758554 30.795299398389233
255 79.55540409608157 8.106884855007387 10.265853684605396 30.748786366916004
256 79.54242612537973 6.873545234587302 8.337276241585956 27.756646895415894
257 79.55828037708947 8.203548899176221 10.479683138768737 31.328277475203848
258 79.47070000675185 6.759253343238106 8.806984148335728 28.903249011947985
259 79.54613979137092 6.702382098380773 8.238358123472855 27.639688331883093
260 79.53365492047105 7.803285475910293 10.005491395857302 30.671052790161426
261 79.55308471888807 7.429026129325028 9.41123972595419 29.64251223161829
262 79.49758367077327 7.976660744604301 10.297442571052507 31.237369034326644
263 79.52063457879927 8.25637174945029 10.270943620713336 30.719998361528724
264 79.55652510464787 6.968646664274733 8.796230762192192 28.65346794988366
265 79.60593946293498 6.682245898345536 8.655641643471945 28.39876008006199
266 79.6184261241327 8.242301097922022 10.510867958585003 31.24885213881803
267 79.50220622753072 8.408853875052433 10.865384289524426 31.77235597136817
268 79.5715097566726 7.4351271902121985 9.197455892216922 29.44292154574698
269 79.35066894295603 6.357211407336309 8.494614573875236 28.7425975077909
270 79.60495321480931 8.202103945899943 10.145839378039778 30.64678789226368
271 79.59125060106882 8.631026533362805 10.708723746422377 31.53346569224036
272 79.58819297981225 6.973928211416027 8.92667911191889 29.056943720802064
273 79.56104065582115 8.63140239255437 10.635770167943125 31.534283940194907
274 79.5709786440315 8.145133490886696 10.318128175670449 31.250243155238543
275 79.59365515550215 7.69811963501824 9.317046580540522 29.34810088652077
276 79.641151415189 6.938828889779142 8.655459161767688 28.560614284057962
277 79.57764762892727 7.045787878217425 8.978640777205227 28.821968938624774
278 79.53349517974497 8.235134881356938 10.62564243335703 31.441833541923724
279 79.53385166487625 8.073056085347249 10.547481609102805 31.138324443602095
280 79.54851413767925 8.184154754502849 10.224130546368471 30.83349340387811
281 79.44941572755704 6.699397958648831 8.880094139704342 29.106465094985158
282 79.3458407191817 8.172894884523721 10.876098572445624 31.8866461415547
283 79.60591504836438 6.707068988338978 8.311389908396794 27.849570801665358
284 79.56144500826683 8.520059757569747 10.91222994988792 31.91073829287989
285 79.57064608530928 7.558946324278426 9.656162759081665 29.84903446860514
286 79.51472857185587 8.503918304641072 11.037321158154024 31.84403588071696
287 79.37894729097876 10.251516383642917 13.37749911952577 35.660777059393375
288 79.59020731010659 6.991321118255338 8.587549898970304 28.269007996563968
289 79.59036027664992 7.16187048629602 8.968167630821789 28.967093794385512
290 79.5844956650686 7.276224714245353 9.36968603501407 29.69698925734644
291 79.35511208407601 8.745305132370614 11.610887223439192 32.92992695378479
292 79.50165740531207 8.02993098467109 10.542339535365086 31.19569056208712
293 79.51111802767412 7.978815915824934 10.354761377799438 31.225660770923668
294 79.54782813580259 8.707102591627585 10.792124402470183 31.674383065609856
295 79.46564540413598 8.73144949280337 11.360548394017622 32.535311038887215
296 79.44302674936958 8.510329227728022 11.287659987575605 32.24805483319313
297 79.52594187049591 9.180324860317917 11.845076422034296 33.08163742949958
298 79.56734400126331 7.263513603479142 9.18711308990796 29.267402701685374
299 79.56885646759247 6.433147883809386 8.1551920867591 27.587887643959398


==> data/individual_runs_shuffle/run_2.dat <==
x y1 y2 y3 y4
1 74.79502838597449 14.070951520771308 18.720309249137323 40.77441934145985
2 75.6155971344068 14.495582460532525 19.17346345842976 41.76179447011058
3 76.49595279148689 13.292634926204775 16.895498723801172 38.76811061631614
4 76.95321211063634 12.695118315181503 16.129375357305697 38.102543646901196
5 77.06052574015845 12.906976496578496 16.801944264352386 39.564777037260555
6 77.516501882406 12.475641102382182 15.936361851834768 37.75037318789089
7 77.47806604238426 11.695900560632825 15.248764273002013 37.23286017030279
8 77.76379972561767 11.426362237680317 14.795147342245219 36.3813569275788
9 77.56487060532422 11.26651755577374 14.743439847904105 37.136581786622344
10 77.95247637475894 10.96616308692843 14.2531831978146 35.82329053295032
11 78.38737731169843 10.287525971559727 13.048803949738275 33.571731839815534
12 78.3197509268989 10.410315581916514 13.356389896665831 33.99805702023478
13 78.19509830405835 10.608879623916673 13.851769068881891 35.02572100026718
14 78.0940898976247 11.374301353684496 15.0088529695378 36.74747008964804
15 78.26510751451127 10.424025414324277 13.664203945723685 34.89504094923975
16 78.64125217763088 9.465765771753807 11.870884548778793 32.0427118543402
17 78.28216324008996 9.98809780680804 13.117032555518094 34.186618834890666
18 78.59461211114137 9.65688738610197 12.194144370661009 32.715878081582595
19 78.3510279356245 10.417910349256097 13.705835843108483 34.79483949530792
20 78.49806507288154 10.419534589461186 13.533657837941126 34.40829028322076
21 78.47575914519365 9.342895604554563 12.17880939029995 32.7514171301298
22 78.58752591304084 9.265812808525794 11.965058142581297 32.52796774484109
23 78.52641845663045 10.53502683752828 13.72649537891153 34.684756635796134
24 78.57331970167967 10.139868671349102 13.1532225877939 33.98483870020599
25 78.44505146273757 9.90397701583415 13.221236125850854 34.10109521957217
26 78.71188365484807 9.79867167233432 12.538096314364877 33.059114644856066
27 78.38438927910923 10.718685366210547 14.274025215321895 35.8006165803249
28 78.53173645901143 10.84661199601191 14.211225440243624 35.44349679088731
29 78.69983493472927 10.326135307511702 13.293850809736496 34.25477996096193
30 78.77084237533371 9.416210894188529 12.116022649629132 32.55814119053966
31 78.43686650474497 11.083550309910471 14.75861189817208 36.30079067094296
32 78.7243357507138 8.986849170515415 11.860893675470896 32.28557558900265
33 78.76643174849701 9.69173225351128 12.407830446342427 32.978021108500286
34 78.85436879481557 9.01051366821426 11.657439609635134 31.956829022896848
35 78.45259622577674 11.231946848049931 15.045329758777426 36.86632113623802
36 78.66375109255428 10.033979016172063 13.205464492840335 34.2251998410813
37 78.674572646906 10.76080501538942 14.101729900487515 35.28438197761425
38 78.65986907879365 9.637827326500318 12.851208850049833 33.80824654439881
39 78.74544354262224 9.851731188128054 13.064673340804656 33.72319016295192
40 78.66771378617359 10.02771259919393 13.434772305846643 34.186011922759675
41 78.82666219547376 8.575301136030646 11.417938890005496 31.656827382472606
42 78.83942038174825 8.835779412170924 11.600231595351506 31.898681681682028
43 78.75697528216395 9.595485604980922 12.637418499108843 33.51763703182552
44 78.6903984771803 10.195595416609606 13.528613522259258 34.653083309138566
45 78.61986556031904 10.058950098852575 13.627837948947352 34.8913946996521
46 78.93191607996467 10.145125136489968 12.902877241168598 33.887382455225165
47 78.97110786483684 8.639053223285844 11.016407451405774 31.367808731435343
48 78.7471792717936 9.278283418453341 12.366530926347519 33.19255697652756
49 78.91248917788107 9.093213728783825 11.667886687203676 32.255935441610674
50 78.93381022741252 9.472070561897672 12.162979102455918 32.98948702604139
51 78.90901692869927 9.130312291111618 11.782595989938482 32.46331793152476
52 78.7099592313791 8.675445287583294 11.897768014137633 32.7081105421065
53 78.83883654173005 8.764868762065447 11.464875791221118 32.16101943312718
54 78.90073802827531 9.047827129718756 11.80879514890638 32.66656331834715
55 78.96322704362883 8.989615826914363 11.574110642828305 32.19275925306873
56 79.00502704904216 8.62273079157821 10.995461158638909 31.11524630989986
57 78.94254135276046 7.741592409009053 10.067997896768022 29.81894725302644
58 78.9762575881458 9.835781913583945 12.590403391448547 33.95816990382645
59 78.90890447940741 7.646891773978089 9.995207248381844 30.022358563262852
60 79.05834941949483 9.383985203135776 11.9595902086574 32.59365176425353
61 79.03261603411053 8.91681618862561 11.402062981735405 31.96192348810757
62 79.06201686185304 9.105810106423009 11.605282428237118 32.277333207276946
63 78.96818879481597 9.40494010460704 12.011982009389467 33.293214642209776
64 78.98013821650842 8.933052754273978 11.433515006904326 32.42927218640171
65 78.9815549275674 8.518289449863497 11.172989788063138 31.72492010748057
66 79.07627192776407 8.452893458761064 10.740169254387578 31.063036085903185
67 79.0198027496 8.699749577311575 11.282426672985757 32.12525278641161
68 79.06725293312797 9.099554994277518 11.584459962340986 32.336675591805786
69 79.13669486778359 8.21111628078544 10.406586181807565 30.558696722331792
70 79.12113757442701 8.113297684313013 10.432778823571741 30.67272486623406
71 79.13320378887468 7.991361520263139 10.0989676488614 29.807929643854436
72 79.1874405472742 8.262726136574413 10.489934700225568 30.616036631179668
73 78.99795792474613 8.212950127660722 10.667502432872144 31.2511310142208
74 79.02784638398624 7.843176324209433 10.260978816220323 30.487267692720522
75 78.93684199660808 8.433308650850382 11.194085976515645 32.1825895093726
76 79.18394816571141 7.976566179456576 10.187666791536287 30.06377944433215
77 79.08314505561522 8.060710436180864 10.412015012509123 30.73539480089712
78 79.02871347871073 7.979861331929988 10.401743899441108 30.902569185544447
79 79.07370722472204 7.843014965837813 10.203575285825007 30.347871270563708
80 78.9466276460673 7.976700623375006 10.631260262966558 31.333572245177088
81 79.10554154333616 8.231472596150434 10.56308379481653 30.929212692281617
82 79.1346568559723 8.84743248824504 11.370852093104256 32.08738607357393
83 79.11837554654403 8.938686970041111 11.516837456507433 32.41023133167617
84 79.1802887395876 8.309303827692888 10.651646076213229 31.072554744076186
85 79.02697769837228 8.31924450283358 11.011591237854212 31.806884973581074
86 79.21926140223677 7.214805544371974 9.166186348752248 28.62205034829588
87 79.02446677051532 9.228729958847307 12.10077239291647 33.529028072687495
88 79.17390166813367 7.930442186266365 10.255732467223034 30.744077877030882
89 79.09082732566588 8.21546138528928 10.87607902083445 31.638913819067206
90 79.2592007351786 6.863756047655131 8.775421330703503 28.216349903827954
91 79.18681926979332 7.965250595789492 10.312992619136441 30.64954576766893
92 78.8362251504654 9.109702044011069 12.293935794073052 34.03846743771659
93 79.15496304289331 8.67697114430353 11.141642038153798 32.047291460419395
94 79.15503370075949 8.862252084711569 11.43348893808943 32.4001285764997
95 79.17739482165878 8.00210119456891 10.45373815074605 30.783869939655272
96 79.09640661796014 8.233437504207025 10.709219053905361 31.462498176748277
97 79.14984986274023 8.25543109418455 10.693564730561855 31.518163648658682
98 79.2154151286694 8.347946422664473 10.693317076820364 31.130126668401324
99 79.26260391632376 8.418258567564129 10.573250632624964 30.834458096246408
100 79.16653376679137 7.805575485281853 10.120272387833051 30.592489404424207
101 79.14295289207493 8.795069364362117 11.532596055110512 32.47210384680995
102 79.16022915013306 8.488219881800866 11.053125377183159 31.878944419989775
103 79.19141049761154 8.211993172158987 10.557948238282522 31.179676423743242
104 79.25416210393227 7.563466096205575 9.812640820479446 29.828073095421782
105 79.30536106142854 8.197073944628707 10.302291370622685 30.562333655587747
106 79.24275958333902 8.439706795747313 10.8601574921383 31.51527077595898
107 79.17286782928024 8.042403243636707 10.698895803207552 31.404434313293073
108 79.1874379358209 8.791905456517823 11.381390411524917 32.34028282392338
109 79.1045599835207 9.394655612364279 12.38212007765378 33.716709072921866
110 79.22386111537804 9.35333024255455 12.142234843004474 33.35141103667154
111 79.10410970221851 8.60311482509178 11.407726431771003 32.6200064583086
112 79.38328725534154 7.916732931116164 9.718519364306733 29.957630363555467
113 79.26749782479666 8.140679286192448 10.52139324259822 30.920013346466224
114 79.15573886697898 9.075093367741802 12.02782533164094 33.400991769159084
115 79.3314824917718 7.645862321321744 9.869848834763072 29.780604480374073
116 79.40236142574423 6.302621400863489 7.852885074847482 27.117527859897894
117 79.34122848729439 7.780072801264485 9.629931014095149 29.66244897399306
118 79.26683477092469 8.954857896499323 11.292560924775563 32.152374220871934
119 79.30386886424836 8.25292673904902 10.354383379983478 30.611015883276572
120 79.27639146825373 7.851527584493626 9.916753149960067 30.154901533309154
121 79.22091335707725 7.426312487265677 9.802382741818882 29.91433526979045
122 79.02484087936361 8.81222149346158 11.845643418758222 33.36012104140921
123 79.3055624160904 8.366455497981946 10.63593309803621 31.127033676900272
124 79.25302985808003 8.025182400193035 10.307765821750303 30.810838308096912
125 79.21018475193289 8.430614909260635 11.047976786241719 31.984231696560872
126 79.38641791179558 8.011908553781796 9.994848802177058 30.403511124880612
127 79.29745694614245 8.442534883644747 10.80793513870304 31.30686648816746
128 79.32601245414104 8.326751882644121 10.599514963630096 31.233291942398168
129 79.3091388002163 7.125180728906365 9.479253264011135 29.368635080202367
130 79.27192485243356 8.958078903202804 11.756670553526972 32.87291940766166
131 79.30398202937782 6.3582128988389055 8.343076552899753 27.737549282551477
132 79.28450327302288 7.7544514184354165 10.203581803028728 30.3985695507217
133 79.33581374236918 7.812206653523789 9.864615520173226 30.086893311199713
134 79.28530788111044 8.289335682133805 10.72994376174563 31.45967246401038
135 79.31336833091139 8.798254788926059 11.198791397603912 31.989880616492915
136 79.28479455209745 9.87113581981406 12.564204232480646 33.97727330674867
137 79.30662688080176 8.934015607027472 11.579409129455387 32.6918925130937
138 79.40469408543291 7.006877043752768 8.545865863955715 28.14539572615139
139 79.31695303538608 7.216818735772105 9.328021551610643 29.36252777587043
140 79.24231355387415 7.014203120733926 9.22914253671988 29.206823401678804
141 79.3159066675723 7.485518411444916 9.698055344615398 29.916845751774545
142 79.33171595449852 7.373332287539464 9.562445369539796 29.439838293014255
143 79.36142624099432 8.010841468040377 10.020898065459317 30.349833053071894
144 79.30361463533116 8.414722637350874 11.011350101316452 31.659458754137436
145 79.2714863802562 8.648636312677137 11.199078154567733 32.40898207158772
146 79.30829036143581 8.196338798023385 10.630921368372947 31.29189379024494
147 79.42730391833912 7.336709062127513 9.134903770880143 29.065450018165993
148 79.28583392529494 7.658315384761309 10.021217408441762 30.324326672407032
149 79.34863169430567 8.487451860924816 10.729689590800417 31.280791440592857
150 79.34871770882464 8.86064823907627 11.261376104959309 32.27479832163118
151 79.24889004443688 7.917942494902522 10.334049704366599 31.170398412540024
152 79.39609710158506 6.793372297094651 8.493904198669389 28.039964287271925
153 79.4683603662566 6.702299422127202 8.160275505663318 27.777848114299054
154 79.39892715534415 8.590582379045477 10.818290975419453 31.550821109305748
155 79.37478169538596 7.314206101088909 9.353946988022166 29.304311392566795
156 79.29582466503975 8.10186371736421 10.657140078952022 31.504385101978592
157 79.46516701016594 7.6953362157773695 9.390110951483067 29.440720896782224
158 79.31210423624044 7.814974672212292 10.151483276464212 30.6123406853839
159 79.32032720388985 7.438283644830407 9.625108283339866 29.86828398859147
160 79.31977951052733 7.213534419261906 9.395872159574514 29.59821215791012
161 78.92194737222131 8.563620085827118 11.600902867335016 33.33441467440621
162 79.46845325671532 7.625611241083528 9.395455058536228 29.61167139961257
163 79.43711158091575 7.314087131066 9.213071112338078 28.999761075561427
164 79.33944038345079 8.349285847202502 10.776880662961252 31.73019160812329
165 79.4584890467891 7.00144471075895 8.692040226266883 28.73831897738649
166 79.17202175988962 9.93359956509081 13.096184020807078 35.10771620670109
167 79.34268159325168 8.195585921482266 10.531794699740693 31.060154043879486
168 79.46837171664575 7.593411382348822 9.228536436773616 29.220394831801865
169 79.28607247138955 8.255663453048998 10.698843665577773 31.854235003887855
170 79.42418913882679 7.124282505554759 9.181977533373953 29.004133979543333
171 79.42218465016488 7.462210469023435 9.520709196895416 29.625030653909647
172 79.32820556759852 8.211194026458383 10.641446652386167 31.620269145346292
173 79.18998453220651 9.158288616290628 12.059133978327951 33.73405926991584
174 79.42115087692514 7.607912431134982 9.729214095616767 30.008721736773538
175 79.37168616041845 7.872870804563275 10.062784133789338 30.549531864548218
176 79.36918157870623 8.049640442690553 10.339120088863385 31.208709635856668
177 79.30981262166421 8.619097567241921 11.00605161468936 31.869973452795865
178 79.38720729779374 7.873769036435335 10.083626151296631 30.55387040210188
179 79.3761002554634 7.587343084664563 9.833639250876104 30.395844987601595
180 79.39175719227951 7.482066389739728 9.588520701636938 29.776476943226537
181 79.4674853589962 7.107939124901434 8.947332130518216 28.75581333665369
182 79.41977505822875 6.786619657349512 8.728621290766092 28.464638391012176
183 79.51404192970531 6.291301827997506 7.774704698982093 27.20193637828755
184 79.40725358606582 7.69536709970888 9.802206777318368 30.248523459302888
185 79.43440087514834 8.555649281688922 10.91223646709164 31.865415699363876
186 79.41554072732202 8.763761617689342 10.807765691406235 31.666905641353406
187 79.49863158683198 7.604332905339432 9.322377653186232 29.335281291391002
188 79.48073360253055 8.22925722890593 10.328399288738455 30.936700782456448
189 79.44789396743211 7.624123738561783 9.734362686558207 29.91343241469079
190 79.46494106862384 8.143402066524095 9.994640251657916 30.247565883098492
191 79.4329936110914 7.989898449622499 10.234721002418922 30.724256835698306
192 79.44075741289431 7.50406523717879 9.536409140664981 29.894217595850627
193 79.32102481106612 7.805763525734077 10.334082290385215 31.092066803261698
194 79.41036423723926 7.813772823379611 9.995063869899923 30.551620323805583
195 79.32879645355979 7.24935613186517 9.521126297933712 30.123671355025326
196 79.50801879729654 6.6737421450342795 8.389641973503126 27.8438480124378
197 79.40902967958911 8.514392998055643 11.000994264600038 32.17660739725085
198 79.50697130332969 7.7424719115448095 9.593506362485316 29.89466074235971
199 79.47220016869632 7.289608505191526 9.432179501517336 29.484479944512
200 79.42736646090714 8.16606346637667 10.380712883025833 31.251699366050033
201 79.4063319550885 8.014151129572374 10.260822403330971 30.85658635934442
202 79.51181577024545 8.77519544758624 11.131038547695905 32.15950038690293
203 79.51323476933037 8.11798556960612 9.848635336643541 30.072147836944097
204 79.49767635842953 9.04293322453198 11.271595080397534 32.26988671591782
205 79.48838547630471 6.99151336055847 9.057049255200923 29.167973322726237
206 79.54910163743104 7.174034288916829 8.597827529242041 28.2848992677457
207 79.4758751103897 8.556093055831496 10.625270952744803 31.096547896247362
208 79.49714751645334 7.144411906938099 8.623902861339195 28.206963473628456
209 79.38742158387507 6.605534578499671 8.572482123961912 28.561163110164365
210 79.50153087038508 8.609296978770502 10.922624889826672 31.957928637518982
211 79.41701497735981 6.534177146026414 8.37436564797558 28.28301007333667
212 79.41464285018878 8.62240283001813 11.193812253959267 32.36136354790773
213 79.49860139758836 7.1568235190144724 9.328028068814376 29.439005241684114
214 79.43934427322894 7.676505331497985 9.92744136406638 30.62875485710428
215 79.52482461908264 9.205935028698399 11.631338208723097 32.98416809815521
216 79.14373356166362 8.438057956441849 11.162849019069599 32.52770296819578
217 79.39029173932161 8.507181493304769 11.152173839370738 32.24187387943396
218 79.54075904487267 7.463212986932454 9.202493690695078 29.059901196853787
219 79.55047774551554 7.676176608692104 9.452715210449636 29.631836190519888
220 79.508003050335 8.651907672096511 10.943362632074393 31.763269574128895
221 79.51418057679098 9.288815738486326 11.709414309328903 32.8682509153692
222 79.36017328147416 7.9190981338882676 10.292378703759464 31.361600631399767
223 79.5680437466926 8.3287211049132 10.453510048615733 31.30686648816746
224 79.5202497514655 7.899041454805444 9.791518563212055 30.140399455265165
225 79.51221746193315 7.750267047414609 9.932563886192936 30.6340695974866
226 79.43286415885873 6.620428317152305 8.556775662988613 28.469900450882257
227 79.27487429791009 8.152949701553968 10.641596548071808 31.84842477453659
228 79.50840296646487 8.090209703881818 10.39631506873956 31.088326530377653
229 79.54286055710028 7.7401513334411085 9.655993311784849 29.79090367226923
230 79.51835552367041 8.283746756809391 10.547383851046966 31.315697726293823
231 79.54132990759348 7.6820267356811485 9.91696170047922 30.604537336025338
232 79.42972810270439 8.073300362732805 10.479904723695332 31.501516949884312
233 79.53097753913363 7.429493282417757 9.171354491304884 29.289747772570806
234 79.58303492789985 7.23263989837817 9.09319366705067 28.967716113974163
235 79.50935392076437 7.412084824366301 9.39560495422186 29.56303085831733
236 79.51311030268417 8.211100930602427 10.6413163083117 31.47042795208963
237 79.56093983973669 7.981483877605247 9.619418764489374 30.09457758411275
238 79.53935504854886 7.197038573069214 9.213188422005103 29.133516548029426
239 79.30906521255847 7.885749620524472 10.422742329837774 31.416983982572823
240 79.57376257966673 7.714582963988477 9.588260013488004 29.820804039489435
241 79.56685925704285 7.755727304227149 9.786389523881766 30.089792045222996
242 79.52851007772541 8.237144568174736 10.307622443268382 31.186194296407944
243 79.52942878800006 8.010990958682997 10.04687563950062 30.321782836213984
244 79.50250900323869 7.480458636769146 9.599117674891112 30.33283079153245
245 79.50201301173799 6.71217908480992 8.603627840555827 28.610084403310367
246 79.53827266609701 8.253062605863319 10.182335718890577 30.716710209410625
247 79.49661146774967 8.589903702286499 11.047761718518846 32.053758611904485
248 79.50975089892489 7.981118423232106 10.104455134396472 30.867704101694294
249 79.15861566661412 10.06357563194923 13.320382346094284 35.66602467860107
250 79.54290426595401 6.481444409907613 8.14995225496552 27.603779345444433
251 79.58222626209282 8.495994632915101 10.651463594508959 31.42273659956045
252 79.51240242634088 8.555461914778121 11.219809379611734 32.153862476010275
253 79.56065115299683 7.344084130498175 9.270448573918511 29.299697433190264
254 79.33489178407724 7.061446400732148 9.307551014715587 30.006870644867522
255 79.56456189340966 8.19815585950568 9.911187457980319 30.311707372049344
256 79.56404226288481 8.415519577380556 10.677610615847078 31.46204562066679
257 79.37102854741171 5.998280567929679 8.015235136800026 28.242384456525006
258 79.55533980916279 8.267532259576887 10.630823610317098 31.4533840066061
259 79.59277300533138 6.691710265833651 8.410549163047666 28.101770974009476
260 79.56441785427495 6.809082366491402 8.733776398911264 28.526905451834683
261 79.58216326937942 7.816170999176157 9.650714376768931 29.829360860862298
262 79.55507825332569 8.070010518513026 10.125088601384624 30.558847858759307
263 79.58762934753966 7.155038958044322 8.957779208086759 29.03397681798616
264 79.55702947852201 7.384482111399454 9.369464450087472 29.356530473838827
265 79.58701307355722 8.667796643132757 10.807830863443456 31.819044081345826
266 79.53000151313252 6.729384715122494 8.681853836847274 28.791307003974033
267 79.55111572883098 7.373690551707875 9.280836996653541 29.26812031168311
268 79.29683358587822 8.715664889667698 11.543238648790766 33.10493565225913
269 79.52182703308968 9.051767659916814 11.761793075653525 33.10177571217472
270 79.48890027816684 7.827261708276402 9.734160653242796 29.89155407510714
271 79.51611428043446 7.223784353150892 8.978575605167983 28.98609382337828
272 79.58539641347198 7.61983830051392 9.588344737136412 29.838571775357682
273 79.52551602963611 8.768616470023122 11.219685552740987 32.28466716053545
274 79.30898273411327 7.969075352997029 10.568669038407453 31.587879991249967
275 79.5699275027421 7.825481274097481 9.744607730811339 30.0276255860631
276 79.58326165041312 7.870424338196511 9.85929096473125 30.188856174596435
277 79.4530470050121 7.82187049536866 10.036826111359199 30.79034672954355
278 79.55453849034573 7.129496726202748 8.978692914835007 29.103339920789452
279 79.45550921821629 9.285574040980924 11.938852466409678 33.123193222775335
280 79.56767616517837 6.496080499590359 8.270044767975815 28.160064416197205
281 79.59344927542308 8.048920187213012 9.880067810201298 30.400440221880366
282 79.6004548957206 8.10637410633237 9.66080300813269 29.661135262374504
283 79.590376106042 8.25665724224261 10.364895629589254 31.145033221258778
284 79.5366688901382 8.714077407554381 10.67209706149711 31.28364289076877
285 79.56143003293226 6.911827162814682 8.613840298790333 28.601430843518816
286 79.60135433197573 7.912331390094432 9.775851205461105 30.174467881997746
287 79.56988578514228 8.38797220889009 10.010118610500884 30.479098568186046
288 79.53361117397098 7.56038681000274 9.849247953793538 30.436918201172503
289 79.59067552516126 6.621208727675838 8.21246527307996 27.882334436653455
290 79.57696514424364 7.643786896350245 9.22327053616513 29.308455293095726
291 79.63490270293451 8.058682360787483 9.994764078528661 30.549905901337084
292 79.53119826022875 7.600129027658779 9.181560432335644 29.138549515438015
293 79.53198301049481 8.524957473385198 10.495018119129785 31.201104553650993
294 79.58156394833897 7.073340886238625 8.796146038543784 28.704525356166922
295 79.55021353012835 8.135952320558657 10.318069520836936 31.0546509553844
296 79.5313510488121 7.916982639563718 10.177428264486899 30.770953049367577
297 79.35265290691902 9.361653397439525 12.23632371315857 34.33457956877013
298 79.58658170287987 7.788259613239039 9.895982821693739 30.542490508532637
299 79.55659403815254 8.64902735976905 10.714009198642016 31.72515319081891


==> data/individual_runs_shuffle/run_20.dat <==
x y1 y2 y3 y4
1 74.71507776339226 14.833982249200181 19.76260564061375 42.128334191073904
2 75.69380352653803 14.412875062682287 18.71994428572882 41.29307053522538
3 76.32329571020601 14.322195066506163 18.667663277460044 41.32219102715139
4 76.7760868278499 13.418423800485096 17.35951711170044 39.98748688704234
5 77.16240429972771 13.049388994822952 16.6297597419813 39.28812152104931
6 77.55124377265761 11.614437758728778 14.821131433490242 36.285648203967405
7 77.40071364400434 11.788098562486752 15.379186553913826 37.76443530333891
8 77.54859442335007 12.273790494635485 15.89501671141379 38.53164159539221
9 77.87171273504576 11.15155149465868 14.393817936960918 35.859268418319104
10 77.60442639439454 11.293303453379908 14.790350680304831 37.26169927154997
11 77.88655673961597 10.934823300092495 14.36271132358934 35.93536316624398
12 77.9926056133289 10.432661707474546 13.69047479393254 35.2434983106927
13 78.05601251612244 9.832232668360554 12.929539121600852 33.981443289120975
14 78.27601370423382 10.198413878820809 13.22635864797741 34.26549910386605
15 78.2873577951507 9.772962652022295 12.720864775582697 33.5272637568625
16 78.55335127920353 9.879824085573118 12.626723767798808 33.126227798825525
17 78.39779186009436 9.81408835014764 12.726052469746485 33.66943686707944
18 78.47080887224624 9.601117071030345 12.423660734186459 33.00068104299869
19 78.34699658179365 9.295639260944698 12.225844049571421 32.86771120879515
20 78.5021465144788 10.084991201616127 12.986414758494591 33.70519169520786
21 78.35586109570507 10.201308790590913 13.591341608096553 34.84086045321422
22 78.60383488338458 8.739781432977964 11.303183966844632 31.512921958717154
23 78.43040617633537 9.132733634592217 12.199807820696606 32.6773139370905
24 78.69357434060606 8.498141645002939 10.78192497864312 30.909104239556317
25 78.3988404182494 11.2297508889835 14.868016197076061 36.42774465422549
26 78.53987648947054 10.319633483039583 13.611968557880981 34.64107536777705
27 78.7094389477148 8.951270834320308 11.584531651581953 31.829528025111554
28 78.74436731835877 10.09298622311609 12.803776641351238 33.36565277997008
29 78.73965852308066 9.018409236257531 11.693955502097108 31.937340601749508
30 78.6912317836531 9.999337081305933 13.16365011375128 33.83601247339627
31 78.56086547325856 10.812035726860458 14.341582549118215 35.598439893826296
32 78.68077444454902 9.038801064002724 11.814028463496228 32.462042701561685
33 78.65199791558152 9.305315783368842 12.340396939416854 32.92851658080222
34 78.81848689815862 9.543629843815795 12.162926964826138 32.869128476246075
35 78.80147417382355 9.882304756042732 12.798771428891698 33.5648933076868
36 78.65504165409673 9.337408497538 12.225713705496954 32.934047854602696
37 78.66309805835704 10.079457487359033 13.413969391561675 34.420536129185805
38 78.63732355531384 10.311820283277191 13.596314234537477 34.68027313919083
39 78.9497782198866 9.052579917764222 11.511402108602153 31.867994839146284
40 78.73692210259658 9.617612988276143 12.632106978074308 33.25809422741437
41 78.86583727877965 9.00334396239124 11.527147672797788 31.964959240556045
42 78.86654141643838 9.187557766265765 11.949325612793116 32.40444007437412
43 78.59583173061321 9.73205833122582 13.26309612536597 34.40880246236334
44 78.91123800326523 8.690189791810745 11.271842734139014 31.55414413671688
45 78.69294754505766 8.985729630651061 12.106051327932398 32.8180787354992
46 78.94782452490804 8.561200321684279 10.979956730981034 31.262733953696443
47 78.74139154412889 10.862486571314328 14.247760884316762 35.88367579960057
48 78.77419019491768 8.335904136498208 11.21483675317081 31.515977258740158
49 78.90962042817242 9.04908761763781 11.709622859848057 32.2721329789043
50 78.9825724955332 7.943226684776813 10.19810735190111 29.826653386083724
51 78.68159234016969 9.862814449842976 13.190044788830868 34.52698672041876
52 78.84992703792868 8.40225344050498 11.079246329706383 31.518919759679886
53 78.88554081778199 9.60232627734568 12.27767537078327 33.310023496092455
54 78.93052435448365 8.236162269037129 10.656957597247763 30.908073069633435
55 78.91922560094255 8.635761411277905 11.188552870554513 31.712629740398757
56 78.74099625716767 9.396345417122594 12.611597337956903 33.769933628707506
57 78.6082592531059 9.949190887023029 13.737594176852397 35.6285683983824
58 78.95192639479383 8.220981155641082 10.641401031960108 31.10610459439177
59 78.8734742963681 8.428707336982812 11.246204054691322 32.099927726936336
60 79.075074590345 8.87741215025741 11.401997809698173 31.75283405309711
61 78.91240265526713 8.675198810790343 11.501502476146385 32.453720339447976
62 79.0476115074922 8.118901669429063 10.495343979315964 30.664564763227244
63 78.92265655153896 8.27619340675119 10.750916123327393 31.370117792581297
64 78.98381502622422 7.554773501332397 9.828392901878813 29.81632726704927
65 79.00785616108791 9.082121469972765 11.68362573419558 32.61986174815432
66 78.97062478028816 9.227450592318082 11.996464547324148 33.25536976365111
67 79.15193357333308 7.947617554856329 9.822703383028308 29.65758162606701
68 78.9412085999402 8.932903969960812 11.631761826965114 32.94348906950068
69 78.98284461633713 7.835998952508315 10.354950376707405 30.84039399007381
70 79.08896165815841 7.411549504501333 9.604175024980432 29.353760843895817
71 79.02917528475037 8.713977825988966 11.183371693594445 32.08333203500911
72 79.03120650316777 8.280897187660026 10.745545947459345 31.0771827708055
73 79.01341753302154 8.772137254607681 11.365853397848436 32.37757893871408
74 78.91274653623302 8.544144213085843 11.418206095358164 32.43286702927111
75 79.15665271044486 8.05947421512191 10.344177438952705 30.596956967208722
76 79.03261116079214 8.248904732604286 10.719568373418053 31.226009252902355
77 79.05700166660235 7.969741899005639 10.38079108947052 30.634293112529964
78 79.16639866606394 8.66952294124497 10.854663489399508 31.18598713441618
79 79.12811934001522 8.737875655005519 11.115410293167294 31.685292956599643
80 78.92830252570809 8.71237401410487 11.459844509946693 32.65781609795595
81 78.92326624588146 9.074614736215963 11.954897821976584 33.24243052109998
82 79.20507319051607 8.775449105100295 10.854565731343657 31.19937821936216
83 79.00883864392263 9.056908259426152 11.767176285929015 33.02205008786693
84 79.13799774411012 7.522126687169868 9.760594431544723 29.79839659545981
85 79.14303707376259 8.697480881914 11.12068271097948 31.776387011123962
86 79.15367881607858 8.351670145632978 10.776835042535183 31.40896682844533
87 79.13735331767415 7.281567369588057 9.44268523391939 29.318793570792312
88 79.05951205716731 8.41829487081708 11.105354247822142 31.920353950077065
89 79.12221600108185 7.937782056493028 10.271321618529294 30.583282442844972
90 79.0285228695381 8.83824861953181 11.69425529346838 32.69921611797438
91 79.16525082487001 8.431329286784244 10.854989349585676 31.52963821040916
92 79.1723607244883 8.045315970639248 10.302539024364165 30.728895880826013
93 79.21761240542742 7.11783047812886 9.030856613436756 28.838169259309844
94 79.0121439919884 8.938934874276937 11.871516717539954 33.07235649943401
95 79.12721253484807 10.612439162890668 13.663969326389648 35.58069866347188
96 79.13808580280876 7.642027298755434 9.99524635160418 30.35923819523155
97 79.26391508860091 7.788487363798119 9.77592289470206 29.741295953051093
98 79.20930868541154 8.047985719590399 10.224293476461554 30.600895493560042
99 79.08989000104552 9.065723534752642 11.913116028906146 33.159870323312326
100 79.26154206470049 7.776443781458784 9.85429878667915 30.20050112746995
101 79.27018933699992 7.579578604749865 9.619705521453191 29.64489438428668
102 79.3119325669252 9.192124671476176 11.579115855287847 32.440093803766146
103 79.21408611831266 8.563373359469868 10.896477868488564 31.320023713649615
104 79.16326389603208 8.75897730914224 11.303177449640911 32.145702334481065
105 79.36215274714608 8.296392925654027 10.250062499983702 30.5561643864683
106 79.03316525992004 7.15101251779883 9.630791284986628 30.152632266374212
107 79.23031138722736 8.154168441337276 10.719613993844114 31.35989067883733
108 79.36912348656142 6.809807761558721 8.384402141709558 27.934123026451417
109 79.12546848240017 7.575744689549456 10.094418640662505 30.588216713864302
110 79.24354634960397 8.661469953236875 11.068532046785172 31.723361411504115
111 79.29780816820129 7.666674685435526 9.66137652206035 29.799828190897603
112 79.18572150006686 7.554945129187045 10.057857127774472 30.399035991988278
113 79.28600936691714 8.605976724998818 10.943453872926511 31.668182550351133
114 79.30658535420005 8.098824167792749 10.276320313785114 30.57818891287325
115 79.1913300747006 8.12007944562683 10.657159630563173 31.4816893908915
116 79.35611089490673 7.746775880638183 9.67171932436931 29.831994229183813
117 79.24167876195385 8.982207337664166 11.485476672190643 32.39237031537575
118 79.34147126644422 7.464085114944654 9.583274352639638 29.59965745882849
119 79.21660848515538 7.97587387034883 10.495546012631385 31.069063518594987
120 79.31865799001781 6.677044574512653 8.681762595995146 28.237599586178362
121 79.2201020018704 8.344400698641564 10.938520349707936 31.786216207724504
122 79.23660366178613 8.634983740988469 11.36063311766603 32.30786149810657
123 79.22356201336488 8.023496459204587 10.532003250259836 31.111349884025042
124 79.26113481601784 8.17899639723943 10.683124170197033 31.42922257774029
125 79.2698274891176 9.580051871677378 12.413311414673778 34.069319148407665
126 79.28099185035684 8.8743695165887 11.454337472800447 32.569358610403675
127 79.32071621200127 8.776975124643606 11.000648852802698 31.709518305638838
128 79.33716644891523 7.496569080337287 9.312139126136831 29.38379419414996
129 79.28235051957148 8.414693273925975 10.625538158097447 31.27896717200722
130 79.2693432872674 7.70691181738975 10.130739017012768 30.601478483956356
131 79.33233131423684 7.906502694951135 10.036611043636334 30.291318142996982
132 79.24116927762267 8.413433085459166 11.058365208976738 31.88393287597989
133 79.28764930848774 8.086951908015049 10.485027245821888 31.134108995191223
134 79.33871557999244 7.504490692927863 9.369431864068856 29.310329339459283
135 79.26493359250308 9.145892872882708 11.99641892689809 33.28366855657232
136 79.14380285453225 9.251024314060802 12.111258573707362 33.90195699793285
137 79.29623021030434 8.024562745552812 10.213859433300465 30.61682867054837
138 79.36338848327989 5.552629188668483 7.024476792367884 26.10408587632311
139 79.26606298018044 9.110122343460056 11.933931977598544 33.366414303811574
140 79.33750437464354 8.36732105703516 10.375238431898225 30.904508027995846
141 79.3444781038648 8.279456656984372 10.422220953539895 30.919019518890945
142 79.31269792060286 8.468141452662639 10.834127780467206 31.73121907308967
143 79.31487779320557 8.48881461630058 10.922703096271357 31.707783973188654
144 79.37397543288446 8.239146541002032 10.276235590136707 30.731434979501504
145 79.4240848394671 6.8828661354995075 8.619001924139225 28.283522897587076
146 79.2992721169746 7.286334296727186 9.536546001943169 29.61555201140732
147 79.23557221057203 8.096942586590465 10.641518341627132 31.464473906061652
148 79.34071832690118 7.8020855513003555 9.958534943030518 30.33507184803266
149 79.30533580082783 7.753257056580027 10.219301298409466 30.637599229778967
150 79.34762315599369 8.39960695220949 10.411682635119234 30.88465612842466
151 79.33268411743664 7.446207256280656 9.645937266439708 29.85150202085396
152 79.37804994443447 7.496218167810759 9.525864305040589 29.513102365369747
153 79.12867109295038 7.408897823567026 9.91215200413138 30.622869138302466
154 79.3108456380134 8.11142258656325 10.349404236338833 30.91083415093887
155 79.36345051175097 7.788418565873783 10.099280474640127 30.392632273958576
156 79.11209551611758 7.987367833314199 10.673068124851891 31.86525088749982
157 79.38359230494119 8.171436878835934 10.34935209870904 30.98160876534488
158 79.34095587178398 7.930371499586995 10.13055653530851 30.68674727558832
159 79.34369739355056 8.766734302079648 11.344972277118792 32.64126690576901
160 79.27147716961724 7.9410914365768495 10.370467838772724 31.070750775560263
161 79.40956217132737 7.4506552786911415 9.437243368810389 29.403911819332407
162 79.39433417845578 8.279492357749008 10.458704259983254 30.972328721528054
163 79.41537316566875 7.602374853530773 9.723974263823187 29.920805974819498
164 79.35663918167141 8.372643912646964 10.73508583548336 31.52963821040916
165 79.3815001694647 7.664873721351418 9.776092341998865 30.017119849643926
166 79.24623715879592 7.663787506623168 9.948381139629525 30.6344999303393
167 79.34313885457533 7.84465042729542 10.182707199502817 30.586838089182088
168 79.30208671340151 8.014108971879736 10.589354643025384 31.23376287931189
169 79.35021495648517 8.196530129865502 10.547579367158665 31.466017473473272
170 79.368013366957 8.735242702021592 11.152056529703714 32.3820357689638
171 79.27512557862515 8.563698021601004 11.121015088369369 32.552208381252456
172 79.30232023534958 8.032823434012423 10.51649882260197 31.5768862242761
173 79.21483291441935 8.52430152100219 11.188807041499727 32.5071624426941
174 79.36332842578877 8.071153138838453 10.339100537252211 31.196699961541675
175 79.32174908340673 8.347893516713006 10.891616034510943 31.913178880928093
176 79.32726187104507 8.220502422108298 10.756116851898634 31.665871724510286
177 79.31343462323062 7.880822882044844 10.214204845097797 31.236110669568383
178 79.46709928050262 7.160919043179476 9.046491385169087 29.18586485113449
179 79.42926218553188 8.850607565586587 11.031905361859916 31.940977656260337
180 79.22255432599383 9.832435223289384 12.913754454182891 34.894457616545125
181 79.35598275559224 8.10650747037259 10.417267878710145 31.23704404235491
182 79.33141126719262 9.040721592948623 11.782745885624113 33.164537397430585
183 79.27957577283088 7.240970896748284 9.375193072160304 30.050229271899887
184 79.48952664448245 7.143556812015858 8.915964828997701 28.63120459975237
185 79.38852160923034 7.307994915802824 9.468812703646323 29.81247645121958
186 79.2965520494692 9.04626110061634 11.662927095170206 33.28876712863086
187 79.50036719093865 6.884778540357583 8.300871141587296 27.911715200048903
188 79.51697394489213 6.971692834350628 8.180843800614234 27.77946929266667
189 79.49548239383795 7.607137016345393 9.301509566864041 29.29032862690839
190 79.44102824200785 8.140125646548064 10.083287256702999 30.32502692761533
191 79.4448236753961 8.194136728630436 10.344164404545253 31.158492629833656
192 79.37487670324441 8.525464206336812 10.980119661074127 32.08711382847762
193 79.54738480594075 7.725606646047657 9.67162808351718 29.762564985557738
194 79.44272588946738 7.72352467831109 9.854337889901487 30.378196901141063
195 79.41337040953402 8.57355401708146 10.865286531468577 31.7646867677441
196 79.49075093786621 8.278894091719707 10.17190819293321 30.711931493384505
197 79.48891074786752 8.984316418626124 11.329018162404026 32.38609036408535
198 79.42709861177464 7.1040073383204145 9.223935290944919 29.614079039983977
199 79.48344440673591 8.158514642760228 10.32336800746403 31.258091957132383
200 79.38320791147164 6.956510791736155 8.952969511738917 29.376793159446613
201 79.48594233564586 9.161074844021329 11.177610485502997 32.05396676555663
202 79.4292067816543 7.823289083057477 9.995050835492481 30.558672141917476
203 79.45334140154496 6.71617743808301 8.58272716821502 28.44173631347737
204 79.49398351082951 8.120465684406065 10.271269480899504 31.240869242572366
205 79.50603525823267 6.7792985573448785 8.613853333197774 28.290020868826304
206 79.17849829618915 8.679985816006122 11.470285070311515 32.92371752130262
207 79.2353985753407 8.085104869419405 10.641674754516483 31.874485734655455
208 79.5115946429191 7.353631785248636 9.322625306927712 29.408643452667917
209 79.48035858141074 7.41664614978126 9.51558667476885 29.809963839388708
210 79.47218665953453 7.6921537863711835 9.77602065275791 29.991817869927505
211 79.53947990587788 7.684028836617156 9.593454224855524 29.6785331595808
212 79.46732193111768 8.036742704131019 10.391186029409273 31.14743411848907
213 79.2263709854818 9.353613497310661 12.304024425436799 34.01029966894619
214 79.42053073040967 7.768981120674166 10.162015077681163 30.916006743963877
215 79.36682101845695 7.5673794394454665 9.755537081455401 30.541795408088113
216 79.54886992992527 8.27698999027302 10.401405004847497 31.212028895814093
217 79.56570636133891 8.693316107032953 10.95902347262162 31.979813706161586
218 79.59461081320721 7.769103955760699 9.948029210628462 30.32511875727415
219 79.31607074182327 6.953055553700758 9.01558028790921 29.47017111835305
220 79.48469039938345 9.734511917192485 12.386981911631413 33.85557641667313
221 79.55088259977401 8.529968528213274 10.792235194933475 31.594955127598634
222 79.53733747940312 7.104426183802021 8.989074820366316 28.931063118600253
223 79.42954843967607 7.372629283644662 9.593897394708705 29.99597660749004
224 79.4910033674575 7.602239680882623 9.692848098840434 30.369512047693213
225 79.29631954343121 8.410321740125932 10.99071011712457 32.21448304464659
226 79.5296323744745 7.052890589787414 8.811696086627718 28.41110056973426
227 79.19577570630727 8.06573726071385 10.641772512572334 32.06594250516013
228 79.5812218859817 7.125693154437752 8.94725392407354 28.725741885950217
229 79.53047417721012 7.620281596303431 9.364126860238041 29.528068534627128
230 79.53827266609701 6.415025490579242 8.123929060498158 27.538326535446355
231 79.51713202761455 7.705002287137999 9.77091768224253 30.34072633642212
232 79.53490134835204 7.739215579129046 10.026385550994387 30.65518746252347
233 79.5034631884347 8.512314326645583 10.781807668976107 31.496912154311495
234 79.28408445478989 9.51927675553729 12.397722263367495 34.09271102174771
235 79.39956782132779 8.169994212671448 10.631045195243694 31.670724363160573
236 79.53076554713834 7.645959228769549 9.661311350023105 29.83731563756492
237 79.52622539503882 9.210092630415621 11.443558017842015 32.57413907969312
238 79.53291599867856 7.918496689253406 9.77582513664621 30.053516133792613
239 79.5537728996727 8.545939008824652 10.766185931651219 31.658028333352796
240 79.1665512804592 8.666875267513625 11.559023316208727 33.29065246588253
241 79.59305730126295 8.694470938105042 10.901691631467248 32.00761960755917
242 79.55827299148201 7.31912352143225 9.348752776654646 29.54920951807647
243 79.49466321192904 8.707757258707058 10.891166347454028 31.66268054544963
244 79.55631681393989 8.515866864644776 10.91218432946185 31.7737218192634
245 79.28524257208946 8.513211901263777 11.261799723201326 32.642139968625095
246 79.53287199722261 7.5407234120745885 9.645969852458336 30.35490470337536
247 79.49846674606596 9.208275636766325 11.50614272519742 32.65508475096477
248 79.34409033298495 7.754775212377185 10.047429601817093 31.00398721883686
249 79.32690686150625 8.144064039000362 10.704135635001144 31.879369851216232
250 79.5812218859817 8.194692793732274 10.04159670448469 30.59448074946668
251 79.37189816616726 7.185477737306396 9.338709765716956 30.027258718369897
252 79.54995367323234 6.042628034276248 7.774906732297515 27.145935903955866
253 79.35128422063643 8.783085178230715 11.475322868789661 32.84231830079659
254 79.54205028034332 7.867011147749103 10.078366767891877 30.582411294869704
255 79.37425538352882 9.720224269627472 12.663598106465567 34.85780978453123
256 79.54802882052198 6.434788977240452 8.30651504001172 27.973670491361126
257 79.44541944541945 7.937178667914847 10.240084661083248 31.021102591634776
258 79.20500303469258 7.97618257171093 10.756546987344361 32.2095603610405
259 79.56165941368175 7.984709351860676 10.224286959257833 30.824043876140685
260 79.55014188690495 7.293524038355203 9.369607828569393 29.50360720907873
261 79.5352849183952 6.867857612927743 8.493812957817271 28.130355473203096
262 79.5587881712404 7.847433445499847 9.984551620294157 30.554914162283985
263 79.54576713244504 7.6785504583159945 9.6560910698407 29.901619523436807
264 79.52019936280401 7.686040310605787 9.932531300174318 30.418839461381562
265 79.58769289689825 7.14277511748256 9.244529654710732 29.235526500368447
266 79.56760192720897 8.303864892952047 10.45350353141201 31.23680271787409
267 79.56813138589405 8.438837423716336 10.562855692686213 31.271615556424248
268 79.58795179258347 7.117599258995588 9.056814635866884 28.97458656774904
269 79.53364415057042 6.837403693877733 8.462628138001005 28.26180856516254
270 79.45841506832197 8.140148702741564 10.563181552872381 31.372821508793315
271 79.48346498116616 6.390428908443588 7.758783170285932 26.773320990226768
272 79.60651600798366 7.986247878382792 9.749769356160233 30.280050819974136
273 79.57753788829206 7.146658088895198 9.161168101885275 29.30500523007855
274 79.5225531750841 8.723974691784765 11.240547121859457 32.22532028317655
275 79.53664733507892 7.204244700770287 9.114152994224977 29.125146962292426
276 79.51192690373904 7.901753931149523 10.177519505339028 30.95622994419823
277 79.48555124344632 8.066123639765102 10.391159960594376 31.161533636576955
278 79.58681437809364 7.197463975346509 9.192405059331321 29.339994768143775
279 79.56406504160786 7.2198026516519045 8.952448135441049 28.867035958250852
280 79.56673847195265 6.529339908976787 8.301144864143684 27.832978299475297
281 79.52272766216448 7.5688057798126165 9.77096981987231 30.185355415090932
282 79.53397077656656 8.23850677281745 10.646477933660602 31.41781074550687
283 79.51191692170148 6.419846333035371 8.405680811866311 28.23263593792532
284 79.45208853775138 9.863472670910964 12.897995855579813 34.853440065537924
285 79.08857540266072 9.458701709438357 12.783833997957771 35.09774963855126
286 79.53217678384371 8.023413716411794 10.302493403938119 30.949285855254296
287 79.56607265287768 7.492925912494735 9.400766579570764 29.671873655577308
288 79.5345273747103 6.148051395066307 7.8739291256701875 27.34966040832353
289 79.51944858411645 7.692912728287483 9.85435092430893 30.427462639799096
290 79.35292634308237 7.865839536794199 10.47484737360601 31.384805774356515
291 79.6053962016544 7.764044285348813 9.598615850204418 29.793240491249186
292 79.5513020471885 7.295511656757145 8.936696054041704 28.745413539147748
293 79.54449669104842 7.7666538455027645 9.875147321390166 30.48197999879142
294 79.56783760920626 6.959850847495665 8.582459962862366 28.458032976948644
295 79.56778637778848 7.542241037822446 9.770904647835078 30.010175820792696
296 79.29258268149599 8.173600285634953 10.975186137855541 32.005521980660355
297 79.48287624105033 8.862988293731457 11.323934743499809 32.47259686226327
298 79.52772059108901 5.8775973032373825 7.618676324641216 27.052227233170555
299 79.52577746418727 7.464237564736885 9.275603682063682 29.38348514541215


==> data/individual_runs_shuffle/run_21.dat <==
x y1 y2 y3 y4
1 74.80727806238448 13.598553760807434 18.08451040549781 39.8903665918932
2 75.78436867048158 13.904741384698566 17.901702841057656 40.33068411305843
3 76.38081599779811 13.691588447537798 17.870315987925967 40.242380264925
4 76.84977449199837 13.496470792589676 17.354192556258454 39.84222763620373
5 77.23488729508196 12.960198799903228 16.55668233663129 38.810969372053805
6 77.42937307650504 12.347636221607546 15.88968563876808 38.133032312303826
7 77.60539573554712 11.227922396640079 14.48774387702193 36.06002481196825
8 77.7579560935044 9.954948961908523 12.799182012726273 33.71621172980127
9 78.08591716500429 10.411163774345717 13.194932691623384 34.045438774159685
10 77.9352022132926 11.909731422485317 15.529896890016449 37.25462284606543
11 78.03993138145387 11.498473620309381 14.99312043974962 36.62989036279699
12 78.2044948760573 10.840211824767627 13.919430677937783 35.24308935872716
13 78.2723244922642 10.050399735080703 13.059576887492996 33.93742172905273
14 78.19266388217426 10.693474809520541 13.924794336602108 35.38399337456441
15 78.0717996270841 11.860566366020963 15.702081412387535 37.97253742863259
16 78.43833449225914 9.679368830420936 12.4601114546112 33.0397919985659
17 78.53952277705493 9.1097953749193 11.709557687810824 31.825310460929867
18 78.6173860266826 10.054245059918067 12.809081645182053 33.40261331022906
19 78.35622682772166 10.262951934476487 13.523458414114076 34.578036378720824
20 78.52443124728822 10.133512022343943 13.043714013630336 33.7445127649451
21 78.31757911295333 10.434294568547328 13.956194224141239 35.3849026341646
22 78.41685108130606 10.494853193528241 13.862170526024364 34.97782301132252
23 78.5801640989349 9.94951182779558 12.876958321960807 33.486875299272526
24 78.5767334174009 10.210771305332141 13.283468904205186 33.99779866420498
25 78.56119358435198 9.479679769922422 12.47059763540207 32.93098610975562
26 78.57862373702443 9.230172712234785 12.121471031941866 32.60354931374516
27 78.55725627294113 9.723688709313318 12.809414022571952 33.581131573505566
28 78.36803023713203 10.027534134962723 13.466419847127254 34.979615390453375
29 78.50378110783024 9.83959600659454 13.210847703115814 34.13631074763853
30 78.57543068162059 10.394169814352603 13.75270105508315 34.88277370172508
31 78.69993033786137 10.311631509548251 13.220916782868407 34.31344504820151
32 78.77856116715658 10.02296545919964 12.605744889013327 33.30593016661706
33 78.6021631343034 9.923106843674118 13.137763780562095 34.07472535503767
34 78.7212808159673 10.143753848009915 13.299181882382205 34.244505150913106
35 78.6339378666867 10.424246444088498 13.940337867482311 35.05474922824082
36 78.67747122673615 9.993346124133925 13.325387558553814 34.309341389910244
37 78.79821946841918 8.564569678336028 10.69306290587515 30.50767385510692
38 78.75695204310706 8.782134803310845 11.709818375959758 32.07008798048597
39 78.83455631303222 9.795704841630357 12.673654151810709 33.32674569005404
40 78.88662631274853 8.710267190899696 10.953685882772191 30.970994657091154
41 78.8987040025635 9.46378024753223 12.272370366952467 32.77766035551334
42 78.8058870662324 9.925269348532574 12.934322749133798 33.785537689381265
43 78.89555649590514 9.711633778906512 12.22002418664646 32.67402237638666
44 78.91050318848258 8.915119935882483 11.282087778392125 31.559000394725135
45 78.76166715528026 10.013377424443755 13.06988710378334 34.08608254219491
46 78.8321958786409 9.218637216946755 11.980712465924803 32.75078887037998
47 78.94345871008586 8.333576232313973 10.515905757063148 30.29319616279186
48 78.84062015687236 8.739439512188206 11.459622925020085 31.995569705254535
49 78.74848645636305 9.446089594882281 12.616739411694622 33.678795515669016
50 78.91973556117019 9.175495023868082 11.683443252491333 32.224555520375866
51 78.95697488906761 8.167319924211103 10.672546748554035 30.668891482454075
52 78.84465751338266 8.666293910861773 11.407622156511433 32.16742137673335
53 78.94578507709444 9.135904611667051 11.39660808221895 31.691884075192988
54 78.9625621065701 9.286818565874013 11.938976293280422 32.92373715535483
55 78.88257676358734 7.942730387715141 10.615586388011888 31.081302496644703
56 78.57175271587795 8.633456648793631 12.05956411377369 33.145234753508966
57 78.96770398506092 8.989585901556282 11.652486534805384 32.74590685737151
58 79.04490298806114 7.580091626928807 9.81784806625442 29.6328609534665
59 78.82901778498727 9.68396715819162 12.804278466037944 34.02981865779846
60 78.98219028909628 8.321157069551566 10.849925482292623 31.49025159422084
61 79.07890625 8.50234740421193 10.839132992926748 31.011929892582458
62 78.9986241375292 8.79952725564193 11.39179186866739 32.08721599440055
63 79.00934390311406 8.934835495285268 11.44382522319468 32.15554899298378
64 78.83649723090082 9.549710731846053 12.794007352969928 34.20745568527563
65 79.0585561564338 7.508444462087684 9.671993046925698 29.687465085182907
66 78.91089002816454 9.08504684931355 12.100824530546262 33.240177002309146
67 78.93578017638924 8.83269237328976 11.579630714381983 32.68281410672276
68 78.93796179479384 8.505138733054423 11.084486161499962 31.91580317753816
69 79.06392238416953 8.95621903604779 11.45425274915205 32.270770698793235
70 79.13024680731613 7.659321825752744 9.776001101146747 29.5198384763555
71 79.08393383846858 7.686960000307691 9.869998730448714 29.98276544531192
72 78.99292035133902 8.41885737580603 10.990638427883626 31.694842059299155
73 78.97499308039187 8.158239411353238 10.698830631170331 31.260785561132586
74 78.95885092621029 8.147719433336711 10.599873409834881 31.40470323815724
75 79.02400563373541 7.69733312407456 10.042144149597465 30.332996840746663
76 79.05785704198551 7.51620430674974 9.823224759326177 29.92227102024424
77 79.09735495171304 9.109145555321719 11.704480786110327 32.798193234801175
78 79.082651862685 8.826376020709906 11.35524339018682 32.058367385260034
79 79.05039442012074 9.331440451740475 12.158012993218714 33.518960958176855
80 78.97659342801624 8.22501360917589 10.860450766305851 31.55239972175744
81 79.20359477290675 8.022402717907086 10.3180890724481 30.49378566496509
82 78.96325627090646 8.438649118526234 11.209720748247975 32.22241484267154
83 79.07837748091065 8.643403713359938 11.157322430312199 32.01361156598392
84 79.10070260009903 7.980325244424923 10.35472879178082 30.696539481065756
85 79.13123808659583 8.765732866728525 11.308404247027049 32.16572766305427
86 79.15134859814876 7.720357027671107 10.000394942545633 30.379697444846055
87 79.28667379239747 6.4927125424123915 8.00386261630276 27.04213460067998
88 79.07679336973862 7.724616328107918 10.057765886922343 30.413292610230346
89 79.15334935139006 7.622915908897229 9.943043549780107 30.116693740483523
90 79.22629433066075 8.340835296615287 10.68814893426775 31.240795490502617
91 79.03815044871351 8.973723543804464 11.85582980817783 33.02805298158813
92 79.0355238116574 7.9975567223799295 10.657257388619035 31.30751753082469
93 79.16125067859412 9.289300546877916 12.04321244963179 33.1506111622142
94 79.20636461713224 7.863743959109123 10.099273957436406 30.370984121992063
95 79.01034817738926 8.702261735917524 11.574534261070312 32.81672222026481
96 79.21134690668075 7.714424140848365 9.859506032454114 30.003021211920878
97 79.08350941070125 7.873969558305016 10.506136468681849 31.15060728715423
98 79.25319218209499 7.352478357774575 9.380015802915587 29.28319473298634
99 79.25323207169497 8.097522892027891 10.255497847888995 30.582638979977673
100 79.22193938665608 7.776026844452794 9.94291320570564 30.188737437708333
101 79.09922066065971 8.685735677077815 11.563969873834756 32.47663616019886
102 79.03942080709079 9.15079325884232 12.126958517476915 33.7558431731679
103 79.33171489806057 7.064363436106415 8.853575637754007 28.66227001412667
104 79.1958168397343 8.495408977375147 11.026991390252505 31.730126331587382
105 79.19521762684775 8.325902497011956 10.87592912514882 31.584348809014283
106 79.29540902808321 7.716212827646577 9.864706761025355 30.067231769722767
107 79.18756798374439 9.382130474394453 12.361225922516706 33.64746908097279
108 79.22623518743784 7.422672892261195 9.734636409114595 29.93340733694152
109 79.29872893175428 7.946629644910411 10.000114702785535 30.308575103926895
110 79.20528753485591 7.5938522198928435 10.042150666801186 30.319561673464644
111 79.23981535797047 7.940350804533591 10.448583042600868 30.867103025666133
112 79.20313442352456 8.385222184544661 10.844653064480436 31.707664807471826
113 79.03855383163408 7.810548311340471 10.584499326251484 31.476272936431116
114 79.24842796168817 8.417366461342972 10.896640798581657 31.47460593710202
115 79.35796174101898 7.78056347089969 9.614315793973983 29.72970496228199
116 79.2513209757928 7.882954216646013 10.4381555166435 30.744683002798766
117 79.19311732917825 8.144051857457892 10.850010205941029 31.570092320471154
118 79.299039173634 8.758862405634849 11.177968931707783 31.95771730319843
119 79.35269396042877 6.592831994996988 8.035112608156258 27.269845019725704
120 79.25989497664547 5.401142245621027 7.160236663129127 26.20439056670969
121 79.2586477837651 7.7836728569652225 9.932498714155713 30.267523474327863
122 79.22937226531619 8.05055657755845 10.62583794946873 31.23405043832258
123 79.2858870898619 8.743535266586546 11.40222591182849 32.313325169946204
124 79.25994926779171 7.6422874137379235 10.078581835614742 30.34901684722191
125 79.2416057976661 8.202446385597897 10.886460926365771 31.663323322682558
126 79.37894822720865 7.429823156577692 9.37989197604484 29.27944647336257
127 79.24872723388346 8.52974759473291 11.266883142105543 32.2696824480937
128 79.31073548961159 7.727341134786922 10.156736142665235 30.527311387415146
129 79.22958640413268 8.401396310292183 11.00109853985961 32.0210115490709
130 79.15456671132486 8.225143019062187 11.053418651350722 32.119866135117
131 79.28928139210561 7.3594265757413275 9.426965738538652 29.439838293014255
132 79.3350081740632 7.229046103663723 9.37488024638158 29.288122231007783
133 79.38476425462741 8.02758897246471 9.942652517556693 30.24342918535814
134 79.26772493096486 8.84608850989525 11.589882275838825 32.5987574548381
135 79.30014354263153 8.12863256483951 10.584075708009454 31.300010941289113
136 79.39004876499168 7.502185836416674 9.426828877260462 29.516361740300546
137 79.32542777184996 8.366460875031745 10.583788951045637 31.082516078815235
138 79.31823874782796 7.928528888951343 10.213898536522803 30.534763310415368
139 79.32754817323485 7.996031085446247 10.422468607281388 30.937577636760103
140 79.33051878789894 7.330490901968395 9.463468596593161 29.46827916830326
141 79.26342626304103 8.302523671006231 10.776932800591032 31.687251562886974
142 79.23377975941082 8.191434478203972 10.766648653115574 31.797261129153064
143 79.34920265083021 7.558491260087159 9.70322348716801 29.99964839723017
144 79.28315016407377 8.305312969917535 10.568251937369155 31.162977509992707
145 79.31657742970992 7.50057471741927 9.88050446285077 30.033913147718106
146 79.3038184450608 8.280353689389962 10.771621279556499 31.414190490617877
147 79.25248111073418 7.6146007647753216 9.937888441634923 30.351929460865033
148 79.39828666238873 8.685205493700208 10.985105321922495 31.841933569641245
149 79.02307334781638 9.125787173206183 12.16875986215854 34.00817654858581
150 79.3432622903027 8.362236007096927 10.802864754206265 31.55926302076706
151 79.32480590204356 7.7669730163552035 10.083691323333854 30.424576565262985
152 79.3207213780993 8.187566099430045 10.47441723816026 30.8979122371267
153 79.320194621944 7.646560445428019 9.8908928855858 30.264966626205194
154 79.17341181329607 9.350264484859352 12.371829412974611 34.09746316938287
155 79.30885897254262 8.10394537712808 10.417209223876633 31.025089380572968
156 79.41298975147986 8.409926840464287 10.703718533962835 31.415477357289735
157 79.43622250855351 9.462437704182584 11.427636489145854 32.249391681178686
158 79.356578074669 7.395090308163091 9.47913595434412 29.71439742997172
159 79.33257018406343 8.66253246984215 11.110287771040728 31.98545400234861
160 79.3609810004941 9.274604803383898 11.876345965498968 33.09340015931722
161 79.43393274979884 7.204232049395211 9.046341489483446 28.886164562506522
162 79.37825337012612 8.265719027150086 10.609942489587464 31.16931143941003
163 79.30641057028474 7.534952497311918 9.73975893124116 30.03560709898273
164 79.38631299767172 7.684399429826734 9.833391597134622 29.985005535167865
165 79.48136533757683 8.456980969060563 10.3906907219263 30.783501304844364
166 79.36158459923239 9.152437316359624 11.839888727870507 32.90707461367796
167 79.29004814381253 8.143625533519458 10.636298061444727 31.604089631947694
168 79.25975343371768 9.828957515801672 12.736382237648003 34.4102706950441
169 79.38457929226331 8.379402917219538 10.81322710812641 31.477255385639868
170 79.45947075271927 6.560363350160422 8.176066690285023 27.81386013313931
171 79.3627652855761 8.571236338814831 10.974840726058199 31.98837587822335
172 79.40495736556838 8.390648305627767 10.797598853597801 31.54283814698512
173 79.37664795846527 7.846883618833238 10.104442099989031 30.40402426784654
174 79.46191689309249 6.929208616028873 8.665997480188349 28.626373436486176
175 79.26733602564502 9.084524859242682 11.918323274681109 33.39049864098348
176 79.33956524785005 7.6477270003732665 9.901398617987844 30.501252592365447
177 79.48159497746832 6.7453400360745555 8.196706674476884 27.7653100865504
178 79.36897321918669 8.787428115211034 11.313591941190836 32.40843350055827
179 79.39745470962627 8.195904008813647 10.349378167523938 31.116357533730376
180 79.46556557283118 7.264887564783036 9.29664773288641 29.370037051670117
181 79.41633464029604 6.733148309635024 8.56704677605663 28.3353828159858
182 79.4146216009 7.669226952082349 9.765697402060114 30.13386218788844
183 79.31701922110656 9.607915959368903 12.55925767485463 34.23186171854628
184 79.36299697279942 7.324561603308107 9.40099468170107 29.661491430234143
185 79.51491108431003 7.1497619292470755 8.863807647599675 28.583077703913695
186 79.27917345826391 8.935139824416105 11.569105430368765 33.003023868169265
187 79.3430484010176 8.593233537638568 11.188565904961967 32.12309885538187
188 79.43113234028796 7.65863937828764 9.619627315008517 29.788648944440354
189 79.45736301860651 8.095666104151178 10.32856873603527 31.065741962766857
190 79.19390331554223 7.201923088643862 9.489974064136064 30.18610644904759
191 79.40141636166594 8.027605903007304 10.078314630262087 30.64312375592434
192 79.47616007088779 7.533474668048402 9.541505593976652 29.707943258949186
193 79.44170067358313 8.448449936267822 10.771543073111822 31.71559343429926
194 79.38049601348229 7.889016605455631 10.094138400902397 30.809362621481984
195 79.4409175393318 8.279147322213237 10.578725083752595 31.407250337858684
196 79.47823827848768 8.282020767092622 10.578692497733966 31.36751162924848
197 79.44283196203598 6.286755715713643 7.967626963600893 27.29499056781871
198 79.28260053611088 8.319204828194435 11.006390509282971 32.12629055842034
199 79.33052973724708 7.617832226126148 9.964055014584194 30.727966159301978
200 79.49245383714279 7.766917602119486 9.890703886677809 30.226559234185068
201 79.45661977581487 7.5284560161383975 9.557146882912704 29.690552959759998
202 79.53388066963645 8.447792130174745 10.656807701562121 31.615234387241443
203 79.46688399437033 7.934381483669497 10.109623276949087 30.608981366228804
204 79.45246307535552 6.384132486111076 8.296217858128818 28.063223592580012
205 79.43774544959173 7.784468477940167 9.943004446557758 30.671800771914025
206 79.47608671693153 6.784028117099982 8.74419089046119 28.360096489733134
207 79.50722921638203 8.40012853230072 10.7246061718962 31.60283411340523
208 79.26798412373269 9.65353947791412 12.632256873759939 34.37518362632399
209 79.4593985791796 7.803215402919377 10.057589922421805 30.538700206909898
210 79.47690292537919 8.659120317001303 10.844340238701712 31.7522229446593
211 79.53556667970756 7.0483481249785545 8.702317856538622 28.574671364631588
212 79.47421033022026 7.611370757391883 9.786578522789757 30.157159964118208
213 79.4245314043946 8.857181983497165 11.480373701675262 32.62885026443285
214 79.488946773593 8.33428082240912 10.620324395118763 31.324813097690264
215 79.52958906235028 8.346652217093327 10.46383329931353 31.045212631129594
216 79.48707947322909 7.116756210703165 8.98390016060997 28.99517226153929
217 79.49996763888919 6.598414716931132 8.040358957153549 27.498547466016475
218 79.52319944198783 8.01612682093276 10.17720016235658 30.393608085957634
219 79.51006081239335 8.333494022790582 10.672501128127966 31.499416306396967
220 79.56321630157386 7.020011695528937 8.921308936050853 28.750654052237458
221 79.53183345561936 7.1067567260957265 8.999515380731127 28.9702932929213
222 79.52134940475106 8.121473070903482 10.218903748982333 30.635166656279278
223 79.28050727683096 7.998675188206833 10.490449559319714 31.50480608490527
224 79.49218577452766 7.668593973066053 9.807420540297052 30.285783689793654
225 79.43384807956721 9.070751605960375 11.881722658570737 33.20888405592976
226 79.58249159708599 7.620666109150726 9.431912296164679 29.65490106630819
227 79.26393294656695 8.288624324035524 10.95431153432963 32.149417581090425
228 79.53032180443262 7.8033645855893035 10.026346447772038 30.687294152990074
229 79.53641785983892 7.710941591296781 9.332726972698913 29.42119442133926
230 79.4132923286615 7.67917930882456 10.021328200905067 30.800489718385528
231 79.30462272589823 9.064641771829216 11.97045438726424 33.42895377737476
232 79.57525662104167 7.67477975985855 9.530973792759688 29.847036504236335
233 79.55441072788311 8.35635009308344 10.745487292625844 31.6507201595153
234 79.41334175431977 7.020314143131423 9.130198349791874 29.612039000108737
235 79.52690914714876 7.530893472341578 9.604129404554385 29.95645476413056
236 79.47782492750595 7.007837291184822 9.083092001279457 29.15093568666629
237 79.59960311567104 6.8710187293231 8.90061029702547 28.821921399067897
238 79.547437025944 6.184142031363768 7.868500294968639 26.958707070561903
239 79.53883292063549 6.664322664695514 8.47323814566263 28.326205180351337
240 79.30433083403987 8.437063250523712 11.157557049646238 32.47801270775747
241 79.47762750011948 6.905292393559153 8.97895360298394 29.173769083819035
242 79.54058979153496 8.50391074886762 10.77658738879369 31.496912154311495
243 79.3736586371676 9.123100427173208 11.959916068843569 33.30003554001733
244 79.5128664037764 7.74127596987025 9.963657465157072 30.160647921283967
245 79.60105794171358 6.976754521626259 8.686670050398849 28.46041222525537
246 79.56345061337474 7.614777720604184 9.431834089719992 29.436604066816795
247 79.47990452141069 7.773828569610791 10.000355839323294 30.748786366916004
248 79.58480042695723 6.826028650143168 8.530263678242001 28.015967961143485
249 79.51732820863786 8.008936124855563 10.406801249530428 31.08759370238149
250 79.53854264492716 6.931000231868352 8.592796247967605 28.16790932940321
251 79.33304012023817 8.150046190140342 10.714504506125 31.746026373943735
252 79.42297946399546 8.307551835277707 10.813409589830659 31.858473801794986
253 79.51015771310415 7.915742232400986 10.109610242541645 30.581719542036478
254 79.44414410278281 6.773850024405503 8.827865269065372 28.990634747944387
255 79.43769074073866 9.287550843291035 12.032856612915378 33.65415627296486
256 79.55292025176288 7.086390566128984 8.754403348695682 28.59430686649719
257 79.5290412484988 7.988915739542078 9.968734366857568 30.36678093133104
258 79.55890155217796 6.92646727090052 8.811969809184095 28.810102325909426
259 79.55171129295 6.496144688786584 7.8004281020781825 26.952431827890766
260 79.48261310211386 6.935303118403844 9.025792746143713 29.075665830360208
261 79.40954074689897 5.906466611770108 7.697000078988503 27.3286652610054
262 79.58483791518452 6.911652830311328 8.92143928012532 28.84988259328939
263 79.33608094157603 9.360213091579189 12.392580189629776 34.019018005549064
264 79.49229609147648 8.2045580548404 10.891537828066266 31.576077644853417
265 79.59922438505316 8.568716139818857 10.698348358094801 31.53652590090087
266 79.5539980945134 6.596638289955177 8.447188882380374 28.2188121100438
267 79.53592271734175 8.203892674969804 10.323192042963491 30.95330184606211
268 79.52813915485451 8.478134395798774 10.839224233778877 31.678251737300744
269 79.65487562205399 7.835835875339282 9.70812442436798 30.13715945316775
270 79.54461624318405 6.701973327193829 8.061148837031062 27.633977006041178
271 79.49286043172137 8.590390203821999 11.225042694201592 32.26685080757791
272 79.21557834285295 8.846930840658091 11.756918207268463 33.286508426648766
273 79.55116636288595 7.455250144151147 9.47370712364256 29.51194338675115
274 79.50431369387015 8.57366009028925 11.183326073168388 32.18272358688821
275 79.58410174032223 8.062764740440386 10.198198592753227 30.939990471358758
276 79.55911138186191 6.940934057565052 8.916232034350358 28.898362742035022
277 79.53249352282619 8.582386512919172 11.011232791649428 31.952285001066215
278 79.41576966832939 7.301004947020641 9.640964639998796 30.24138542647201
279 79.52291570661603 8.479504697464368 10.8236611512875 31.869695302150348
280 79.59145689044698 6.452523667817609 8.358580980557617 27.931300560567397
281 79.54641847579964 7.764475056155453 9.802122053669947 30.32944993024079
282 79.58127049727801 7.129424032143258 9.166414450882565 29.356309223113286
283 79.61143319671838 8.010249455770698 9.786213559381252 30.23987684143057
284 79.51977842554811 8.386734507879652 10.875805298278074 31.73687248685152
285 79.52812218418508 7.793657852775077 10.021080547163574 30.52402078071085
286 79.56328399814163 8.193481460025806 10.495246221260102 31.121782610107218
287 79.60404364766572 7.960119625009786 9.661128868318858 30.129971631107754
288 79.56761894784161 7.455441526785364 9.286083345650853 29.542085051155574
289 79.59642570332318 7.747590221043069 9.687328027286746 30.015936924903798
290 79.53380449617408 7.669217023900472 10.07852318078124 30.550840832390424
291 79.63408603643872 7.619074319628857 9.364133377441764 29.646592699506826
292 79.58866755131328 7.075106685507188 8.98913999240355 29.077191414834434
293 79.30922470444438 7.936903529148852 10.662497220412604 31.558846258483875
294 79.55253992763201 7.689573670542567 9.525773064188458 29.882195451269833
295 79.57115092259927 7.439982664754888 9.510216498900814 29.563179766623193
296 79.55157672778002 7.963479564620743 9.327154763515445 29.135637388341596
297 79.60198239170045 6.947791612359991 8.754520658362708 28.620694299460915
298 79.56518845327733 7.771026578769284 9.181417053853746 29.197455681079767
299 79.59585446431865 7.674443829807048 9.812543062423595 30.181542625530422


==> data/individual_runs_shuffle/run_22.dat <==
x y1 y2 y3 y4
1 74.7544539789309 13.834835579147203 18.449349987135033 40.403263666592714
2 75.78570361173685 13.425582740890718 17.20853957024516 39.3141282149752
3 76.35803172433174 14.095405650541046 18.318478019166317 40.88924329168412
4 76.78938671699781 13.618943964230413 17.578358295527043 40.24062608844472
5 77.2018684006958 11.73495010457556 15.170538276710566 36.8159127220977
6 77.35602175760026 12.297803439811434 16.004447079132667 38.29034045100366
7 77.51330592090765 10.977006928105643 14.305503309305712 35.96097918302662
8 77.84681483298915 10.634946565802199 13.711082192105783 34.77032704206084
9 77.72181328743457 12.529764902984775 16.223170953292243 38.65649440952652
10 77.98151733658362 10.994151982041648 14.232236905047735 35.609306152170475
11 78.03432047080594 10.951153654858823 14.320896944500284 35.767820480464565
12 78.07980966242937 9.745374945798048 12.741843654368179 33.61384220469908
13 78.05974128532023 10.53023949513561 13.825960942137394 35.470833958433026
14 78.04960042179702 11.981457194384818 15.780079306548666 37.60634345205811
15 78.1157294070762 10.887658983237753 14.383481651855668 35.86807562277461
16 78.19751634627809 10.734726754673751 14.148901421037174 35.482198595347256
17 78.26574619900569 9.763889416169382 12.825192172786181 33.74874280059822
18 78.49562470868115 9.83325433058079 12.69987286238976 33.47582173606975
19 78.3021500809019 10.774761748931 14.164431917509933 35.367723403710194
20 78.32885278713448 10.630489407376363 13.99255370371385 35.43216508918309
21 78.4365754201253 10.79149507879396 14.03400311939439 35.15214541503495
22 78.4727536568678 9.75479258871432 12.830256040079247 33.536527960993666
23 78.56615481881947 10.069968546754634 12.981194478312174 33.72131029658112
24 78.66070143942603 9.781465752053123 12.5955259135751 33.2410152729723
25 78.62929153460477 10.353073239512444 13.418955052410041 34.29289603909055
26 78.54212780346379 9.912641668884541 13.012607400258759 33.770841936663864
27 78.67662967253735 10.442121926160793 13.022578721955503 33.744611162762716
28 78.72531622220372 9.455360502596735 12.037829239356302 32.54696766687012
29 78.52472883660518 10.224998354543068 13.512972233323195 34.50606416217445
30 78.68692872200636 9.490560792356169 12.350700638503476 33.02272432571895
31 78.76087642874626 10.207246358911389 13.116595902868633 33.92459109747444
32 78.764938834425 8.374555979846743 10.635900512017592 30.492976174838194
33 78.51360812111665 10.751664725970935 14.28953616018348 35.63548301177798
34 78.60725653661885 9.325683992987356 12.444763439842689 33.295710786613654
35 78.78107111614393 9.601181862292142 12.428744153090676 32.98795935223298
36 78.66839952318796 9.731336119160265 13.012659537888549 33.68196920681116
37 78.68817173791287 9.852956304843069 13.00742622329869 33.89914359693675
38 78.777553676822 9.914827860665843 12.913467697219062 33.709659714484175
39 78.88505168932956 8.626286971211641 11.058058900401747 31.137528337519093
40 78.89323283997476 9.398057913799438 12.048230696498774 32.550172105298714
41 78.85154746548126 9.511648732280522 12.230660263122983 32.78347316116932
42 78.84033322699531 10.4864397046093 13.61690859830328 34.534328054767904
43 78.911700243463 8.926950845881192 11.41757392659699 31.52798426996054
44 78.94818479555745 8.948640810377654 11.5427759273264 31.91970060708892
45 78.9513884328975 9.276223616169837 11.881514108051594 32.526230412328715
46 78.72890370232648 9.429903404500875 12.632393735038129 33.67737879127706
47 78.99180609146362 8.96316278914227 11.318531981613145 31.64472524553077
48 78.82012882962655 9.243680023913194 12.043238518446685 32.74665911231577
49 78.87480190226103 8.551508332168545 11.073908739856952 31.52856674778528
50 78.58931336454145 10.451401154537345 14.081311501222238 35.86110494467455
51 78.76146840457446 9.856892027151202 13.080523180259862 34.3822333936515
52 78.91165056358396 8.566412415363885 11.10525648976629 31.8075929083555
53 78.73764722605745 9.81318199430543 13.122265870107952 34.4073554255945
54 78.93009749270172 8.395866084752607 10.948895738035514 31.446290072894755
55 78.96054564204702 8.501679386231865 10.959277643566834 31.59456508846903
56 78.96158994673932 8.967947999629935 11.652395293953266 32.43796958177501
57 79.04447920116158 9.201766062295556 11.725140321913374 32.420706517522
58 78.92682569200443 7.4752906502356735 9.979767992761213 30.175201013735176
59 79.00034202789129 7.936144383523737 10.276470209470745 30.287902463014415
60 78.98725741859312 8.88360460491342 11.600374973833427 32.558927944440875
61 79.05079796482408 8.277416272362553 10.46388543694331 30.52977153627833
62 78.89766017649866 8.98071767216591 11.767215389151364 32.84380871446928
63 79.002960286257 8.973740916691986 11.542990995049273 32.61837870488152
64 79.09519819769015 8.346624439810137 10.385509544966231 30.235882889564124
65 79.05755772119414 8.566781095550859 10.91738505803309 31.315346235493713
66 78.99009858671397 9.270376464617955 12.064152225194935 33.180697217600084
67 79.02882691297678 8.737898294838182 11.235424599732891 31.956073401523177
68 78.9297924438664 8.640028435188848 11.428601035296914 32.58025154479603
69 79.06518665788977 8.597007859726169 11.05302761912731 31.74268607729274
70 79.00182202017243 8.541950091019169 11.047963751834267 31.95724965011658
71 79.12277733225373 10.016067897525282 12.725759195578945 34.06694567142935
72 78.98083649603807 8.800305868757672 11.454474334078647 32.45760302018855
73 79.13780212999164 8.336402097499596 10.766309758521963 31.091646297714593
74 79.03677352123535 7.6219323823827025 9.93782978680141 29.98548042452417
75 79.04456715678785 8.919578480019974 11.511701899973437 32.49846505255775
76 79.14613264499177 6.450638626984329 8.374163614660157 27.358030294220768
77 79.1004608940316 8.183516297275297 10.547481609102805 30.908073069633435
78 79.02616196587411 7.9199607607391265 10.30269543725354 30.708800260448598
79 79.01982434426624 7.560007692632062 9.94311523902105 30.020597057802732
80 79.14411602694858 8.939899171936949 11.443877360824462 32.456218587106235
81 79.17017865276577 8.422734996693388 10.875863953111587 31.589494387752517
82 79.08922363963333 7.364281604718989 9.505315561700844 29.666465691750123
83 79.04250529604086 8.831739867335905 11.41795844161667 32.50138464154646
84 79.2364463049529 8.013520654716066 10.14069730430206 30.04309671099039
85 79.20304986952142 8.624579945942108 10.828575122894913 31.05783061586578
86 78.9942710463112 9.375892607027767 12.319685265984026 33.86447796871902
87 79.12981596091835 7.147245777468772 9.218682424743896 29.28979491364564
88 79.0924126131839 8.311480089035369 10.928164512991522 31.759530126363888
89 79.15291045016679 8.379716291981667 10.755947404601818 31.361351180718856
90 79.10593332481157 7.860227682091227 10.328848975795356 30.916006743963877
91 79.15857626126048 8.399553801240726 10.875876987519039 31.562067092392876
92 79.17854403697217 8.59793944325885 10.917443712866604 31.66512717711888
93 79.12732626244508 7.728924031476536 10.115149865706508 30.617862883989165
94 79.18564297715507 8.332343955502584 10.521334587764708 31.088704380454
95 79.03623273536033 8.535741613601893 11.308677969583425 32.32625619831514
96 79.10619405709612 8.273316389033731 10.907322495484228 31.70637299984841
97 79.21574335966474 8.213781170631808 10.531801216944414 30.979871558230553
98 79.18097028072269 7.546179567326651 9.844118914463273 30.240411762113727
99 79.09368174979923 8.790681001603676 11.553542347877388 32.68721657529876
100 79.23469873341075 8.05609449592338 10.391140408983201 30.81763415122475
101 79.23537307343466 6.28235892995555 8.092894136367534 27.483640375535558
102 79.10307578227182 8.73502017923845 11.511825726844183 32.5143567102795
103 79.2500126133345 8.032391286555011 10.250297119317741 30.46916556596865
104 79.18614738259654 9.212992297449372 11.876476309573436 33.13441134314502
105 79.19288666040228 8.443762519844142 10.823628565268884 31.348622171715945
106 79.16258111771988 9.206949986716396 12.095415251455876 33.218013055287344
107 79.27094960410106 7.279533534535242 9.166284106808098 29.04239222087275
108 79.22786244569235 8.394915314214321 10.802858237002544 31.486174174421834
109 79.21679990688078 9.953954162081144 12.684179435823928 34.37384151532428
110 79.26803728714349 7.578661841832298 9.66666849148371 29.77817027329929
111 79.25443720699683 8.704814941266397 11.360483221980388 32.06390186819396
112 79.37514918784794 6.725699867399941 8.311442046026585 27.778232247758428
113 79.21704406808935 8.385351357934102 11.027082631104623 31.764534423068756
114 79.29778489534263 8.26839974285284 10.479591897916606 30.94945306243685
115 79.25636682845631 7.4514841681693245 9.713683599144007 29.76091559559486
116 79.22533862571093 8.151979466627488 10.797911679376515 31.678771311795796
117 79.19689750475428 7.611055731757476 10.172527327286929 30.559121968057845
118 79.31583685077416 8.794376036405225 10.984974977848028 31.64118094509326
119 79.23765290499558 8.650494886761518 11.037360261376373 31.95930891879938
120 79.2986712482985 7.696435897021024 9.83343721756068 30.032844242318923
121 79.31296597168303 7.191802305593255 9.32276868540962 29.203058874957044
122 79.22959725227268 8.357321273938645 10.802942960650952 31.634943059478783
123 79.33703535180655 8.232059502912128 10.500459984238786 30.967089798658577
124 79.25849713068978 7.36586999178315 9.609499580422431 29.713044191292013
125 79.27171646295889 8.510033752741629 10.9279038248426 31.676276016787963
126 79.16109947084517 8.531808075858184 11.31393735298818 32.59692531002406
127 79.31529916194968 7.746938277579534 9.989843589717518 30.284440084973053
128 79.41966858211453 7.783319705439316 9.46831739616334 29.643598635230617
129 79.32831985566402 8.169476199154772 10.375349224361518 30.75892518701313
130 79.1621627145419 7.686284241389847 10.339413363030925 30.976184696875652
131 79.35956024280723 7.313947083988697 9.15061674905716 29.131224547796187
132 79.42174837411338 6.723562036278798 8.238442847121263 27.74966564016269
133 79.2973223809983 8.009363570943862 10.47979393123203 30.91991502171534
134 79.32333297739065 7.7660869687052925 9.875062597741756 30.03346906512202
135 79.24170102748604 9.036176491746804 11.574201883680423 32.850090913706254
136 79.36461081680181 8.39778139170469 10.614999839676786 31.03554087471345
137 79.46339135386609 7.30626081009593 8.915919208571632 28.84344887203464
138 79.30139987918862 7.639384743025977 9.869992213244993 30.09370858486996
139 79.38293323227998 7.68669547082228 9.478790542546777 29.521207674547334
140 79.49986153355961 7.130809599448567 8.571817369182122 28.25697829329108
141 79.34218883988476 9.029963785954104 11.662783716688285 32.89591437643864
142 79.22253021399268 8.307890105912778 11.001183263508008 32.04633218001227
143 79.43687413113616 6.5725722885907185 8.082166819038882 27.628470135929096
144 79.25278682423337 8.096270698999765 10.542469879439553 31.41830369556461
145 79.3553610999496 7.803979655768997 9.953269042422042 30.21801083880242
146 79.27639705483969 7.020970760958156 9.255146179576068 29.118159838453494
147 79.36956349960042 7.056511157389261 8.817118400125546 28.74602109318891
148 79.24228650979013 8.361481572324545 11.079357122169675 32.17639822423982
149 79.28067105206104 7.994332262426646 10.333834636643735 30.79878611503223
150 79.37867867412014 8.581974076253159 10.94344735572279 31.70015633070863
151 79.36262183253643 9.285415684030571 11.719952627749585 33.00951670644309
152 79.36600625347647 7.306501287630184 9.463488148204336 29.501895581920113
153 79.28251444567871 8.287977274721731 10.693375731653877 31.22776141733581
154 79.35744367521012 7.398296723944374 9.531182343278854 29.541433245194384
155 79.35621133377386 7.571231087261363 9.66666849148371 29.85453592055869
156 79.34028008229906 7.009871466998356 9.119555756111641 28.96304984022402
157 79.39069863019942 7.699512857964677 9.56227592224298 29.78389973335127
158 79.47767852017857 6.545694366486361 7.998687956546413 27.419540619835704
159 79.42461357706972 7.4923498286288 9.447696963582652 29.580745535921416
160 79.36711492086522 7.987009953471922 10.078314630262087 30.520564860377753
161 79.30066660140615 9.369372005106932 12.204839101971043 33.653119029772405
162 79.36639345371144 8.36769121642026 10.787243016881376 31.633375878286596
163 79.37663517910072 9.42910383253308 11.865781578263402 33.044652777217706
164 79.40890063113557 7.687094005854653 9.911604559018627 30.10094892655628
165 79.16211309432313 8.398595048331195 11.173315648249316 32.58702341287707
166 79.36827867414738 7.471189134369249 9.390430294465514 29.634683278202335
167 79.4599469525632 7.540366996106062 9.416303593247244 29.42490594822056
168 79.41613034825566 7.9568119125085355 10.234766622844994 30.753151830114657
169 79.34998197979945 8.51625128217139 10.97493196691034 32.10619004216624
170 79.4143374591607 8.296303699408707 10.469125268736901 31.022032628649455
171 79.28598280278838 8.0063713660139 10.433046028924398 31.326707690134057
172 79.23018769715058 9.104662376616144 11.94445074440804 33.59305720246436
173 79.41992155013014 7.7899667666172885 9.833345976708562 30.13195799505478
174 79.47797210918093 7.881143628169449 9.494262384186026 29.635439084638627
175 79.35584209160064 7.942880293755422 10.255699881204416 30.882263157470526
176 79.10352383993796 9.032632138533902 12.116622232371688 33.83722920019401
177 79.30339418170006 6.384912810797537 8.416180027064634 28.119134797635613
178 79.36768819217706 8.547071114227016 11.053112342775728 32.20046416380239
179 79.25311699940548 8.857286752434177 11.652623396083573 33.178884205497525
180 79.42638632154886 7.03124202414553 9.025675436476687 28.93980229151505
181 79.52435242409392 7.026214915484676 8.697051955930146 28.3926759799528
182 79.39053355279775 6.527326517992092 8.3847475535069 28.140618879519142
183 79.46565641579672 7.357040278451174 9.463475113796893 29.683955608707823
184 79.4698237792965 6.714998530251765 8.092320622439885 27.37335423165811
185 79.27740313260023 8.84627108649744 11.574364813773508 32.94566218560765
186 79.48712326632582 7.266086043946037 9.192313818479192 29.163425993992888
187 79.44707579234198 8.135672306400332 9.96340981141558 30.31259520084385
188 79.50577326891784 6.204768889834085 7.753947405123196 27.207141918746213
189 79.4961498837711 8.228329361644418 10.25027756770658 31.095750525200373
190 79.31371091436314 7.948914148700714 10.438240240291908 31.18360187651943
191 79.30881583622178 8.26654087879984 10.77696538660965 31.748831381675167
192 79.4464222739624 8.99651877105654 11.146510389335141 32.11713951683443
193 79.43381594860517 7.003720180540837 9.0153000481491 29.00535712982468
194 79.53025919864938 7.593733096530475 9.468376050996863 29.497600430680293
195 79.45113478532608 7.87967310698241 9.864550348135992 30.18855787697168
196 79.36804608058969 9.1559247393772 11.652251915471346 32.88963228349506
197 79.47319808085271 7.586675104409149 9.551880982304228 29.699841649912283
198 79.52129595404098 7.193284287209348 9.072416821580598 28.988677719534508
199 79.53343458092006 8.259135590555475 10.28139721548561 30.813831529344927
200 79.47825215403056 8.07512566247317 10.286773908557368 30.78522998525234
201 79.27230546950518 8.238897587959517 10.724925514878647 31.86523164255598
202 79.30789900943405 6.744552358029686 8.932283907120986 29.236194922044923
203 79.41112172744518 7.671222234645872 9.89617833780544 30.608198553754605
204 79.45299880307903 8.145131773475194 10.495370048130848 31.22459030112682
205 79.52517775238672 7.32712325592421 9.0618980547711 29.053280113378822
206 79.49631835749278 7.055981435323812 8.7283736370246 28.542339138473938
207 79.52055625270505 7.224228178085561 8.587328314043708 28.19604786815394
208 79.34853619617883 8.097895908978412 10.542417741809762 31.385931479634653
209 79.53152399095109 8.923920779044263 11.193421221735866 32.0684594552143
210 79.54995367323234 6.290300476766928 8.0615203176433 27.585009503068292
211 79.42997512078327 9.177354965660031 11.839934348296577 33.16445378619518
212 79.5395997626989 7.729019597318533 9.483926099080787 29.58733601918523
213 79.23739384649527 8.240455154951718 10.61035307342204 32.07616151333009
214 79.48903363667968 7.876514456599648 9.676887466921935 30.136013774313664
215 79.17058604170461 8.251063108954991 10.923087611291027 32.09425696819381
216 79.49414955876213 6.66750573431467 8.181045833929657 27.558341254951102
217 79.5141913293906 9.013001728954567 11.229924079790388 32.28818242014705
218 79.58858215596007 7.998423602744809 9.989485143512733 30.210040714449736
219 79.53372245394516 8.405411799533196 10.635900512017592 31.36832024272236
220 79.50542642642122 6.165156867849669 7.884252376367995 27.131532122199488
221 79.29966774916171 7.620786591159794 9.87550576759495 30.84195404470551
222 79.56024701476498 6.5081359761832145 8.139537763415595 27.699789961092925
223 79.3785548391871 7.128565233054135 9.224059117815663 29.93645824553767
224 79.53740793135331 7.063992741312634 8.822201819029763 28.630848810212406
225 79.56394475140095 8.161765514546065 10.344073163693135 30.980111069733564
226 79.41478335871525 7.891968989633669 10.234929552938066 31.04056450955649
227 79.52000485696385 8.008589822773668 9.97912930679632 30.327427486466053
228 79.48842143814561 7.89760656558687 10.109694966190052 30.737855728847798
229 79.54417833550444 8.267857674705322 10.422168815910105 30.9724636255135
230 79.53419380559559 7.315550402735776 9.426926635316313 29.50432575667833
231 79.49585232469295 7.760430837439007 10.088826879867863 30.396965789619877
232 79.51948385485257 7.144827423305161 9.088097213739 28.98914841571054
233 79.48680137284543 7.712310182354816 10.005628257135491 30.78212464012561
234 79.53550182540509 7.871209809276689 9.682049092270828 30.049876399648355
235 79.5536857292682 6.84384088268446 8.509493349975672 28.19845492969668
236 79.45042332249996 8.117751667834797 10.453764219560945 31.400538012112555
237 79.13421570011016 10.345166597774009 13.72693203156099 36.357608358605866
238 79.51518428533149 7.906244902125394 10.208821634822307 31.051678899829717
239 79.6144555106971 7.772729528580107 9.650746962787549 29.849601006204594
240 79.48926135387046 8.464521334209648 10.891427035602963 31.83301828038545
241 79.4399986021806 7.924490954102854 10.297468639867402 31.130501696764934
242 79.50884352250864 6.987610819530593 8.947495060611299 28.927075434611105
243 79.43583461104468 8.908830439887842 11.6472727718267 33.096435815600024
244 79.50025786870303 6.972515162636922 9.072775267785381 29.36439208751408
245 79.34327556787397 8.44581341086858 10.985483319738453 32.302749037138824
246 79.49915881371012 7.274122847332948 9.28107161598758 29.572503112509107
247 79.54858710719158 7.907723098674152 10.083580530870561 30.681621312316743
248 79.43961450682687 7.274323096274908 9.286370102614683 29.727195315289944
249 79.47226085640557 8.136773552679191 10.542339535365086 31.395199070933987
250 79.53737971564676 8.260683800782594 10.484773074876674 31.10879129746319
251 79.60220159028984 7.354595003030433 9.207857349359394 29.249441232529005
252 79.31112817951384 8.192181815835381 10.761454441748064 31.935549821241626
253 79.56976605777774 7.34899621606337 9.489550445894047 29.816213697642514
254 79.53877565427841 6.668266225941791 8.16019078201492 27.587875106236858
255 79.54228262161757 6.452798558886618 8.243975953082384 28.01793526225064
256 79.4556337146361 6.078317425956012 7.978471590596559 27.822511023100795
257 79.5703672231527 8.167086541678563 10.620415635970904 31.295771633608403
258 79.54731722783508 8.151566562385806 10.453607806671583 31.16277651489402
259 79.55292025176288 7.799021360356867 9.53607676327508 29.822325505023194
260 79.54857627515727 8.294683552243647 10.573413562718049 31.293920475913183
261 79.57431118404213 7.5934009938179505 9.79698649713595 30.18443384261371
262 79.48728486692738 7.425736366968862 9.44263961349332 29.886243466981
263 79.5087903031483 8.30408929864945 10.776789422109111 31.57199734154801
264 79.50008003017842 8.742450915382571 11.29802885869946 32.66026775929025
265 79.52979965724795 7.624848929497544 9.05637146601369 28.95573539046903
266 79.42892129174834 6.358114806285845 8.36921705703414 28.056895843501362
267 79.53256219784134 8.504495510656866 10.84967131134742 31.80159984861278
268 79.58777725469825 6.78513536167437 8.426073142316703 28.04212053583838
269 79.54262488555945 8.10880428649376 10.375486085639707 31.21402545620232
270 79.43689509522548 8.063378039736808 10.448556973785983 31.28016272479429
271 79.25894630292828 8.624374366346258 11.600707351223317 33.27394918476395
272 79.54890754434768 8.067900823862612 10.104272652692215 30.627259713220024
273 79.41069627323014 8.399149871694911 11.02715432034559 32.21035886322126
274 79.38944890678714 7.572909539556003 10.05794836862659 30.910033739888664
275 79.45873538311253 8.50390822086279 10.980080557851778 32.02617589547321
276 79.5987854542879 7.574439228974588 9.265039294828137 29.3567431357418
277 79.59137719253823 7.554796609611758 9.395428989721333 29.525123672711217
278 79.60540861585469 6.7458878733651115 8.582590306936833 28.33887187607178
279 79.51087048815101 6.183568005670054 7.498251434241022 26.50891004063858
280 79.56478189950313 7.324627977068751 9.009734356169352 28.984212027765686
281 79.60119072763744 6.667575586133122 8.353197770282128 28.013174670281337
282 79.54897389991093 7.725392423996215 9.984675447164904 30.600899075038022
283 79.55335570486952 6.8762342631850615 8.587602036600096 28.10645553461214
284 79.53942132841225 7.752296883784907 9.536148452516047 29.883313334904006
285 79.52341482234621 8.24410497984726 10.636096028129295 31.53022078332528
286 79.51018436330067 5.944641254255776 7.686461760567842 27.251311157958312
287 79.35850098898267 9.085654591273439 12.03306516343452 33.74298492595676
288 79.59550905668247 7.877321532162876 10.041850875429903 30.577566718497962
289 79.55002506949064 7.313242048446194 9.515690950028432 29.92302200616155
290 79.55551038039417 8.046815879096023 10.276418071840965 30.98288620082509
291 79.2242727763384 7.626626894230841 10.402102345645892 31.323550875101958
292 79.54806291505659 7.025717047124296 9.192528886202068 29.23055503086306
293 79.39569230390694 8.460741321258782 11.256409995722105 32.145828893447245
294 79.39398606000412 8.682151528674337 11.371132332864365 32.80292223895258
295 79.5387272019232 8.042540839062639 10.03126041937945 30.44848600081982
296 79.57796146240287 6.28195461057343 7.800734410653176 27.17797673175495
297 79.55699182824867 7.837666753581328 9.83337856272717 30.4596611352942
298 79.44897845712319 6.476712951160524 8.635171106576877 28.699443786851
299 79.42701872347682 7.378768104431852 9.745161693127812 30.31897559907184


==> data/individual_runs_shuffle/run_23.dat <==
x y1 y2 y3 y4
1 74.92659138417577 13.867399650516932 18.287638611147393 40.14002639245634
2 75.69296596338661 14.083336314045766 18.261341694123644 40.70332772639772
3 76.35011954463735 13.54591999894678 17.661850192426954 39.90796613219445
4 76.56876897635001 13.440047112452422 17.693289183188433 40.58524925179648
5 77.32520588597798 11.873897828155558 15.02957116017435 36.45896831267657
6 77.28969686984608 12.498122137144248 16.353671440648732 38.76554395738868
7 77.66547528327037 11.7438016156526 14.951410335920134 36.63925643881003
8 77.62901712258004 11.367790651164087 14.727570456837736 36.6568753264087
9 77.98362827674455 10.680271913232776 13.684954722378862 34.817699729899395
10 77.82732101082398 11.254798194032986 14.836974755741716 36.5248799333318
11 78.09836615998552 10.662699646121485 13.867455978244013 35.18180050862518
12 78.28387411234068 10.43815436417821 13.408625284508535 34.349930043796604
13 78.03659107475607 9.184246688101412 12.111441055411609 33.01359430118429
14 78.01016536044554 10.642695961657683 14.06573538432342 35.75957862193236
15 78.55629228987404 10.135251285644689 12.981057617033986 33.464661769654505
16 78.39930427948678 11.185455675307978 14.518707111911588 35.95454651845714
17 78.5773633344067 10.25038349769692 13.033195246820839 33.77717903644915
18 78.49652428211107 10.437502072727268 13.41893550079889 34.262135883551615
19 78.50363121574581 10.001572466351355 12.90822786542547 33.50654170736745
20 78.50739809851564 9.87324286997381 12.783208346400333 33.422475605006895
21 78.5286837981296 9.336661261490793 12.022344363309612 32.49266204685928
22 78.49007523282063 10.085046403199826 13.127218944937702 33.93555590869646
23 78.39918807471403 9.793907484135515 13.080581835093364 34.00262678298268
24 78.53572164442681 10.155147084708943 13.36176658973759 34.18379531775331
25 78.51144122990887 10.733483872555224 14.117462430275696 35.33182150956596
26 78.51156521179219 10.626057093490934 13.898536522800697 35.012360779589
27 78.5361848145068 11.591615640835219 15.17527628381744 36.610215542106175
28 78.75321957289823 9.206583953582093 11.33928275826831 31.648376708172755
29 78.4776680898984 10.485693190638672 13.893472655507644 35.12504340775321
30 78.67670880439543 9.183900993021709 12.053724699237566 32.634543430731135
31 78.68052822894174 9.365876048444642 12.256970214554174 32.98255598283352
32 78.69950367643723 10.045389550698928 13.080216871684858 33.81417457023977
33 78.70540486120893 9.656686694815093 12.637346809867879 33.38415545612056
34 78.64619668024227 10.03636372147975 13.095988504695388 34.12655457204337
35 78.82317863624579 9.016623636717648 11.0629859064166 31.163596979608577
36 78.70804530584445 10.372765821001513 13.658703425781171 34.44147323412684
37 78.80425199515125 9.178806447762904 11.876365517110132 32.33298150962144
38 78.70860507633975 10.292199342493918 13.398158655328817 34.40266927016823
39 78.68569828835832 10.412023313092753 13.789177844322776 35.03156919903564
40 78.74741849641987 10.363285881617498 13.637952649125996 34.74901175069043
41 78.89237672780251 9.339060042032585 12.110782817835553 32.453990432209245
42 78.79425062916313 9.031575504278747 11.897337878691893 32.351915881221224
43 78.81897999759067 9.23401013201752 12.126613105679585 32.68473375005904
44 78.76418255921533 8.74523209116922 11.548243861250295 31.977651151345743
45 78.8255258358457 9.369528534000725 12.361154233275752 33.00565658118181
46 78.68091937709052 10.519731688814204 13.966419716783173 35.381432581745486
47 78.90966538770523 8.849711650453255 11.522051219486118 31.997398941257337
48 78.86510976440981 9.253653490497832 11.9232893839183 32.604147235565186
49 78.92444754714533 9.093675403242552 11.688709153099797 32.203085136696444
50 78.71160319798022 9.864908991638002 13.262985332902677 34.493057025294426
51 78.86928081974199 8.517024326691814 11.209460060099053 31.564713781870847
52 78.99133840777479 9.042600963061975 11.422748586353348 31.75604604124058
53 78.9771897823847 8.583968197497605 11.021503904717434 30.962877530809894
54 78.8560023098799 9.118505298691838 11.996471064527881 32.91068398605993
55 78.8538835305018 8.631195388618078 11.428496760037332 32.17806986474703
56 79.02042389708154 9.48299311397439 12.048230696498774 32.8646519085256
57 78.979371468372 8.391534191840512 10.870682776151519 31.396504748443345
58 78.97335313200773 9.511845959117451 12.246490550967003 33.461071444074584
59 79.02202972834026 8.365064002353364 10.703692465147952 30.836604934928978
60 78.98099912356511 8.418083900563563 10.90718563420604 31.508636634225862
61 78.85565118017067 7.920745212216815 10.803353544485518 31.39261090189939
62 78.97098542590601 7.8238048881649025 10.214035397800991 30.289970218494066
63 78.94795287122652 8.934796075569784 11.662959681188823 32.746171537037284
64 78.96261519975461 8.564232145101926 11.220011412927155 32.12044285466702
65 78.95862741108802 8.760758524710301 11.391948281556763 32.39179595455176
66 78.98056578059945 8.736977414613008 11.371001988789898 32.09069203019684
67 79.08300250857205 7.926285667107029 10.088729121812012 30.070708649210054
68 78.93774704670481 7.664220611209438 10.110007791968767 30.453529130940716
69 79.02686238196681 7.717047426414829 10.125499185219189 30.287918050162443
70 79.11751455157103 8.491133419396741 10.630517301742092 30.6764473895477
71 79.04103833194223 8.90511815976707 11.511734485992054 32.55439934261509
72 78.95969193830285 9.811203749709469 12.684361917528175 34.31590429103877
73 79.00637088735527 8.902645640332544 11.563898184593802 32.6380110546587
74 78.9156060099304 8.511426967167612 11.449566879674943 32.62565316074193
75 79.17242757399863 8.603898027064243 10.807824346239736 31.227582829290114
76 78.98681656332079 8.564230885359736 11.18354114089125 32.18266471937476
77 79.06575152309212 8.436931772981577 10.912458052018238 31.806959133676717
78 79.05358510223321 8.717756019944144 11.204194159490577 32.050402480570504
79 79.16788641208272 8.951082272820626 11.240397226173815 31.91845128974402
80 79.00504584635497 7.947870136616434 10.412236597435708 30.991300220945273
81 79.14219601961217 7.939741997056713 10.318258519744916 30.68703189535129
82 79.0383530568807 9.162948375019374 11.913037822461458 33.08548568600952
83 79.23386191463076 8.485337531021772 10.646171625085598 30.831075064143086
84 79.25062804724749 8.352527598179682 10.401248591958135 30.66003449549324
85 79.04701240195794 7.911305841222663 10.339191778104329 30.747524058004196
86 79.15145582758163 8.404762306757872 10.92276175110486 31.50675021221272
87 79.11138084688305 8.628888311111591 11.000863920525571 31.739632710529275
88 79.16481250755261 6.5932337621066965 8.551490210768975 27.95982005142038
89 78.9631158338456 9.43245075176721 12.575146617532162 34.204913453843986
90 79.1994751438071 7.606166345337502 9.692724271969688 29.756273112871767
91 79.08485239081766 9.175094164539702 11.761819144468422 32.947806079923524
92 79.03444267697888 9.512910774034648 12.585437282211354 34.06070557921611
93 79.2676326641337 7.4353818862959855 9.181703810817565 28.86255951586042
94 79.33479907257951 7.400243503708402 9.082557590574137 28.584555646270836
95 79.16694598977226 7.78364814095626 10.03678700813686 30.298817457955373
96 79.25417163929805 8.922390044252024 11.214387066113908 32.08058751208657
97 79.15348083487484 8.650146305334937 11.251118026298744 32.06330411788261
98 79.31872560263362 7.988001879141264 10.020852445033256 30.144778940501883
99 79.32163880471694 7.22254879657249 8.983730713313165 28.65469306853232
100 79.15588312258627 9.029287993707813 11.704532923740118 32.83975689324603
101 79.08178402280771 8.338157642609515 11.022031798219034 31.95718649947208
102 79.12216855639387 9.7466344545776 12.705138762998235 34.15818090260194
103 79.0210503580509 8.03875843344234 10.839758644484188 31.62447294152455
104 79.15448941348603 8.611724626802813 11.287666504779326 32.16290707229752
105 79.29766577020389 8.831369752479384 11.115273431889094 31.704475755391837
106 79.22380587293674 8.62118133693328 10.990403808549576 31.748098440916227
107 79.30608454229797 8.309492430078297 10.40126814356931 30.67639823319529
108 79.06167001551758 7.980947766114185 10.792860846490914 31.566551703088663
109 79.0723746831988 7.473992938365686 10.05808522990479 30.70897575409618
110 79.29827020074771 6.705207512160599 8.488872917394962 28.167464058700396
111 79.22139688705998 8.42522056853943 11.016602967517475 31.702810359847888
112 79.19967170100354 7.595907802321373 10.078601387225916 30.233297718657546
113 79.25857026592628 7.772251927103545 10.114973901205971 30.394154790630445
114 79.26358941272295 8.545278429709455 11.120839123868842 32.0062707353737
115 79.27044048771263 7.691634214623242 9.8959437184714 29.90237955565792
116 79.2913172440813 8.437162781719769 10.771484418278298 31.373321984405955
117 79.20925153733869 8.297300413670134 10.907263840650716 31.711723288812887
118 79.27580420215045 8.484080990029966 10.776698181256993 31.4611769463089
119 79.15231242626224 7.7045985378789155 10.292456910204152 30.869867307748557
120 79.14979341615633 9.525577506112914 12.611512614308495 34.2722740226167
121 79.25177766589358 8.640007650360007 11.308534591101516 32.39107884437893
122 79.23985703345242 8.762159245411405 11.470050450977453 32.49932260637717
123 79.34400910184272 6.289227188057993 7.931176243176163 27.276592709794766
124 79.24629810772284 8.476443272408472 10.974912415299166 31.85194360538983
125 79.44786121402443 8.08754623467438 9.718291262176415 29.834772219604066
126 79.31960689454183 7.905605501648799 10.276489761081919 30.612267062181765
127 79.30221849251664 9.182173512483928 11.78258295553104 32.971429486515966
128 79.16752975484971 8.055857676310918 10.756325402417776 31.704999162034586
129 79.3020617755749 7.137201693000934 9.302050494773074 29.393397405348733
130 79.30982810743143 8.136984268431798 10.537093186367786 31.126520828465843
131 79.34890534772443 8.469331756522969 10.526307214205621 30.939270825649913
132 79.33510736331107 6.87585046293074 8.530439642742538 28.273745093193416
133 79.2950061218029 8.194220638101672 10.542274363327842 31.152549898010108
134 79.26698524277423 8.381679039318675 10.782081391532483 31.690091806226086
135 79.27983820018181 7.946755320521472 10.213911570930257 30.56640978980223
136 79.23591298545595 8.288376581659614 10.75609730028746 31.658572827187093
137 79.42473376041994 7.3517425906768645 9.020148847719279 28.879105592383393
138 79.32626275363081 7.588233371890034 9.896054510934693 30.016543568358433
139 79.30889945345028 9.679423016856997 12.27762975035721 33.815260771333
140 79.34122806102553 7.489921756678379 9.74495314260867 29.92976528445753
141 79.42132462722454 6.6748491927037925 8.275049980435355 27.921643628036065
142 79.28197336741789 8.035660558597963 10.537230047645973 31.24230739803311
143 79.30288402245198 9.276884542849688 11.798146038022406 32.97053951529446
144 79.2730688998763 7.082409868154758 9.348987395988683 29.316568994014645
145 79.3477031212068 7.652956666524953 9.468421671422922 29.545510217753247
146 79.40004748964462 7.641521663686102 9.390150054705405 29.354567656896513
147 79.32305378739701 9.209374109059883 11.808716942461695 33.263987093302674
148 79.43498763007109 6.3964342681533575 7.9362010072468685 27.18434769071093
149 79.29156584897272 9.665555304135413 12.475824432788208 34.19243863192658
150 79.33986955650114 8.667532471118381 11.178138379004599 32.268519536821806
151 79.39504517758176 7.070956324786783 8.869210409486339 28.73822460552421
152 79.30171570960212 8.501271177518527 11.042704368429511 32.07150916491188
153 79.39066764316156 6.088136224432798 7.639251136795844 26.771141366637195
154 79.32335488823863 7.6329021464452005 9.87521901063112 30.140907928550497
155 79.38236570926847 8.218209300670395 10.563005588371844 30.994159694587907
156 79.49180616491309 6.106438345220163 7.503647678923963 26.713438697761337
157 79.43052256644695 7.994738743822117 9.937419202966835 30.169261825123716
158 79.29366046708974 7.950397193154117 10.427884403575494 31.349754169651646
159 79.25982848619833 7.995058591799814 10.495656805094677 31.460954471185488
160 79.4323550682274 8.065953348969256 10.010327161020028 30.177229624702186
161 79.31895490757705 7.0785416993531625 9.1508513683912 29.149763693690744
162 79.43189138121576 8.813014904641356 11.052773448182096 31.91970060708892
163 79.3883951979823 8.252229752416989 10.427408647703684 30.846366802135716
164 79.23046992054692 8.23210879830088 10.860437731898397 31.815847520427155
165 79.36824907972138 8.04442753161368 9.72884913220826 29.98245131859514
166 79.44208706201906 8.722886309532996 10.781612152864406 31.36918605674194
167 79.35772359310648 7.734583133632988 9.974215335188907 30.3218668743664
168 79.40883055071791 8.143907898498307 10.396210793479987 30.825863018868528
169 79.3641536781414 8.28335588861829 10.636050407703234 31.319597981207448
170 79.31936124502533 7.703995873093826 9.953497144552358 30.54917418672677
171 79.24801012721801 7.307134306238453 9.635829083464786 30.2737857414756
172 79.3868249855553 7.806603757769561 9.958489322604446 30.277923435929043
173 79.47631791107345 6.183196874794869 7.701777189317727 27.020875499319562
174 79.34031573585233 8.03796530404134 10.219086230686592 30.73051395202395
175 79.421144346583 7.594296230532259 9.76572347087501 30.045084212723406
176 79.36563949704892 8.416741477765362 10.792508917489862 31.88479956502146
177 79.42873344680835 7.6332725863153135 9.68225764278997 29.94774932390507
178 79.39216426951936 8.199748679076832 10.516120824786023 31.022450292617833
179 79.40876717618586 6.649559341170443 8.514967801103278 28.241141388732093
180 79.50222592374399 8.161044083869633 10.192854485700076 30.72405411776462
181 79.4259489782038 7.343238963757813 9.249684762855892 29.361836289072805
182 79.47386885515604 8.349905919920063 10.443010833417398 31.05705109628163
183 79.35401389082679 7.770684444033749 10.094249193365702 30.815759233458827
184 79.5011414182802 6.586967120313246 8.301216553384627 28.05676246458797
185 79.52235201569464 7.415832984575268 9.192144371182387 29.115635920077445
186 79.23338115422906 7.695790135841254 10.141381610693012 31.129161145525607
187 79.46986213930158 8.230191143538551 10.192847968496356 30.81917631314237
188 79.5012298258913 6.854025412586361 8.655582988638422 28.52628409643836
189 79.39249294332114 7.594097672477283 9.666740180724664 30.12248703343683
190 79.39204502803574 7.890233104523059 10.281905557376037 31.19851099487587
191 79.41421400165227 7.642031562175824 9.807387954278424 30.06328468991234
192 79.46607786433185 7.5669381029236575 9.72922713002421 30.00057434882166
193 79.42647744865606 7.87838826181919 10.020950203089107 30.26716181413629
194 79.48887200086854 7.5932487737186225 9.60397299166501 29.66395975141305
195 79.36375333947952 7.828879794589559 10.088963741146062 30.758552882798405
196 79.30053083930964 7.4463050561854125 9.79736449495191 30.554512492983775
197 79.46342909972614 7.631266307795988 9.729350956894955 30.453993134422973
198 79.18911159393576 7.904093023257823 10.600094994761466 31.74544453634246
199 79.40412710576261 8.955148664757242 11.542932340215762 32.86279818226413
200 79.51067239545331 8.200859472221705 10.062353998343587 30.314294295172818
201 79.28360023017449 7.271722893849201 9.43763440103379 29.858841342901478
202 79.43008832283654 7.7823233217016465 9.854331372697755 30.47478277133504
203 79.53987027819032 7.071767858418347 8.90562202668873 28.717693764466144
204 79.50201852226174 7.735523302025229 9.890775575918775 30.350817731055624
205 79.52660029919667 7.9420453982145975 9.619340558044687 29.791673958497856
206 79.26058036754584 7.94312898790083 10.433163338591422 31.48211294191604
207 79.41646773177989 7.538469053098301 9.69287416765533 30.217984512008456
208 79.48906181970116 8.106559592255246 10.1616631486801 30.797681949672395
209 79.49436385878099 7.216453349231965 9.155908718480521 29.25356010383805
210 79.49057714348295 7.52438336149897 9.458013697076717 29.45760616985359
211 79.29076389265111 8.410937046802474 10.928171030195244 32.21754453643906
212 79.43086116504593 6.849900585272184 8.916336309609928 28.81931374892861
213 79.48797064902604 7.6769843968482965 9.828301661026673 30.385458591510517
214 79.38441064240092 9.976568573377333 12.731031613391131 34.45470340071457
215 79.45066554757274 6.924593137083559 9.135242665473765 29.01715040534104
216 79.49799219818712 7.769166116893053 9.640345505645076 29.77695430728734
217 79.53044474710983 7.303975642788241 9.150545059816196 29.11366533212766
218 79.44071141003306 7.9987121572341096 10.28696942466908 31.090950926878204
219 79.47902875696163 6.9239512049592795 8.702572027483823 28.849498056700618
220 79.47804933685964 8.926788317728702 11.41256219693374 32.675814034992925
221 79.49016044665774 8.289188004223364 10.531762113722076 31.33329600600777
222 79.46090096187804 8.735561788330736 11.016296658942471 31.80470328582047
223 79.32121917753918 9.627811009832051 12.54359031710367 34.18404365759584
224 79.5056512517674 6.681011939590356 8.49924178851882 28.197052169478397
225 79.52200938289602 8.268147787425887 10.344034060470786 31.060398579321348
226 79.42110117430602 7.9797053744529975 10.250551290262955 31.201547133401608
227 79.4535427096402 7.9208038328763815 10.333964980718202 31.173244764656072
228 79.5131744304032 8.37278898652973 10.516023066730174 31.265391758346595
229 79.45692159173196 7.534040779203871 9.698081413430293 30.23976934964653
230 79.55271837460012 7.9230033818217835 9.802037330021552 30.46039559944497
231 79.40410434625467 8.499475590484224 11.105276041377465 32.264881786739565
232 79.54455008005938 6.77752281189037 8.540808513866393 28.146493587922762
233 79.50438537002637 8.014440460903806 10.083469738407269 30.5798405107101
234 79.48621089170258 8.044728614305956 10.281521042356356 30.62442151443908
235 79.57233532334502 6.913161162190487 8.811917671554303 28.67062068042593
236 79.16644186754813 8.113081391926045 10.735607211781229 32.20142146478119
237 79.53697914726341 8.407265684893153 10.557674515726134 31.251167676634108
238 79.52620169951969 6.8216891817370335 8.786096510402363 29.000968763281254
239 79.53923683813962 6.686378654981915 8.118526298611496 27.69561818151881
240 79.57417286575105 7.280592989443531 9.004507558783214 28.866203244253008
241 79.54379174706638 7.89989724753669 10.000114702785535 30.466570229478595
242 79.54239268920598 8.054185483616653 10.18263551026186 31.065741962766857
243 79.53754478491592 8.873960840722441 11.282165984836812 32.35362401818095
244 79.54048702351446 7.718770019514659 9.896074062545868 30.578789604074895
245 79.51005172213839 5.865445166893695 7.649913282087262 26.92784933883068
246 79.48224623398488 7.867810062793623 9.74980845938257 29.999240821675354
247 79.54160725206856 8.141758112847919 10.010314126612574 30.41564636724444
248 79.55093847411905 8.052002475377535 10.406788215122987 31.182685706086886
249 79.2816855182181 8.76498102607745 11.511910450492579 33.026949337468125
250 79.42976902487821 8.183437041060756 10.604950311535365 31.63571244636382
251 79.41517880082591 6.572665472963429 7.576112467123974 26.580641217098623
252 79.55835207525602 7.538124666295945 9.630178667836631 29.9794840408808
253 79.56095692079549 6.165658291584476 7.764348862265679 27.12679579004321
254 79.52915216985271 7.761682219873799 9.828106144914983 30.11633271812858
255 79.54440745355669 6.558230055387396 8.332420924812068 27.8827119757186
256 79.53991446524672 8.269249544845831 10.563057726001635 31.409059967609043
257 79.46595233540944 7.32053373423383 9.348928741155172 29.896459852336665
258 79.5919749124261 7.287670761152422 9.208013762248758 29.473908100647684
259 79.5298146840446 7.838330346281093 9.744627282422503 30.06114981130057
260 79.5468534109408 8.667363054352663 10.943473424537686 32.13390988712056
261 79.37574512166377 8.018005264988764 10.412275700658057 31.664846799015688
262 79.53950215475108 7.644397574578092 9.60925192668094 29.990196758516973
263 79.58346335226469 7.01248362299013 8.535444855202067 28.339988138098825
264 79.53034400019658 7.516883432234837 9.635555360908409 30.324205565946794
265 79.57201240236789 8.094106927172444 10.177297920412432 30.856935541955654
266 79.49292357605206 6.3784946399098335 7.962328476973801 27.350552996826437
267 79.5346922988146 8.055343464902474 9.822651245398529 30.144861829843382
268 79.30852774980353 9.609271158971202 12.491537410965215 34.322932380447256
269 79.5548501266639 7.84349515291524 9.942795896038614 30.388130302550508
270 79.51900932815325 8.172336487358768 10.432889616035034 31.520632168994066
271 79.52526948643754 8.654294325471774 10.9017046658747 31.884269139588284
272 79.46836940933596 6.8140009512562525 8.7600146611015 28.86861721105136
273 79.53219815265946 8.024866676326885 10.172136295063527 30.79614153928202
274 79.41443188309975 7.258679398922285 9.442893784438533 30.09518574574178
275 79.55511221945137 7.768932734783263 9.609134617013925 29.98195970561496
276 79.50185934190172 8.073764275227735 10.432889616035034 31.288554265339886
277 79.54417833550444 7.694381080234493 9.640495401330707 30.032427381224647
278 79.54775896416714 6.923353068001868 8.869399408394319 29.03032531794253
279 79.54450845219301 6.573427521105294 7.967294586211004 27.28062995403482
280 79.51655926168678 8.22460101022722 10.615280079436895 31.565371654582407
281 79.54395585384617 7.037709817152095 8.556202149060965 28.151368423659374
282 79.53194089717168 9.539419837381814 11.698869473704509 33.07725707448292
283 79.44591389654595 7.490346467950602 9.734734167170444 30.576990074614095
284 79.47543416362637 8.898546150813477 11.600283732981298 32.88233715054398
285 79.49400306046608 9.848391487067742 12.66337000433525 34.58044297928426
286 79.5499903397515 7.7779917875543445 9.729057682727404 30.117167221940566
287 79.62352706639324 7.208498531093552 9.155797926017229 29.102322907728073
288 79.4688902358754 9.48312065043004 12.027453851028714 33.555436948674455
289 79.5833024119879 7.332630187056931 9.4113244496026 29.67600080065199
290 79.46790756101332 8.181465445420082 10.578770704178641 31.348149563016115
291 79.58078621681135 7.3229551298003 8.853282363586457 28.78077510559106
292 79.54884182041518 7.171222910389527 9.00996245829967 29.182487541523027
293 79.42160677059502 8.338417024315287 10.943779733112692 32.1312157882367
294 79.52753078032616 7.8945944106889705 9.895904615249052 30.508036042071197
295 79.58226261167178 7.294113258212782 9.114139959817535 29.33345873716535
296 79.61489776270018 7.2788286271014595 9.23923768528736 29.362413458404014
297 79.56321240561671 7.536294518650931 9.708424215739253 30.15055250153913
298 79.53420485531485 6.286180386289579 8.176412102082352 28.096276773933347
299 79.61320735652852 7.488796506560785 9.26001453075742 29.637707572011063


==> data/individual_runs_shuffle/run_24.dat <==
x y1 y2 y3 y4
1 74.96160117614278 13.212974841356184 17.41207835972931 38.829217907644356
2 75.61747038100066 14.19689838601051 18.918145485363524 41.34900410589319
3 76.30078013921342 12.92859677153916 16.93237957967164 39.14939819289936
4 76.83603496016886 12.024511304838244 15.47297563269665 37.48836542214363
5 77.24943908157218 12.811180267503138 16.452459214687376 38.56264957709966
6 77.42849360420195 12.218194182506622 15.738525615608545 37.79726460570735
7 77.426676462569 12.359206343622764 16.145277334390684 38.90324869243079
8 77.69797852433233 11.465063274833401 14.784752402306456 36.47297330964076
9 77.74558617785875 11.527840498713426 14.988056572456577 36.80989173787717
10 78.1747695767971 10.255342897254838 13.116791418980334 33.92427327968108
11 77.85598012991125 11.751553719376895 15.451912030262772 37.45265103397677
12 78.02154789631248 10.814775860781785 14.117690532406012 35.62700548742293
13 78.31179925604582 10.659213039538004 13.794319918060493 34.90739855983329
14 78.3232696761284 11.026071488114244 14.221600828571212 35.42868437338561
15 78.16251861212453 10.236239341938576 13.508012641289724 34.869095655154716
16 78.3816176777087 10.376588049663798 13.393049167609705 34.50498041297134
17 78.3353544050356 9.522339671836951 12.56984161370135 33.39250004434338
18 78.38006416010406 9.96772182024362 12.976182748648924 33.869905917885234
19 78.32243995903958 10.902152963123973 14.28424419076012 35.48005957036945
20 78.55489995656733 10.370947531601885 13.29906457271518 34.19070766161786
21 78.57166506919384 9.072171699254168 11.652362707934639 32.14123786872932
22 78.42354558416488 9.442955798523561 12.522898195282018 33.21560771848304
23 78.62463711919791 10.107433431644935 12.99155683223232 33.691761227265985
24 78.59534399742829 9.270094826111889 11.954604547809033 32.46373641178795
25 78.57392230120865 9.802070551591195 12.835391596613244 33.53218385939718
26 78.47883933584046 9.691560174791263 12.903300859410628 33.639722926954086
27 78.79052971908258 9.400434135831759 11.67804700780839 32.0679649692592
28 78.58944005870106 10.159266364592966 13.273126101896226 34.13665094268751
29 78.4262316036708 10.562552619539769 14.044658747482085 35.3654084481408
30 78.60495577864243 10.887372870493476 14.325856536533754 35.529861257202555
31 78.7904836344429 9.31870009129687 11.808462771516481 32.212114554088814
32 78.65244149428084 9.080436714089577 12.090260143310704 32.53397637621121
33 78.77736751781164 8.802993394312457 11.146569044168652 31.15976385722673
34 78.77488765355012 8.924500098089972 11.209062510671918 31.284887654447303
35 78.80739631644197 8.598423104692579 10.68786217730392 30.61411157055829
36 78.79828929905729 10.25048699114462 12.913265663903639 33.85796933776353
37 78.81469170435514 8.967502440996213 11.240351605747756 31.46072119117068
38 78.79039625121993 8.671613551859883 11.151958771647873 31.355448725319313
39 78.85327599585979 9.786772544348532 12.454656555094745 33.05045849887955
40 78.75946217102596 10.621279863657998 13.908853256294773 34.96984016231721
41 78.8570209451491 8.985024288852381 11.626248272615157 32.119349578915646
42 78.86269263600659 9.927691083143246 12.986395206883417 33.72504397912527
43 78.78084131966575 9.246671819286268 12.241328925618111 32.8251124175737
44 78.96429458060217 8.640767590713645 10.708697677607482 30.833146038807534
45 78.94983993912163 9.61275228279644 12.27224654008172 32.80669787947402
46 78.95084009366433 9.464411855738524 11.93343015291185 32.37644162211048
47 78.87958567607639 10.268777346750346 13.283416766575407 34.30795434554439
48 78.60737774324261 9.59363154072015 13.112046894669739 34.4054612307272
49 78.79090638667167 9.72779124435948 12.699931517223273 33.75379760927635
50 78.96414379340828 8.503426546066784 10.917417644051708 31.16650077794809
51 78.81111708786463 8.051983247908938 10.740599389833317 31.047874076094995
52 78.82637294498069 8.312070272825745 11.079344087762234 31.564019193515524
53 78.88984421593707 8.811042678694086 11.423107032558132 32.112569905786
54 78.97467578653735 9.610134126582789 12.261916772180193 33.08313458920905
55 78.86288502537914 9.112469154918244 11.986050055774234 32.91293597816831
56 78.70425470890167 9.45951716031157 13.127766390050477 34.490979497999355
57 79.00486974635939 8.67397762471502 10.609571008975227 30.695760481693135
58 79.08713646918248 9.236672351719735 11.704076719479485 31.968977025294564
59 78.99847646821182 8.241080652350096 10.312666758950273 30.21792509820792
60 79.07326454400669 7.687323635685141 9.770767786556888 29.469228156466997
61 78.73460161843123 9.12223120038399 12.392866946593594 33.65970178859651
62 78.9421909037382 8.818496668359328 11.506598929458045 32.4713859035968
63 79.00615852309252 8.307743645895625 10.688240175119867 31.172605736077983
64 78.98996048855676 9.229780045249967 11.850466149513517 33.08818556460589
65 79.06924850778148 7.817884134772206 9.989641556402095 29.676849306195518
66 78.9972460203631 8.334770011552427 10.813409589830659 31.447189711313804
67 79.08557528379797 8.001720161495939 10.16170876910616 30.266032801634502
68 78.7603813792273 9.364924740240745 12.554395840876998 34.11262192011214
69 79.12345427114633 7.838917484121617 9.947983590202403 29.867965556891598
70 79.10809899588216 9.079112762061166 11.542749858511513 32.29664842181697
71 79.12492274249286 9.293998693556356 11.928483595285822 32.9267887304314
72 79.07951440987756 7.297560109679411 9.562523575984471 29.204995305841695
73 79.13320754738147 7.5900488512962365 9.593584568929991 29.3774389503316
74 78.90966718550855 8.503721285519534 11.178418618764708 32.215547553868475
75 79.05963774305714 8.713878305993036 11.25109847468757 32.04279058847618
76 79.16382473698678 6.432936548950311 8.238605777214348 27.235175179879178
77 79.19903605289026 8.711079131408464 10.880667132255695 31.165743385437406
78 78.96166261697897 9.380882194965128 12.251886795649957 33.70335876975196
79 78.99370476047386 10.12346629242186 13.200309384695153 34.96483201232945
80 79.05343393150008 7.628997221268337 9.932746367897183 30.35041720555156
81 79.10752147240746 8.975667582911665 11.558514974318312 32.42982779659053
82 79.17286380243726 8.450646212250142 10.750564194326328 31.086731433114068
83 79.07362951018717 9.03991852726804 11.772253187629511 32.67697553340801
84 79.1544434857636 7.551529361659229 9.797051669173184 29.813899507522056
85 79.15136744754649 8.658037713798944 11.204096401434727 31.76626192089229
86 79.20047593762007 7.025522013794973 8.999541449546022 28.519009716232603
87 79.00815045794731 7.086638716768025 9.609851509423494 29.732478278843576
88 79.00817253000784 9.032750880580407 11.970526076505195 33.22840702750216
89 79.22918095937152 7.2206179114610025 9.265384706625468 29.050206172698058
90 79.15542457458018 7.191285471822469 9.33329396942284 29.2871461363259
91 79.15829022162842 8.973653129089664 11.402121636568918 32.376061588839065
92 79.21400923036146 7.238458639237819 9.249736900485694 29.04407071459555
93 79.17933577664576 9.121439788394488 11.5949526603356 32.69334037291747
94 79.05656110666027 8.158334431009186 10.787503705030321 31.547289487721596
95 79.23105608797178 8.384368010320399 10.625466468856503 30.975789440744695
96 79.12593863301123 8.472276277918036 11.094887618642435 31.99262099738793
97 79.25133746572467 7.426225821813214 9.520793920543813 29.57832141496982
98 79.14613975697198 8.080090337496694 10.526789487281151 31.144520210765602
99 79.25007611333203 7.642532680617623 9.588351254340132 29.556924811634477
100 79.2137770576264 8.435804185923265 10.662008430133351 31.21729533789984
101 79.23646064759416 8.569052624246265 10.974769036817245 31.65320790386651
102 79.13793523948132 8.317565997067149 10.766505274633653 31.57086293373824
103 79.26031103897657 7.716965874568056 9.843864743518061 30.045907542013474
104 79.39266632703826 7.418078112638257 9.233900095437942 29.131004574868623
105 79.31553334763603 8.224149165045858 10.448283251229606 30.779119256999998
106 79.31111886664229 8.471196626638605 10.58885281833868 30.91156341173844
107 79.16502713454919 8.229206409037111 10.792626227156877 31.57727390074686
108 79.09659716570935 9.549626370546273 12.57508796269865 34.43748653434706
109 79.13864822187794 8.883115551105508 11.647311875049038 32.81521122732609
110 79.11930034788249 8.757512215797098 11.517039489822867 32.58694350344689
111 79.26855328848322 9.081909853242761 11.60534108307062 32.61147037308819
112 79.16176691657107 7.722089193830878 10.209036702545182 30.836654374044915
113 79.2190892220831 9.205351560402542 12.043310207687641 33.31599051391218
114 79.38406782078238 7.498812906386434 9.14527264200401 29.23470181775576
115 79.24152546099957 8.612954509558852 10.959088644658843 31.63293876691683
116 79.07089725019141 8.239963686886474 11.07961781031861 32.46466714589842
117 79.25499904427834 8.968790365437737 11.459440443315838 32.441076902942136
118 79.21790867256682 8.191314529887055 10.730080623023818 31.543890777768034
119 79.22984666627917 7.332083661263826 9.703373382853652 29.759827347996172
120 79.15815696881523 9.804160954972108 12.825061828711714 34.47707504279626
121 79.16743631233412 8.65159687483753 11.501443821312861 32.52457308035066
122 79.28874286353134 7.5567612726510465 9.807459643519378 29.927313264955156
123 79.20420579215764 8.270073440306588 10.823856667399202 31.598475102302793
124 79.23172481871575 7.476028118997751 9.906684070207493 30.199955176539618
125 79.28902680351764 7.351027345927055 9.57819093373542 29.61933753970505
126 79.23819402704946 8.933161993019885 11.683690906232824 32.741081951867514
127 79.31438218383038 9.018135855788763 11.344613830914007 32.16185900512806
128 79.32272533746358 7.8184225851303175 10.073198625339252 30.35659826026461
129 79.31616814963756 8.350479170488166 10.500440432627634 31.145429298594397
130 79.13203125419636 8.118334634895927 10.891928860289656 32.07743217196882
131 79.1925959957485 8.7357997198561 11.574482123440532 32.94813587033472
132 79.27446635526877 7.698186645018401 9.869992213244993 30.19213216055726
133 79.40137891559928 6.799513457502242 8.368767369977226 27.946686067737215
134 79.32700411863232 7.894279743819364 10.234792691659877 30.59048110690773
135 79.38552196867172 6.771003467454779 8.52526498298618 28.185204588187162
136 79.26286749042781 8.513547211786062 11.037477571043386 32.01354376596805
137 79.29860197333247 8.260181261161446 10.531794699740693 31.15075921966326
138 79.33554528901796 7.949473583472232 10.396425861202852 30.88915130472467
139 79.30027260339926 8.869658317498748 11.37616361413879 32.59037595317446
140 79.30057124884671 7.241795536263148 9.458313488448 29.384888403399557
141 79.3339384551591 7.0383597689826365 8.822293059881892 28.583315073926386
142 79.34684877938905 7.062208043713324 9.020507293924062 29.030846444696113
143 79.33579313310848 8.571295139761125 10.875714057425945 31.68614897966898
144 79.33627310098699 7.997835197064397 10.047012500778807 30.433429448203242
145 79.33233131423684 7.850060381220993 9.90633214120642 30.21726609019669
146 79.31854070625282 7.607606788790175 9.713657530329112 30.099371746315896
147 79.3307025411801 9.036202927846942 11.25075958009396 32.10838184185785
148 79.13650177213121 8.270076289351556 10.975205689466705 32.09687381817605
149 79.34177337953554 8.275997020193188 10.432668031108438 30.96849900344486
150 79.36439234078748 7.0848771206441326 8.86397057769276 28.671421590303957
151 79.49903747081109 6.539890165216391 7.633665893204933 27.040918675148806
152 79.37530527942364 6.309012533162736 8.13455861977095 27.61165208374834
153 79.48088721953215 6.851407028396323 8.358281189186345 27.995848149763336
154 79.30982810743143 7.602591344689936 9.833587113246322 30.2225904971548
155 79.32576740882806 8.48002492517241 11.053164480405508 32.15360874557294
156 79.28984956644398 8.093504338410206 10.45907574059548 31.440905001593023
157 79.24096797450943 7.89055530332128 10.245396182117783 30.9618143524939
158 79.18431234789176 8.872832920130094 11.80379645365056 33.22420476973438
159 79.3843677809696 8.583421608326361 10.969516170616222 31.73480856573292
160 79.24789296575379 7.297188245527512 9.604461781944273 29.99789620102098
161 79.3771821760467 7.116429418923957 9.129859455198265 28.941737036586503
162 79.42387166678844 8.691506202004174 11.026743736511014 31.73394520497729
163 79.2156341984666 8.748811248293615 11.511910450492579 32.91565065045439
164 79.43757906608882 8.56899932845849 10.729630935966917 31.395071738981038
165 79.20764945768622 8.487070775343232 11.329598193535395 32.625716555089426
166 79.37746866837617 7.212707810091571 9.223746292036939 29.325878218164057
167 79.27560526847194 7.961131432814053 10.427858334760598 31.281890723810424
168 79.19257162742278 7.866391048507018 10.495793666372876 31.481532952106395
169 79.33183208110167 8.90580013697681 11.433501972496874 32.72619268603757
170 79.32649899347727 7.776439041942271 10.042072460356499 30.645070164718714
171 79.38619598928469 8.507463430722662 10.870552432077051 31.73896379666319
172 79.43542191153092 7.456328077055913 9.41123972595419 29.57879799461881
173 79.48796362404858 6.3451222089671075 7.743330880257848 27.070552371380064
174 79.24204317843905 8.883047883851479 11.553516279062492 32.98125188070681
175 79.18135311143284 8.222518396436916 10.938794072264324 32.247414880057136
176 79.39534054874807 6.510384072879438 8.316955600376541 28.022562634586066
177 79.44572162305079 7.2235472547699295 9.161070343829413 29.09712798879871
178 79.17214762116313 8.211827685279623 10.907504977188488 32.16059242851348
179 79.42820900887047 8.361076938165795 10.218753853296702 30.66658302704621
180 79.44328728426233 7.281906082145303 9.161037757810808 29.141609004628087
181 79.35905383071093 8.354820166204851 10.782113977551111 31.822448593785523
182 79.43254785084373 8.737114097861406 10.938181455114327 31.942412967186627
183 79.25605994688385 7.632519001728231 10.14656278765308 30.928962961120277
184 79.49235648427708 7.157500085845967 8.874274276779392 28.67528396201623
185 79.41337040953402 6.939846184737851 8.885047214534092 28.955479519335547
186 79.4552534029712 7.607690494129852 9.583150525768891 29.721324839792107
187 79.51611428043446 7.601735698071475 9.525746995373574 29.595569886053763
188 79.50263076922279 7.777701145688623 9.974221852392628 30.586838089182088
189 79.51087207705456 6.788532522556577 8.154866226572944 27.569697653319924
190 79.48272542756226 8.302264629638433 10.594327269466298 31.413527377401852
191 79.48349391634379 7.923481938710694 10.020891548255594 30.276148701156313
192 79.4316908500208 7.622839683308145 9.713546737865808 29.972583789850816
193 79.42634575670064 7.487649733882787 9.494607795983379 29.581279580844168
194 79.37648072757726 7.926390127648602 10.182837543577284 31.145002064867523
195 79.36765905177505 7.58553146806506 9.844079811240924 30.426674427442148
196 79.50592282443402 6.8685734781699415 8.624267824747701 28.46046073268903
197 79.46335187027937 7.844611425657279 9.974065439503278 30.289717827886797
198 79.42686174450351 8.562607275461257 10.959205954325867 32.04244191766789
199 79.43938474857622 9.172546347018013 11.584459962340986 32.897330206685396
200 79.50179146595566 6.325688662582323 7.899789390044476 27.256459447399916
201 79.49956922791966 7.318599320272447 9.171452249360733 29.255309888767012
202 79.3446316505142 8.15345588280935 10.526796004484872 31.540083998164747
203 79.48688017527303 7.628401578564553 9.447494930267219 29.447035465151504
204 79.44631966280171 7.580618811083061 9.619855417138833 30.207296382330117
205 79.33967828064688 7.552790364843623 9.891107953308664 30.645470404547805
206 79.44754363052657 8.561306188080827 11.01129144648294 31.972938953498932
207 79.49014082621954 7.392353591483432 9.176587805894732 29.220304984669887
208 79.49056581902202 8.475681197319341 10.64636714119731 31.58314948315246
209 79.52632736479008 7.8825853408479345 10.020976271904003 30.446705730829425
210 79.05212477355866 8.597272742617006 11.4809993532327 33.46629941743863
211 79.55680709956532 8.122771060578792 9.577532696159352 29.929367465045466
212 79.3958812079113 9.101874704732275 11.86610743844958 33.29066261584934
213 79.28001919544295 7.8680843146128385 10.287230112818014 31.3337251144417
214 79.46064789268424 8.456897680081711 10.881077716090271 31.987542490719356
215 79.50773364140602 8.121699005627955 10.292039809165843 31.05577628302142
216 79.48236473003543 6.858923655830459 8.858997951251835 28.87561741306346
217 79.45453320259396 7.9580425946577815 10.198283316401646 30.796504526930157
218 79.3930819074385 7.760783390060413 9.885698674218279 30.637142599648936
219 79.52017667049883 6.9957012859905285 8.957896517753772 28.902257533254538
220 79.46673872792677 8.617383498303195 10.901672079856084 31.65746052349987
221 79.26539329570394 7.44383253675088 9.849528193553647 30.631772375979814
222 79.52136547242753 6.5457431704546085 8.12379219921997 27.498010385533867
223 79.5177600072741 7.4400003784031306 8.957440313493148 28.778379317929147
224 79.5733032472284 7.800435088940907 9.697762070447835 30.1291064965
225 79.41040753876973 8.117023968614792 10.74046904575885 31.498814432479783
226 79.53110264639412 8.841632676787658 11.31350721754244 32.46980184658794
227 79.32121199652006 9.24433055257856 12.059010151457205 33.70479729636311
228 79.56039806321222 7.680210151588733 9.828203902970822 30.220025383381376
229 79.55850389994383 6.409188575181942 8.050962447611465 27.54860430138558
230 79.48758447497876 8.25860407108223 10.599645307704563 31.60904989030835
231 79.57123081373057 7.854821030332931 9.968806056098522 30.30556039079696
232 79.54978681237799 6.525653008922773 8.113390742077497 27.532691489124016
233 79.34147740742984 8.251101906461574 10.803112407947758 31.996076958438803
234 79.52994985042893 8.574713375018055 10.567997766423943 31.33680748369454
235 79.27018975837787 7.661533264555468 10.021510682609314 31.098878551572884
236 79.30321413778726 8.256683682889745 10.615508181567213 32.02620550792956
237 79.51947972038565 7.010438115819431 8.83266844820948 28.597864668492157
238 79.40340005780256 6.648203091798277 8.640313180314607 28.860711188180698
239 79.4932572410263 6.143277049746061 7.696524323116705 26.86239317109672
240 79.52738001753687 8.638818903767767 10.494992050314888 31.366504085872606
241 79.3946710234919 8.500577569076624 11.100049243991329 32.21479275647978
242 79.54465906163986 7.603505324679019 9.765782125708522 30.346261684477092
243 79.436374683108 8.780268152405569 11.480477976934832 32.77074504596354
244 79.32027004201561 7.822126296138665 10.412301769472954 31.241740670956496
245 79.48813128025499 6.954805879073792 8.90585664602277 28.972624171350002
246 79.47364903676062 7.5574942653407255 9.870050868078506 30.249909206356364
247 79.467804677387 7.705541871809266 10.141153508562695 30.79083479558795
248 79.54933259000497 7.943854953962207 10.067991379564301 30.880483011199843
249 79.5616374957054 7.260493204482405 8.681241219697277 28.526339639758703
250 79.56895512849155 6.709636740081461 8.400082533867948 28.018932440641684
251 79.60094284222944 6.299158071645968 8.035392847916356 27.50181665742297
252 79.55429140344107 7.211666197480662 9.265449878662702 29.529549456405412
253 79.25127374904358 8.747868228176722 11.485913324840114 33.13604758817096
254 79.56410560425014 8.095208735384482 10.292039809165843 31.059639384866976
255 79.51506353857305 6.496314682809863 7.805694002686647 27.030848247123195
256 79.41416435989504 6.838441935102453 8.947827438001188 29.32503185400246
257 79.56591500055646 7.334315729688616 9.020083675682045 28.833182572722027
258 79.484286117919 7.348606826107234 9.43234894881414 30.054299491546576
259 79.48869212211214 7.646322733358605 9.896113165768206 30.467211998671917
260 79.32947335962417 7.976431973902306 10.370578631236016 31.514829679137748
261 79.52685367896706 8.385376719996804 10.781990150680365 31.736476480560505
262 79.40333053403639 8.402198568059116 10.995930397306985 32.34188052825192
263 79.59841126074214 6.7142868399132025 8.280192054173074 28.02396425053465
264 79.5337901841404 10.273559108865795 12.777701309254086 34.55511520141917
265 79.25645334587648 9.010954424376068 11.934140528117688 33.759060979668675
266 79.54051687892255 7.7219930087902515 9.343187084674899 29.53320033134651
267 79.31292362433697 9.052718478567517 11.845460937053975 33.67811536983416
268 79.48239705907947 7.1128814145932004 9.270748365289794 29.45419092917757
269 79.5628561033014 7.513065718696492 9.25477469896384 29.56989540925582
270 79.4999086437767 7.426569630935253 9.791968250268967 30.2398532289497
271 79.49898667988545 7.43911489777382 9.583502454769954 30.291604005877115
272 79.5811144339445 6.895861888872735 8.707714101221553 28.726182052375215
273 79.57603571014786 7.133966418672339 8.717887456233719 28.643987512910883
274 79.54967235802921 8.393274465800552 10.385639889040698 31.12503759679045
275 79.58531870897207 7.097005034656305 9.109063058117039 29.240041922914727
276 79.53572921876754 8.629603010969115 10.354142243445718 31.033446743303507
277 79.53805199366838 7.7052988679867 9.009421530390638 29.033455261529294
278 79.5765307927645 7.295063483858777 9.171497869786782 29.39448957677878
279 79.59535439548402 6.663824508083017 8.316714463838771 28.00043020416294
280 79.52170573973449 7.455015546287333 8.790521691730536 28.510895111778222
281 79.5473506490151 7.354561812266561 8.775004229665218 28.590756049862776
282 79.5628459543505 6.22734165457873 7.769425763966176 26.966402749726704
283 79.55540409608157 7.372635928957096 9.301789806624129 29.52450744359555
284 79.56726066685066 7.620189332628711 9.358932648870532 29.607591275696098
285 79.37913659712204 9.932718460666223 13.00747836092847 35.0240299052904
286 79.59475165848113 7.376209508002569 8.967991666321263 29.01318813016297
287 79.5537728996727 7.568348393041857 9.541564248810152 30.009321467724636
288 79.45709679726423 8.610084526990144 11.266824487272032 32.51367840662823
289 79.54005763320964 7.035156928296363 8.55104052371206 28.254408494971926
290 79.49068550306103 8.951074699583536 11.511610659121319 32.808265993689865
291 79.55135964439202 8.65428797864841 10.781722945327699 31.6255766920722
292 79.5739000693136 8.171960747755465 10.490156285152164 31.40882617444437
293 79.44402906176045 7.142624026337023 9.422019180912622 29.799165612315004
294 79.54605224961847 7.210253099625967 8.728171603709168 28.457282667226824
295 79.58739146397238 6.956388820291984 8.973589944319615 29.026287882890202
296 79.54309268962938 6.143906147951596 7.753953922326917 27.126280098665166
297 79.55054584120562 8.18102339988914 10.370148495790277 31.04805641918651
298 79.47215590570733 7.405584376544951 9.776418202185033 30.388746416328594
299 79.52197595116263 7.85370284231135 9.572560069718438 29.90502825026944


==> data/individual_runs_shuffle/run_25.dat <==
x y1 y2 y3 y4
1 74.85453101930051 14.458158797735244 19.131948870711966 41.35092264572135
2 75.85714864397795 14.152737880991301 18.151754913515404 40.541272873475606
3 76.29942404093137 14.241683170053054 18.605169810956777 41.2983735636261
4 76.47659792058296 13.81194865114229 18.563694326461334 41.47045105449092
5 77.15583261263619 12.663606960343877 16.353547613777984 38.51710211198429
6 77.50913383860058 12.686466034314936 16.202205108914203 38.318364142160576
7 77.67449190775707 12.469965452292751 15.852928609768346 37.77972967320766
8 77.95863425560019 10.735774737412433 13.460710776665596 34.50294157962913
9 77.91616413839499 11.154600430199412 14.33122019519807 35.74324513198328
10 77.96926532397075 10.842683458971884 14.03944498450339 35.410589886823814
11 77.91943717392472 11.180514131960383 14.65449956869146 36.27276936627858
12 78.04305164604526 10.771406243543542 14.211499162800012 35.55286352484139
13 78.50299869512321 9.94829851853385 12.600602815275586 33.044378550043874
14 78.31639388751898 10.376061679263957 13.372181081287515 34.36875915928318
15 78.42600425214779 10.62655564165625 13.710841055568023 34.704240092111114
16 78.24924038734781 11.120284012586335 14.597011314647723 36.038981864350575
17 78.40075815268122 9.461309155963317 12.303868012547447 32.848862209885965
18 78.12891600566607 11.250196353277206 14.993289887046435 36.762737463307495
19 78.52751385999237 9.756165298796473 12.626886697891893 33.29148619003159
20 78.4254586618693 10.540651232961249 13.700478701647889 34.70508740834877
21 78.60129321274223 9.372023037730571 12.100498670360105 32.58342821553577
22 78.42835753528863 10.781205122701168 14.174813823041232 35.40163612868843
23 78.40342591972576 9.812698557146591 13.106605029560725 33.941798110754405
24 78.4243367308332 10.77492748179083 14.29472385434728 35.505297141606626
25 78.59874674768766 10.499573895496058 13.523152105539083 34.44965479440354
26 78.56188836879838 8.971248244543883 11.86615957607936 32.22145221699715
27 78.46868378453794 10.381301214825394 13.731917692409358 34.92371540231274
28 78.55991198935801 11.025659682718006 14.503046271364372 35.734078956046766
29 78.60784065108075 11.157614460362144 14.675002691605144 35.96706310369036
30 78.55002890568085 9.247900407255152 12.236271575528779 33.00603326571678
31 78.4341668511121 10.654186237133342 14.310573693802485 35.933804464929565
32 78.76732213427557 8.871316643063919 11.230067458272309 31.57005765279026
33 78.58827336583249 10.096359025037618 13.377453499099712 34.271220341454864
34 78.47789387137512 9.91188409509856 13.273406341656324 34.31272235126384
35 78.63178667471541 9.908250304704836 13.19505000129041 33.950304940732366
36 78.7083666075646 10.171855195942312 13.419098430891962 34.42225429484168
37 78.66014668986716 10.386710064605186 13.789138741100437 34.83128759907099
38 78.68661185972607 10.281877013034524 13.59108743715135 34.62959277385009
39 78.81100503746812 9.680831108049558 12.522565817892117 33.21187875631585
40 78.5776250998417 11.264103827015415 15.060847220842744 36.70457044918951
41 78.85797304894223 8.864869958936618 10.578216741862168 30.735036527273763
42 78.91821290570687 8.351884640612154 10.880999509645594 30.96420546620934
43 78.79468952818921 9.868367948624256 12.944756792294898 33.68395060390932
44 78.74269874269875 9.743952838320196 12.772878578498803 33.68145452927271
45 78.91341000264758 8.47219824227646 10.995682743565494 31.273475434933008
46 78.9666239443052 9.32260048960923 11.990892338140679 32.45062525996428
47 78.80182910968125 10.276836290028973 13.533749078793257 34.72504257618368
48 78.96520927504268 9.457419019907302 11.761356423004067 32.161548917543314
49 78.75445953105856 9.246911027594715 12.283117235892272 33.06204828806985
50 78.77539324798988 9.978838666532173 13.1273558062159 34.43813809551701
51 78.912183160398 8.798444038751121 11.57427357292139 32.17468300181893
52 78.95998960559001 9.09787550169663 11.720115557842659 32.61986174815432
53 78.95267803809651 9.120922855719185 11.772129360758765 32.37438293395576
54 78.87197485601793 8.851902044085461 11.678600970124876 32.4982867209097
55 78.77376589979367 9.272928366659224 12.450055409266058 33.61015533471936
56 78.9864213090078 8.358651640623412 10.813285762959913 31.157462519763257
57 78.98010425256979 7.909121606029387 10.229715789959382 30.60032746323873
58 79.05884944957053 8.90251249842795 11.328926921551897 31.5157792135616
59 79.06521537560151 8.43294154861526 10.41155880824849 30.358657964357615
60 78.95660381012787 9.26093472747889 11.959948654862185 33.2155170102799
61 79.05428035009832 9.802847607769431 12.465116667070731 33.40239315285105
62 78.96883354390225 8.369014988584695 10.985411630497488 31.51977641195547
63 78.97367331700849 8.59823206694334 11.18868321462898 32.04733132738053
64 79.07128650338231 9.681242054317305 12.308821087377197 33.331363886351284
65 79.11585228889311 8.502952935082885 10.776574354386248 31.01089655173469
66 79.08521011822354 6.835625797610002 8.759812627786069 28.043444676035435
67 78.8912776984769 7.605361150008852 10.052728088444196 30.407945350393362
68 78.95700116660225 7.992883605946652 10.511317645641904 31.188092203750216
69 79.06789619432446 9.507519562843413 12.100446532730302 33.23717988961123
70 79.15300052742029 8.559025266612212 10.886102480160986 31.371154073860875
71 78.9955045444228 8.14665596496194 10.578868462234492 31.018973234506554
72 79.06654682930697 8.92839185807099 11.485541844227887 32.264000134750205
73 79.06342499950244 7.89698229144114 10.208795566007412 30.47495261341058
74 79.01793947652511 8.4848233759156 10.928014617305893 31.642844362919043
75 79.16401996008946 7.9876160980313315 10.193030450200613 30.44525476480019
76 79.12889081250334 8.374429316998475 10.78192497864312 31.109998338089405
77 79.02124017680414 8.464950683836934 10.922918163994222 31.918401736548184
78 79.00896926343114 8.00575860308932 10.547800952085263 31.275137826632417
79 79.05435277453849 9.154837668622884 11.871249512187298 32.82122727310972
80 79.20108081959711 7.633526091453081 9.718630156770026 29.44179729879728
81 79.13011772650947 8.147114099370633 10.458906293298664 30.93082332063095
82 78.95592661289602 9.590641369694819 12.668844455462857 34.19274736996254
83 79.2154225184366 7.03091276635372 8.952500273070829 28.23674387180497
84 79.13142699976905 8.90557217686815 11.480386736082703 32.44250810101528
85 79.26628961959507 8.893644394466607 11.193447290550761 31.790643746787516
86 79.15531241991388 8.09913092376696 10.427591129407944 30.741033451240153
87 79.2047887465024 8.20060478604428 10.568336661017552 31.076690102096737
88 79.20066534105617 7.888038857027349 10.161871699199242 30.558826755234048
89 79.21030216839948 6.702078278674511 8.540828065477568 27.696338283381216
90 79.23599996787858 7.8269941580718925 10.120148560962317 30.392615525503185
91 79.22684356036235 7.913258064152981 9.968929882969269 30.379560168933807
92 79.26937327333472 7.926975352466516 9.958385047344876 30.150573690527594
93 79.14799814241769 8.815073899011217 11.522129425930805 32.400746879485745
94 79.03879850117845 6.717450635395925 8.979227325540329 28.976874762363092
95 79.20836739703309 8.11215103706404 10.417163603450575 30.815799166883508
96 79.21821895577668 7.9812515704960685 10.255602123148567 30.563260189228192
97 79.11663383321658 9.496721264775655 12.236056507805914 33.56074495834797
98 79.31294947292977 7.294776255650906 9.061911089178555 28.801452332572943
99 79.28542469325903 6.700948783140595 8.436624495144818 27.849651915333062
100 78.9894332467699 8.60073632901512 11.459994405632322 32.92144239923537
101 79.16227905184851 7.891174559604747 10.17229922515661 30.534211300318827
102 79.0894846075772 9.159389167440166 12.095493457900563 33.258204716441696
103 79.23729424506978 7.711104482338323 9.84381260588827 29.879457246745535
104 79.20984186668802 9.257639452737525 11.803470593464382 33.14142204608471
105 79.25296960516138 8.166185646889023 10.583964915546161 31.03554087471345
106 79.31054272148079 7.429410148494882 9.30698401799166 29.35015645826854
107 79.23416013328286 8.080805591730119 10.438057758587648 30.897585574572815
108 79.3797242598385 7.437074931229345 9.197390720179687 29.097293347088993
109 79.24803160860645 8.42101348304902 10.771497452685752 31.32669318707756
110 79.23183368247891 8.037856101303568 10.354663619743576 30.791786189103576
111 79.24035819631128 8.777010816887792 11.313565872375953 32.17278722193245
112 79.2880093252115 9.005719274502972 11.328946473163072 32.02383992468558
113 79.16174240654986 9.139231859278999 12.100700703675516 33.284133152104836
114 79.2582195611444 9.437688389090003 12.017039359478787 33.251007023602696
115 79.26720725914048 8.970116689451833 11.412470956081611 32.28621975283574
116 79.24431799775961 8.45497948181301 10.891472656029022 31.66751570052957
117 79.25136019531878 9.07749323442532 11.589791034986686 32.819203675384145
118 79.22702614978996 8.253695517046623 10.797761783690873 31.49118829099995
119 79.43614571050097 7.263221916239759 8.660334030152761 28.278399659797017
120 79.23367420529519 8.129653536477429 10.385894059985912 30.884673433516763
121 79.18978987720908 7.470545793769342 9.937966648079598 30.171799237852582
122 79.24454320095164 7.505820835760487 9.645937266439708 29.887539276456067
123 79.26276151512516 9.082177556786737 11.652251915471346 32.617826525303485
124 79.31982921549564 8.779263398176859 11.078874849094145 31.83982884587747
125 79.1765013221921 9.117072892526757 11.980914499240225 33.502231288402264
126 79.27613832163523 8.278442483998361 10.76119375359913 31.369685432131313
127 79.36846391473347 8.145453292468488 10.15107920983337 30.352850986996916
128 79.2383599203272 8.81384814208324 11.485659153894911 32.5338286852482
129 79.4104569834069 7.497813275247037 9.2129342510599 29.040753664576656
130 79.300607677336 9.090796323710023 11.558462836688522 32.742965292107115
131 79.36576972194567 7.44485209798683 9.140065396229048 29.113593655558812
132 79.37687289031167 6.884223105985093 8.227845873867079 27.665941894650594
133 79.32393949256442 6.637511072786384 8.634923452835396 28.319029626741997
134 79.3200325203872 7.963971926106097 9.96359881032356 30.28615556686277
135 79.35336213810675 8.220257088148946 10.370096358160485 30.788572899050948
136 79.2698733504332 9.294458656444354 11.89202635765736 33.15981956828106
137 79.28801558263963 7.511342590187995 9.86483058789609 29.92939590442959
138 79.29679981860461 8.927175613504481 11.501189650367671 32.54904819356618
139 79.2885387479053 7.699177538921943 10.063031787530818 30.730619480823407
140 79.3852881457008 6.092826304196697 7.623694571508189 26.94961272288229
141 79.28564899514453 8.055388583671068 10.651958901991943 31.475461506048287
142 79.29115920102096 8.066287209648412 10.464282986370444 31.37045551195601
143 79.22999873656714 7.14162104127508 9.484636474286635 29.75843174916204
144 79.4606434437625 7.145380373660978 8.749111379272312 28.444315570872682
145 79.34361969589688 7.813305032753602 10.099319577862465 30.525894216750306
146 79.41439498998253 7.128698926504145 8.655309266082046 28.393392915846107
147 79.28408445478989 7.911624703679666 10.469594507404977 31.29564329012129
148 79.29783843630346 7.248100003109932 9.458398212096398 29.608117921322307
149 79.38647188732944 7.779661759253312 9.817717722179953 30.093569308590506
150 79.33740392888204 8.53344158244428 10.71402875025319 31.30041270865782
151 79.3659445116339 8.283423444804509 10.469099199922006 30.87718390772084
152 79.41289310070925 8.023883320192727 10.046953845945295 30.42187749881815
153 79.28787703114297 8.052896443829205 10.615488629956038 31.507355790874293
154 79.19916032189569 10.161813804500301 13.262828920013325 35.22121134402501
155 79.37827864386998 8.518069825531503 10.813161936089166 31.59295577518594
156 79.2887241083279 8.396718813107192 10.995871742473485 32.035366736158
157 79.26040520156256 7.1736222515707455 9.442789509178962 29.47296108259185
158 79.45291123116223 7.668825227244285 9.421471735799859 29.584078653420153
159 79.39134944066527 8.836646900864896 11.193558083014054 32.09783199223989
160 79.38599389057674 8.70278498434467 11.026841494566863 31.976190353091372
161 79.38685903303593 8.010273466413368 10.20344494175054 30.706335367691274
162 79.25379473592625 8.387553244783392 11.006410060894146 32.299380850640745
163 79.26607629747484 7.966672269020121 10.433104683757898 31.377996446904387
164 79.37297760153274 8.53504928194308 10.84962569092135 31.57255252792902
165 79.36821004325844 9.131380328199782 11.71487572604908 33.06744937132008
166 79.39219777809873 7.244489183825981 8.790808448694353 28.587953783233345
167 79.14048315374295 8.964972461798448 11.79340803091552 33.4793981125153
168 79.36435126055457 7.840100996133978 10.010594366372683 30.29091841604792
169 79.37070045201287 8.224343534317372 10.58919823013602 31.344776292333552
170 79.42613713535077 8.700638687952226 10.886011239308846 31.722602930439702
171 79.24092873500817 8.214969743200832 10.76148051056296 31.979840462884233
172 79.43449160897761 7.9975577865110035 10.088676984182221 30.458950204787026
173 79.42328376750822 8.462726811729164 10.406338528066073 30.765546968365797
174 79.39496805720472 7.504946128951362 9.572931550330665 29.946144520845408
175 79.32144517006388 7.279754729743207 9.427193840668968 29.874083711229837
176 79.42418913882679 7.789132491568853 9.885483606495404 30.181269762670283
177 79.48785122617095 7.260936210303296 8.59267893830059 28.546937620062973
178 79.39047790739919 9.077705233764949 11.579370026233038 32.98210283808686
179 79.20236851075927 8.80069925375347 11.480660458639091 33.074475362983776
180 79.42481306144795 8.563938237407664 10.933026346969143 31.718944979084963
181 79.41607956180894 8.445706005538604 10.71406785347554 31.30041040937658
182 79.17838134129964 8.399274482211723 11.063787522474577 32.37498748501949
183 79.44812613007355 8.056553779006451 10.046901708315515 30.397745311047984
184 79.48415955393165 7.394341617725746 9.379989734100691 29.54906153030843
185 79.45399911136575 8.6583280207447 10.964348028063597 32.08690507699784
186 79.38075227007377 8.650077686311413 11.178073206967365 32.09741240568703
187 79.4378535266206 8.164186133270393 10.323263732204445 30.949082450698885
188 79.43912419570876 8.599481204115248 10.463657334813004 31.034487781235686
189 79.4097216153365 7.643548359326287 9.765697402060114 30.073442206391586
190 79.31066855832782 6.887908846164597 8.95822237793994 29.250684522300663
191 79.3963183853015 7.800267815853888 10.135965814398906 30.985049519438203
192 79.44520530245825 4.993864455773614 5.955616278515041 24.206767491210503
193 79.44883694589326 8.080310930216337 10.292078912388192 31.005922620651248
194 79.47585343866004 7.8303693251751625 9.588123152209816 29.63658179970401
195 79.23777565997472 8.458246805788386 11.110587562412 32.26846657602022
196 79.36851607285868 8.182737178859242 10.610183626125224 31.625042781806012
197 79.47986167678344 7.636606155942621 9.802232846133252 30.265323988746793
198 79.53479628251362 7.524019267489043 9.025212715012321 29.008255171309106
199 79.42897515242049 7.04286630917472 9.161350583589522 29.375227442982265
200 79.52712536261282 6.47742379983423 7.983053184814082 27.325164202144236
201 79.42799797112427 6.227799062937383 8.02001876433296 27.774300535954655
202 79.44851810575231 8.872271623128066 11.313520251949882 32.47956204051368
203 79.51878600610324 7.2447172042103585 9.108952265653736 29.22064376289467
204 79.39462613199997 8.146546693005263 10.604930759924203 31.46341401552275
205 79.5412293049944 6.854511114728661 8.540769410644044 28.218525161406095
206 79.44606680214731 7.793504082964932 9.9272523651584 30.39973446450106
207 79.50451172546676 6.987948418881182 8.551053558119515 28.149346727350743
208 79.53975973945721 6.709794839851224 8.457479547059554 28.13960789268759
209 79.03253467843632 10.108330264043211 13.565474826518553 36.06771230011447
210 79.34790491869606 7.45439764109328 9.755615287900078 30.47935763009416
211 79.51313205039557 7.801766152471516 9.463018909536258 29.571976953574907
212 79.51895571975989 6.631398065890419 8.259376105480676 27.839737347023462
213 79.5370786090022 7.808666724628018 9.629898428076533 29.84381643929033
214 79.47552623122294 7.907688487271342 10.203536182602658 30.81742298507778
215 79.4222843080862 6.840732377875741 8.869620993320904 29.268162506005492
216 79.35674683545761 7.312999435423103 9.57314010084982 30.01974562003349
217 79.51509004633772 8.036429763193356 10.27639852022979 30.866478153609478
218 79.58681557037322 6.598474104618616 8.181143591985506 27.718063351961874
219 79.49738093613739 7.811966601833978 10.146236927466912 30.715758071382503
220 79.4915635516364 7.799277679071895 10.062868857437735 30.739341817568842
221 79.52999278185094 7.654191603574138 9.520513680783715 29.669112197405912
222 79.41507519785489 8.734603726426277 11.30317093243719 32.35392311363441
223 79.46922536503642 8.829306809465768 11.402219394624769 32.68341467236494
224 79.55612275744576 8.441638156532168 10.557667998522414 31.32699842435199
225 79.54232101020314 7.367205666298804 9.458183144373534 29.587439491851132
226 79.39073025845089 8.09121482313883 10.537256116460869 31.555095763457818
227 79.56818821811385 8.205579484147615 10.479644035546388 31.2402514029275
228 79.50686934152709 6.169516786164686 7.7539017846971365 27.03109351830023
229 79.56938851997457 7.2843166108278385 9.296589078052897 29.376410632855443
230 79.51562578117877 8.394218524487169 10.672357749646045 31.25838374364006
231 79.50989205510427 7.7110903068137855 9.045885285222822 28.973504630248947
232 79.52488007723768 7.318473133520296 9.317561439634659 29.712059677977543
233 79.56727400053953 7.682378347733191 9.41623842121 29.677825758726584
234 79.54407275182861 7.999569098639725 10.271289032510678 31.086401251148555
235 79.50696439641942 7.269425893317048 8.556019667356708 28.19609253850911
236 79.56126300410082 7.892368214707937 9.911435111721811 30.274762716944302
237 79.55674920754842 8.354370082963564 10.547194852138986 31.017825470239625
238 79.51474367624714 8.691161497745508 10.437516830678618 31.099852907287186
239 79.5751979023611 6.924425252024595 8.608515743348356 28.38064177766062
240 79.49324524974848 8.783205894869312 11.313487665931266 32.25067972174324
241 79.59242808764522 6.847497357439436 8.81718357216278 28.67735414833421
242 79.5351051109398 6.791197921827514 8.707831410888577 28.73250167195136
243 79.5540962694014 8.33873055371065 10.510822338158931 31.265884899801055
244 79.50062618870375 6.6658780736478125 8.196752294902954 27.716335788762514
245 79.57745335552399 6.920793502762182 8.665847584502707 28.375794611293546
246 79.5183742255828 7.522781096646004 9.677213327108102 30.228228411201496
247 79.54557025623741 6.937332155380936 8.337282758789687 27.907191152320408
248 79.56235826204868 6.927256529727723 8.467705039701501 28.174684913129344
249 79.55290357181761 7.029404628699757 8.900408263710046 28.635987566799592
250 79.57212165463258 8.023998717377566 10.344203507767602 31.0333371325204
251 79.58028593734883 7.7385984344895755 9.536109349293708 29.801829620236052
252 79.51377691864363 6.424303221753594 8.389909178855792 27.921809039888245
253 79.54368487694356 7.760427109004539 9.875134286982723 30.434337855366845
254 79.59047167615468 6.430188761255158 8.238638363232953 27.726702135758728
255 79.51640007083832 9.033887472832552 11.782511266290074 32.69597152949505
256 79.4432000874073 7.937439905047196 10.182700682299096 30.878197431861754
257 79.53409644934678 6.0273470533196125 7.555791825914538 26.635203887519587
258 79.50856296787097 7.296892943178415 9.061904571974832 28.9877497403111
259 79.52846427731333 9.31275434682823 12.037881376986082 33.274586361604754
260 79.50594566596207 7.842432797206711 9.311761128320873 29.38944349061442
261 79.54811716835643 8.266026318110221 10.359662314999396 31.064724631161056
262 79.50976519182488 8.569819558017429 11.078933503927658 31.75810151126619
263 79.36949396872825 7.503529719986196 9.92758474254829 30.552191416835296
264 79.28326597914366 8.52489631577761 11.423413341133115 32.804432240973036
265 79.53673933431764 8.107358133751015 10.370200633420069 31.011469701221937
266 79.24900930380548 9.399475152806577 12.45524962063358 34.39097392266841
267 79.62457323246413 7.24020542188113 9.041140760912214 29.184004252627872
268 79.5775881210854 9.20521039873266 11.099397523619004 32.1495611775761
269 79.5273400081943 8.43285962054004 10.70893229694152 31.592550595047896
270 79.58906640771038 7.979964690042292 10.041792220596403 30.64032907456855
271 79.55950259289354 7.599922770937678 9.603999060479907 29.81494536182011
272 79.53480996639664 6.372699942480891 7.925858204937908 27.409756600975744
273 79.5726361123163 7.564359315633401 9.604044680905977 29.865129325442695
274 79.61294959377231 6.831293886271096 8.467802797757361 28.24263630832742
275 79.59810554023072 7.605499478288742 9.525760029781004 29.719264903591224
276 79.56083265850425 8.124235481886108 10.312855757858241 31.036086933220332
277 79.47033913999772 10.139072220931263 12.934251059892842 34.77528900332526
278 79.56265433073573 7.076880551690287 9.08296165720499 29.070863355253827
279 79.46656231128424 8.384474370817129 10.849762552199538 31.71818245732978
280 79.44520382816967 7.82584345963179 10.323654764427847 31.26432003689088
281 79.5281810471618 7.7964030432464835 10.115026038835762 30.874412868834412
282 79.55450842275043 8.000293219180895 10.375479568435985 30.97599035953008
283 79.57622417098975 7.159449161242233 8.764752668208375 28.600844180087947
284 79.64416131353336 7.442234037093866 9.134773426805676 29.201011496255212
285 79.60249632126262 6.59899160019027 8.285523126818784 28.05221656676592
286 79.55877582454247 7.932172549508171 9.551568156525514 29.762413808279
287 79.59199406498419 7.152208021101917 8.858652539454503 28.796957945748236
288 79.55467012930826 7.729492484509342 9.932492196951992 30.449038155946795
289 79.49100614909244 7.268315226564375 9.505322078904566 29.90196446107667
290 79.53475424706782 6.911162552228942 8.592835351189954 28.21047526760555
291 79.56686982527425 7.838738477255065 9.828119179322425 30.35248272188421
292 79.61483398310945 7.504471667782167 9.244275483765518 29.424199229894
293 79.5605522979158 8.042677268773293 10.140768993543015 30.619317320242835
294 79.59924813507104 7.823031011463244 9.984571171905321 30.595794245944287
295 79.38887926001084 8.192749784674358 10.876065986427008 31.88738661793551
296 79.51384320235613 6.700916426814886 7.935875147060701 27.206230102704588
297 79.3417024571272 8.255267013160156 10.980347763204445 32.09914331729714
298 79.54700283612893 7.737650046806498 10.031566727954445 30.58469141418706
299 79.5446647956127 8.43879399679789 10.385607303022082 31.13219856238808


==> data/individual_runs_shuffle/run_26.dat <==
x y1 y2 y3 y4
1 74.5855729324448 14.068302293204896 18.97071976779986 41.460341182902674
2 75.95651773914174 12.627423644856373 16.035742691412235 37.34502330342637
3 76.4286622574397 13.13322798907372 16.963375400579928 38.78282486803341
4 76.88303629573969 13.001888448887206 16.619364802042536 38.94196925076332
5 77.02739401168537 12.919137789198546 16.82797397602347 39.44644810248468
6 77.59541689128618 11.991934924688366 15.243185546614823 36.808206953483726
7 77.72704321515674 10.916763169578893 13.815201038790137 34.87212440319202
8 77.95734188652943 10.406658653076052 13.090722604086913 33.96574146687661
9 77.62993872924773 11.544790481595463 15.123705650754527 37.17610527049236
10 77.69577337793483 11.643211009576257 15.274885225525225 37.59865847493958
11 77.59121230291223 11.416675596010172 14.962424410212606 37.810644207345604
12 78.34752698201082 10.703696888386974 13.596092649610892 34.516654573022144
13 78.38538246641524 10.326796686442844 13.252212395147966 34.06396200529085
14 78.35685502954361 9.869138554560744 12.746816280809103 33.50111130488548
15 78.52132221662067 10.006242476559066 12.74131576086659 33.16640724856364
16 78.17368244728628 10.234287986234458 13.513219887064686 34.864240122947535
17 78.47841526343974 10.516062374299722 13.518010031801342 34.549089085422644
18 78.18862564524322 11.95789642931019 15.832229970742972 37.83788430950173
19 78.41155237240089 10.634608977229002 13.768257620370793 34.960268281786924
20 78.45868110995313 9.870054075740194 12.856259682935434 33.60487536437001
21 78.39294861808628 9.685054911853301 12.872070419168303 33.645171267717444
22 78.47007927909308 10.82431712017372 14.091334960548762 35.26578321211468
23 78.42582687188168 10.285546887225259 13.638141648033987 34.77963319539984
24 78.64669027179865 10.551023533067333 13.601254274959784 34.395844576691005
25 78.45876282459918 10.41763614651247 13.851788620493055 34.99015624016643
26 78.29057347451578 10.307558090229993 14.024018763290202 35.30724151350294
27 78.63076537208514 9.851552352064616 12.845760467737112 33.544225640632696
28 78.73202162055402 9.231138168052777 11.93886550081712 32.25119323955592
29 78.49449627497424 9.991922422839416 13.36720845484659 34.47366153375234
30 78.49284052240903 10.237110571230314 13.742429942015132 34.91690567302531
31 78.74334178630184 9.834188170153734 12.689328026765367 33.41284653785138
32 78.50041385109243 9.814208855097402 13.257778087127715 34.15111593503188
33 78.81497512319648 9.364211725760029 11.78763378841663 32.380962725405325
34 78.67195933451208 9.225737870344524 12.230947020086802 32.77596365460273
35 78.47267535879297 10.967350440700018 14.72740100954093 36.28883300750794
36 78.59671936163683 10.588299594399766 14.086245024440824 35.28917494026468
37 78.74733646911811 10.083678525275182 13.189764549070759 34.23585023894056
38 78.56614988057994 10.396464554297483 13.935221862559477 35.209552094806874
39 78.56853508965436 11.189690822209442 14.94100236157394 36.61729411957246
40 78.78719930215267 9.773923412852369 12.835352493390905 33.60117404249742
41 78.8733197387537 8.808104726258007 11.49600195620386 31.896129081542323
42 78.69676186577969 10.253352830421624 13.502525155754652 34.6937357732105
43 78.8241003291336 9.752490735881327 12.663324383909181 33.48752624080068
44 78.90217320354537 8.516199147644032 10.953835778457833 30.960823150850736
45 78.91356800125749 9.40196491289565 11.82923309978282 32.312542835485694
46 78.73801432504433 9.46109075006503 12.554102566709446 33.420171139770346
47 78.63111410290023 9.104264339326813 12.408430029084972 33.28138599351195
48 78.90009657892239 8.386442208337737 10.938416074448366 31.244116579815994
49 78.84641122716454 8.567064913203323 11.36073087572187 31.99657596908283
50 78.90132337132844 9.419971984541062 12.163063826104326 33.07972326099635
51 78.7488886850604 9.256529844697914 12.43963440051241 33.55319605480174
52 78.94358647893442 9.795608628348694 12.679017810475013 33.87744387949635
53 78.9335384335247 8.335220533554805 10.771517004296927 30.85928740117715
54 78.99873005310526 8.657937077916666 11.198941293289543 31.751909856928805
55 78.97712169569402 8.640945158514452 11.16757399176903 31.43748911616506
56 78.9676369730453 8.11885859275496 10.547468574695372 30.594324534531438
57 79.0339123603352 8.211009417668071 10.265762443753278 30.198334719484833
58 78.87911464484287 8.589030007945329 11.33995403025182 32.2791364626837
59 79.08049917202378 8.317666168476181 10.474150032807595 30.253257457769898
60 78.95680658932743 8.93303210478053 11.553470658636423 32.63666169251549
61 78.72761396061124 10.23248742276405 13.732106691317348 35.49913207762163
62 79.04775007717902 7.879280853620087 10.16695511810346 30.052016018513395
63 78.99895621515986 8.08081484107024 10.563194587279835 30.780039453192455
64 78.91967347598083 9.544006068576083 12.554135152728064 33.900919724111574
65 79.12643994299253 8.12191062503764 10.328412323145898 30.371009753268584
66 79.11950663952658 7.867814386912478 9.947898866553995 29.71918065306727
67 79.12155456098422 6.728174140676842 8.48870998730188 27.6684374278758
68 79.07568162564385 8.436684688822705 11.000837851710676 31.223544022737826
69 79.0142959688918 9.065396443521191 11.725420561673472 32.87202141894744
70 79.07379647626614 7.79125238732887 10.010685607224811 30.109946115225938
71 79.15820290529079 7.678350966918346 9.791655424490253 29.634129254536358
72 79.04773830188309 9.355235125390369 12.01195594057457 33.20351148784464
73 78.9652599074855 7.9948252366372845 10.40180907147834 31.04001244432193
74 79.1105618503003 7.851562639204526 10.094040642846547 30.189190604577732
75 79.15006882995532 8.754833321769716 11.219672518333546 31.811519149493762
76 78.98478906150532 8.766833457470025 11.558827800097028 32.722638070636854
77 78.92646014029576 8.747643808118099 11.67358272325789 32.89023069892524
78 79.04190306635644 7.982975534828644 10.344314300230895 30.663108444085672
79 79.02009425656213 8.66418395276725 11.438904734383538 32.39287077854392
80 78.94899207447929 8.051270638588923 10.652063177251526 31.377905601754684
81 79.0686337185133 7.768595153859486 10.219372987650422 30.602825330699158
82 79.15130201025988 8.312500108903787 10.750733641623134 31.21085706661274
83 79.04926571038253 7.745403943424707 10.250740289170935 30.78722367328034
84 79.18970459167558 7.981775134122585 10.297273123755701 30.472645844601487
85 79.16346592806892 8.085777788775898 10.490221457189408 30.950057087302163
86 79.13607198724432 9.168331299840116 11.933795116320356 32.95196878017329
87 79.23470296492606 9.130366148409838 11.542626031640769 32.21026367851838
88 79.15995825587264 9.355565714400209 12.16828410628672 33.25659108031056
89 79.25750633156868 6.895189357907983 8.70755768833219 28.034848390364488
90 79.21213130927063 8.578025981338454 10.985229148793241 31.743014456302966
91 79.19475237033065 7.684287869464497 10.052493469110146 30.295275435565607
92 79.23539277388608 7.470565524281328 9.541603352032501 29.562881367799765
93 79.24282132316505 8.112758117645809 10.255419641444307 30.407668407073317
94 79.34000567510981 7.488716062502651 9.348615915376456 29.354032102825833
95 79.23458431749717 7.8967179238156495 9.974052405095835 30.12871037996938
96 79.25977812841525 6.9043244321365895 8.728360602617158 27.95522522231153
97 79.35888590925094 7.427836390077568 9.212960319874785 28.902838285286414
98 79.26145404592366 7.414152495696298 9.23923116808364 29.272441408382488
99 78.97649851059256 7.406676978111275 9.959095422550723 30.54762279246548
100 79.20922024888195 6.866966102390963 8.801600938060227 28.452899797903754
101 79.04014193201462 7.986143219219823 10.646842897069108 31.312872530873047
102 79.27798865416197 8.218326663386453 10.39612606983158 30.63048379833203
103 79.24520743328615 8.50902403782395 10.938324833596248 31.638115845524595
104 79.30032197208219 7.529501626468649 9.442515786622574 29.606531943119073
105 79.23183424856713 8.072777083234143 10.537099703571506 30.9208748302362
106 79.10974893691002 9.02567248666261 11.866179127690524 33.00776863313133
107 79.19841390879976 7.886715911203382 10.19316079427508 30.599758704446245
108 79.24287650208498 8.744133523132225 11.219711621555884 31.994130334791205
109 79.24263905825974 7.718210800074835 9.94815955470293 30.17352631468686
110 79.2576631624369 8.630934704475726 11.27720639280334 32.21818198133054
111 79.23183368247891 7.785817274086249 10.09410581488378 30.342082261085636
112 79.23807370651787 8.499416774213547 10.969613928672073 31.65800833852788
113 79.33510736331107 8.9135654206809 11.10996191085455 31.657596523420285
114 79.31359476497448 9.117489610076804 11.32889433553328 32.146078812943145
115 79.18799044694644 8.654935923098838 11.360711324110717 32.51695933762604
116 79.24299920056794 8.188255938128997 10.77697190381337 31.523096072836175
117 79.18503610782882 8.306826449153586 10.907270357854449 31.723458686082385
118 79.34220638338012 8.301362603215425 10.229285654513653 30.720943884804008
119 79.36223401541606 6.896746422279549 8.676457592164343 28.54011636689058
120 79.34652902075736 7.49602745549786 9.551959188748905 29.56619949345868
121 79.41529525816775 7.7490890913528565 9.421406563762623 29.55932328781089
122 79.17422463304345 8.555506317733647 11.35558228478043 32.52086135059658
123 79.13503441922717 8.637455042952451 11.444151083380838 32.56340045261842
124 79.26380367964406 7.390722155232853 9.786715384067934 29.801260195131707
125 79.27369047396012 7.635541751545495 10.057687680477667 30.228228411201496
126 79.25989497664547 7.8342740871983425 10.182707199502817 30.475123020038563
127 79.15865418036768 9.670323985116928 12.79911684068905 34.53547636091435
128 79.42398796546718 7.206192211131354 8.869027927782081 28.630683204722928
129 79.27494116184084 7.9992797011918135 10.318134692874171 30.63668416375942
130 79.29857188746978 7.792883731478867 10.0784319399291 30.330628675787597
131 79.33994535747033 8.03090325392495 10.01049009111311 30.409148952324504
132 79.43597554571676 7.713102471807481 9.374397973306047 29.26879604884475
133 79.28601512430373 8.754607213985198 11.30841728143449 32.3489552385188
134 79.39377023903994 7.576770953693868 9.499788972943435 29.66280449446397
135 79.34663410165842 9.070421306919156 11.589738897356906 32.765062230070896
136 79.38374385469207 8.499924104143306 10.630536853353266 31.019566895808737
137 79.36402085937627 6.4508045783369425 8.322117225725446 27.74347038675209
138 79.2088208424517 7.637033022093669 10.146536718838195 30.815187180572558
139 79.30072336936179 8.098945375851855 10.349358615912774 30.75558721817896
140 79.31847982068258 7.655499839850808 9.838592325705854 29.824531929795906
141 79.28637038774234 8.131492047809544 10.584043121990849 31.20388193440582
142 79.37010639078277 7.2862824638499895 8.910751066019017 28.809281578723123
143 79.39571604115115 7.614191502167872 9.525805650207076 29.64009445851965
144 79.3431564271917 8.38613352814078 10.677682305088032 31.350352574084926
145 79.34033127014371 8.580189166001837 11.089569580404179 32.1705758508344
146 79.30846776497107 7.986697123602076 10.22427392485038 30.525354482902422
147 79.36573034665398 8.123298003358615 10.349267375060645 30.6435222389135
148 79.36091973548241 9.500312890250061 12.110802369446727 33.357780858143904
149 79.46442656675188 7.975624885271629 9.707994080293513 29.91945741665669
150 79.1610937327624 7.847584753844392 10.43330019986961 31.541048550614104
151 79.39672065359174 8.764832091104502 11.235346393288214 32.204272430230795
152 79.3419192946384 8.220957970916125 10.432707134330776 30.952472751254167
153 79.33807756456468 8.453379466196381 10.724488862229187 31.226564704594995
154 79.30775387423374 8.288875955742649 10.776939317794753 31.724583389982108
155 79.30791434222624 7.765412451525573 10.188070858167142 30.77516451274095
156 79.32712940736756 7.071308575335282 9.24986072735643 29.10012739295539
157 79.31116282410468 7.689468337415432 9.880543566073108 30.541888116037175
158 79.27206225711893 9.04114081026247 11.798445829393689 33.28440017502942
159 79.40886147932345 7.7116166781767985 9.812497441997547 29.95112583091688
160 79.39353866519284 6.4359033527070135 8.1656847847537 27.57417659675242
161 79.4251308097557 7.072848379603659 9.004690040487484 28.699993934596634
162 79.38003204975982 7.143400582997055 9.114224683465933 29.005376204181843
163 79.45283771426348 7.278043470257478 9.260099254405818 29.226958135995872
164 79.40720563453063 8.148442517565083 10.380510849710411 30.670035396094562
165 79.34554354299542 7.062397846528376 9.187315123223383 29.093798938224037
166 79.40474085017001 7.237466051767613 9.192294266868029 28.9712095268836
167 79.3113476704345 8.636326196151954 11.15723118946006 32.00622136375194
168 79.42181747595123 8.874867001916707 11.026645978455162 31.859285546378146
169 79.3182994092475 8.24745648525843 10.724788653600449 31.55853362997715
170 79.35981443277774 8.373043458761376 10.76643358539271 31.740287172344118
171 79.51276627542386 7.331444334460997 8.879370730091052 28.796445363409017
172 79.47096013425138 7.730363923232978 9.536181038534652 29.84581410843916
173 79.33255895903211 8.050526262364063 10.260776782904902 30.73763824350271
174 79.31045627385738 7.6914953738163385 10.016153541148709 30.814289824204977
175 79.40005979192202 8.128812241604637 10.52149100065407 31.295940921219856
176 79.37403849442161 9.151843329497847 11.620943268784334 32.78340164185849
177 79.4894583573845 6.942773453587008 8.217379244687372 27.80398276276389
178 79.4692305596365 7.403008891844719 9.03573799902555 28.9234109448267
179 79.33771705675396 7.43105131072211 9.546901838659583 29.80045697695615
180 79.3267703044644 7.0378251104957945 9.124847725535002 29.20733808147493
181 79.43934489739533 8.818240340701106 11.235320324473319 32.293428859360375
182 79.4338798959185 8.363110100217606 10.698596011836292 31.574935070525857
183 79.34407249410526 7.748957417446266 10.104657167711895 30.715500744169454
184 79.34202391353699 8.063721286385238 10.459095292206655 31.48711024209989
185 79.47939509726503 7.266119506674472 9.296634698478968 29.35516300942702
186 79.23292534759295 7.759754345667192 10.417574187285139 31.172531407812297
187 79.49608447212317 7.673641511764395 9.452682624431008 29.493883628556674
188 79.48283948600077 7.25960349815736 9.093258839087891 29.077584950406276
189 79.31760680657942 8.001402307981724 10.396575756888494 31.38553442333354
190 79.11698784360581 8.391144096095346 11.314080731470089 32.65400275770583
191 79.4721110365663 7.905203154601831 10.031423349472535 30.496819871333635
192 79.4215401877897 8.19695703106151 10.531892457796543 31.407004044551723
193 79.16060819826814 9.883934497010134 13.111896998984097 35.23043587499689
194 79.33564532548615 7.013483976206117 8.947716645537895 29.34861551214243
195 79.45096634420052 7.013293811042443 8.999658759213048 29.030673530206307
196 79.3896245664021 8.388993529055835 10.828966155118314 31.781533354940116
197 79.50091845927516 7.4806436932637554 9.442476683400248 29.61429843957696
198 79.49611102638401 8.397472796051035 10.698569943021397 31.646491319373602
199 79.3515412176859 9.676797553530045 12.444502751693754 34.135098040445854
200 79.44014090466074 7.11975731204922 8.968324043711151 29.097064431764018
201 79.4283719890277 7.484790580473347 9.57304885999769 30.23790328330542
202 79.49846698626253 7.51497886363522 9.609453959996362 30.177597613834607
203 79.53957562634746 6.993876856156042 8.744060546386724 28.571695613774995
204 79.50012386404775 7.251435250556766 9.18706746948189 29.06308744768451
205 79.33737983199076 7.984767196100851 10.250655565522527 31.402794266249533
206 79.4553265067044 8.59221072803772 10.833932264355505 31.629605402457884
207 79.45622201967892 7.414822519339973 9.593845257078925 29.983212165710093
208 79.55537376395945 6.999301861352807 8.62412444626579 28.457820915489695
209 79.16446827945659 6.888932745127264 9.469294976721843 29.89751349640839
210 79.51692328332116 8.471090706347534 10.682791792807144 31.448858049219798
211 79.47302660029203 7.90283594176993 9.812373615126802 30.117900389067188
212 79.5379103045738 7.570364965311795 9.64580692236524 30.008721736773538
213 79.49561757448012 8.607954014182436 10.698276668853834 31.32484411947385
214 79.51548070251397 8.357327536218706 10.57862080849301 31.379446270668698
215 79.51609343412802 8.262917093904603 10.197944421808014 30.647386156080138
216 79.50030905299873 7.348272378686891 8.738481819999521 28.44624689912432
217 79.50320387638696 7.047341157521646 9.072651440914637 29.222741189630085
218 79.51961933607004 7.666357932483263 9.734336617743322 30.014038581633706
219 79.41637581501521 7.362400746887059 9.541870557385156 30.19824142071277
220 79.50752182196806 7.97046948089431 10.04694081153784 30.375250889653536
221 79.489610034847 7.449154721078203 9.625160420969648 30.206902690694783
222 79.540914254303 6.891813372984705 8.733691675262866 28.482427837888824
223 79.50277079132519 8.362417751517894 10.792411159434012 31.653626369869382
224 79.51869720794629 7.0818464019126965 9.015143635259736 28.885146844171462
225 79.23233741124113 8.780625573615367 11.543199545568417 33.057716781396415
226 79.52913355705866 8.53322434948795 10.719262064843049 31.559714211010203
227 79.37951322098208 6.900724593212117 9.03111078438197 29.154656292295165
228 79.61760218535485 7.328719300346019 9.218252289298157 29.14137385681418
229 79.4333180317835 9.355682999376906 12.168323209509069 33.678332419549406
230 79.5246232948576 7.281886700914493 9.04102996844891 28.909385438420355
231 79.54926171337681 7.029549915234531 8.733528745169771 28.40871014685821
232 79.3957745277315 8.631901698804407 11.313761388487642 32.578312247532196
233 79.55267245206124 7.0310969165115615 8.796152555747504 28.600442678103043
234 79.42642835494948 7.832652090870222 10.052526055128762 30.955213428996064
235 79.51876383272295 7.681121417868242 9.849071989293012 30.22989796339769
236 79.40769006975486 6.793363599450762 8.968669455508483 29.202784891744948
237 79.52838891807572 6.43394319949132 8.066564633325168 27.49656099276333
238 79.58930234675758 7.039615253941074 8.962992971065443 28.792180242813625
239 79.55216841548874 6.9538324448580004 8.681449770216432 28.34364054302253
240 79.559139291419 7.751189306970244 9.817769859809733 30.345158344889512
241 79.57185439521153 6.889997238041147 8.707655446388053 28.565118575389203
242 79.5346835115575 8.65583081182573 11.037242951709336 31.978826234800927
243 79.54348742066324 8.958783800730224 11.1934863937731 32.327028308292974
244 79.48770237370142 7.501486970513234 9.52063099045073 29.585580344967234
245 79.36408762809829 7.434102823343255 9.96418535865866 30.709425778956124
246 79.53387733934473 8.619529513247459 10.901724217485874 31.872135911987254
247 79.54155669463904 7.4996556827143 9.546719356955336 29.70807667818297
248 79.5788131852391 7.9939710111981785 10.265984028679863 30.867704101694294
249 79.52693033929019 8.02760598980754 10.359786141870142 30.854198188717618
250 79.54607642722635 7.068587939012917 8.895161914712734 28.632614932000543
251 79.50485232491016 8.950866365722968 11.412607817359788 32.884338719094586
252 79.54232101020314 5.9116288085358155 7.712445851812866 27.036828517236454
253 79.52965399686076 7.649632735651327 9.896100131360763 30.48466484340404
254 79.38065781670586 9.3505817400095 12.194476748050898 33.88420027968624
255 79.56007622579891 7.253421217663695 9.061904571974832 28.94759601131408
256 79.5145335569628 7.913046055870159 10.234864380900843 31.021646274414216
257 79.41513321241548 7.679878312320325 10.104715822545407 30.797988620641437
258 79.59892661634044 6.889541230600839 8.499033237999676 28.258488116667568
259 79.50963351905486 8.473871947827917 11.042593575966219 31.938406644157425
260 79.50212662463065 7.554907862964464 9.864850139507265 30.303764908234644
261 79.32834509305357 8.273194106937188 10.912634016518775 32.237618846515716
262 79.54804350940472 6.814496039367829 8.20178357617738 27.680007563927155
263 79.55470461881107 6.7726030001713635 8.180941558670085 27.611613029255476
264 79.56415772741292 8.122907108220247 10.500570776702089 31.26794331841589
265 79.57431952640854 7.7938096745176395 10.047090707223482 30.447258489736882
266 79.59678473030931 7.774243117920804 9.50476811658808 29.72627714301186
267 79.33044842897748 7.297500854224897 9.682752950272954 30.388929392452447
268 79.5276607944275 8.400649576442865 10.693336628431538 31.630274519408253
269 79.56154430257811 5.953515500908924 7.6133061487731695 26.89824398883568
270 79.51656152451628 7.622418865491391 9.901313894339447 30.416166151195977
271 79.46535236216899 6.503775238754416 8.57257336481403 28.64139796846481
272 79.61066393877776 6.414987458714662 8.087413168036194 27.53842653826939
273 79.51186007383083 7.6211520815410685 9.776222686073332 30.39278426960239
274 79.41668911923476 7.7644899793179265 10.250681634337422 31.077378977790804
275 79.56828016191821 7.7336456186746085 9.603953440053846 29.996208684736448
276 79.59473587885503 7.479743641432831 9.061696021455678 28.974898071233845
277 79.49907393680682 7.674995859464899 9.98480579123937 30.78030601488634
278 79.56965191293605 7.86810739904736 9.895911132452772 30.51256284447288
279 79.59595747346407 8.117940730569194 9.947762005275806 30.39890338950585
280 79.58977113994095 7.000167328305437 9.041303691005298 29.023391252223007
281 79.53355315300219 8.64588320140398 11.105060973654602 32.12967482570023
282 79.58051346464113 7.599338458297292 9.59363670655977 29.98762767572545
283 79.5412242917673 7.2616036070376255 9.317437612763912 29.30034554979214
284 79.53595883068081 6.945481082026443 8.488494919579015 28.057522921603663
285 79.43739570321316 7.351647356652394 9.666948731243819 30.178703058247645
286 79.51175317835994 8.505376351637338 10.99047549779053 32.00926723068094
287 79.5467415259063 7.244419075367359 9.181977533373953 29.390779287724556
288 79.59817881761555 8.060591668903605 9.833091805763349 30.261106001211914
289 79.50601993641774 8.778907685858105 11.11534512113005 32.00612494541816
290 79.57533832921966 7.637444209254453 9.113761962001576 29.160372732595107
291 79.45431361328697 8.106709924562715 10.651887212750989 31.57866088800131
292 79.43217689170817 7.021542036511416 9.307394601826225 29.613225666694966
293 79.49878252010932 7.871685045571509 10.32352442035338 31.07023941047078
294 79.24002604975786 9.91382653060041 13.200550521232913 35.56282696964732
295 79.56891807038224 7.5070895340271795 9.390260847168697 29.506227145837528
296 79.5464059879215 9.115707832575566 11.704311338813522 32.839455555145925
297 79.46821026717446 9.007809543934409 11.845258903738554 33.16688789085368
298 79.57302614364026 6.897533027250145 8.764974253134971 28.552820346203134
299 79.53152399095109 8.515511636942593 10.672305612016263 31.395837085980492


==> data/individual_runs_shuffle/run_27.dat <==
x y1 y2 y3 y4
1 74.79838993898657 14.095423288681333 18.74112519782972 40.714626470524074
2 75.5538970746851 14.449788939443566 19.371632072045863 42.075043052401185
3 76.41010767196934 12.995992182233312 16.81228706666136 38.65130133830391
4 77.0593059367702 12.960379981850584 16.285592730554555 38.32846262512837
5 77.00374251179679 13.027474574800152 17.03129769778474 39.886239842772
6 77.5834107125805 11.657177036023365 14.826299576042867 36.276209730760826
7 77.61427759153585 11.52026699187605 14.73784156990574 36.47089562441697
8 77.78003805024707 11.916124188075516 15.310944913726566 36.89317742910458
9 77.79477619900521 9.72195637677976 12.569971957775817 33.58041610816459
10 78.15013307517032 10.07979168825849 12.903163998132428 33.69179315746877
11 78.19450128312887 9.604316805491054 12.382061422820279 32.966096460961936
12 77.95667151002415 11.180969118835026 14.795277686319686 36.515388007238336
13 77.9712461099216 11.014038056092412 14.508644549362726 36.2189226795626
14 78.32908346959408 9.999677195204274 12.944893653573086 33.826337038476204
15 78.10108640833768 10.180311836595035 13.487229278615931 34.87324178903685
16 78.29030254495093 10.047955070668731 13.02314571867943 34.101880134256305
17 78.60234736679708 10.235438004446872 12.981011996607927 33.59409898628416
18 78.3744415116322 10.727000279676371 14.034120429061414 35.298590174267694
19 78.65651455636097 10.03644008369799 12.756930980987757 33.31975246338186
20 78.36064604525936 10.556888388030487 13.929929893136105 35.06218284400383
21 78.42837652074742 9.473465879447222 12.397702711756342 32.96705060009029
22 78.66259784253117 9.623636181222418 12.241061720265456 32.750221078882355
23 78.4545633960565 10.538211155689496 13.789119189489263 34.85265562347595
24 78.63656628809422 10.63572499504738 13.575191977270073 34.54756570391486
25 78.77704620293012 8.904555103504647 11.047468444351294 31.18019764798262
26 78.71413421097418 8.685346894006196 11.172820340766332 31.339746576074656
27 78.62789257245173 9.45958646937699 12.444502751693754 32.86294326920803
28 78.57651445874184 11.085905807389665 14.633390345831499 36.03306024981722
29 78.74771730597739 9.474034613928199 12.355823160630042 32.80800329023237
30 78.7318611123551 10.25235837846398 12.975824302444138 33.83641051643435
31 78.70270192724085 10.66588273332196 13.747220086751799 34.79714141354151
32 78.51769621067162 10.878230181178871 14.42503534279579 35.8865902588793
33 78.75463947824935 8.990599159203683 11.740938023738778 32.098819173561544
34 78.76118259057326 10.268090518956273 13.28867614998015 34.31029309348732
35 78.68697526588466 10.22766577239426 13.434694099401945 34.398267552477435
36 78.58954544084047 10.660651639727407 14.221783310275459 35.533342847309
37 78.76580351929177 9.489631114619424 12.381950630356986 33.0501302433852
38 78.78512020633048 9.761876293142675 12.731031613391131 33.334302217355805
39 78.82739013083815 9.699029403148957 12.47039560208666 33.12373127196585
40 78.79871483837753 9.831101151956322 12.819691652843678 33.661419277599336
41 78.84677832884863 9.64694616703216 12.49126368840885 33.0942456943109
42 78.73764952178017 9.206363932819682 12.303939701788401 32.8855800894002
43 78.94480383163794 9.692063282186362 12.157569823365533 32.919381359337244
44 78.65479014698904 9.72333184832018 13.070160826339716 34.155874336130054
45 78.8636279165729 9.233222243037158 12.022350880513333 32.66091997188438
46 78.89370591826152 8.242984422519676 10.792417676637722 30.75745178219943
47 78.88803928277046 10.468249694917219 13.387568199278356 34.48661882820233
48 78.95170950442805 9.251361108177415 11.657244093523433 32.04759792686651
49 78.89461405373996 9.764192071454143 12.491289757223733 33.46320628622975
50 78.95252997194416 8.103900966074853 10.578790255789816 30.675994154326037
51 78.89627206543125 8.93679576808922 11.527258465261081 32.154955764973906
52 78.80883669567689 10.001437099055266 13.017795094422546 34.18957481040098
53 78.98456072431436 9.414888594418297 12.006507558261848 32.607241753817185
54 78.81589717999738 8.474698369036563 11.162731709402573 31.902067791913336
55 78.85756531491519 9.775800344922208 12.767710435946189 34.00585526975261
56 78.91007440676421 7.946653868205093 10.469529335367744 30.783587402589653
57 79.0198139850374 8.69938333474536 11.157022638940916 31.2749227041331
58 78.74714414049873 9.338067698285908 12.596021221058074 33.828518756352324
59 78.77383966631677 9.012409990998524 12.179115698874943 33.26009092613067
60 79.02924398801989 8.078075647177847 10.359857831111096 30.61592423151448
61 78.9111042957329 7.252317630470668 9.56795240668602 29.469080961330462
62 79.0120776856455 9.224223607039656 11.83462282726203 32.524623576093525
63 78.99064067248347 8.476314883087836 10.849788621014433 31.465717011913775
64 79.13287591716511 9.151832730454231 11.370474095288296 31.730000526086876
65 79.03429684001004 8.039336910400456 10.370233219438685 30.415233688011
66 78.99536484639363 8.570743976035708 11.146973110799497 31.969524140361315
67 78.90386865565387 9.396947407943507 12.408254064584446 33.711493339071055
68 79.0138161161114 8.364137224453682 10.782009702291528 31.18583072311353
69 79.12246296029852 7.937391316410647 10.067867552693555 30.10070369426281
70 79.0713936518156 8.052488917060067 10.239960834212503 30.545258023834197
71 79.08549676519625 7.363202295163456 9.505087459570527 29.09817224107025
72 78.98416531656848 8.528490110914802 11.162646985754176 31.97167724472594
73 78.95224562603255 9.391880879567173 12.298765042032056 33.634319402056434
74 78.97547749520656 8.603333087134219 11.193903494811398 32.08374952128871
75 79.00006753431838 7.720751528975997 10.120383180296354 30.517861107366283
76 79.10855510872013 9.356103221932024 12.017078462701125 33.02279340428136
77 78.87306894936191 9.413404270502124 12.575172686347058 34.13671790009627
78 79.17013955027427 8.125053601940312 10.458795500835372 30.640548581327355
79 79.12584732292771 8.794396908034303 11.386512933651483 32.033735825273844
80 78.95124458227475 8.658366418600757 11.48594591085873 32.68837902341449
81 79.11962410376832 9.207474391044594 11.85558867164007 32.93450905856062
82 79.06528752104195 8.207816333066798 10.589309022599313 31.27191959060055
83 79.12591849395922 8.586946366362683 11.063481213899584 31.86835993411814
84 79.18097381424752 9.375704601620516 11.745884581364818 32.65317959634125
85 79.16378002818188 8.576072387598131 11.05827396812462 31.899138752847634
86 78.89020783367329 9.212928323584844 12.356364088539085 33.98140554577815
87 79.0579066836371 8.17463862163993 10.740599389833317 31.590848323555054
88 79.03525330512788 8.519915040194837 11.147064351651625 32.15759279273757
89 79.15868979684923 6.984958147657573 9.083078966872016 28.73650535640713
90 79.2066381849535 8.051524636440961 10.114732764668211 30.325847444044186
91 79.17619351920936 8.635460840267136 11.000798748488327 31.650553446153996
92 79.22134354142085 6.5067205036631615 8.238651397640407 27.553144873578173
93 79.12983713635057 7.934673230644174 10.276607070748934 30.776775931104094
94 79.02330273702727 8.267968425860145 10.995982534936777 31.765120656004044
95 79.13146452522967 8.008968115612543 10.443388831233358 30.945061831262244
96 79.30877915335712 7.477780646398845 9.343369566379145 29.21700435391451
97 79.2008478252495 8.351246341178916 10.636063442110677 31.322605722887296
98 79.12427379873732 8.718625944965112 11.29282161292451 32.20239989515362
99 79.16986434633398 8.234359883350923 10.578738118160036 31.053045377561062
100 79.16756739069972 8.638350356983377 11.225049211405313 32.0271528086844
101 79.26725030346171 7.986373189388293 10.245148528376301 30.54999861115062
102 79.11893344276618 8.533170722845812 11.204291917546428 31.994315198195157
103 79.19141943130982 8.459461918721422 10.766348861744302 31.514233041314753
104 79.27337632292775 7.8532277180475205 9.93757561585621 30.09291760017684
105 79.1861091080767 7.182249145684288 9.614856721883026 29.60157067885446
106 79.32856708737435 8.209845974789149 10.333586982902244 30.674352218083467
107 79.26338981043506 8.208694282730654 10.40661225062246 30.752465701741105
108 79.13990041315952 8.571095834068217 11.126098507273586 32.055597178250764
109 79.08922776274598 9.273811571104932 12.27281353680565 33.856762897359175
110 79.17906624655379 8.028963913025791 10.693623385395368 31.21616862166803
111 79.26473507018716 7.61174300189647 9.718767018048224 29.794812412484717
112 79.23027445045537 8.43250254731765 10.938416074448366 31.703216775051956
113 79.35064346310553 6.588947183904901 8.353315079949141 27.86051293364259
114 79.28642605142468 8.509973293696387 10.82355687602793 31.40162416120946
115 79.12097321148251 8.377477502221598 11.110607114023175 32.01497846337528
116 79.36219380754149 7.173827307862206 8.603165119091472 28.381479367467456
117 79.26756788779149 7.671737784829631 9.890827713548555 30.097110702290507
118 78.93136385830924 8.74036022883696 11.955236716570194 33.534460087561534
119 79.37045368172483 8.461846991314353 10.3333784323831 30.724878298772097
120 79.30519435300295 8.399863731273502 10.682850447640657 31.22471329522987
121 79.21292172676841 7.719546559133791 10.141146991358973 30.52618899607712
122 79.14130924256399 7.869312591025201 10.396640928925727 31.077285549444923
123 79.30139987918862 8.495357961895216 10.886167652198209 31.567018911743105
124 79.27099774808146 8.543094382900613 11.084271093777087 31.77809225156715
125 79.31839556589759 8.002706784752409 10.010464022298216 30.26250504312834
126 79.1706999227357 8.502681860152721 11.256566408611468 32.42583703987748
127 79.39999542266514 6.444165931638173 8.129201478310355 27.599881434843144
128 79.27192220624825 9.79466523371988 12.444372407619287 33.915700689618944
129 79.28318322343678 8.074650187964997 10.422416469651596 30.922283394226756
130 79.21262780849088 7.949584019427671 10.380875813118918 30.982586052032556
131 79.14398297123637 8.129156739474801 10.844933304240534 31.85984453236331
132 79.22931632551835 9.692277645954391 12.57484682616089 34.17345192990234
133 79.1148709337466 7.979332858406601 10.667815258650881 31.732882046304624
134 79.30693242482143 8.310820462983433 10.453490497004559 30.941213733990615
135 79.29252749665594 7.580928496098546 9.692724271969688 29.799354582225522
136 79.32240824227543 8.790780787300655 11.370884679122872 32.26140750117696
137 79.32193879012522 8.096299433411815 10.516218582841862 30.980515893961947
138 79.3640045179424 7.248947491466623 9.009884251854993 28.972651270443585
139 79.28501780096178 8.734044743483304 11.365794743014934 32.43540652940181
140 79.39221249097406 7.811117598271017 9.609121582606473 29.87162434578401
141 79.36236289812429 7.230236566704283 9.265436844255248 29.336304978689064
142 79.30149506327334 8.814265539438217 11.141420453227202 31.902713091645296
143 79.29377695585389 7.804885544998712 10.026281275734817 30.270502549431566
144 79.26822125097462 9.581620782190042 12.392449845555308 34.028322509741116
145 79.33340672074871 8.890652207540706 11.339576032435861 32.3826586149147
146 79.3505479460981 7.5292099132451735 9.724117642305096 30.05586607635873
147 79.31859813869393 7.516153248998163 9.510249084919419 29.54423282826041
148 79.32949942360365 7.4053805637081265 9.671980012518244 29.71703445165208
149 79.2729450112011 8.796084396053876 11.105002318821079 32.0056957097883
150 79.35036761244719 8.55432044087013 10.844353273109153 31.43053930260411
151 79.36112303208743 7.830959625874119 9.765527954763309 30.001318567433856
152 79.31751159150498 8.313314260924248 10.693434386487388 31.475646965151416
153 79.26027512803924 7.541856088893748 9.93801878570939 30.54448752526674
154 79.37433456496692 6.4614367097204015 8.228282526516551 27.733207009369654
155 79.47647586225989 6.720539985987055 8.040319853931221 27.648406920895408
156 79.41425226772859 7.6592272394985175 9.494340590630712 29.2933220662688
157 79.20447605059603 8.21060244897634 10.980439004056564 32.104301201584015
158 79.24641467523115 8.270519202108702 10.818773248494985 32.00269644403604
159 79.47511434912037 7.333273572608166 8.994027895196066 28.749815086128272
160 79.34626872870265 7.279276193538046 9.359304129482759 29.557028298694878
161 79.1696612004726 8.801192442873052 11.537985782589733 33.024688480862544
162 79.29595876162279 8.307597644088203 10.886408788735979 31.809448581854372
163 79.2898210747754 7.585780003030237 9.823166104492675 30.171698161465066
164 79.36567412428158 7.2957197429207215 9.343506427657344 29.214582049997638
165 79.0976020889479 9.36347414379088 12.366706890848045 34.309321505400995
166 79.45932764440788 6.758120881750639 8.525206328152679 28.096694517860577
167 79.30772609649435 8.183514774088998 10.563109863631414 31.111867260884786
168 79.2024218155961 9.367173416451472 12.43958226288262 34.167588310680316
169 79.4421152745122 7.15359952567369 8.535379683164834 28.350685480182413
170 79.35705775302185 7.587280507171393 9.78144296625575 30.174978399582375
171 79.34511072390607 8.095671643060886 10.432889616035034 31.16493010384157
172 79.3696883477382 8.573935723155426 10.953874881680159 31.683561946257566
173 79.43909069987329 7.624995195289504 9.530928172333642 29.49233858403574
174 79.37514952133782 8.3877261255763 10.761122064358176 31.520650213307565
175 79.29832852017154 9.185144137738845 11.991224715530569 33.457066888937035
176 79.45353901572594 9.771254213248364 12.001091761967741 33.29718118108826
177 79.42838740383907 7.187105477969554 9.09325232188417 28.851908361764167
178 79.43003423057321 7.62127465092656 9.677167706682033 30.23070762299971
179 79.49574305932597 7.010744880314092 8.707505550702411 28.399124329164305
180 79.49993898534244 6.619602338711328 8.00905682767028 27.477705427803713
181 79.44904488865926 8.10096131642927 10.083450186796094 30.655460014149615
182 79.3779662710702 9.181634915590289 11.777349640941182 32.9944882030251
183 79.46727086169776 8.886191278831495 11.256123238758287 32.347104871161406
184 79.46566858265483 8.176509711763979 10.406670905455961 31.049723796898597
185 79.5127743888007 8.98435217018285 11.261219692069934 32.292402976028214
186 79.05410906581591 8.718746402706598 11.757139792195048 33.48152923558859
187 79.41081701071005 7.4999664364078535 9.625062662913797 29.982825262000567
188 79.31647963799794 8.421902217883993 10.975010173355015 32.08154173903787
189 79.4100983088046 8.958254402384602 11.417671684652852 32.38701891867595
190 79.22362742615886 9.579211929610521 12.653248786952876 34.603652611485224
191 79.41895767442337 9.35019190942496 11.798119969207521 33.18030626232854
192 79.3770348186141 7.978023032827142 10.234857863697123 30.99569142198667
193 79.50970069087634 7.080022022870304 8.69702588711525 28.432576042366808
194 79.44451387735805 8.038616999807893 10.224378200109951 31.05206722485132
195 79.5071779811964 7.409959698092012 9.244223346135726 28.993698627873442
196 79.48755178710601 8.010707743518848 10.09915013056566 30.667676813163812
197 79.42156217254073 7.8575378874287285 10.214094052634504 31.0047988336552
198 79.43704409786594 7.939014073021393 10.125381875552165 30.90578804138192
199 79.42347355351558 7.181017380013981 9.260379494165926 29.6802513776139
200 79.41176571566515 6.184375384269364 8.025180389681863 27.543549927506504
201 79.4618485937851 8.59819132946689 10.94348645894514 31.929266477454654
202 79.34369739355056 7.7890724223599275 10.224573716221663 30.919300122346527
203 79.37455371798565 7.7313310201090335 10.10991655111665 30.836752341680164
204 79.53484297938653 7.732002116826978 9.640436746497194 29.958063796567245
205 79.48351391304979 8.862466330607848 11.078796642649468 31.983544665433993
206 79.51291443516155 7.512595878418712 9.499775938535993 29.61734613600685
207 79.37003528062164 6.8874296697464725 8.796615277211872 29.2178520848045
208 79.45346952807245 8.47468967268644 10.828920534692244 31.911983502192875
209 79.47172376981229 8.132255926147238 10.271073964787814 30.735596711224222
210 79.28529207371017 7.767634179954654 10.031781795677318 30.934397721343533
211 79.52129933741148 7.7009745403316705 9.661252695189603 29.80106722142618
212 79.42838045995472 7.376716740895128 9.411533000121741 30.13758944330852
213 79.52156108655544 8.351734586650435 10.552545476395869 31.332162204284575
214 79.4781065008775 7.049174904529246 8.754475037936638 28.60594099311583
215 79.37353506324989 6.512040268373786 8.520435735027176 28.517560729041215
216 79.52510039423095 7.151198935197075 9.281136788024824 29.494603221765036
217 79.51181870197681 7.1397723796254535 9.077819583467262 29.325259315120512
218 79.56621622370706 6.744141524123528 8.59819900985428 28.232120843545715
219 79.49429033705628 7.877880368993074 10.078471043151449 30.825000338441555
220 79.48269271593105 7.552577371462853 9.750127802365016 30.121654526999453
221 79.53563998530961 7.226141500208591 9.333261383404235 29.683732532841823
222 79.56189437674779 8.55830949401101 10.80259754885361 31.506254949492828
223 79.53389404364673 8.053945195429995 10.453718599134875 31.231301936094514
224 79.53075757507091 7.313094235623102 9.098407430029344 29.090049091996896
225 79.52113527155612 7.538788588556297 9.619835865527659 30.146413952830255
226 79.54054043568807 6.377161577519557 8.233535392717572 27.81142331854317
227 79.5354601424179 7.789200804876624 9.838475016038839 30.04541140314202
228 79.55111572883098 5.905085803701901 7.509043923606907 26.733499055562138
229 79.5166813177286 7.207078896314553 9.213286180060953 29.369807020680472
230 79.58700289631733 7.358398074854479 9.280856548264715 29.319135375900153
231 79.55271670705584 6.936844352794765 8.6971236451711 28.39517591323819
232 79.46832857253997 6.7791041260811316 8.895565981343589 28.89273400194784
233 79.49849071903068 7.379866485378186 9.19220954321962 29.16898143969857
234 79.43677677721604 7.187742631889497 9.369855482310873 29.775928860424973
235 79.53402459494492 8.389610513551904 10.375121122231201 30.861842927890525
236 79.48066379999482 6.722214332174224 8.201868299825787 27.60509990189355
237 79.51458077284192 8.5819532141077 11.011219757241975 31.89673541923501
238 79.55499129985317 7.9663986547342 10.031312557009242 30.434765671945506
239 79.45565909602401 7.934914132096536 10.161878216402965 30.951985151595462
240 79.5731023629463 6.741840147386652 8.43135207733261 28.086903231538162
241 79.47415788216755 6.646734009254235 8.65066901703102 28.763191362335704
242 79.54741977868785 7.2400679630843605 9.140221809118398 29.235294427422897
243 79.25596492475059 6.5863214521972235 8.677031106091992 29.16038824442937
244 79.48327650119869 5.9581621744381215 7.571465700869206 26.517302731227808
245 79.3978176109297 7.774670331636512 10.120357111481471 31.00291574621523
246 79.58166365978965 8.21270600222872 10.401313763995368 30.876435270168457
247 79.45404909050684 7.80379473686673 10.287099768743547 31.029354662232077
248 79.53511088890268 8.473989319064417 10.599280344296048 31.161187440189096
249 79.5836777472992 7.455627900618188 9.57285334388599 29.842144812099047
250 79.5156748581478 7.370874307271865 9.385210014283107 29.551923029596395
251 79.60892426409902 7.037999607116001 8.910881410093484 28.82736077473915
252 79.53142967049536 8.265412100795505 10.578640360104174 31.25225917915042
253 79.60317370721013 7.936881926922748 10.05745957834735 30.64423615650167
254 79.54011733046454 7.068681112185487 8.707453413072619 28.447028217710667
255 79.51458077284192 8.273543337097184 10.516159928008362 31.414388151525007
256 79.38907849829351 7.367233154036115 9.693082718174473 30.357540207954926
257 79.53358083690867 9.022591840849913 11.287223334926145 32.24695569269469
258 79.50934825160776 7.323548246756195 9.479194609177632 29.868772585464853
259 79.54653797609437 7.170017124113223 9.291499141944959 29.40498861750691
260 79.48692752923002 8.401081846168223 10.901939285208739 31.93525115514578
261 79.43487338181815 6.413675399646003 8.296348202203285 28.426257985959623
262 79.33508064781091 9.010990415109335 11.834968239059386 33.408056477786516
263 79.49915881371012 8.573258126274656 10.870474225632364 31.79269223182464
264 79.60577272858463 7.469695012096425 9.192144371182387 29.313526482057917
265 79.57735776211379 7.437904134520992 9.296530423219396 29.571188026182348
266 79.55308471888807 7.7592679299687575 9.77602065275791 30.219769688382804
267 79.55043821119942 8.254988452969222 10.500544707887205 31.467589087114522
268 79.52670041608623 7.818455655342757 9.775994583943016 30.25301077266208
269 79.51917388041984 9.111505765370165 11.454122405077582 32.741209037211114
270 79.57334937023282 7.264743376130539 9.343532496472239 29.426781398874923
271 79.19824502083841 8.9168775311846 12.121888132980152 33.86025898074417
272 79.56505717743276 7.426595947447125 9.484212856044616 29.665462030847102
273 79.49274860152751 6.366362971479105 8.311924319102115 28.23537352629939
274 79.42386899537932 7.707336938218869 9.96917753671076 30.788525073650675
275 79.56760992229006 7.586243693389534 9.254657389296817 29.448896852112107
276 79.55893561759399 7.754329467615976 9.499645594461526 29.860402010105624
277 79.53128713256552 7.9775862627618 10.182655061873035 30.940308146457173
278 79.594842078069 7.138017403252653 8.869132203041652 28.900388223613227
279 79.57220536520315 8.647368654273944 10.90689887724221 31.87353675470884
280 79.53235510129073 8.06703183582718 10.484929487766037 31.09787427375168
281 79.5509664939669 7.397833696679699 9.406019445771774 29.552768220295167
282 79.38199111412412 6.893771516140588 9.187621431798377 29.533534582364762
283 79.56280317796471 8.436378746602909 10.630706300650083 31.511146601186223
284 79.51598238909894 9.689078871783629 12.319261647742008 33.88980076636887
285 79.54424639370036 6.390488506103398 7.993663192475708 27.56735302126646
286 79.53098459854924 6.864620900919315 9.015326116963996 28.86593610769794
287 79.58195534383383 7.9702018874549845 9.515032712452365 29.74218324966835
288 79.57708444871821 8.468566303243714 10.213442332262169 30.796744271094035
289 79.56937651447157 6.472533169959618 8.44731270925112 28.255930028029596
290 79.5248507372874 7.654927607168699 9.890918954400696 30.571189982521307
291 79.38010790437377 8.039690612236656 10.667652328557786 31.707744506861925
292 79.55385607187814 7.809228658200161 9.510060086011451 29.947973707679232
293 79.41132666790809 9.145410285486427 12.14765063929859 33.7139529184005
294 79.60990412964762 7.299317415766242 9.00457924802418 29.1095402916988
295 79.33726067746686 8.34805030594848 11.01682455244407 32.28143237493438
296 79.19745154315525 8.448864686992879 11.392228521316861 32.78984586536529
297 79.61678596461361 7.2149598379679105 9.176809390821328 29.508038841740934
298 79.61923640453206 6.332076374419801 8.024991390773884 27.643083220591215
299 79.55021793894272 7.372960832944446 9.453041070635793 29.78206255088439


==> data/individual_runs_shuffle/run_28.dat <==
x y1 y2 y3 y4
1 74.85326379932773 13.311698917501435 17.610240456141703 39.31826146397335
2 75.79834118581203 13.61411619317947 17.531688599664076 39.804816901722894
3 76.43332795533911 13.480097005064144 17.453280121668378 39.51664388698458
4 76.86603273668695 13.44013470444363 17.22910786519607 39.73200731844003
5 77.24829598355647 12.694903218677178 16.275334651893992 38.56792954556955
6 77.34587696821553 11.853243962168305 15.46244383147971 37.39818052136176
7 77.73100130516322 11.9142856767434 15.112795851721629 36.51234555168351
8 77.8816350297764 10.778216047723928 13.695369213928776 34.87682133439296
9 77.8420334931349 10.850488073874716 14.002955160856324 35.25591308362762
10 77.96833976482117 10.792765959790884 13.94043562553816 35.3477649034746
11 77.85991334366891 11.662497007122488 15.373868515675571 37.71192137890337
12 78.20706620913366 10.75493411706173 13.835958332649035 34.82188588854335
13 78.25554810880553 10.64621328576575 13.820447387787437 35.01996567973923
14 78.00966305316813 11.070455321573316 14.706715404922988 36.46602410214608
15 78.07197647907596 10.465193585341643 13.930223167303657 35.43290262743183
16 78.24473442105855 9.950363339102372 13.080536214667315 34.02257443958704
17 78.38403355380217 9.723785353739759 12.673895288348469 33.3519667526146
18 78.44946869057519 9.77360286309222 12.626945352725405 33.4058991508937
19 78.3665867586621 10.036142039398278 13.174260121412896 34.08455010254799
20 78.43416137400835 9.349962343395363 12.303913632973506 32.7779335078697
21 78.7008944622297 9.925479884421197 12.579734728953406 33.15530126271929
22 78.40222818726654 10.86456636755393 14.284315880001074 35.71422706852928
23 78.72976220919034 9.785502834036633 12.36605517047572 32.913046349307876
24 78.59656576347291 10.160104017831522 13.205308079950973 33.96053874671213
25 78.3316233149999 10.660334315781089 14.310541107783859 35.72028722140288
26 78.44308037104774 10.031732194965164 13.32022593320492 34.26924940110623
27 78.60572580115242 11.055811005373055 14.466497792883782 35.6487589847964
28 78.64152957807791 9.658165792341247 12.595636706038393 33.27160935917271
29 78.73354635457875 10.481393670130016 13.017397544995434 33.968495283846124
30 78.67426719942621 9.64031516917059 12.626951869929126 33.39609170143647
31 78.73217713744664 10.122225971518944 12.689139027857399 33.47189994647781
32 78.60929065012527 10.106131094005937 13.476482409676127 34.33117010380376
33 78.54305745746714 9.775171570436497 13.023210890716664 34.00605116201635
34 78.82486542078145 9.278188356525742 12.105705916135056 32.619207815503906
35 78.84963652318405 8.951258778206872 11.480197737174736 31.724412899209874
36 78.6821790098606 9.587400916607226 12.6999641032419 33.42755287908288
37 78.85202278354845 8.64548089973109 11.011154585204752 31.149187921963005
38 78.88159584386915 8.885939488366885 11.256038515109879 31.493572763412136
39 78.6846133712067 9.398742656896772 12.543707626770695 33.30893600885274
40 78.88586331577497 8.903109367122727 11.402062981735405 31.775153778380094
41 78.78215594354769 9.288960526466067 12.350759293337 32.866844590435015
42 78.7607499776411 9.795575677724523 12.960534942509138 33.903606189458266
43 78.77828222771845 8.92026546383319 11.897429119544023 32.34891778867281
44 78.73197646283299 9.209739702411273 12.26753460178973 33.10839083638674
45 78.72066882488986 8.769344122516626 11.76201466058011 32.218817473893814
46 78.80155753224021 8.764468306453189 11.626430754319406 32.086241332649
47 78.81985475763764 8.48227254887494 11.209505680525112 31.55889999881014
48 78.95135560216806 8.083093042025341 10.265834132994222 30.020674626602894
49 78.8723578072316 10.141883438984564 13.132315398249371 34.152770700396196
50 78.67291674789321 9.990671686458366 13.48712500335636 34.82150535586611
51 78.95414359862762 9.514234972796862 12.079395964703865 32.57353301422372
52 78.84457862956157 8.672521856310086 11.548387239732206 32.30962813388284
53 79.01427985153174 9.117162121451763 11.719939593342133 32.240943813052056
54 79.04204520856199 9.436285857913647 12.04830890294345 33.00536693018823
55 79.02816887412297 9.496378281571339 12.17341966282074 33.191697277285535
56 78.65225508872011 8.11294135117127 11.335072644663025 31.91292172633686
57 78.73941617442202 9.397945740711924 12.83580218044782 34.06963279827718
58 78.9788199982868 8.641235390823278 11.07375232696759 31.418289325047798
59 78.87453471825594 8.685942775463767 11.60577773572009 32.545596095730275
60 79.05764870745749 8.507219162280304 10.682615828306607 30.59816538900131
61 78.91597958217712 7.834330384407384 10.26634899208837 30.764067004675553
62 79.03036435979764 9.078291401831915 11.610600466475374 32.472311769394736
63 79.00287998524642 8.720190549785736 11.287666504779326 32.227703668789665
64 78.92096876484749 9.043589158580323 11.9392500158368 33.13632010559817
65 78.93838860643815 8.625905373525798 11.272129491102834 32.226518272349615
66 79.08880750580832 7.809228006305653 9.885385848439554 29.636542669694176
67 79.09921270140178 8.208942009782177 10.370037703326973 30.352803725765042
68 79.0209794021963 7.495805363859506 9.781573310330216 29.950170098426288
69 79.10362243120865 9.85805082219144 12.501678179958764 33.791531455142355
70 79.01866039765932 8.568497920470811 11.105243455358849 31.894549454964462
71 79.13096057301547 8.429962294512611 10.766277172503347 31.198269659813228
72 79.09264437834176 9.088794967250866 11.725212011154317 32.43018251560943
73 79.01072955798524 8.235521273898385 10.693571247765576 31.339632632040914
74 79.13938626105987 8.192725962838864 10.552662786062882 30.889773262151397
75 79.06814797608975 8.291638752437336 10.76119375359913 31.172241137589264
76 79.07289709079338 8.63329467577039 11.07914205444681 31.9781551737234
77 79.06709649838587 8.124673936997667 10.505895332144078 31.030570582651386
78 79.19358110203373 8.105052905830327 10.197957456215468 30.01906632924124
79 79.16598420820836 7.843774487691365 10.010594366372683 30.090435789543847
80 79.03478990060604 7.844361410200198 10.203679561084577 30.579307792470743
81 79.17362417740168 7.305514035360878 9.202669655195606 28.767956417188255
82 79.02121305049421 8.238859532250098 10.730054554208923 31.359291606823724
83 78.74477925481149 10.489406871677803 14.07098173332072 36.43990296922471
84 79.02883849388584 8.511615620345125 11.09490717025361 32.0238068833989
85 79.06572100949629 8.541262999780994 11.105321661803536 32.10378052614681
86 79.24449948376909 8.786342082063282 11.047566202407143 31.675739007191506
87 79.00691036191495 8.781175777473582 11.590045205931897 32.62568366335831
88 79.1731390027848 8.943468242121979 11.542912788604587 32.52567305045368
89 79.0368020886907 8.013512100928018 10.57905094393875 31.26530977331804
90 79.22694180358569 8.42793418675394 10.667104883445022 30.919319171376458
91 79.03989800295517 7.882770853718074 10.459199567466227 31.038926298066517
92 79.23094200695668 7.52437600985708 9.525896891059205 29.500565169380177
93 79.17826236108145 8.026514212324745 10.469398991293277 30.903884972958274
94 79.1973689495572 9.35476815119846 11.855438775954442 32.91489770052193
95 79.18554353800317 8.140249177186675 10.432791857979185 30.832448920132606
96 79.18295561177821 7.59978213808235 10.047377464187313 30.347435981147576
97 79.13535979562324 8.41458824877154 11.037529708673176 31.801503387881535
98 79.23390453710435 7.303362760275399 9.280986892339183 29.152136562148957
99 79.2666856921395 7.360968540729285 9.30179632382786 29.217178041374858
100 79.18799930005676 8.478099069546065 11.01138920453879 31.774688467289756
101 78.98836093799943 8.05511003070682 10.704298565094227 31.758814244396937
102 79.23375429998264 7.694507471118203 9.823003174399592 29.935015221378926
103 79.09663822109802 7.766502509339937 10.318532242301293 30.98901610590824
104 79.21940646578702 8.114457790850702 10.531866388981648 30.940986175872876
105 79.15665930021994 9.94755954148712 12.903183549743602 34.61540825258903
106 79.29317423704244 8.392966537307132 10.500290536941993 30.82904128724857
107 79.15208994882632 7.807090283572644 10.115045590446925 30.541179937848273
108 79.270842264759 8.069067133790575 10.380673779803507 30.773000403609075
109 79.1811392608224 7.928534137892425 10.453875012024238 30.99077801514798
110 79.19193485315043 8.882999669304102 11.626411202708232 32.72325476813812
111 79.31386619671368 7.242155323617857 9.161076861033134 29.01744447820804
112 79.2394874115544 8.470869024266063 10.761063409524652 31.39623024331717
113 79.2544422762161 8.567662412204715 11.037353744172652 31.78352850080116
114 79.23301549489014 8.473497474230319 10.922729165086242 31.65567941552019
115 79.17108403804787 9.099452563244384 11.923465348418826 33.11086281826617
116 79.284369544682 7.705377000334866 9.880328498350233 29.997448296845274
117 79.22901169613215 8.263199762882703 10.865566771228686 31.653046302465416
118 79.3254812607351 7.812240286632581 9.84896771403344 30.046196932986323
119 79.20522380125752 8.46294073357502 11.293036680647372 32.34225614379066
120 79.31462242201782 7.8226124406258855 9.848987265644615 30.105387521008776
121 79.2549331649212 8.69272296451571 11.162412366420138 31.981585408478775
122 79.26910151169353 8.210714341578852 10.797833472931838 31.6399812239636
123 79.21110888559575 8.128194858751806 10.808332688130163 31.60310315745496
124 79.26114206185134 8.076213551047505 10.57366773366326 31.185728435418948
125 79.34692810975221 8.053285016388074 10.187718929166078 30.525698256920908
126 79.28919794900051 8.593975081859348 10.875635850981269 31.478474958073722
127 79.18578941050187 8.0918565996667 10.599860375427427 31.499042700274305
128 79.1231922697418 8.48196093111627 11.303607585086661 32.717153671682034
129 79.05283157851429 8.469496584431955 11.423556719615036 32.8373556134538
130 79.40860660354996 7.633682368584302 9.458000662669274 29.57378487128899
131 79.29580602842914 8.02815852208602 10.448576525397147 31.10165839135737
132 79.36385689881203 6.755259262328608 8.38451293417286 28.063079202926065
133 79.30844823295146 8.72685650661477 11.303307793715378 32.60044508430079
134 79.3101800422511 8.156326981264414 10.291942051110004 30.668527779984387
135 79.33543718837753 8.580878495276217 10.964374096878494 31.86284938268291
136 79.31541502394639 8.42124315472841 10.781892392624503 31.324190624416115
137 79.33319697154712 8.104076549377204 10.56317503566866 31.140655286529917
138 79.37520393239895 9.40724775214442 11.678073076623285 32.772986610097874
139 79.37729508213668 6.723344037680472 8.400167257516367 28.050080516894504
140 79.28057910651279 8.702284530383425 11.318870876206756 32.31362402708508
141 79.16772628619088 8.65915890056211 11.480758216694941 33.01127110203607
142 79.41282188786194 8.597075900106207 10.588807197912608 31.164386940660815
143 79.4260019159959 6.114839634169822 7.680987309440212 26.95091842557592
144 79.3741570603095 7.109574942866895 8.942235677206545 28.937965664908248
145 79.29948419994797 7.832075507063335 10.141016647284506 30.524398952722777
146 79.34846185436966 8.377111486668614 10.526431041076368 31.05922853143632
147 79.32879935684892 10.065008530828583 12.76223598481857 34.38336688530968
148 79.37170671733622 7.831055836476093 9.8020764332439 30.173566300861477
149 79.36424176648933 7.488503339369926 9.666759732335839 29.913306306444063
150 79.33942550790245 6.961406927732447 8.890189288271822 28.756658023655945
151 79.29421583913138 7.387501376505775 9.609577786867106 29.998355287466726
152 79.2784497604226 8.877965463502276 11.56908587875759 32.823159869775445
153 79.34769048371226 7.996546003937484 10.046966880352738 30.328607923160224
154 79.33080605816033 7.4239310998724 9.531149757260227 29.488738751119214
155 79.3096963478065 8.210340822007685 10.594385924299809 31.18444234802703
156 79.36720555674441 7.315249329527118 9.343565082490857 29.401140775122148
157 79.37092309830699 8.601828907607633 10.85481990228887 31.66500698868484
158 79.3766518702665 8.079536596268118 10.297247054940806 30.81350076092686
159 79.43083656521924 6.881863626110936 8.660783717209664 28.48835549739297
160 79.01453407653428 9.076078627414951 12.111506227448842 34.12340686522506
161 79.30822082918874 7.665832053503927 9.948342036407187 30.603019744162086
162 79.44738352464657 7.447169384700632 9.374730350695948 29.508216180079373
163 79.27630907408425 7.89300712247026 10.417469912025567 31.229239057514047
164 79.39749622010956 7.592025868515292 9.676939604551716 29.566765917158754
165 79.33591322389175 7.128673528973745 9.23947230462141 29.32251028583416
166 79.32964789586387 8.419617322540862 10.881103784905166 31.83374960877614
167 79.43485826472215 7.48118566834752 9.432029605831705 29.49062793762911
168 79.3303579242146 7.911738305173219 10.38618081694973 31.281443687800227
169 79.34177332505455 7.693531335837537 9.963970290935798 30.680832625192657
170 79.39874010786308 8.855116607258982 11.251026785446616 32.52145598969448
171 79.33698404194743 8.280725149825734 10.646504002475488 31.36369963146082
172 79.44249349906052 7.0241409130784485 8.989153026810992 28.847478018762608
173 79.34968291401509 6.241314816042258 8.051262238982726 27.657383406675095
174 79.51428203424946 7.276193992173753 9.114055236169117 29.0232410435162
175 79.22280036155063 7.441612618797041 9.896445543158094 30.607989007576165
176 79.3565988239065 8.320736047603248 10.70907567542344 31.549653511028687
177 79.44575350873497 8.256388212839969 10.151007520592415 30.487737628374855
178 79.23494755216397 8.896582805535152 11.652584292861235 33.129174120754065
179 79.50737646901942 7.00548021292329 8.81700109045852 28.501829402831515
180 79.40065594064731 7.110868501961562 9.29160341720453 29.381707570482064
181 79.49032680363105 6.717221076078113 8.42100275781993 28.121962069406248
182 79.36553523562786 8.9168615186603 11.516889594137226 32.78358356044608
183 79.33756202303921 8.100746166875911 10.396523619258701 31.48241533142634
184 79.50771413208805 7.964244835356332 9.332590111420714 29.597646607688056
185 79.4227780372321 6.543399965585691 8.36388598438843 28.176558086106752
186 79.22450780890298 9.110808004575684 11.960072481732931 33.559406491671496
187 79.17731163256154 9.08917186233248 11.954891304772863 33.54841590357004
188 79.22118014635349 9.33006900724127 12.16333103145697 34.027388829715356
189 79.4606738516659 8.247590924629865 10.594327269466298 31.272790098501048
190 79.45496323130183 6.866038210861876 8.744203924868632 28.547064925554466
191 79.12903206937736 10.994148331041467 14.534609088996586 37.282638229195456
192 79.2330904436919 8.927339889717235 11.798537070245807 33.25949054637819
193 79.4062950646317 8.311667219026578 10.589133058098788 31.397603600433754
194 79.46116601544507 8.974941896912553 11.297800756569155 32.48096712158839
195 79.35458885586254 7.4308222765760075 9.672136425407608 30.200246781145168
196 79.47130372806474 7.155754015372871 9.07257323446996 29.233204715325666
197 79.47578804992091 7.660916326304497 9.797019083154568 30.308781410440556
198 79.44768426508217 7.7040023480259014 9.781358242607341 30.307570800121788
199 79.48801021689664 7.743677248672251 9.249248110206432 29.23785079673963
200 79.47215148929322 7.032409907629134 9.16124630832995 29.138183378240946
201 79.37976633583553 6.855151910282846 8.749593652347853 28.873377687768265
202 79.37826094060121 7.400842216206878 9.473987363402669 29.909692337751327
203 79.53054393577597 6.532400220826022 8.035099573748816 27.28559377072084
204 79.47583252827341 6.67971078341376 8.462732413260577 28.104612604353562
205 79.47198095447925 8.585129806115102 10.933078484598935 31.95483338621624
206 79.52724057687203 7.254857995637293 9.1922616808494 29.05590939568452
207 79.4811872503459 10.037134454679462 12.564086922813633 34.20661633802553
208 79.38277909234233 8.058981211707064 10.401672210200152 31.270229253199123
209 79.23576331360842 9.173275357735475 11.975687701854099 33.64814583449157
210 79.47381561711944 6.4568487355532955 8.37955985934311 28.12863055636149
211 79.51772151858466 7.505825099180878 9.458078869113951 29.60359731386044
212 79.4668947137016 7.026055996601128 8.942339952466117 29.105411996529963
213 79.55876247970134 6.796294144905847 8.493884647058225 28.163975465328207
214 79.47224009602239 8.140420574385239 10.41719618946918 31.24602011303964
215 79.52868267839139 7.4047224761668735 9.416466523340317 29.60148801386738
216 79.09365168630671 10.888354180136945 14.39917507842151 37.24885148653713
217 79.34605275195882 7.275734688406941 9.307329429788991 29.91543728213143
218 79.5640598412511 8.828835020157243 10.83365854179913 31.53218873869539
219 79.50451211152073 7.588289440699933 9.671804048017707 29.856661231546166
220 79.49121095714428 7.220846389514689 9.369816379088537 29.807059525585633
221 79.53795471794105 7.688488224136 9.499658628868968 29.731779913414037
222 79.3094238425073 9.372396912964092 12.277877404098692 33.88458274076376
223 79.53558319059655 7.904996268867894 10.041798737800123 30.44085112842897
224 79.53265137412808 7.242933742085654 9.364452720424211 29.516290852932737
225 79.50487356527911 7.641117776411943 9.713579323884435 30.170935729225988
226 79.50270145490315 8.851057073827235 11.433391180033581 32.49142735655401
227 79.54413511474779 7.038598782643142 9.004774764135881 28.949690360564517
228 79.51811936148114 6.902999601681842 8.864250817452856 29.110718175444404
229 79.5414214975818 6.838395347582514 8.733698192466587 28.38306167758705
230 79.50968550310887 7.302465192461143 9.312217332581508 29.335338492580043
231 79.52938393192953 7.221557867201231 9.129761697142413 29.08990142683662
232 79.49860139758836 8.204026866644258 10.500538190683473 31.284837128826982
233 79.5246232948576 8.572538634182191 10.317763212261944 31.16285564995891
234 79.32280163454459 7.236631577134619 9.489869788876494 30.127904524176408
235 79.46246273770399 8.072388476924079 10.516283754879108 31.254336395213357
236 79.24287239785224 8.291342568982223 10.943949180409495 32.30701961243276
237 79.52781967041508 6.265678386033049 8.019790662202642 27.432110931372687
238 79.47265918849283 8.872642123273899 11.485587464653946 32.72114594841603
239 79.4917471000898 7.124228162676799 8.952552410700621 28.834921473529363
240 79.35657887702175 8.04320629131323 10.516511857009425 31.69703243065316
241 79.55442243056692 6.673522036508469 8.327083334962637 27.855897558385056
242 79.36834916207603 8.706165051107853 11.251163646724805 32.54997157729932
243 79.48771594513025 7.748000393148363 9.906508105706957 30.612140439491387
244 79.53014808663032 6.652536782118168 8.311533286878703 27.981170890143648
245 79.54872845645929 7.555350009116431 9.119164723888229 29.406069598981766
246 79.38927936991436 7.200209758822616 9.3126605024347 30.105911150755325
247 79.46638517164067 6.450777459752189 8.379690203417578 28.42190315988792
248 79.55121806788759 7.406001025298837 9.035803171062785 29.16351652635425
249 79.54776231718978 8.466382715067343 10.708906228126637 31.61681670984857
250 79.48988563682929 8.27577817993001 10.130145951473946 30.53899423075378
251 79.5427242716656 7.771817505179049 9.509936259140705 29.563055906404223
252 79.50393552940712 7.23484040857668 9.009825597021482 28.946262999710616
253 79.5503247063791 6.7997962208378535 8.295683447423507 27.83506822426769
254 79.53757752506601 7.323833511572111 9.286174586502971 29.451311451967243
255 79.54609534796035 7.786846974016825 9.890736472696437 30.40830788036154
256 79.5305566323195 7.975080400187102 10.114810971112886 30.70173103127497
257 79.50045689304264 7.644343513148308 9.520604921635833 29.839441236758447
258 79.5277082364507 8.534902744186564 10.703601224295822 31.495857321440944
259 79.44559418874172 8.942001344142355 11.631624965686916 33.14344916908175
260 79.58278937304537 8.125287465564245 10.234649313177968 30.988189753312
261 79.57706157618416 7.399708061152747 9.32780648388778 29.500295035689007
262 79.51955784384035 8.016297554073528 10.109532036096969 30.60704888146788
263 79.52890599368455 8.308484100331835 10.197950939011747 30.771729027555907
264 79.58125047353388 6.9519565994703045 8.947442922981509 28.798932718822112
265 79.4887611604628 9.04160655975716 11.558501939910858 32.95667128481743
266 79.58235935528243 7.217937491567648 9.025558126809674 29.22064376289467
267 79.4889089754172 7.240564740366406 9.275962128268478 29.745882399844238
268 79.52915216985271 7.066445700615542 9.046432730335574 28.904391282205843
269 79.5387175620157 7.54291610573522 9.312054402488423 29.484934916429673
270 79.55421301605135 8.655538281204988 10.833873609521994 31.714945937992024
271 79.55838350496498 7.250468271552464 9.385301255135225 29.561972004763792
272 79.55730343198657 7.253315611608828 8.999463243101346 29.18603135189314
273 79.52046356883771 7.439466928866375 9.40074702795959 29.462999636417074
274 79.63135105700181 7.663976204329262 9.703041005463763 30.06556590542504
275 79.48742688065079 7.086964113469642 9.18739984687178 29.50858444590956
276 79.51915100922989 8.32939338405672 10.208339361746777 30.71749780551365
277 79.60623708701426 7.4810509740524225 9.338155803400461 29.523304259278582
278 79.58980854598592 7.792839879256403 9.796817049839145 30.201904555616576
279 79.35653127781566 7.93970391172035 10.427936541205284 31.540829077933164
280 79.52811113528129 7.844766036169099 9.7863960410855 30.254684719096126
281 79.50212662463065 8.185004931007763 10.51624465165676 31.436468096211755
282 79.56506117381903 6.689877999740698 8.540945375144581 28.295165959379396
283 79.32651929114978 7.573648573776029 10.141388127896732 30.978794156071523
284 79.62797260647979 7.192755405845581 8.702174478056712 28.643035910015957
285 79.55145371453133 7.68900709903811 9.624821526376037 29.934369118032045
286 79.51418240301447 7.685790967726964 9.937784166375351 30.51802454453383
287 79.52522490152987 8.767597820001539 10.94858942946052 32.06483694162445
288 79.4480853431297 8.897978421151025 11.454298369578108 32.69695663857263
289 79.5848122240207 7.6358293110304745 9.458026731484159 29.82230168472083
290 79.53867362375138 7.118913159611006 9.229005675441693 29.408324500488035
291 79.5849892073171 6.605041017547843 8.264596385663092 27.867587007784934
292 79.28891470413183 8.05213326233735 10.683371823938526 31.869046614236918
293 79.53365492047105 7.160196149592466 9.27592954224986 29.535081240889593
294 79.60537560305228 6.954447309189615 9.067411609121056 29.057815157557798
295 79.44074015683394 8.15045330054865 10.730152312264774 31.90253428841041
296 79.557165908067 7.082472121928106 9.088253626628351 29.273114580434513
297 79.48716554928829 7.541089845704906 9.80236970741144 30.419387401856525
298 79.5157200273075 7.854926726771862 10.141029681691949 30.84097030037879
299 79.44713870625469 7.084314724043315 9.281345338543968 29.795905910627486


==> data/individual_runs_shuffle/run_29.dat <==
x y1 y2 y3 y4
1 74.6001232082915 14.449715273776329 19.470980325604714 42.064120474517594
2 75.8036943507787 13.940611502913319 17.985057876679388 40.315948780518085
3 76.20247615804399 13.85442486908873 18.329140164457726 41.07579395681057
4 76.94856548356704 12.881633076752387 16.400432377363828 38.6374581170741
5 77.06024670344141 12.840274771642862 16.676853056086273 39.386472036915855
6 77.42104781830133 11.43987651613406 14.800569655743057 36.669818200168194
7 77.75001189332167 11.630339051579513 14.675002691605144 35.94040464146676
8 77.80179393924172 10.417485887007748 13.299390432901347 34.37839136972208
9 78.14023647457043 10.556707756275763 13.330353667791005 34.162188518596714
10 77.69655370077571 11.104894895313075 14.581780609546247 36.63500103030525
11 78.03556065696895 11.223609836423623 14.570988120180361 36.11167288244206
12 78.03088376284319 10.581332875918596 13.87277401648227 35.25686279113971
13 78.21747984338998 11.25549254384931 14.643863492214937 36.11584166102635
14 78.4033558195647 10.5268822916345 13.434570272531221 34.33974468614737
15 78.47338896696272 10.907693927438753 13.9973699172654 34.9891309201145
16 78.38450581587666 11.082086568408094 14.331070299512438 35.682231565776966
17 78.59867405301932 11.029301317890642 13.960736715136413 34.941666331988195
18 78.51467140248577 10.25348344871759 13.111421243112298 33.85135204048261
19 78.38223531382123 10.978293956506382 14.336316648509728 35.57050326645249
20 78.42769892665125 9.265079594663659 12.126717380939155 32.60596177120707
21 78.34207623452323 9.413668215926025 12.684557433639876 33.33111668018608
22 78.54743763575422 9.870085428541138 12.736297513999606 33.44732665419593
23 78.48624960655826 10.944675528086927 14.404049946806573 35.56281471188606
24 78.51979379559882 9.544878522024623 12.460189661055876 33.06602186996751
25 78.39205630957437 11.180690612656296 14.894104563580669 36.411533069346014
26 78.36440593630962 9.89353528879089 13.231754892660351 34.269809255697226
27 78.76442316526399 10.082012485179078 12.897669995393635 33.58643123553523
28 78.56479219482993 10.390925938123544 13.669261295813007 34.709923731281535
29 78.46865621832649 10.041954714460003 13.330679527977185 34.410065410231596
30 78.63046551448562 10.62031348885853 13.815051143104496 34.84933798648875
31 78.8165945885338 9.055566318083434 11.568760018571423 31.804383167928265
32 78.48590712990124 10.61105502881034 14.154076080793509 35.447317498505335
33 78.51723446881194 10.20801672889146 13.632940919462744 34.75549134284124
34 78.84283869872473 9.197948451304576 11.881540176866478 32.31485780346169
35 78.70129525541523 10.41592969265974 13.627427365112776 34.507465459668175
36 78.79150364834493 9.070295260861776 11.892045909268534 32.21212486212384
37 78.86002931107112 9.285023474656407 11.406853126472072 31.45863571597287
38 78.78832869545451 9.085923658283058 11.141146730670815 31.226228409550938
39 78.7065656334248 9.361009047896838 12.418590349689683 33.1552040381778
40 78.91292743096174 8.806396707370077 11.136037242951701 31.036595119227407
41 78.76892504662257 9.221222709825172 12.178815907503681 32.83836771535946
42 78.85634198552151 8.776050902659186 11.558580146355546 31.90690524193154
43 78.8334540873074 8.081141337040052 10.787412464178193 30.884828669572194
44 78.69968698983875 10.215296445365897 13.643316307790322 34.83799957770856
45 78.79782103902096 9.735468101211454 12.88754877801127 33.7572151813301
46 78.66854332773332 9.09638323581355 12.28844179133426 32.96451475946077
47 78.76846206438776 9.34576742466346 12.402968612364806 33.231956470454826
48 78.87703902304835 8.824220323023798 11.423041860520888 31.949624334272496
49 78.86246573671475 9.358340166171892 12.13178124823221 32.87421595393562
50 78.95088622788168 9.196640326095714 11.824208335712106 32.42496045415284
51 78.80804139811315 9.350753233374249 12.225759325923013 33.264264282588464
52 78.88983392934291 8.778389440391583 11.423165687391634 32.203924401095286
53 78.87107872814605 8.54244693977706 11.230386801254744 31.837420904159806
54 78.82861823520705 9.182153620534779 12.04340144853977 33.08522175330522
55 79.0183572724256 9.55539848161433 12.345350014246604 33.13937099867928
56 78.94763408124219 9.900376582941806 12.751932285731938 33.956120119721454
57 78.92689290781297 7.981108378564389 10.411975909286774 30.29795307658205
58 78.9754539013031 8.128297622025213 10.505823642903112 30.751894255367574
59 78.9232808150427 9.173496301122205 11.991270335956639 33.136530992537814
60 78.82634240895065 8.466680324671556 11.293140955906944 32.21675181380791
61 79.04038944044916 8.524169782695628 10.953894433291333 31.27556707925374
62 79.04452622753269 8.388155573203948 10.755738854082676 30.725660535968824
63 78.98061913114654 9.34466555349602 11.96511028021109 33.27753696426715
64 78.96722470760776 8.075624406249604 10.704129117797411 31.307287073082747
65 79.06769744005192 8.983264052338367 11.495930266962917 32.28555668321478
66 78.9762575881458 8.558336030401579 11.079168123261706 31.782050297475696
67 79.14648166729532 7.90869469176593 9.94778155688697 29.5524569597714
68 79.04838584423408 8.962674465931391 11.568968569090565 32.41927640963055
69 79.0071439909261 9.151590294615437 11.819177054437679 32.88963702991873
70 78.90249834339636 9.910847916170313 12.924162428529085 34.63855203826657
71 78.99926636456911 8.36981316183205 10.771699486001173 31.48373837925339
72 79.11181401020022 7.091072097464207 9.093376148754917 28.616049715172476
73 79.14738783661942 7.249485630690954 9.228829710941156 28.857636149088407
74 79.13094719474032 8.152732336364672 10.385815853541224 30.6240099591646
75 79.20075958920508 8.545693241463578 10.573152874569114 30.7918893409482
76 79.09277975275278 8.698260135242707 11.277082565932595 31.842567710464962
77 79.1674857966966 7.6898910551873465 9.822964071177243 29.759294371652334
78 79.13565209623947 7.5791051978975315 9.807479195130552 29.863074160907498
79 79.03149366292045 9.126326469625331 11.886995076382922 33.045817567250445
80 78.98495063095122 8.978517781496615 11.793336341674577 33.117404114911174
81 79.0376704171425 7.868310703845529 10.339263467345283 30.833959175121826
82 79.07674761980086 8.807809003151892 11.423133101373029 32.384577591076734
83 79.2042554117206 7.451000526878928 9.369405795253972 28.99936437753373
84 79.2835928169029 7.496411381603961 9.37983332121133 29.184102903751707
85 79.12892660130315 6.690564487196789 8.796543587970906 28.353046196311936
86 79.24780127508784 7.070011239693735 8.749170034105836 28.207717499892393
87 79.08987168581278 7.65286243774175 9.948276864369943 30.16891666938927
88 79.11385633124122 8.196778707102323 10.698817596762877 31.462549836372055
89 79.05425331362521 9.122642556208627 12.027779711214881 33.253764628062534
90 79.21665081102911 7.954054971639449 10.156540626553534 30.412420505261316
91 79.1996709464826 8.572662065916278 10.833919229948064 31.282170663325026
92 79.16629144911236 7.686429698304989 10.052565158351111 30.455895089496433
93 79.17709371333956 8.459465177323287 10.766355378948035 31.51602087765505
94 79.08268682880133 8.00142665938512 10.573869766978683 31.37420335773141
95 78.96584664305853 8.27138217652422 11.100375104177507 32.15011452245384
96 79.27269432321005 8.465343580091906 10.672318646423706 31.05054782915264
97 79.21947550189567 7.317650678088452 9.463494665408057 29.38866286481333
98 79.24360919235838 8.571156022865416 10.771321488185226 31.183643422103902
99 79.14531829673427 7.691343213992733 10.188168616222992 30.695031324221567
100 78.91862647625399 9.570803400086781 12.804539154186878 34.68544819494919
101 79.41018342376216 6.67777314363854 7.98809098329224 27.26108023845548
102 79.21529714486053 8.319034417810327 10.641244619070743 31.188872834061844
103 78.93343463369644 10.08537912330231 13.50809736493812 35.73715666645351
104 79.12086263082928 8.323433116591028 10.943786250316412 31.779231864639325
105 79.35625873755536 7.782226593154659 9.666466458168287 29.807531333198213
106 79.39406879316657 7.762907329784873 9.259636532941462 29.104484136971752
107 79.13439360643828 9.696641053527344 12.689562646099406 34.241267301868106
108 79.08948557003124 7.722418666954374 10.292482979019034 30.91059805844799
109 79.36619639174275 7.1987942129593945 8.749124413679766 28.492698896797343
110 78.98407204065782 7.2313684244096645 9.86017078723389 30.436537679571984
111 79.24685508973388 8.136438577076866 10.76124589122892 31.17032808611071
112 79.21974848461007 7.316305823028851 9.578269140180096 29.66716532161898
113 79.26643143608682 7.00227949791164 9.025740608513921 28.868835484037525
114 79.14790550331357 8.20890843426942 10.792626227156877 31.514049239885257
115 79.36049205900262 7.219558210149504 8.92639235495507 28.671316611466757
116 79.22998145715435 9.270601285713019 12.00157403504326 33.347661361250125
117 79.24559595029295 8.183976089782938 10.630993057613903 31.388871436944555
118 79.26189864494488 7.805006803849912 9.995037801085038 30.30773146974164
119 79.27392047658984 8.428822972381013 10.76633582733686 31.503689780433085
120 79.04517740001361 9.35911010816826 12.585671901545393 34.45681719064346
121 79.40801811029313 6.426033932982804 7.977950214298691 27.337770868908006
122 79.2773142212926 8.954714608824222 11.422976688483654 32.48790700570486
123 79.19870828505469 8.809462987134555 11.610893740642926 32.90943444960806
124 79.18400708192384 7.637934392979323 10.183072162911323 30.932797974889326
125 79.1447810000226 8.375544626770889 11.152291149037763 32.00775983717686
126 79.28782730259738 8.740563262001173 11.172800789155168 32.02401873378646
127 79.3110629831371 7.753230230643582 10.099306543455022 30.32758869519172
128 79.28913178427644 8.568935192734044 11.053053687942205 31.99887497313939
129 79.28380902194907 8.32926872997449 10.80813065481474 31.56869140557873
130 79.23773301994959 8.177835099755713 10.636161200166526 31.24966466471928
131 79.32753491221189 7.932672008134503 9.91671404673774 30.283164030518883
132 79.24221584954542 8.131117209183639 10.724840791230239 31.363331461810972
133 79.34875853843653 8.06462683657073 9.984388690201062 30.385079356622057
134 79.25205855424377 8.045009894469974 10.459049671780585 31.222912473627474
135 79.30085230174177 7.713832589890838 10.114941315187354 30.229187198787024
136 79.31048072480486 7.046139853581257 9.004911625414069 29.055905854580423
137 79.21334570465892 8.181424290289039 10.782270390440463 31.713944476060274
138 79.31923364217404 7.76870774330783 9.791681493305138 30.057840784266975
139 79.3349919698615 7.7944851349464095 9.989765383272841 30.209197879926997
140 79.32233908625572 6.595223744937037 8.54627644779029 28.120764940926215
141 79.32926893850902 7.241061980677118 9.11416602863242 29.02268003979882
142 79.38322519529038 7.97174402378648 10.015638682054572 30.172640994460163
143 79.3279538113762 8.500676861096162 10.745350431347644 31.352012993112332
144 79.41215749655612 7.785105415083843 9.614289725159086 29.731942442223325
145 79.37011582093014 8.05262297339913 10.177284886004989 30.522767854124133
146 79.397600314904 7.837537292902939 9.744692454459736 30.082747738454962
147 79.29494791467987 8.417072330219309 10.896738556637498 31.787934785983495
148 79.24556360741413 8.311004928340655 10.88650654679183 32.03282795223027
149 79.308415943625 8.354342991326074 10.542130984845944 31.134061530606715
150 79.35704986178574 9.547618750421139 12.199494994917881 33.71316723652821
151 79.38199793798466 6.073085424580133 7.858281319530425 27.005923672996445
152 79.3467088203056 8.651252188582939 11.105093559673218 32.02460091431991
153 79.43844066468336 7.881275650603866 9.828040972877739 30.114410607816268
154 79.35500433904194 7.856221060451728 10.078392836706772 30.427008407784506
155 79.27033369868398 7.779417614523472 10.167228840659847 30.779273503701134
156 79.34513065856524 6.526936577302898 8.473388041348262 28.18133321570628
157 79.34636831430795 8.640046259482158 11.115651429705053 32.36927648942931
158 79.4745314804463 6.6217208901858555 7.75348468365884 27.067853526903075
159 79.32548272262795 8.221279326332983 10.71960747664038 31.59313582891282
160 79.36184714997354 7.280081592998261 9.327917276351073 29.290186597816426
161 79.44818570802636 7.688362829973122 9.426639878352482 29.51619569069952
162 79.39008741796461 9.071515508565648 11.54802879352742 32.77238392549157
163 79.28141207620776 8.437267167624416 11.011519548613258 32.149896040370116
164 79.2952648560125 8.659695695500954 11.318929531040267 32.40188515664354
165 79.34095587178398 7.252493623329907 9.40099468170107 29.481211288905172
166 79.48430812918485 7.155552159124072 8.759519353618527 28.45300319856601
167 79.33854576975634 6.3599645055420275 8.291010612353855 27.9032749992833
168 79.47220787542787 6.696336170281141 8.504351276237932 27.960406464506338
169 79.33735232289396 7.026898898780779 9.11449840602232 29.381312560222582
170 79.32417947057466 8.144273333150858 10.505953986977579 31.512127711310534
171 79.3446316505142 8.700805432857276 11.36058098003625 32.425093418936704
172 79.22606702039354 8.295575112278751 10.969920237247067 32.04573979700106
173 79.3788483599114 7.369701896923756 9.489596066320106 29.774036375454337
174 79.37657588623097 7.6328015370874445 9.786506833548792 29.919884774729187
175 79.26784769522544 7.896423951872215 10.172527327286929 31.267072986855105
176 79.22370906660825 8.777637506676761 11.55880173128213 32.94431059360251
177 79.38196602516977 8.064235364174793 10.365091145700944 31.02011948403249
178 79.42306689155119 5.773956306689746 7.384148231452503 26.744300604746797
179 79.31207944688012 6.891426024159884 8.812178359703237 28.984253185015486
180 79.43726398792955 8.32665213199211 10.422181850317557 31.01670224405204
181 79.49054311745563 8.029826060137674 10.000023461933406 30.45709182402274
182 79.38179237222207 7.315890032017553 9.48451916461962 30.004488403034003
183 79.4366718408348 7.423733418527248 9.536422175072435 29.748890517898406
184 79.49328999040563 6.380907670072683 7.977943697094969 27.31022136069855
185 79.39462613199997 8.650659979408374 11.073934808671847 32.38464428413894
186 79.45718829030184 8.393583459810966 10.469073131107109 31.138769010083532
187 79.41943908727085 6.468025430301061 8.436813494052785 27.913613429297367
188 79.46887874277499 7.7097570147305925 9.817776377013454 30.177417971359745
189 79.55769595675122 6.382168846317124 7.910119157945994 27.225864425676928
190 79.52405271810747 7.064580432143148 8.816883780791507 28.37506907253343
191 79.49124298374109 7.523664958768325 9.061741641881738 29.068243760388302
192 79.34999761218943 7.693003944872036 9.87525811385347 30.400007854695055
193 79.4506975269499 7.948851699316255 10.093923333179532 30.459304215748894
194 79.52736219957444 7.595177250413543 9.510125258048674 29.627016337553258
195 79.30654486127709 8.22132347436485 10.631045195243694 31.67917563723891
196 79.46444430165388 7.925632232822477 10.088794293849245 30.635166656279278
197 79.3478200372474 7.628880555398126 9.85453992321692 30.59588796725057
198 79.4807800001134 7.152250571310545 8.931645221156092 28.744250334217025
199 79.51384210002944 8.333668304501836 10.469183923570402 31.359246160794918
200 79.4527676302313 8.757833187218417 11.12598119760657 32.47954294671851
201 79.50322399705973 7.6938713108166565 9.676880949718214 29.749311338953632
202 79.50138843203814 6.89713392348066 8.285125577391671 27.699875069199532
203 79.45479204678551 9.512478937711007 12.183847188778108 33.71374041891328
204 79.43006720159921 7.480366824922964 9.61473289501228 30.201403404933803
205 79.29899921648588 8.359497493009478 10.907309461076785 32.07439578585235
206 79.53723811187344 7.196610821687911 9.041062554467539 28.817308803410015
207 79.23705806583669 9.462592035172568 12.590677114004922 34.2736983119201
208 79.4803982278814 7.991205153229259 10.099117544547042 30.53598295013975
209 79.5201480816166 7.113099924332614 8.749117896476044 28.45002468677117
210 79.46624871221238 7.618807577338002 9.765782125708522 30.295532614487954
211 79.43721026684983 8.230648700689674 10.302284853418964 30.754270187817923
212 79.51438526341175 6.897879771676962 8.74414527003512 28.538161507538018
213 79.4570131143461 7.165135554231125 9.062243466568443 29.470768974250404
214 79.47789631513264 6.26831678218325 8.061507283235848 27.434748959978762
215 79.46867194242006 7.190751348321547 9.234297644865052 29.69312762250923
216 79.51375854232514 6.995517712127092 8.139101110766134 27.725826217821258
217 79.4873085031217 6.705325368554098 8.494034542743867 28.242164079716215
218 79.52603658718644 7.638196874106725 9.906449450873446 30.26382029724026
219 79.53816949847831 7.409399123166574 9.233880543826768 29.213955545159543
220 79.33542501083625 9.046797955830899 11.866126990060732 33.15986293560087
221 79.52247444762975 7.800545883661145 9.635151294277556 29.910716480728983
222 79.42672974519004 9.165269455320963 11.746158303921195 33.23854541516316
223 79.56570086193344 7.844742537630682 9.755002670750091 29.993476380619654
224 79.48310130224661 7.844802467530763 10.026379033790656 30.81131752367271
225 79.50324169362901 7.9797308502631905 10.224293476461554 30.767746443538712
226 79.39662405173267 8.394306710446253 10.98023045353742 32.13501411704564
227 79.53471970844774 7.65975092003362 9.562236819020642 29.752976204667124
228 79.09236574897311 8.86824520940709 11.902975259912596 33.57066900781604
229 79.51243226698685 7.077236970338497 9.270715779271177 29.326146862104487
230 79.53358083690867 8.753194370631425 10.97455396909438 31.7938520746203
231 79.49820686251965 7.304664852474361 9.041036485652644 28.946178732944727
232 79.5821098761168 6.242116983425136 7.936311799710172 27.239999842765194
233 79.49711788824891 6.5955103356116265 8.520233701711755 28.341495455316988
234 79.57102344883927 8.010657647020384 10.234734036826376 30.950428717472057
235 79.4943546164725 7.802184637471813 10.062875374641456 30.765797227548052
236 79.48275341152086 8.126437201034719 10.370239736642406 31.096403963267683
237 79.48383662774077 8.548659943636086 10.708795435663331 31.43232402004218
238 79.39843066419816 8.23430343734941 10.636252441018657 31.79698871004124
239 79.51876476594337 9.001741017310593 11.417645615837957 32.52652652299083
240 79.2794331805307 7.8858642425836845 10.407172730142666 31.568265928419258
241 79.5382245362883 7.5500774546750735 9.677174223885753 30.208420733202026
242 79.20987517970796 8.064630024659918 10.683456547586934 32.049157613530795
243 79.53620289503559 8.406394739306524 10.401202971532065 30.955154651177864
244 79.38439297282696 7.832087449429275 10.026515895068854 31.039458864664894
245 79.3260639798988 7.411324064358454 9.573303030942903 30.637198848976777
246 79.5437467680156 7.4434484109094186 8.863468753006066 28.463627634509116
247 79.56873076836676 7.886703752542583 9.551646362970189 29.863238621206143
248 79.60803666334057 7.825781129835593 9.96365094795335 30.42538068937386
249 79.55062732107808 8.360388195632602 10.583860640286591 31.497411287550527
250 79.53428894436772 7.275673346388372 9.3123281250448 29.575561671808693
251 79.49132348278361 8.753114681015157 11.225010108182975 32.52417715881501
252 79.53958535649515 8.160108739114456 10.41190422004582 31.149973355299565
253 79.53138796026063 7.918399967510348 10.099182716584277 30.60033224473718
254 79.48365703477785 8.376999950151218 10.703887981259651 31.875760323876268
255 79.52162588435468 7.831844081541566 9.9011900674687 30.555064936289444
256 79.50192523710585 6.75673449704806 8.634832211983257 28.545863132099637
257 79.51985791471279 8.830483498981396 11.365683950551631 32.59523941185436
258 79.54897875991853 7.219636545243318 9.359251991852968 29.510600240232986
259 79.48552479843084 6.971349579181746 8.44673919532346 27.930558291669506
260 79.5516145643089 7.791368489879991 9.786415592696663 30.214516054272845
261 79.54499038832157 8.094296780779592 10.239823972934314 30.78664218280278
262 79.55204579418277 8.448648263666717 10.625466468856503 31.45235903426189
263 79.41868185630416 8.043557511812445 10.360007726796727 31.35800022394871
264 79.24056800589598 8.754478618816488 11.642332731404393 33.333153240478275
265 79.54989373117895 8.906442756463303 11.151776289943616 32.18338792836949
266 79.51811936148114 7.480735684973919 9.776203134462168 30.043700940964502
267 79.60649106812794 7.462441858114318 9.353862264373758 29.655698018048092
268 79.57165926659076 7.647501711702532 9.687458371361213 30.10027048922186
269 79.49977914162865 7.824120617449072 10.094223124550805 31.02267969171907
270 79.5382902540358 7.072403183858983 9.098720255808068 29.3372886422825
271 79.41985406200465 7.638113907884531 9.964022428565578 30.78364833145544
272 79.57367598673413 6.979319185147243 8.655387472526732 28.4136177233098
273 79.60412475188303 7.211737530213763 9.249821624134091 29.600960576549305
274 79.41810143366143 7.942321666897556 10.313175100840699 31.337380529059054
275 79.50148301253388 7.152530908225524 8.853490914105599 28.823885635064016
276 79.49057622713414 8.755767379835442 11.026789356937083 32.06204463024045
277 79.55332484668448 7.938408670259156 9.895819891600654 30.414920106311538
278 79.49252668512679 7.480289953280151 9.526040269541113 30.036167988202468
279 79.59337537745317 6.521155799511667 8.264765832959897 28.08394706169488
280 79.5807211117204 5.706264803736914 7.1388993381388595 26.13545448344571
281 79.54104182089769 6.869913814885492 8.473016560736035 28.257367037626015
282 79.42516505297215 6.880660168254897 8.984265124018476 29.314449350551207
283 79.55083555571932 8.668913944960908 10.630510784538371 31.47970414145377
284 79.56235030956861 7.623608579930845 9.395494161758556 29.79843534866281
285 79.52360021342056 8.181225937659391 10.203327632083514 30.914457658867455
286 79.52774122273858 8.427293667288577 10.682883033659273 31.60763352723218
287 79.57068151465813 7.56463444587894 9.458065834706508 29.751899978459562
288 79.52603658718644 7.816470376561215 9.932505231359423 30.63974705034199
289 79.57858631428121 7.352304021628369 8.983782850942944 29.312102614651625
290 79.55990080113206 7.455723293822894 9.124430624496716 29.3353846829731
291 79.40379488309514 7.883785350001163 10.412236597435708 31.292086583170075
292 79.54338836647852 6.914402879887504 8.811924188758024 28.659151090569125
293 79.54923830589735 7.663269756127858 9.619666418230866 30.017549165653577
294 79.55448883680573 7.119293147310316 8.74909182766116 28.43797348814863
295 79.48396391148106 9.163193411783416 11.902571193281752 33.46811534016321
296 79.59353638855204 7.3824695368488635 9.192294266868029 29.4747808200145
297 79.44133378718502 8.650404068533726 11.183456417242855 32.64291753224228
298 79.37150689650136 7.7444161107954015 10.240312763213566 31.132645122777813
299 79.29782764173561 7.60646837711959 10.266557542607524 31.257665400217004


==> data/individual_runs_shuffle/run_3.dat <==
x y1 y2 y3 y4
1 74.99980258222449 13.531891003758748 17.719475307748876 39.213196689398075
2 75.78417576086409 14.261045602620264 18.30292145387866 40.76888728476958
3 76.3759471777693 13.217542718174341 17.13024188471275 39.20599504737346
4 76.71931867872748 12.838155038165503 16.729036306299182 39.18333187760692
5 77.2402237021858 12.135267640063367 15.62909524788967 37.44932253989616
6 77.18253042936958 13.204928021296173 17.270993933526093 40.34095969741921
7 77.65839621083018 11.452488524981678 14.623093163948598 36.10279487434469
8 77.78795079675706 11.729501770797993 15.11819209640456 36.77554481659777
9 77.93289501132851 10.269319658080963 13.15869703892153 34.29044755050924
10 78.16725303663496 10.19211253298355 13.049090706702104 33.93449892362651
11 78.05410664047967 10.59416244728314 13.76847268809367 35.108305604309855
12 78.19409744968647 9.429041884898236 12.26748898136366 32.840343101270676
13 78.19341347636876 9.960724909376435 13.064875374120078 33.911048884257255
14 78.24634290328342 11.627812668160507 15.159817476585646 36.89496771472278
15 78.24335248614746 10.075422512082909 13.184811474241009 34.40398773511254
16 78.18383616154392 10.516556506668353 13.831018292226716 35.110683405238355
17 78.31656446850916 10.614500616891934 13.862157491616923 35.07247950268295
18 78.57884169751958 9.984946058918316 12.798764911687977 33.51290182078791
19 78.26411117888678 11.173017466234722 14.727303251485068 36.16168044668808
20 78.60467854089009 8.843705267920894 11.339621652861931 31.6138705213615
21 78.59491301435865 9.95497893137244 12.809205472052799 33.51598332537037
22 78.56635576916143 10.188082829166452 13.127121186881851 33.9560069354491
23 78.7611102133046 8.79992283950471 11.15699657012602 31.1459834075935
24 78.3926808759151 10.27586703113957 13.64858872560253 34.79179189027316
25 78.58653018933404 9.534958266684463 12.480973023729657 32.94109494823188
26 78.56297040355939 9.505786284440163 12.522754816800107 33.09779011644712
27 78.73170705185626 8.75469771839953 11.339621652861931 31.56278213843673
28 78.42470753469588 9.467383918342676 12.59071621722726 33.45690966520382
29 78.7165283672977 9.517067313337305 12.178581288169632 32.754139209576586
30 78.5764745947729 10.490355373108374 13.794359021282842 34.976975826266745
31 78.63468832298106 10.134321096766847 13.372213667306132 34.321619286487326
32 78.67586574767766 9.809690426492564 12.736330100018222 33.55620975590903
33 78.80317777655263 9.087647018410806 11.521894806596766 31.96531450140935
34 78.72781907455905 9.38211568072661 12.38721001376173 32.91411832938238
35 78.65863743741795 10.598858112742276 13.903724216964497 35.05323077358599
36 78.73785020937272 10.211243282061929 13.179193644631482 34.06625539101314
37 78.83383467448427 9.932011963811984 12.261649566827536 32.87313471024844
38 78.76332298433765 10.004034776155828 13.028111827916621 33.836070448701264
39 78.87822521544896 8.800921638462881 11.094398828363182 31.130782497590527
40 78.59743932630703 10.702846584313761 14.320923013315168 35.99739805827477
41 78.91435930606578 8.787495809412329 11.344750692192207 31.610276210370202
42 78.74154932129119 9.965703141266301 13.330568735513893 34.23394851750297
43 78.93275759738798 8.725583593852464 11.026593840825372 30.905302854299933
44 78.91403619222375 9.808368416690957 12.491159413149266 33.21570455346031
45 78.75513462251902 10.359364519575493 13.731859037575855 35.03353640875427
46 78.72764848628512 9.844749786201366 13.09609277995496 34.12120765932263
47 78.70760968725922 8.91157660323524 11.892352217843527 32.63116852082282
48 78.75574918023696 9.033693425023927 12.017358702461234 32.73007994875563
49 78.84898327843318 9.034160296668473 11.63669535018369 32.27771728641389
50 78.83002252028575 9.685536409465012 12.543479524640377 33.42882457063698
51 78.94183164923436 9.082004041140227 11.719998248175633 32.24610824469647
52 78.82041703325184 8.876082301940405 11.56389166739007 32.35473702648641
53 78.95398836556528 9.422710947777373 12.121340687867399 33.063907319574824
54 78.86366425798141 8.443890449238534 11.225296865146806 31.95315529966529
55 78.92570603431834 8.528622024961086 11.193766633533198 31.495911178062443
56 79.00590738347755 8.667544341527062 11.167652198213707 31.731881468383506
57 78.94972546511157 8.16929889576125 10.610118454088003 30.96228926897886
58 79.02246928188237 8.600464928920564 11.032009637119488 31.254785195028333
59 79.01473835192844 8.792978993346484 11.224847178089892 31.648148806286216
60 79.01004683133982 8.004583872841394 10.33380856782884 30.46418724205402
61 78.97875591948576 9.256275641751147 11.90260377930038 33.18763032620172
62 79.00617286027267 8.26055390670248 10.589074403265275 30.708882207150122
63 78.96373323471322 8.58079895219548 11.13650648161979 31.83856984512937
64 79.05540113115683 9.068876229864864 11.636578040516666 32.258847638268996
65 78.93297152050249 8.961683961864159 11.819366053345659 32.93640962366764
66 79.03550603079171 7.73168323732908 10.06290144345635 30.187056472637664
67 78.95279526721575 8.410584662304496 11.074162910802166 32.00637189848664
68 79.01692808637199 9.215220205001136 11.918225516625258 33.10424853006664
69 79.05427995698808 8.063406493123429 10.302447783512047 30.409388954787353
70 78.97610916049011 7.886958641557802 10.182857095188458 30.674104148951166
71 79.12136951836418 8.933261216243249 11.240397226173815 31.8316859166346
72 78.87785676424939 8.609383013916363 11.600726902834491 32.851316591737756
73 78.95320012259059 7.328925436185088 9.62007700206543 29.69699538362879
74 79.00151451576556 8.483205440262223 11.04802240666778 31.992007954952907
75 78.90390293548985 9.601328633865819 12.627219075281781 34.36317101018535
76 78.98173718177212 8.468697644579429 11.048015889464057 31.9203514765943
77 79.14561556895498 8.084220323367894 10.396230345091151 30.470538157956007
78 79.02500644165144 8.394059273786102 10.902069629283206 31.765703652127144
79 79.17992398811265 8.50200986417389 10.854859005511209 31.351647859980147
80 79.11585575915421 7.949529269672503 10.260881058164472 30.558363683469725
81 78.9810331824329 9.49345764003055 12.35610340039015 33.910823868322545
82 79.12164696924174 7.47127532414834 9.692854616044155 29.70833673826039
83 79.03101707534921 7.811932227350764 10.297651121571661 30.924938614818387
84 79.13664417503018 8.622639955346353 10.94868067031265 31.58197435738327
85 79.10708621946243 8.471108514022692 10.94362983742705 31.656251849622386
86 79.0361484215881 9.078169682631726 11.897468222766372 33.089666226489356
87 79.0743022175593 8.273569041306514 10.79779436970949 31.45438261599791
88 79.21335578755033 7.780886537887284 9.95849583980818 30.056808421502424
89 79.1515811059637 8.463172038545359 10.802806099372763 31.41104080625652
90 79.24110033088151 8.575935056910081 10.865234393838797 31.447104537554083
91 79.22110110487606 7.375997951971025 9.275655819693473 29.0100503798448
92 79.1152313476637 8.044334171019846 10.589393746247723 31.19951943885694
93 79.14139645528383 8.382555074666158 10.980152247092745 31.610083104983964
94 79.15602709677736 8.236222114393911 10.584030087583397 31.253160416278504
95 79.24275356018849 7.345936271922124 9.45302151902463 29.35292053848726
96 79.18240172249311 7.819538448315466 10.255810673667709 30.718069132356508
97 79.16800193361206 8.8406180101242 11.480438873712496 32.489029839906166
98 79.1731025382451 7.573040457304213 10.000499217805203 30.353274411740273
99 79.19011842041483 8.272598345067882 10.463989712202892 30.9298967890436
100 79.31598728264197 6.597453779457189 8.25944127751792 27.71210869126709
101 79.25338310303201 7.388852299620242 9.432094777868926 29.2639648363626
102 79.1330348537577 7.790737067801189 10.261096125887349 30.79690758538688
103 79.13772546970577 9.678026850508074 12.621757658561616 34.05228063573986
104 79.16138953703792 7.541197756335198 9.948400691240689 30.32375624212652
105 79.15789394905877 8.536981290167587 11.172996305266858 31.97797855555059
106 79.27979819833311 7.394504738460193 9.390391191243165 29.283489298322696
107 79.26188223585847 7.758643323582751 9.83862491172447 30.066899199486443
108 79.21401452546036 8.300462313171145 10.625622881745866 31.184145270515394
109 79.21219977391661 7.6588690837182325 10.078607904429637 30.401713283645805
110 79.14998451753013 8.128250161919706 10.74057332101842 31.51995801093698
111 79.22496827147343 8.122778949555693 10.620506876823022 31.06702922506984
112 79.23551596723048 8.83620495788132 11.522116391523362 32.5073281853441
113 79.22760335498126 9.156526314800457 11.834772722947672 33.03501321067366
114 79.28623527928522 8.891199730054634 11.157016121737195 31.942247485510155
115 79.25459981744481 8.419140028073823 10.656807701562121 31.254503195032022
116 79.41518213645243 6.581238602419752 8.035099573748816 27.277553604796267
117 79.29086922038174 8.188181286518319 10.427565060593047 31.008786761774132
118 79.22865626456404 9.291905198851506 11.839830073036994 32.89127394593354
119 79.25646065770388 8.799226514250805 11.324006432740763 32.28399234331024
120 79.2508758297514 8.334644141293426 10.740306115665765 31.35588992881786
121 79.23164115303345 8.273940588542528 10.954148604236547 31.6258494359015
122 79.28642605142468 7.927799561740734 10.04188346144852 30.441019675357538
123 79.2965457553262 8.206618289985208 10.458743363205592 30.81456864144595
124 79.33277163672547 7.1741307724465315 9.051587838480756 28.80025401796782
125 79.17221005712277 9.102836968487642 11.834922618633314 33.286382843252895
126 79.24359635329142 8.95461827863399 11.402115119365197 32.41162681678396
127 79.27089018780076 6.9397132950772376 8.916323275202487 28.817735981558958
128 79.31328798707578 6.731151758808856 8.676529281405287 28.299819710033525
129 79.27504912233667 8.788252946694161 11.297931100643622 32.23682897390789
130 79.14803304468938 8.924424107281231 11.777760224775758 33.362416338060875
131 79.35850314598814 8.035662218413423 9.953047457495446 30.16274155648616
132 79.36891257536203 6.5967991123777105 8.160399332534062 27.731130929604575
133 79.28011255301057 9.489854852193426 11.928411906044866 33.309712558660145
134 79.37961362758136 8.259238820981805 10.234486383084885 30.644042839183438
135 79.31303722051446 8.24088757346954 10.677799614755056 31.31718593855377
136 79.29589985861824 9.385186486392412 11.876365517110132 33.30854964752055
137 79.25191016460242 8.671976987230021 11.277245496025678 32.409374800948065
138 79.33780115690563 7.383083458354177 9.34349339324989 29.341798912212226
139 79.4468382331355 6.910230839624379 8.274795809490143 27.879206458918937
140 79.3607262548919 8.038691423442181 10.286813011779717 30.68289440588765
141 79.31375584122837 8.507575314804727 10.964380614082225 31.70037345372251
142 79.36402085937627 7.458852991300821 9.52068312808052 29.493515570974182
143 79.47209950766957 7.162306627348523 8.608307192829201 28.30897301538523
144 79.30988950365357 7.6899358587565665 10.062907960660073 30.40740980855977
145 79.2845465405901 8.67240719781999 11.15728332708985 32.19634518031659
146 79.31494717347304 7.982781019021597 10.281723075671767 30.829469578551162
147 79.4337327117176 6.229120640631032 7.649600456308536 26.955133871891444
148 79.39042407146863 7.348469258922343 9.228771056107654 29.177590560756826
149 79.32044068760916 7.547149490696599 9.802271949355589 30.00138318607528
150 79.28042856194834 8.740647458761357 11.277167289581003 32.370896471350505
151 79.32830924752167 9.493727036718438 12.246497068170736 33.84365867641531
152 79.23050732039496 9.210840232454311 12.132009350362527 33.62857762048777
153 79.31237531268718 8.294029089295734 10.802988581077011 31.71363502089617
154 79.44078473593561 7.199366059929457 8.806495358056477 28.657952070380222
155 79.31318348425015 8.504994050301734 10.938409557244643 31.93258923292529
156 79.46860286136534 6.778468722360715 8.14456252748631 27.769118244296685
157 79.31122394173548 8.82628411312029 11.344900587877849 32.53185363240598
158 79.32391525480645 8.729542958132114 11.07375232696759 31.976795792758928
159 79.36130475024147 9.493198386010745 12.121314619052503 33.59350330539231
160 79.39746815490672 7.599543797000099 9.640534504553045 29.77390320502009
161 79.25937866310375 8.208363769320915 10.85010144679316 32.04240844691597
162 79.3559678594966 8.650113198691614 11.14164855535752 32.22963978656921
163 79.38141273987665 8.17584657089276 10.516231617249316 31.25045037650618
164 79.37903346252956 8.873610861961343 11.282263742892662 32.445456621144764
165 79.39039258353671 7.8079621651816336 9.995057352696202 30.500919873239763
166 79.36812402906861 7.689382659740594 9.963957256528344 30.66596061558602
167 79.38948290983686 7.547647826209909 9.562393231910004 29.746587306317117
168 79.40553137752018 7.129683823828671 8.95774010486441 28.702264261987853
169 79.22252060723801 9.62780527401746 12.6427951921806 34.614993528115
170 79.45164853099904 7.778880456272833 9.802063398836447 30.113645919943355
171 79.34916692926099 8.336943857251669 10.745591567885416 31.66531790920748
172 79.44739509116584 7.084572423805306 9.04126458778295 28.964513110369474
173 79.42231969902885 7.0011014555900735 8.957935620976121 28.907184534682862
174 79.38079093628778 8.659326122857035 11.146836249521307 32.21043864421591
175 79.3187717144011 8.111578415508784 10.771797244057035 31.54173919477573
176 79.44602305899913 8.805841320687255 10.979722111646995 31.6969272017669
177 79.44025819759274 7.458822386137809 9.291277557018363 29.375822899778214
178 79.2620041403703 6.201371983875542 8.24948950743235 27.886995969499363
179 79.1031239826193 8.145022083863923 10.970128787766221 32.16931065437441
180 79.41946504751749 7.843167032597672 9.96369005117569 30.362405806707482
181 79.46881957163392 6.910540590756349 8.478171668881219 28.142994171813342
182 79.41687808013286 7.455073265638896 9.791922629842897 30.094320592024914
183 79.45615401061067 7.994578304431962 10.15642331688652 30.45475338078608
184 79.42145581027604 7.737892046563885 9.817763342606012 30.155013680268862
185 79.46914988628752 7.190923471992905 8.86906703100443 28.7337120988266
186 79.42883668244403 7.969667271239793 9.989739314457946 30.616628151549197
187 79.45051058635364 7.9165321710331265 10.073126936098298 30.519818889207006
188 79.43953308599315 7.35308012742303 9.400922992460114 29.62491670480126
189 79.43253821325808 7.716888380716334 9.854331372697755 30.336348347774322
190 79.31580297821675 8.826866995638122 11.438761355901628 32.67270242540346
191 79.48628048852724 8.472878806404557 10.448081217914185 30.969765968115382
192 79.48469894965653 6.897413929118529 8.916218999942915 28.695360408780235
193 79.48874164187565 7.840416694769381 9.421204530447202 29.351881460860042
194 79.28369236835951 8.376584264366961 11.105406385451932 32.228562548149064
195 79.37745302132511 8.084274570502426 10.599697445334355 31.251343334030935
196 79.4953904786134 8.471788210924585 10.761082961135827 31.726350489306842
197 79.47561437723701 6.744479683690783 8.525225879763854 28.128573278067094
198 79.54440906905886 6.152920184501454 7.581749848344666 26.697204547674747
199 79.48191424429265 7.895680377720245 10.031423349472535 30.486846020254475
200 79.49480944508916 6.6097837820907515 8.274991325601844 27.722901033596358
201 79.4065178794761 7.755993670712316 9.98466892996117 30.497092567988847
202 79.55234060836314 7.076025219308031 8.61874123599029 28.229608109721493
203 79.35009923626868 7.285110469862705 9.375017107659767 29.768743315468647
204 79.46714105432923 7.456044879895835 9.656390861211984 30.09227658353082
205 79.38057029072493 8.93277800663806 11.490788193225177 32.71574725495484
206 79.45896190198081 6.499774999405986 8.103028388157352 27.524566177776222
207 79.3504139757999 7.948209417910807 10.1776237805986 31.158834155303406
208 79.53955181999713 7.7027205996046275 9.781299587773828 30.25322773623954
209 79.51812617919457 7.8833892413894295 9.984492965460646 30.439514795769206
210 79.4185230323089 6.9696132733141045 8.963403554900006 29.469663500409858
211 79.49079489818939 7.769148675209368 9.86458945135833 30.092232472671355
212 79.50146638004863 7.101332220839919 9.077891272708216 29.408324500488035
213 79.49790016551243 8.291501224421655 10.750759710438029 31.612503502993505
214 79.51394222192314 6.624021704989541 8.384519451376582 27.945821936814454
215 79.41634214670808 8.394922136711052 10.902004457245962 32.023210629402364
216 79.51119994772577 8.148204038890501 9.796478155245525 30.041938623027697
217 79.5647826553022 6.775283222737095 8.603373669610615 28.211540650742528
218 79.19975459077263 8.169018002753848 10.917939020349577 32.12703004508922
219 79.48381530666401 8.326642015425804 10.662099670985492 31.515463619416582
220 79.42177634599668 8.441055095113523 10.86020962976808 31.853982300934845
221 79.50454785069935 7.007140587717487 8.509239179030459 27.92792423163144
222 79.52285632083907 8.750965006432592 11.09986024508336 32.37206352609297
223 79.54099047991153 7.301405431837093 9.353940470818433 29.433331848443444
224 79.53019208136864 7.957744704991302 10.239934765397606 30.764040212476573
225 79.52009375842795 7.578856748769419 9.36412034303432 29.414936877916674
226 79.54384259884716 6.915601069081885 8.84324586985249 28.781592285433444
227 79.32057627810056 8.3530148964287 10.912536258462913 32.12659567340409
228 79.55286956731354 7.772446034647464 9.520331199079457 29.50674353011349
229 79.53103853568064 6.3718445179980545 8.1395116946007 27.318990432299252
230 79.57115092259927 7.739873564122927 9.744718523274631 30.12057512734462
231 79.51620390980604 8.384031415788343 10.83404305681881 31.546307530027875
232 79.46607094837385 8.357350074467178 10.907198668613482 31.948341877342568
233 79.33495386917829 9.728181364489908 12.93971247661302 34.49573304919138
234 79.50235834686418 9.216459184298254 12.00670959157728 33.32201821111545
235 79.5061090053569 7.636192258082543 9.327448037682995 29.081468432324552
236 79.57932221522144 6.485959238186695 8.165587026697851 27.6469682665334
237 79.56131260551714 6.5657052151707935 8.405361468883877 27.853870469798846
238 79.54064408941807 8.51874532780918 10.907068324539026 32.021266941115435
239 79.55068849697831 7.962953081436572 9.83319608102292 30.26285982556063
240 79.46330633950491 7.940191681518491 10.36525407579404 31.275068973935817
241 79.5522373075968 8.149126535906152 10.43796651773553 31.147899224834518
242 79.4988382556297 8.202104227348125 10.286617495668015 30.67912570678275
243 79.55718840129046 6.8245324336899875 8.3634037113129 27.815636936604093
244 79.58667137160293 7.330358394917409 9.406038997382948 29.492657994307237
245 79.49384948133466 7.176435144341148 9.27053981477064 29.090826355263765
246 79.29039245067129 8.263122550479164 11.016811518036619 32.00424779174297
247 79.50642948164133 8.726301855888355 11.266668074382679 32.3820357689638
248 79.4948909939588 7.5462838798881275 9.421504321818485 29.44630530966743
249 79.5391925332428 6.356061871450401 8.113586258189187 27.594782373874494
250 79.54386532208397 6.899799783100587 8.582466480066087 28.32093831810858
251 79.56391897888825 7.209694652632089 9.134988494528551 29.135516845791432
252 79.47382515176713 9.85446928007257 12.663252694668225 34.22592400595267
253 79.42238187823378 6.461990235617285 8.44755384578889 28.66887079017546
254 79.34106597577119 7.516889821329842 9.927689017807861 30.83275631242641
255 79.3668619091029 8.602242425115023 11.355478009520859 32.543857435113296
256 79.50495888341145 8.566414533389075 11.032185601620014 32.17516139280341
257 79.62081747492498 7.221451360168968 8.983789368146667 29.092027963347846
258 79.50630014161368 7.704913514437724 9.223133674886942 29.05195676428778
259 79.56368551707776 7.8318673606240345 9.369177693123643 29.62267042351251
260 79.24284796650056 8.319571881353976 11.105543246730122 32.449890806334494
261 79.51790485877954 7.468121745099618 9.332994178051568 29.52655811091813
262 79.50069561640098 8.021231258905733 10.380804123877974 31.262029709965823
263 79.55083555571932 5.46638830770937 7.165091979903027 25.8611356908662
264 79.52937129442876 7.63409898283364 9.802200260114635 30.229424906703873
265 79.57875543617536 6.017644267432626 7.581880192419133 26.718268100179365
266 79.45440842217715 9.213378665300489 11.944209607870281 33.38040213431754
267 79.28845560446048 8.137929395796492 10.829285498100749 32.00895392488575
268 79.59217407950018 6.676213353934522 8.40528977964291 27.95964730580036
269 79.49445723436975 9.87909120042608 12.824951036248422 34.69413287074987
270 79.62428113040122 7.218074211246924 8.999411105471555 29.054951118161288
271 79.45714137158454 8.108237945645378 10.719594442232939 31.45716400418185
272 79.60234570159739 7.188482152983029 9.11411389100264 29.065034749951103
273 79.29120819390587 8.5614813802531 11.360815599370289 32.73037764134686
274 79.56817683938249 7.1648409919626745 9.19249630018344 29.47503121567413
275 79.63109172891511 8.21448998229845 10.297129745273793 31.06912341713164
276 79.57521479870924 8.145589210074887 9.874749771963042 30.32391942825582
277 79.130788464504 9.319076849326573 12.585776176804963 34.80271224977335
278 79.5546406336446 8.204529669709522 10.401418039254951 31.09812501662349
279 79.62211131745556 7.291443527265706 9.3852621519129 29.620628279734696
280 79.4466716208116 8.624896917927565 11.298100547940415 32.54860434835125
281 79.56211814313396 7.84422566158825 9.593376018410849 29.850057524432295
282 79.50516819942 9.54472589152291 12.376678212544778 33.82355221120482
283 79.55066421303339 8.056226424330884 9.911304767647344 30.287262532787263
284 79.45007463906333 8.390136415082303 10.928047203324498 32.00494658275797
285 79.54526560502924 7.326959097583205 9.536519933128284 29.900394462090773
286 79.45309065543145 8.304596261293971 10.761206788006572 31.654766546542092
287 79.55255359562162 7.653087745710326 9.546517323639902 29.55574511701674
288 79.57391578196676 9.065580120262593 11.527075983556834 32.67221737286876
289 79.58594462550312 7.008727117098133 8.655387472526732 28.48838898126197
290 79.55737500194728 8.044658658223623 10.359844796703655 31.0768696250582
291 79.57206074687898 7.128731835819847 8.947384268148006 29.0306842121868
292 79.24593012187019 7.96444290482129 10.558410959746878 31.976938670494803
293 79.53993239672201 7.475849955512561 9.463409941759659 29.856235203796956
294 79.55182701055551 6.804167770925444 8.911044340186558 28.650768410428995
295 79.58472326298394 6.08318326476199 7.743506844758386 26.9842837818423
296 79.46737144083183 7.908695913360724 10.365234524182865 31.15766135306056
297 79.54085123317957 7.931032650118993 9.78102586521744 30.060791369457363
298 79.51654481648033 7.502865686658032 9.677180741089487 30.099371746315907
299 79.5360364857588 7.726730114835184 9.264948053975996 29.398117299090043


==> data/individual_runs_shuffle/run_30.dat <==
x y1 y2 y3 y4
1 74.79432561357378 14.035630822345963 18.626494101539603 40.678942430119825
2 75.80744228805723 14.333354289825628 18.349806217464494 40.87160368955984
3 76.39311899557748 13.70050655225418 17.84425369023627 40.26172212830198
4 76.7328913360484 13.58476522432962 17.5836502649504 40.38598338938155
5 77.30489725600039 13.18564263021171 16.817142383435247 38.93636090771664
6 77.52079434754577 11.549951714851117 14.753424204008292 36.25793812215306
7 77.59146736262295 11.667643350966868 15.003613137744232 36.664395787821746
8 77.59722198827272 12.052870316642174 15.670961764608505 38.29475232449616
9 77.79430647990398 10.216197284309047 13.184889680685696 34.415779079210886
10 78.17450532756251 10.712119778599577 13.63272585173988 34.77409987244173
11 78.13109764636685 10.24528894166073 13.19510213892019 34.239827078415644
12 78.01206712790881 11.929930445994195 15.644658330381034 37.727772281891205
13 77.90976736560734 10.792230562186559 14.31592431805936 36.03945703524399
14 78.31512107580063 11.009482322636202 14.325869570941197 35.486183073714486
15 78.33484416755252 10.375057290603976 13.434739719828015 34.4380575744981
16 78.29331971623044 9.834550083183066 12.872083453575733 33.88709387436847
17 78.39734430471839 10.52316788412259 13.606696140068786 34.72272494624907
18 78.58938331422976 9.95765845612917 12.73097947576135 33.37948053150195
19 78.47316952035091 9.593467749123956 12.53835048531009 33.070766228549154
20 78.59229745414743 9.869610890055327 12.595480293149041 33.22254173416744
21 78.34946035697648 9.978352701368513 13.315188134726775 34.57050048848432
22 78.48543048848433 10.806200223581634 13.992240877935114 35.036792867466026
23 78.339275055844 10.968475280297548 14.617938055803425 36.07864877652892
24 78.467341049578 10.67325936715057 14.039288571614028 35.16288997024204
25 78.51771972481944 9.736168439509086 12.882400187069809 33.623486205878095
26 78.4416950985636 9.667455630421134 12.861668962025819 33.72823015898919
27 78.51579554882967 10.92391794651635 14.435358593493586 35.67029602071945
28 78.69531648576519 10.096583310183595 12.970682228706409 33.67093829798032
29 78.5102808392517 10.033842748321316 13.25242094566711 34.19754205381735
30 78.5013018514412 10.254752980128677 13.59642502700077 34.73445647095562
31 78.4544509554878 9.089108657212376 12.257296074740331 33.067443228081906
32 78.52336341677558 10.029511154861465 13.507862745604083 34.39625336148955
33 78.42304084006088 9.447354805276948 12.882660875218743 33.66180813205314
34 78.61770408692355 10.819026333175927 14.305060139452518 35.55653945689908
35 78.77132032247587 8.831086726122415 11.261376104959309 31.58800609116731
36 78.75312324080485 10.190620182134424 13.252192843536792 34.138369833857055
37 78.7400305731589 9.37680632667517 12.282986891817805 32.9531340605148
38 78.57601515184307 10.672533954079183 14.195786184622994 35.733759197762296
39 78.67954786423059 10.469247788509112 13.846490133865974 35.09298371689481
40 78.84335805030815 9.10156040557065 11.90242129759611 32.204126991584715
41 78.78208062511321 9.540242979363876 12.543557731085054 33.29080474652761
42 78.80179674490498 9.288856419329914 12.293414417775173 32.84662899628628
43 78.93710336134701 9.189416058901964 11.646829601973518 31.928360176724414
44 78.96089376239482 9.811614411367952 12.522448508225104 33.32359807094537
45 78.9420693856745 9.627688051033 12.220128461906032 32.82937261307667
46 78.90588262039897 8.39700988295661 10.813161936089166 30.832686775634933
47 78.65588384160301 9.699594715874394 13.080620938315713 34.21638224891351
48 78.94337984469055 8.772063644246417 11.235255152436096 31.48702669550092
49 79.04459424423126 8.36656289918767 10.354213932686672 30.167694696354186
50 78.69432805048604 10.192579593552953 13.46615915897832 34.91335013572978
51 78.82818539616152 8.867780832438921 11.652480017601663 32.310388688832326
52 78.88362872724372 8.128896677964097 10.615403906307641 30.99786203924143
53 78.95586562236025 8.379685561389632 10.776750318886785 31.032824005721203
54 78.9210393794752 9.16714514875511 11.813930705440379 32.73019555664738
55 78.99827303151345 8.98226549255672 11.527154190001509 32.08117780240249
56 79.00925909175756 9.235374493736966 11.88163793492234 32.84351609950099
57 79.0228954249432 7.904522939754921 10.06265378971487 29.92321088882174
58 79.10003351750568 7.945279687445252 9.796588947708829 29.471957626417268
59 78.94390450043313 8.829918807171094 11.464875791221118 32.417853866889565
60 79.02120743492564 8.324694226718982 10.745454706607216 30.922600102348596
61 79.06571263312111 8.956992062141401 11.474983974196052 31.96306025281309
62 79.0906743618045 9.418302132430359 12.058716877289655 32.97813316074589
63 79.04868275685732 8.904738813997247 11.297709515717013 31.64806224356869
64 79.12616380498318 8.230626267668251 10.46897537305126 30.209476246265442
65 78.94952112023002 9.340087926551298 12.121529686775368 33.42030820631212
66 78.99310855308926 7.920345845003221 10.375603395306731 30.521659253128863
67 78.99178938623552 9.239211818199024 11.881742210181912 33.12513931198454
68 78.78841058693396 7.827302776276614 10.80350995737488 31.551875394905483
69 78.97186239734782 7.654624101698635 10.037008593063446 30.382709055431256
70 79.05590672344856 8.754276286894317 11.350114350856533 32.100489017251455
71 79.01537509804079 8.811403052789988 11.36578170860748 32.26518157327756
72 78.99109434213496 8.29643407949131 10.855139245271317 31.45169230300162
73 79.06891922433263 8.435472517035219 10.818551663568387 31.554653627297125
74 79.0349933511362 7.759249178173533 10.088996327164669 30.337549166120713
75 79.15254167307026 8.418080599690052 10.735027180649848 31.251326579889515
76 79.14850190234624 7.133253268525628 9.265423809847807 28.872396469628114
77 78.95380160538832 9.076613686938234 11.934042770061836 33.25889715443363
78 79.18557207804662 8.994195189274642 11.433326007996348 32.26883682294381
79 79.0852551486537 8.491134667938802 10.985333424052811 31.699142942939986
80 78.939484026583 8.648541395568559 11.647585597605426 32.869099310008586
81 78.9992421252798 9.235350415261292 12.121555755590263 33.328088435820405
82 79.24595612753411 8.635700697309009 10.859870735174471 31.187293674308147
83 78.97587047148637 9.25685109756741 12.189354225924342 33.4790402488516
84 79.16754945739525 7.837380725803092 10.140977544062157 30.294753460023315
85 79.0850464325705 8.010749118528583 10.479976412936276 31.17841839800607
86 79.1708248241898 8.786568537412455 11.230106561494635 31.928567538502417
87 79.03659577923052 8.848924228625817 11.673387207146192 32.67208787540338
88 79.25190929908766 8.610409926794194 10.82338091152739 31.1238681659317
89 79.0681659925778 8.297661452246595 10.922931198401676 31.643179417869717
90 79.09298224141776 9.439024310008874 12.36649182312518 33.81944671272203
91 79.21542886846997 8.68283094723048 11.026815425751979 31.680467994137153
92 79.17078701202894 8.136844912359559 10.4640744358513 30.838757255761262
93 79.18929832280894 7.724298818034112 10.010783365280673 30.33757825028195
94 79.12582448231458 9.262209934428856 11.980718983128524 33.18988899207239
95 79.15990001805311 8.376019326153447 10.70382932642614 31.36227771174729
96 79.15760363994595 8.594969566605029 11.105178283321615 31.926769478378812
97 79.24479609634089 8.25287100832016 10.380608607766263 30.968842532436735
98 79.23408774142165 7.557138391584801 9.770976337076032 29.870340730099286
99 78.96208536402615 8.54540709822133 11.449573396878677 32.77441065874939
100 79.30620426484505 8.029094276398096 10.07818428618763 30.220629018026646
101 78.97645384756098 9.186814771238682 12.194789573829624 33.9974045597761
102 79.16066302771446 7.954859671574149 10.412151873787312 30.95027365816543
103 79.0699255818493 8.070529571022178 10.66242553117166 31.38631449810758
104 79.25531341481278 7.946182333397476 10.104383445155507 30.339675255673846
105 79.26294563243896 7.684625645999383 10.047305774946357 30.43231262554005
106 79.36909184668147 5.829840797351407 7.034428562453455 25.73058248046064
107 79.28300249991618 7.079913771902034 8.81185249951708 28.58187638888903
108 79.37550442139445 7.532496688964038 9.364178997867834 29.30965109366155
109 79.29091758851507 7.548224523764298 9.692737306377142 29.75972707850675
110 79.21004331236429 8.18351826334694 10.8081762752408 31.29553883560049
111 79.10548557387585 8.923462508006406 11.8819377262936 33.138559810449806
112 79.20486141274077 8.181938299282436 10.59967137651946 31.20453080482394
113 79.21815509862495 7.301752499983738 9.64604154169928 29.678341739780013
114 79.31662422194992 8.492362339183163 10.641036068551601 31.12442985154256
115 79.30303538375591 7.174324504184759 9.056873290700395 28.94463849828358
116 79.29981185722983 7.196520761004415 9.328021551610643 29.300336006680705
117 79.41206743912318 7.121635497057306 8.425929763834784 28.25772907956532
118 79.18051713047348 8.627361176222356 11.506722756328791 32.679466389072545
119 79.15973520465973 7.820710560174496 10.56351393026227 31.248013368540118
120 79.2994699101099 7.36746613778915 9.557290261394613 29.533743282228286
121 79.19155439584526 9.082557423181267 11.975681184650377 33.381511364616365
122 79.29245326114844 8.543775986021181 10.818310527030627 31.389564547819226
123 79.35928015300536 7.000460343542751 8.968324043711151 28.75557937881268
124 79.31733127950105 8.804016421983327 11.297944135051052 32.352721084588474
125 79.36863205545318 5.288994730837722 6.8317435266570525 25.76559320524987
126 79.35865823653013 7.863853571403784 9.812354063515627 29.870777419666194
127 79.18412029172764 7.311266970774262 9.776587649481849 30.313878969620532
128 79.35515324509632 6.639613211663334 8.395005632167452 27.96270262952465
129 79.44123594023709 7.226876009280621 8.869001858967184 28.631731602317657
130 79.27934078998315 7.574669045472988 9.984766688017022 30.21887921284486
131 79.36091019456784 7.83491982769436 9.72379829932265 29.925387558411607
132 79.47333531150768 7.0405897612311374 8.36330595325705 27.97241589288322
133 79.35077527023992 7.960057320444338 10.026144414456617 30.31716671429525
134 79.34777462871672 8.25497842266272 10.297110193662618 30.80552140427072
135 79.34221420921043 7.909731469116902 10.06789362150844 30.336791365614758
136 79.30556153329772 8.69968198737415 11.000792231284606 31.90892148526199
137 79.26453770132181 8.968372117897452 11.615866367083838 32.64715292421126
138 78.9588401500063 8.232165733043214 11.079709051170738 32.5872878215385
139 79.2962148234654 8.588860788084492 10.901763320708202 31.654190164265405
140 79.28876804822862 8.185309619326143 10.615384354696467 31.51203414365832
141 79.39069863019942 6.834842501610618 8.546100483289754 28.299316293719457
142 79.24248971102325 8.340954904171472 10.96465433663859 32.01158571183208
143 79.34170584284168 8.139680843319388 10.578842393419608 31.31185813026599
144 79.28429384853447 7.760473250055306 9.984629826738834 30.27588620139262
145 79.41835418786856 6.748361047796572 8.134108932714046 27.59230467432555
146 79.17439012540626 8.83673210967029 11.642202387329926 33.050860707253534
147 79.30159370504748 7.879150504609002 10.27143892819632 30.95900556510809
148 79.27927216403931 6.601889217572247 8.859186950159813 28.557336836403124
149 79.16455824309281 9.102197583335428 12.137379526230562 33.788790369734556
150 79.48316799683725 7.690299152410122 9.457870318594807 29.458519979568475
151 79.36985747980002 7.28142844691754 9.17667904674686 29.07857662055614
152 79.25339714738969 7.714579329580924 10.188181650630435 30.900937452769718
153 79.4444160201493 7.3924221174432105 9.181762465651078 29.08603821349348
154 79.17300754760738 8.641446188016753 11.433801763868157 32.830741975691204
155 79.35337443627164 7.87160986749536 10.099234854214068 30.44421688789274
156 79.3349704652552 8.130255877542686 10.411923771656994 30.917507189798055
157 79.44699135393824 8.757262039773876 10.781612152864406 31.445325086006036
158 79.17929869157298 8.601195911550432 11.449410466785592 32.6717608090742
159 79.18371138543465 8.820923846136285 11.637034244777311 33.15514329361827
160 79.32730498036861 8.538400404321877 11.006103752319142 31.857482298633855
161 79.48395205865476 6.741286831462107 8.30617614541811 27.798391170068893
162 79.42704022554626 7.498854113272747 9.5832352494173 29.667204919092626
163 79.43572165844316 7.781130060408222 9.708143975979155 29.84374640508376
164 79.39253529436408 8.507859269086358 10.839172096149097 31.457618557189505
165 79.2848560532182 6.819974389427953 9.010360007726792 29.11833807018278
166 79.36141549416357 7.138031569293579 9.197749166384472 29.300780757468736
167 79.36258880687153 8.663978742173162 11.099886313898255 32.081612186660514
168 79.32007422794783 7.757009094920073 9.95860011506775 30.38253821196474
169 79.4944989143557 6.736690544399991 8.076777091559673 27.64165598521885
170 79.44907527707194 7.60727308729125 9.458078869113951 29.748721264218283
171 79.25405199436935 9.141369977689084 12.079956444224072 33.69818282738441
172 79.41660267984894 7.92340367921698 10.187849273240545 30.654733973015947
173 79.3522349832842 7.148034210918682 9.3907040170219 29.599844113889027
174 79.42034042995783 8.420290478394193 10.740188805998741 31.41197967791515
175 79.36319107445684 8.047604600257618 10.375616429714174 31.233462189778848
176 79.46289893126823 6.997829442890286 8.822312611493066 28.673074759336735
177 79.37869290323474 8.445577921510978 10.688077245026783 31.439226258462927
178 79.36162747051674 8.357966622881841 10.688253209527321 31.702459402144257
179 79.51669795309681 7.960256506548976 9.791446873971088 30.090392381973608
180 79.4932765918858 5.832652751419763 7.180550787134832 26.230574003547236
181 79.27286799333424 7.7967670324521 10.07347886509935 30.990578837258187
182 79.49005144383254 6.882636131579842 8.572110643349673 28.387116216255848
183 79.46501748269286 7.266340524698127 9.166290624011818 29.228972777767492
184 79.40887504048663 7.813425390627408 9.984545103090426 30.306531986138896
185 79.48475748221384 8.394697571833419 10.380341402413606 30.84222774471965
186 79.43241089483347 8.441923122859016 10.776737284479331 31.644387374291238
187 79.45422492476952 9.172760847837953 11.454102853466408 32.74504226755172
188 79.42917088484872 7.857484405936201 9.854135856586066 30.14176778075236
189 79.35746844431925 7.6924379928967905 9.917059458535071 30.68500774022125
190 79.5230629271574 7.100829368699074 8.493636993316734 28.215296240888666
191 79.41834811339223 7.7420825998684535 10.094210090143353 30.719643299632228
192 79.43674724449534 7.938150802796481 10.213957191356304 30.83424034306752
193 79.45025398433398 7.908912355444301 9.791472942785983 29.978065235770714
194 79.40490387205938 7.762649708302671 10.057622508440433 30.476775481813377
195 79.48569908083209 6.740613104191966 8.441968602197969 28.44307747923708
196 79.31540358261834 8.664956263588214 11.490925054503375 32.451053316791025
197 79.3381571907318 8.221478384328917 10.777030558646883 31.863859927674486
198 79.47573761797094 6.854729553955405 8.718200282012445 28.67735414833421
199 79.3514174813426 8.059691989868094 10.448615628619496 31.336337484696852
200 79.46440928007638 6.856222443010557 8.79645886432251 28.861023300384815
201 79.23628302114972 7.839941048164323 10.464471985278411 31.33032413888248
202 79.38522727464381 7.275660285456407 9.39585912516706 29.771288107508365
203 79.45607840333912 7.077742724032922 9.114381096355295 29.324765341482617
204 79.49260438610622 6.91615505800744 8.764980770338704 28.526527055182083
205 79.50723496949847 7.246779423430878 9.129729111123797 29.04354763715259
206 79.51056902589863 7.098979950891074 8.712621555625255 28.38226585424557
207 79.48140969919879 8.407408392631009 10.698569943021397 31.651720810141803
208 79.4703920721046 7.32976069178447 9.40079916558938 29.302765519806762
209 79.17040930059238 9.070882563300552 12.038337581246727 33.672687822145484
210 79.5170352482751 7.66461353130925 9.817763342606012 30.09847180002567
211 79.52498097818608 7.2278574173472085 8.926366286140174 28.793354532248294
212 79.45783872399454 7.957927853010297 10.229539825458856 30.761562998628566
213 79.49076204323505 7.0199388638771145 8.931840737267793 28.93383473401515
214 79.51174587461831 7.870888742111948 10.047149362057006 30.697277586743986
215 79.54174935437173 6.95317337050229 8.806677839760734 28.65976404126307
216 79.57949184864249 6.64949729014274 8.337654239401914 28.16476969804341
217 79.54538933897682 6.781318498321326 8.233105257271834 27.71598058918189
218 79.28131420772881 6.955263808057152 9.265853945293545 29.70343105877563
219 79.52327761935581 6.508926034403617 8.087367547610125 27.552313581183174
220 79.28794558241219 7.616069225110461 10.02669185956938 30.93302960139456
221 79.47575496079705 7.891519160352882 9.47860154363881 29.5961096379897
222 79.57486444031213 8.090620294064452 10.187718929166078 30.845535201566854
223 79.51654481648033 7.268256766378807 9.364511375257722 29.70139956640654
224 79.43153903540095 9.376674600590567 12.303854978139995 33.794719423578435
225 79.45392126362442 7.781481569159547 10.203640457862228 30.79440640224741
226 79.49469241267974 7.283879524269356 9.463598940667639 29.868383046179915
227 79.55978006192332 8.315823477421484 10.766322792929406 31.537814753584435
228 79.56332432515634 8.403814803341897 10.500297054145713 31.151461058138707
229 79.28974985678536 8.489236820251723 11.266941796939046 32.39396253250105
230 79.48141190679227 8.294824261121827 10.750772744845483 31.636791638244922
231 79.4933312344869 7.729587387256698 9.994940043029176 30.143194478149315
232 79.39750600091804 9.411844437563289 12.074475475892733 33.65445135171026
233 79.36129964849066 7.355940909727216 9.65142475197478 30.400764385545763
234 79.52456657286847 7.058664287478571 8.738749025352188 28.464816173388886
235 79.51801678655629 6.170937321921079 7.779944530775673 27.007170958685922
236 79.57567542809043 7.515666672402984 9.457974593854379 29.432402956968406
237 79.53860002996606 7.535814363938793 9.651124960603507 30.203943829807113
238 79.53923885937331 8.253542640987199 10.255321883388458 30.768207756680145
239 79.53796635371421 5.267882588302443 6.63333377650318 25.154061887843216
240 79.52832531714753 8.08750018668736 9.676665881995339 30.080354460235792
241 79.4302837038094 8.336689894444595 10.922931198401676 32.133797859771526
242 79.5409620503746 8.522090485433823 10.130035159010653 30.82800554927806
243 79.43668219117322 9.363473388926263 12.183931912426505 33.621466455337256
244 79.50473119744622 8.888919437176106 11.422970171279934 32.58149462393831
245 79.44221933115433 7.303177559924948 9.47403950103245 29.897487694977954
246 79.50459026978238 8.192231429433788 10.114563317371395 30.51062920201897
247 79.60273109202885 7.451398115982564 9.588449012395984 29.75322193137967
248 79.49629883479507 7.48203694273471 9.604148956165549 29.86776891921734
249 79.24640011099878 6.731515422578141 9.109708261285643 29.71894346754761
250 79.46677599238011 8.151688791010576 10.594490199559392 31.50839228434291
251 79.56306363949983 8.708857705592713 11.178001517726399 32.227814110191055
252 79.58273944600109 7.063221333726011 8.79088013793532 28.559107624906176
253 79.49500090077134 8.144736174288031 10.495376565334569 31.286686028119448
254 79.39092354283733 10.030528251106633 13.153392035090706 35.19881999320722
255 79.51085655260806 7.527381102658961 9.65099461652903 29.827334961065645
256 79.57553047462436 8.059260836029077 10.31289486108059 31.014694088882887
257 79.40964211318567 6.468017914119575 8.39014379818983 28.47355437843492
258 79.5855408697598 8.541699669555905 10.557511585633062 31.168284303655824
259 79.53313161785537 8.317996021529627 10.510802786547757 31.14913741420495
260 79.55503300488283 7.791057557285624 10.104474686007647 30.55763159293694
261 79.56027999204711 7.230844224543626 8.874293828390556 28.94466849647307
262 79.61899011018059 6.726404553238516 8.441818706512327 28.19762670509782
263 79.32845227737822 7.58118315403494 10.057954885830323 30.87820490686328
264 79.5921449335191 7.2882743439558055 9.077637101763013 29.284379039331466
265 79.54798898086224 7.1670819604464056 9.150714507113012 29.245658766907788
266 79.58839606972398 7.5057935337279265 9.525857787836866 29.735679221825993
267 79.5535182156219 8.238918332773647 10.6100076616247 31.47389883370222
268 79.47798681393053 7.087585886557809 9.229155571127334 29.653789498950665
269 79.5834171615504 6.677519028455173 8.47827594414079 27.995864112444956
270 79.41443188309975 7.814726086455019 10.276678759989899 31.016997963262295
271 79.51753012207536 7.195126789456878 8.686415879453635 28.26457503166472
272 79.57699962599274 6.9513022043553905 8.519868738303249 28.339744981021077
273 79.43185052170716 8.539343370966998 11.178294791893961 32.53355713073349
274 79.53195059648537 8.88742311913873 11.464673757905697 32.633459645005956
275 79.53140835662128 6.860635174213295 8.399939155386038 27.980607397802714
276 79.5484902074106 7.5983608379777285 9.369249382364607 29.289464422097755
277 79.59893755773041 7.719724822817259 9.609193271847428 30.067317040604948
278 79.56206785014619 6.8887663347194374 8.968389215748374 28.879364105585047
279 79.64593270446163 7.9905817881586305 9.984395207404795 30.55518550072983
280 79.49940943500634 6.666156819543493 8.791375445418293 28.793969545999907
281 79.57872413108495 8.147222826012285 10.323244180593283 31.01267467473824
282 79.49089661040627 8.864930962991815 11.475146904289124 32.67764380082957
283 79.60903438293624 6.52299253315657 8.275128186880032 27.960883830717755
284 79.52885604534906 7.790889544117942 9.869868386374247 30.34664899193108
285 79.52283956924326 8.562387406111965 10.865273497061123 31.824933512148256
286 79.5714635608368 7.740606990637071 9.635242535129684 30.057800222159837
287 79.49408983254354 8.214096894075208 10.64651051967921 31.40882617444437
288 79.54115415360098 6.8864904553806605 8.796471898729951 29.039654433818118
289 79.50951868123393 7.6737285755736195 9.901274791117098 30.418878175631725
290 79.55743249961222 8.379521614314717 10.536891153052363 31.38052589912499
291 79.60383470711797 7.293206800245949 8.9940930672333 28.944414576002742
292 79.58570216014033 6.7702776533469535 8.556671387729043 28.70599618962013
293 79.60066389236273 6.802865175142683 8.488723021709333 28.335928162442038
294 79.43206376899901 8.367630485410464 11.011428307761129 31.913191227485825
295 79.5573767245428 7.503763867737992 9.802304535374207 30.243805900256326
296 79.56407702298878 7.733088023582532 9.410926900175465 29.544297465152603
297 79.48020015684847 9.442566697690555 12.288200654796489 33.935710537492255
298 79.29067191117487 8.031272884164906 10.58952409032219 31.726601714106305
299 79.50211578138328 9.027675299768841 11.532374470183926 32.7514171301298


==> data/individual_runs_shuffle/run_31.dat <==
x y1 y2 y3 y4
1 74.56472169683063 15.158001302544577 20.33087973647556 43.427592123788386
2 75.65390679429082 14.305337889934197 18.688720362690205 41.1931181731165
3 76.45360359916697 13.165618730501688 16.984230452494675 38.907414621024074
4 77.03598980539219 12.838097633590568 16.296078911345436 38.25998613244994
5 77.28484000456876 13.13064109217453 16.744293080215577 39.183654906597845
6 77.59631466567909 11.655647135669293 14.779369192030977 36.21224400407045
7 77.76737753755349 11.13308707851416 14.002733575929726 35.09314726024062
8 77.78507732871525 11.6608658418733 14.909719783701824 36.620759184134954
9 77.88207054012253 10.739976326264777 13.773647347850016 35.10084516023444
10 78.08238143271731 10.588356076773135 13.559883065723922 34.771747286665786
11 78.24081470633472 10.743070902492583 13.84118513003516 34.87976814592106
12 78.27811152931595 10.863134021124141 13.908964048758065 35.24621016692204
13 78.1087678975799 11.421932578191917 14.99317257737941 36.71922883875772
14 78.14976037245647 9.730136530374438 12.83051021102446 33.85635636831121
15 78.38287136535267 9.400582825787414 12.220506459721992 32.77732100539226
16 78.15502254110663 10.036359601915207 13.247435284818753 34.466785737480954
17 78.28124248584606 10.246625816606032 13.46097146481453 34.6191685713916
18 78.37922746418103 10.835655792822335 14.148745008147811 35.42716353394425
19 78.46593332401426 10.103269576168096 13.127225462141434 33.96504776134065
20 78.48266455140364 11.040721398530186 14.336192821638994 35.44302576194461
21 78.4299410908749 9.821081425155393 12.866752380930036 33.66750909753483
22 78.63797744343496 9.96806968907723 12.75180194165747 33.38595364000307
23 78.4164142161381 10.189191265650036 13.502622913810502 34.526659436013304
24 78.73675112516052 9.38146992126335 11.907498199296606 32.3122661084969
25 78.74489571037107 9.643669899432423 12.267065363121644 32.73144917996468
26 78.68572789526299 10.882139528415937 13.653202905838668 34.631635230904344
27 78.55321807547065 9.627894231400651 12.731272749928891 33.47628370632179
28 78.5376332138922 10.779143211453341 14.211258026262241 35.40894465260024
29 78.71818716049191 10.197722474663907 12.767280300500438 33.5127993503896
30 78.3256237660147 10.158542346599159 13.706116082868592 35.072449084426914
31 78.67418928886175 9.974060084316049 13.054252332051009 33.90661306840501
32 78.64995988716831 10.252192792680093 13.49203245776004 34.433196353568995
33 78.71697003696178 9.965867799548263 12.814386649012866 33.58795182661601
34 78.72065682810052 9.71966445760569 12.710293871143408 33.48222427206281
35 78.75474146236967 9.37429582616816 12.194352921180151 32.87157934976748
36 78.62483091370139 10.954341039230883 14.461388305164668 35.77193581925885
37 78.5860157719801 10.253738764871024 13.763245890707543 34.96660119137665
38 78.79726448207475 9.695242573542119 12.50171076597738 33.20501685628516
39 78.82750715593151 9.571222110655736 12.350576811632742 33.003613615043726
40 78.85500708200635 8.955619735091613 11.610567880456756 31.93485144705619
41 78.7034756820503 10.149250246215495 13.528646108277865 34.668127985962386
42 78.85311704148383 9.746882633457666 12.689373647191438 33.480731627075144
43 78.8219617230968 10.598648946700486 13.80978524249603 34.863611764683924
44 78.84430809478924 9.67398116834062 12.564295473332777 33.3326951068991
45 78.47600965938685 9.14188519701849 12.804773773520918 33.939736419126135
46 78.81308234166843 10.520420856228675 13.684759206267149 34.85729385113942
47 78.7603730190798 9.669664368971356 12.814673405976695 33.8360100990025
48 78.75142758130175 8.841675338486851 11.668166926963785 32.31185928387027
49 78.85777506261817 8.57005452985275 11.245943366542399 31.667044179981318
50 78.93430408432668 9.453753057598844 12.105647261301545 32.94649289024174
51 78.91789730048433 8.837847277726123 11.2822441912815 31.81426525799712
52 78.90978111568204 7.502556235401056 9.828379867471359 29.59203725186882
53 78.97116672301337 9.748875925681963 12.579884624639037 33.500236325073764
54 78.91670118745276 8.894142925591026 11.558619249577884 32.33247967102648
55 78.91278933440168 9.162551160004915 11.881722658570737 32.818327741878996
56 78.96431622827849 8.120795295544648 10.552825716155967 30.973084081782577
57 78.90223241571543 9.900647425499372 12.814536544698496 34.0868480458671
58 79.01399847927931 7.917803431478592 10.083463221203537 29.848736090394656
59 79.03786244193223 9.625459784716444 12.225439982940568 33.200402352526126
60 78.76576618788914 9.670348719552695 12.908625414852605 34.26083882555216
61 79.07181822531784 7.873256553307918 10.20868477354412 30.15074551348652
62 79.10848160136358 8.389836995848347 10.495024636333516 30.497425705458003
63 78.89486871258337 9.053101300950578 12.027851400455836 33.12923411464182
64 78.9509294147726 8.899266423754655 11.527388809335548 32.493948680693606
65 78.99659330694297 9.394449779984036 12.16318113577135 33.46585320536533
66 79.01509523787706 8.517593944146117 11.058234864902271 31.506411368991238
67 78.92523595985479 8.725538555230973 11.37115840167925 32.4396960024405
68 78.99235647069995 8.46556862958611 10.917632711774573 31.68636788871364
69 78.9746074006998 8.622828250722238 11.386825759430197 32.362622886741754
70 79.10077301987538 7.730770881687747 9.885594398958709 29.994197189915674
71 79.22074386296991 8.85792220185928 11.00046637109845 31.30594434701074
72 79.02000679190738 7.992001005283036 10.375603395306731 30.705567386075717
73 78.83766473816192 9.735187522440263 13.038989040930904 34.69905474339029
74 79.07189901628998 8.740298790534547 11.209453542895332 32.24923767872304
75 78.99478990231653 7.621694473408408 10.146575822060521 30.649560593513804
76 79.05187264144115 8.435388030306406 10.849840758644225 31.584215699290375
77 79.18301472480607 7.266883233058613 9.317431095560192 28.927535042193263
78 79.17968172141029 8.573209367257743 10.875609782166373 31.250962476343357
79 79.08671437649055 7.8048144249176135 10.094092780476327 30.195493233107264
80 79.00639523421134 9.277058238782924 12.100661600453178 33.290037487796894
81 79.0561451298805 8.592136152449887 11.105263006970013 32.04057424569774
82 79.08088755191442 8.194139673418837 10.521471449042895 31.038286144012893
83 79.00657287996673 8.288022536383004 10.740527700592361 31.5840989936652
84 79.17087861567266 8.51074046438714 10.959179885510984 31.581462557273188
85 78.95406424018316 9.930279140938774 13.23698169004649 35.09137647773165
86 79.21630288914706 6.439388540368069 8.003973408766052 27.098880417244665
87 79.22781268782015 8.905717941755986 11.25075958009396 31.72800225803406
88 79.19241486628307 8.264411787594236 10.401352867217707 30.675364098173574
89 79.11805679987958 7.866290941769898 10.32360914400179 30.867609301612696
90 79.17177165855772 8.405153677569611 10.750622849159841 31.14068614734168
91 79.18223457292098 8.227228397776909 10.557870031837846 30.99732071337157
92 78.98191346930189 8.58626754349092 11.392195935298243 32.747756420115984
93 79.23907713118616 8.552405668903976 10.776698181256993 31.566362371498723
94 78.97578578703576 9.113909427990547 12.126952000273194 33.58119551705761
95 79.1692844550749 8.244052893432318 10.552630200044266 30.94681645256455
96 79.14539878850515 8.234432066269317 10.750922640531114 31.542767884324874
97 79.2056868771847 8.348458711566694 10.729872072504676 31.30921805147021
98 79.11535606495485 8.810623697877078 11.417945407209217 32.50104186671058
99 79.21165454283717 8.642336414966499 11.131188443381523 31.954276686008633
100 79.11911447707361 7.888196717620588 10.250642531115094 30.915354778321014
101 79.06905029217475 9.194890664780486 11.986004435348164 33.19242891949947
102 79.1674348931259 8.96632424361867 11.52730408568715 32.64232057915274
103 79.1010167904135 7.999317084322974 10.537366908924161 31.3351508414597
104 79.25600009997318 8.795411598965337 11.198856569641148 32.09631473552278
105 79.26948833178406 6.872700807927602 8.989322474107809 28.747486360253717
106 79.16558699735825 9.3353963236011 12.152714506591632 33.407896631502396
107 79.26004617994171 7.620482408141741 9.650981582121588 29.733034984070137
108 79.17248784339034 8.573350594080942 11.204285400342695 32.12278205940412
109 79.2008861996048 8.82860967940064 11.532576503499348 32.55433266334713
110 79.30791955237451 7.686673792242724 9.807335816648632 29.91713363714268
111 79.23451281437042 8.055506015183289 10.573674250866983 31.129020317783983
112 79.20934704987414 8.935652633943029 11.715064724957058 33.007216145940966
113 79.13572119588656 9.0102812109267 11.668114789333995 32.95931699570623
114 79.23318230723358 8.262954138954731 10.61520187299222 31.131785867743922
115 79.41978048993323 7.054523370323472 8.58234265319534 28.244795835675728
116 79.22104476415896 8.51243248023439 11.183456417242855 32.09608624304604
117 79.29084326223798 8.398761633092832 10.703764154388907 31.38018866512955
118 79.23609615738704 8.253036732659538 10.787334257733505 31.489378676609213
119 79.24094152637832 8.267787455601631 10.573511320773898 31.161849407909948
120 79.29701459617617 8.137205116075096 10.526717798040197 31.241494174928654
121 79.31296597168303 6.805118191219392 8.827708856175997 28.539544427016928
122 79.34845525173024 6.14628050967975 8.343167793751881 27.526029148172736
123 79.06185396486946 8.625889428081152 11.543382027272663 33.058530535460704
124 79.2389563894752 7.6514580003467305 10.062960098289864 30.382665805909447
125 79.18774974411168 7.932373999842933 10.719796475548371 31.325243067782182
126 79.24375221481608 8.210606117135095 10.829103016396502 31.60736968811423
127 79.16355539559608 7.410987107900521 10.021549785831652 30.525911740015943
128 79.03884366399032 8.574751881262243 11.392254590131756 32.96205722865363
129 79.31654506668208 8.060607145478814 10.093897264364637 30.489894173322675
130 79.33812802780902 7.3777225803614055 9.416440454525421 29.282598100960342
131 79.3603367076294 9.195878657883794 11.386232693891374 32.37935008658561
132 79.35607198044379 7.265511958939773 9.202780447658899 29.130319257852765
133 79.11591544346854 8.167062460945957 10.923165817735715 32.06948047532193
134 79.2944995750215 8.21667926272399 10.338885469529336 30.872602866889977
135 79.2510534127828 8.893390991876204 11.69425529346838 33.072581977918006
136 79.30286869624949 8.997134488253144 11.678372867994568 32.652765700188056
137 79.25331176389432 9.29805786195979 12.006781280818224 33.419487946274984
138 79.28276961100342 7.584426512318969 9.990078209051557 30.50526996462437
139 79.26902990628797 9.18393736368491 11.90775888744554 33.19927468573599
140 79.33304708117403 8.626785058605225 11.105067490858323 31.887156527858274
141 79.31292960618961 7.723686608099521 9.916863942423381 30.198262170008128
142 79.34554401204936 8.621798031460722 10.672214371164134 31.188946215511837
143 79.31342721917022 6.885195579910944 8.74943723945849 28.494469080554687
144 79.39019050711448 6.888189263075876 8.650317088029958 28.361131411692664
145 79.34044198321314 8.301098856082318 10.683039446548637 31.55161536072868
146 79.34165745762174 7.908335709645181 10.302591161993957 30.75129729974776
147 79.3370004576377 7.784771765340187 10.000173357619035 30.15074551348652
148 79.30988950365357 8.167922100736764 10.584023570379674 31.25609713180494
149 79.3059378090462 7.846899741462184 10.224443372147196 30.65887054913218
150 79.34154221432722 9.490424870684173 11.902277919114201 33.171072925181896
151 79.46316570926663 7.2078138037433455 8.916030001034924 28.89290561085466
152 79.3331318780815 8.47295744721413 11.000994264600038 32.00265423224163
153 79.28313851404562 8.058562207045231 10.4381555166435 31.16104287378192
154 79.47147131213379 6.40653774882913 7.717183858919752 26.999228407213728
155 79.34906213785585 8.142930147390343 10.50585622892174 31.272902905495105
156 79.42711226111115 8.36714975247759 10.437784036031283 31.006039083845515
157 79.36558674021552 8.418916729742316 10.682837413233216 31.29566755049661
158 79.36680608903524 6.40620706771871 8.238729604085094 27.658162234095663
159 79.29321094525999 9.635975879242517 12.465462078868061 34.31299919330003
160 79.38406851496735 7.298890727222243 9.072449407599215 29.151880556167097
161 79.31073548961159 8.718066536718107 11.251078923076395 32.27536748062373
162 79.17737599594106 8.995819409759148 11.855927566233692 33.524384821466505
163 79.37079809599368 8.231050476319838 10.542228742901793 31.193260294301016
164 79.35610311719938 7.515327388428934 9.734499547836407 29.92526484790008
165 79.36276104665289 7.079541689257349 9.03612903124894 29.05085326990131
166 79.40074041255069 8.037249217626677 10.312881826673138 30.746616444510664
167 79.39404777336188 7.165550103504308 9.312399814285765 29.3665278684214
168 79.42312695185412 8.064079263264713 10.271230377677176 30.940721389001524
169 79.23814445580544 8.943086144495185 11.798543587449528 33.31885914002809
170 79.37662591057712 7.329608630865373 9.406162824253695 29.577420693274647
171 79.37402396533638 7.374940947328203 9.400857820422882 29.442907577086807
172 79.34519501865955 7.916580427852149 10.17238394880502 31.009383400465662
173 79.42383243756281 7.976919464931958 10.12520591105165 30.51921547987828
174 79.39102225534069 8.228474418486279 10.584082225213177 31.63412888144752
175 79.3651601327826 6.121701007783304 7.842750823057665 27.334522952713602
176 79.35021495648517 8.717895163364368 11.225029659794139 32.34604776628017
177 79.45036684259009 7.3925249648371745 9.202637069177 29.155628434031634
178 79.397557949327 7.833067549641254 10.109779689838462 30.721431496106376
179 79.44436481150885 6.934232995233022 8.827585029305263 28.66005590064432
180 79.24917320801272 8.889945248198213 11.61610750362161 33.14807018541941
181 79.36948797567976 7.2689195907568855 9.474163327903195 30.064282002744402
182 79.3367292183215 7.787237857955058 10.057778921329795 30.867191641537907
183 79.37738344129137 7.715885183002383 9.864765415858855 30.301718529223088
184 79.46848420833602 8.064762194923626 10.130334950381915 30.54357266608443
185 79.29343813066203 7.365848651284636 9.740019619390095 30.329197276035245
186 79.3562746536948 7.888573291662046 10.125479633608014 30.967079025747644
187 79.48329447460085 6.633320136449433 8.426262141224672 28.042916379805117
188 79.2361158745228 8.092973159697687 10.537386460535336 31.747285212591116
189 79.42685335330506 6.994977566485804 8.978797190094578 28.932049746709076
190 79.51548724825246 8.480526357427664 10.656827253173285 31.716726547009312
191 79.24582652452162 7.972136045198952 10.276750449230853 31.370898872483355
192 79.52369791666666 7.406697739966303 9.291310143036979 29.428896332454034
193 79.45014446791308 8.110124425544404 10.364999904848826 30.95354770015004
194 79.41359754250311 8.12412941816194 10.464126573481082 31.209980713691998
195 79.53196711520208 7.86357472124422 9.468206603700047 29.66214667420074
196 79.39036504566066 7.4069053055051794 9.588716217748638 30.108346819080765
197 79.40322850172585 8.12007145602891 10.568493073906915 31.53851045881315
198 79.29209652378044 7.832542938924552 10.083821667408321 30.87321249482623
199 79.44793661400251 7.608863566278829 9.593669292578388 29.95034903633296
200 79.40853644255972 7.854904060414679 10.104572444063498 30.792819494092672
201 79.4750580608497 7.803298680698104 9.885548778532648 30.429869572894365
202 79.45586143616985 8.357805503686743 10.599475860407747 31.33639637589506
203 79.52347180827137 8.113873444459117 10.072918385579143 30.49029122113245
204 79.49997205253983 8.403657434169165 10.646399727215917 31.526437703299457
205 79.32012478543638 7.355448911553651 9.541974832644728 30.353078014719827
206 79.50516611274924 7.17329690427531 8.994295100548733 29.066012589260104
207 79.5345976975544 6.107196497226881 7.759193754120497 27.09970974472403
208 79.22835991887185 9.117747637682871 11.954878270365409 33.631080560913226
209 79.47832298417181 6.870999321567776 8.864159576600738 28.775551315288784
210 79.47533517393849 7.9876577711074 10.14084719998769 30.61081791152417
211 79.51857688263739 8.012105621438502 9.812301925885835 30.21877947700252
212 79.45596562171306 8.209985660421987 10.485014211414445 31.549245714520435
213 79.35725442526058 8.039008140926725 10.552923474211816 31.490894863143215
214 79.54264049922142 8.424486468061112 10.583775916638183 31.402519937187023
215 79.33480979029042 8.309969144608084 10.896875417915696 31.977395776065965
216 79.50384413542486 8.991274702367091 11.240332054136593 32.19025973367449
217 79.50998185983009 8.615678676024892 10.964341510859876 32.03980322969484
218 79.48839714464859 6.371930644821747 8.118819572779046 27.62696965017962
219 79.26720051326825 8.786194854264865 11.65785019346971 33.08375454503536
220 79.46928910708017 7.72680230723721 9.906442933669734 30.378196901141063
221 79.55010901895359 8.121950126193994 10.474573651049624 31.41672552243353
222 79.53467896971227 7.552490825598651 9.452852071727824 29.68430338254513
223 79.14490826093633 8.70275533191432 11.522429217302077 33.01166349613989
224 79.32213818868298 7.876277748054994 10.302819264124274 31.27112848391509
225 79.51251130048638 7.9422905617935875 10.125329737922383 30.857791750092744
226 79.49000262958204 7.588881009661533 9.609245409477218 29.80388727842167
227 79.49989028291574 6.809873854834351 8.598107769002139 28.097194729408827
228 79.54771549032071 7.504364242731608 9.567639580907306 29.904832209836552
229 79.42281420765028 9.09962201237539 11.840051657963603 33.32578722994154
230 79.52323737071431 8.654309768295782 10.713924474993618 31.481532952106384
231 79.44042962454603 7.156593087533851 9.239602648695877 29.826032863298447
232 79.11269928223692 7.480406787814221 10.271934235679293 31.228523107321713
233 79.28097881671859 8.62657940340927 11.277382357303868 32.733104979376456
234 79.48000766893679 7.664278822312112 9.791961733065236 30.72308994832137
235 79.52970099149293 7.04901692434775 8.681391115382919 28.389454477419452
236 79.54048818538308 7.673755113257955 9.369268933975771 29.4848607287011
237 79.50787868554762 7.112172356523348 9.004650937265135 28.776271787808028
238 79.5298877139546 6.732064080699001 8.405250676420584 27.92890312653079
239 79.55976165648859 6.615314621318776 8.504468585904956 28.14382060525609
240 79.52270738455185 6.117661494832165 7.493096326095849 26.498656492578178
241 79.59431815087297 7.584319702250636 9.682140333122957 29.726208971185486
242 79.55122016250826 7.72703769672712 9.624756354338803 29.855409007342494
243 79.55144570234036 8.77089839673302 11.177929828485444 32.152545953318814
244 79.55683316299614 6.820960802712095 8.76501987356103 28.478183561408155
245 79.52767380827841 7.762209202998921 9.280504619263652 29.280599342639448
246 79.3122935944847 8.353725623797628 11.063761453659682 32.352826117397385
247 79.54256216386838 6.4448897199390665 8.196895673384862 27.604421929648616
248 79.51574880103497 8.09020929604144 9.760001366005898 29.94286687806533
249 79.52948201350782 8.206318808336267 10.427428199314859 30.948325690247536
250 79.55287893036576 7.509773355955509 9.572762103033872 29.700194168114603
251 79.53761038977512 7.950702436178999 9.530693552999603 29.71635991387176
252 79.41093530103758 7.480375170605999 9.698250860727098 30.516044151576093
253 79.57104502870122 8.57633738553023 10.896503937303459 31.798519514091893
254 79.58377403746054 6.973414094034504 8.806619184927222 28.60809590043667
255 79.44720589265845 7.143815749119777 9.349046050822206 29.788309496899323
256 79.54584029782407 8.960804541099874 11.104832871524284 32.19466142854655
257 79.55529488170401 7.774214581376798 10.07323772856159 30.61041446733742
258 79.28995524485111 8.052555926637483 10.771986242965003 31.909008975689012
259 79.54155669463904 7.577858656140704 9.65094247889925 29.838471628686136
260 79.48624221368922 7.303277268305306 9.479220677992517 29.86619829106747
261 79.50378542875602 8.404705079367227 10.881058164479096 31.869319557842736
262 79.57227032263033 7.646805126106948 9.885574847347545 30.262589278041496
263 79.26173824767919 8.710329509073013 11.611115325569521 33.421274227298255
264 79.52963479708198 6.691457316788302 8.144510389856519 27.531299712961676
265 79.53120433681788 8.116321595449348 10.396328103147 31.20347157634782
266 79.41929614230799 7.461662536952613 9.854611612457864 30.495708308514292
267 79.56332432515634 7.604319530171251 9.562288956650422 29.791895547348112
268 79.56498266126874 7.974407593614941 9.739354864610306 30.235265241570385
269 79.45972708903886 7.399447435029169 9.604377058295865 30.232473545592985
270 79.55749619359128 7.77090886677205 9.864667657803006 30.362381049631615
271 79.5223696390003 7.4153287005953565 9.47904471349199 29.704917013014498
272 79.57201240236789 7.56830424500999 9.630126530206839 29.928385908457646
273 79.57326286728869 8.23835084228772 10.432648479497264 31.084359510243388
274 79.56725561319516 8.305333125310788 10.2553349177959 30.938658878006777
275 79.61355043350748 6.875797014766665 8.598146872224488 28.44230624099049
276 79.57737233283528 6.283154179098258 7.852839454421412 27.1471037844754
277 79.52365978042188 6.635291750094181 8.645318392774149 28.451358713644524
278 79.53004289097055 7.214040887806236 9.187328157630825 29.651759254884837
279 79.38108819287577 8.122812648780968 10.735366075243459 31.77981861957877
280 79.55964310539702 7.6913191102863125 9.70306707427866 30.11393288375208
281 79.5441597746081 6.924146216160278 8.149548188334666 27.656543498434804
282 79.51631970935841 8.380214950792055 10.80807851718495 31.792681514376575
283 79.57155459348756 7.857161338948614 9.50995581075188 29.8159555218942
284 79.5368761333665 7.750170378180167 9.363983481756133 29.467987477105783
285 79.45264038555206 6.2359906791003645 7.633757134057051 26.549405021647456
286 79.57410164093332 7.199439579906658 8.827311306748875 28.71791819569369
287 79.38435644508634 7.717935616357516 10.240332314824741 31.14199298542546
288 79.55104329695666 7.762844818408181 9.337947252881317 29.563200182000394
289 79.20643434951897 8.41300979042968 11.34534375773103 32.78423799553438
290 79.55537979947806 7.8642180120152005 9.770696097315934 30.165082797260844
291 79.55290427237894 7.043868827083741 8.843135077389185 28.803930755310127
292 79.45715369128271 8.697919172063212 11.178249171467892 32.77681611181025
293 79.61726839281307 8.076225180893747 9.827891077192108 30.34038277763721
294 79.53710057686038 8.002657564963757 10.250303636521462 30.72618044999461
295 79.5225531750841 6.364679438907217 8.34835548791567 28.135863172529408
296 79.56124459720117 7.299235727290303 9.291499141944959 29.701713303829326
297 79.53630463686976 6.957802371691726 8.744021443164375 28.400816609332523
298 79.50609454445912 8.95596893562467 11.318642774076448 32.47578387716461
299 79.46820463154162 6.379907618176264 8.515293661289459 28.494151334683192


==> data/individual_runs_shuffle/run_32.dat <==
x y1 y2 y3 y4
1 75.11329593503898 13.322240241857235 17.344156062524483 38.65346112886049
2 75.63210588689292 15.15760333808352 19.861347794226326 42.93793843563704
3 76.41070841514093 13.389804523579324 17.32820846501344 39.3344993927613
4 76.98853847260696 12.78052410691502 16.238838311043192 38.375558526936395
5 76.8763185106766 13.403264393156297 17.67760227382631 40.720200288518946
6 77.23707835648737 12.304660866497663 16.13485632563704 38.557446899214995
7 77.57819843159753 12.510919011422365 15.988558136455122 38.15290974418575
8 77.59795438710321 10.37031288145231 13.539412528828842 34.88671255851187
9 77.6982195331734 12.179614829086013 15.801123357371383 38.24009135773802
10 77.90984864032117 11.420097487321582 14.951495059568554 36.52929756131381
11 78.43087384624712 8.588965622116172 10.630393474871358 29.88634813748494
12 78.08427813940695 11.30477841681995 14.888936421028042 36.44089300072927
13 78.14673524514487 11.349647867878026 14.914933546680508 36.41421716739387
14 78.30713257785943 10.754779913427114 13.914197363347924 35.120272297368146
15 78.52293262585977 10.138286139687796 12.93414678463326 33.421925728769544
16 78.41809091887757 10.111152899713492 12.986499482142989 33.90550717589722
17 78.4111315626153 10.19821122998274 13.132432707916387 34.08778272069395
18 78.17062374998196 10.24098086474336 13.6748139533853 34.96629971444026
19 78.35960077989866 10.847232602421636 14.28438105203831 35.8298350497064
20 78.4459787077395 9.843116544775889 12.85624664852798 33.49721961388632
21 78.44547315989908 9.703109000296124 12.673908322755912 33.41441659690464
22 78.41860387104992 9.913029652985706 13.132582603602028 33.93315180037661
23 78.47140525771034 9.49600997857597 12.528027234612294 33.145991714166186
24 78.71094736777387 9.687357164336815 12.397428989199955 32.96889398433027
25 78.71666198067052 9.506583676298384 12.20982476281941 32.65819622849763
26 78.39130342958403 10.828518709026065 14.404271531733182 35.8923799343803
27 78.64121432511389 9.249409047107017 12.183971015648854 32.59775061601936
28 78.56610579924698 10.047393801154389 13.19505651849413 34.1875324580493
29 78.78463760785782 9.606021815731038 12.371379725917697 32.90753215686614
30 78.75546973416341 9.826468374219994 12.731025096187409 33.41765569479266
31 78.80137009053266 9.070508893492347 11.380999379301516 31.475076522580203
32 78.53740007559576 10.988707155526093 14.617833780543855 36.02912127626011
33 78.83269455520723 8.596039267574255 11.178027586541294 31.265884899801055
34 78.80808728647052 9.238577175243003 11.954513306956905 32.38242075997996
35 78.67608374749636 10.223259168558938 13.387789784204951 34.38151955240451
36 78.7408179816939 9.881402236482698 12.98651251655043 33.82624670900124
37 78.75040470575786 9.265570258035355 12.32470351285101 32.79086606478033
38 78.70813861040547 9.227470326472915 12.30393318458467 32.8790139167163
39 78.66442440993151 9.974386197253489 13.346255644876004 34.31650805422996
40 78.8732399556688 8.880511565328982 11.13603072574798 31.131793837845343
41 78.90774506917728 9.09613516971781 11.77729750331139 32.155782317747615
42 78.8676870163942 7.926655401610862 10.41728743032132 30.372421075431856
43 78.92400167139036 8.734371564889459 11.115286466296547 31.141948625074555
44 78.71182062780268 9.446131124525257 12.621888002636084 33.45142959068913
45 78.94583328772724 9.35821009180505 11.86582068148575 32.534803155240354
46 78.59878708553218 10.53781735219361 14.169789058970528 35.66886540785428
47 78.92703747633978 9.035220984794433 11.594946143131867 32.217491457803185
48 78.93395015300615 9.231452664542026 11.719946110545854 32.41016375818574
49 78.9455348014123 8.837623001100594 11.412581748544904 31.95463866487036
50 78.9401001208355 8.5236399145174 10.964393648489668 31.36444611697672
51 78.98006606803807 8.75100272716339 11.271764527694328 31.550821109305748
52 78.94004669932553 8.710671722511073 11.27710863474748 31.772568129240707
53 78.97803434061758 8.357431093044546 10.802727892928077 30.79904501958035
54 78.93570015017448 8.443138482195254 10.933267483506903 31.573821073942977
55 78.95813473765494 8.818566223405213 11.303183966844632 32.06505690425324
56 79.04106076260291 9.488048606802952 12.121229895404095 32.990084294470655
57 78.99717532183124 8.556077631434295 11.026848011770586 31.26442677850465
58 79.03387149637857 8.865882457323204 11.313461597116369 31.856090051396503
59 78.88936576551441 8.305925333191583 11.095070100346682 31.873463865481234
60 78.965854399336 7.28463076113834 9.57304885999769 29.308152170172587
61 78.91540014555038 7.578019554586084 9.984890514887768 30.155110200677814
62 78.80596750816652 9.687534780250031 12.793935663728973 34.25195498705057
63 79.05083824470012 8.914189396760298 11.44387084362073 32.28106709641013
64 78.89379592335156 8.457092570400683 11.152317217852659 31.97666170695316
65 79.08157296616642 8.92809069179858 11.334310131827385 32.04132771211277
66 79.00643598923384 8.825917365676506 11.365801260218655 32.34028282392338
67 79.0123532103096 8.523935422291826 11.026991390252505 31.590723697359145
68 79.12391227140715 8.081175385546503 10.385900577189632 30.68060284524723
69 79.05902642907301 9.748737494431952 12.548751942452563 33.992968873244855
70 79.09529978389607 8.646032623673177 11.06336390423256 31.64641816547671
71 78.95862023739262 7.345813718283768 9.807785503705556 29.948097879769662
72 79.07548620433688 8.829867911279424 11.3083651438047 32.134436817186085
73 79.17273593195806 7.653730824252037 9.817743790994838 29.667043641882294
74 78.99299635802251 7.996316536389654 10.365188903756795 30.70994788057955
75 78.9303524661146 9.115289846222455 11.871471097113895 33.227921784565794
76 79.19551990566576 8.121253908306397 10.370115909771659 30.462993535821536
77 79.03852955264742 8.254311087167272 10.683124170197033 31.347890445060933
78 79.17829872821852 8.452535559198203 10.740195323202462 31.238057404207243
79 79.21207847977246 8.082254724306237 10.260659473237887 30.380900179826973
80 79.05903366981491 8.310591752557157 10.89165513773328 31.647436728228616
81 79.02871695293842 9.519257680022244 12.397767883793565 33.9329969218942
82 79.21658846741882 8.798303056945214 10.97970256003583 31.389664209115466
83 79.01994583368418 7.5804373903819275 9.943239065891795 30.38866332690402
84 79.13773709616476 9.311687787975027 11.95973358713931 32.92027576035462
85 78.9930522842609 8.333424986112458 11.048152750742235 32.02077170041523
86 79.20391985888801 8.6563887238337 11.031977051100872 31.481032405181274
87 79.19135959196599 6.975418838590147 9.114420199577633 28.918994516830743
88 79.16665415927756 8.724625316616311 11.303197001252085 32.12953384995127
89 79.14917521762304 8.404819847961974 10.7871648104367 31.269318702256786
90 79.13000777604421 8.70577475433356 11.344952725507639 32.2165717581055
91 79.19894478982563 8.508561453867374 11.110405080707753 31.827498930653064
92 79.11028147581064 8.430639098804118 11.06880576934156 31.822264868319582
93 79.15325870301133 8.16556156696849 10.52145189743172 31.003695750839867
94 79.18533471685436 7.924677124226869 10.276541898711711 30.64456213235116
95 79.08240706076236 8.175249999393294 10.83958267998366 31.504385101978592
96 79.2431703327708 7.614098541647314 9.765697402060114 29.835005369005728
97 79.10505303329064 9.248384660848096 11.991159543493346 33.18530581004033
98 79.21578411129633 8.469540871772665 10.724527965451525 31.2316007298462
99 79.1871593635503 7.883473073544055 10.370441769957829 30.783242066041904
100 79.21701904247855 7.601441253134353 9.703145280723335 29.757513313313044
101 79.2450494252139 7.524524163440895 9.703243038779185 29.865224225737474
102 79.12641747208026 8.08376882307151 10.542430776217216 31.14622306389947
103 79.21364048341925 8.653628710067505 11.0685646328038 31.760972710940262
104 79.09213466847454 9.187755579843888 12.20506720410135 33.693668451731526
105 79.22980307743627 6.922439489049226 9.062295604198223 28.82999651563438
106 79.24222508654213 9.04236914598738 11.527141155594068 32.43783285136046
107 79.2217285931193 8.220351461751163 10.599573618463609 31.047580186109524
108 79.19936813513633 7.6435563489242115 9.854363958716384 30.013434282757302
109 79.2594951707197 7.838197448100032 10.052337056220795 30.296419393153982
110 79.28722400773205 7.5542171898273445 9.630191702244083 29.761979654936567
111 79.36110271298168 7.496426423391535 9.066961922064154 28.901561776519525
112 79.38808949647195 7.707021991617595 9.379631287895906 29.257938433374587
113 79.16326611533819 7.677440949180888 10.12560346047876 30.62335786612883
114 79.32388940567917 7.152417638972247 8.973400945411647 28.726716893148087
115 79.29073677423706 8.339596906316293 10.776743801683054 31.289876956095817
116 79.24724475891978 8.52633937349493 10.79750109554195 31.40341479966674
117 79.27792842382935 7.307189468230191 9.56256919641053 29.547119221734974
118 79.28478957668575 8.334167603947936 10.635952649647374 31.087061120824067
119 79.28819356128997 8.556830702200614 10.96436106247105 31.72523465173489
120 79.24162460727476 8.523881905331585 11.006103752319142 31.732694968329056
121 79.28897383469237 6.505742839355433 8.629768344690214 28.12788152141308
122 79.27106902863586 7.977763456473423 10.453803322783283 31.004934275355023
123 79.41262456364113 7.031482033563689 8.57190209283053 28.1521698300358
124 79.21844904709334 8.637092107100521 11.25638392690721 32.256770299783376
125 79.41892564422706 7.131162690698749 8.670970106629273 28.459544858281117
126 79.41566778523132 7.85445182271732 9.536050694460197 29.736540095422836
127 79.4397180705679 8.175393022661119 10.015521372387548 30.369639865968125
128 79.30888657502508 7.531263547606133 9.692750340784585 29.77446333735133
129 79.35899043914443 7.151096641215851 9.072508062432727 28.94958421435532
130 79.22978335370172 9.119427411711941 11.960000792491975 33.37354656601552
131 79.30393669908962 7.472270933300812 9.7188452244929 29.730060287177828
132 79.12391566685993 8.980903312722019 11.892397838269597 33.392985558239765
133 79.17071442638324 7.67681762638191 10.183033059688984 30.89746194478592
134 79.37120576241365 7.359886020684307 9.239192064861301 29.17548680239228
135 79.43438371111301 7.814198287649139 9.551652880173911 29.592237436571622
136 79.30298281872061 8.075818122240703 10.453705564727434 30.993101207559427
137 79.40262639021256 7.9765969513571 9.593271743151266 29.717021861874503
138 79.37000261977059 8.685082167193162 10.96421768398913 31.705067302789082
139 79.40846388579654 8.709970872109183 10.89641921365505 31.68221191922903
140 79.3561322628594 7.271463735572825 9.228803642126271 29.055795833770624
141 79.344567501343 7.67244198551122 9.572729517015244 29.75146613083287
142 79.3239222494539 7.7433506255568965 10.06289492625263 30.50487868350409
143 79.33377597035386 7.8130930419344224 9.833306873486213 29.99460248844151
144 79.18448858862439 9.037179630148213 11.944483330426658 33.48989669227825
145 79.3891164096183 7.20897246483411 8.86382719921085 28.627537169852303
146 79.31337318604706 7.792159560145608 10.07852318078124 30.58030799027083
147 79.35702220698364 6.348033456018171 8.280498362748078 27.68891105080389
148 79.36725902792008 8.352855258148253 10.635978718462269 31.282688243722255
149 79.38316746564068 8.163350999516215 10.46402229822151 30.987477831503917
150 79.37142923197418 7.847034162829549 9.901105343820305 30.214516054272845
151 79.33337505778735 7.596713710242993 9.729220612820487 29.90857229761117
152 79.36965378679204 7.762806939883066 9.734330100539601 30.046985509073533
153 79.28520498823441 7.850133483120857 10.35492430789251 31.13544274042074
154 79.24889004443688 9.638514806188892 12.470623704216976 34.11858504257573
155 79.37197533003804 7.919430475777318 9.93239443889613 30.413726174926836
156 79.40886899793782 6.877069200034359 8.650369225659738 28.477773637426974
157 79.26493359250308 8.759315654414246 11.345024414748583 32.684062555401724
158 79.3818496855043 9.334679156345063 11.813637431272827 32.78347316116932
159 79.40321966758346 7.040704392773972 8.81704671088459 28.57809294571705
160 79.34092837411856 8.210953160050991 10.396184724665092 30.82950732239843
161 79.3273667870132 7.968738725136514 10.349580200839359 31.08456285714486
162 79.14412543565957 7.723843149638015 10.349879992210642 31.158672263546915
163 79.33878713570813 7.559891146350109 9.849221884978654 30.158316816423138
164 79.39052675678093 7.917380689439095 10.161767423939672 30.5562562673119
165 79.40903908248242 7.532838813462611 9.51543677908322 29.61434734309002
166 79.38294495866194 9.296552797202942 11.839875693463064 33.19878077542513
167 79.3232524313767 7.975931130104752 10.219170954334988 30.798432395202624
168 79.35399991405905 7.93296831530213 10.271406342177702 31.046684574732886
169 79.38686425043713 8.033364747295323 10.391146926186934 30.94957707399636
170 79.39050639800128 8.625019777281686 11.063389973047455 31.992604044414364
171 79.4321085044738 8.733758858174994 10.870317812743014 31.647569152549803
172 79.32463750003626 7.6211218000978835 9.859747168991873 30.54136656707286
173 79.40367646731022 8.891863610043343 10.974521383075764 31.85939478506151
174 79.2308366679368 7.826352014258778 10.381038743212013 31.173354097912444
175 79.43866873131064 7.142384000631309 8.895259672768596 28.91106641772553
176 79.22622710811183 9.215358199746989 12.163337548660703 33.80420351105058
177 79.41443289304782 7.9806215178413495 10.260835437738415 30.82712590307234
178 79.43662491857624 7.894388776176774 10.219183988742442 30.778581952491834
179 79.29519305399594 7.3355349316882315 9.458443832522468 29.91356367563419
180 79.40112172224177 7.331875285131617 9.432218604739672 29.598700964835867
181 79.39803593293611 8.112746169920504 10.45374466794977 31.27984816918562
182 79.24383394300114 7.934994424201124 10.407042386068198 31.275137826632417
183 79.33086102636517 8.111522004974985 10.490241008800572 31.239492471985187
184 79.26563088733896 7.878739444593756 10.26634899208837 31.248416799634516
185 79.40919548031769 8.762450225358169 11.026861046178038 32.180335203629355
186 79.36613434024744 7.210902659903695 9.33848166358664 29.491796318468044
187 79.49631835749278 7.494812742638102 9.27554502723018 29.27879418132868
188 79.46318381166152 8.148297051166335 10.198048697067607 30.611981658657438
189 79.48236870348926 8.322311433047993 10.516075204359964 31.26104100106959
190 79.48538631992514 7.681514099214272 9.609121582606473 29.694020164947887
191 79.3618360285748 7.185571499899838 9.349000430396137 29.67166455792961
192 79.45866382003506 9.055084331789555 11.448947745321236 32.65793369990371
193 79.48277666968178 8.046242652795508 10.198263764790472 30.965363665694813
194 79.51017245703653 8.061218759729018 10.203418872935643 30.87948058868626
195 79.269333284765 8.992072688193185 11.699456022039623 33.27528757943288
196 79.50152163594343 9.293199274928021 11.59477017863133 32.90677176324691
197 79.4010146438802 7.464765566711162 9.583502454769954 30.241947246096423
198 79.53877277001193 7.377516322677136 9.093135012217147 29.09218787518755
199 79.5050972296227 7.506920781742021 9.228588574403396 29.197778289327125
200 79.45167212394925 7.68986229382803 9.911852212760108 30.794584699628558
201 79.45253519989551 7.883566791186166 10.250492635429453 30.870697534779033
202 79.50723496949847 7.77687722638303 9.755067842787312 29.94906733247744
203 79.5221524577555 7.1400775548173385 8.837777935928592 28.638925259045568
204 79.5091439123476 7.131863711058258 8.910770617630181 28.66711218519722
205 79.50652735016422 7.406468137083082 9.369510070513542 29.461912062174946
206 79.41193844507856 7.817734234149946 10.094086263272606 30.553271929781378
207 79.53214699166739 7.245251351556113 9.166303658419272 29.284490154735476
208 79.53123974389416 6.431738793157657 8.014296659463849 27.170027909389262
209 79.46105558078233 7.485979753663366 9.682381469660717 29.975211901471166
210 79.54798046314443 7.787679710554574 9.619438316100549 29.72404169824302
211 79.42700276694481 6.972457773809115 8.895526878121252 29.17863864909992
212 79.34746322554275 8.800174118828231 11.516987352193075 32.789149172897915
213 79.43661367144588 8.557141670803118 11.032055257545547 31.72744452045636
214 79.46809469467739 8.014406247857751 10.370428735550375 31.34164987756177
215 79.39620155290157 9.172412045238914 11.892111081305767 33.28294532736052
216 79.41132690385744 8.529152605309541 11.172970236451974 32.171005686829254
217 79.54115799038189 7.3461415921981175 9.28612244887319 29.37601043630249
218 79.48006450023249 7.591368221602451 9.76058139713728 30.279429317268825
219 79.4554168679093 8.75726256720251 11.402238946235933 32.568121389489754
220 79.417253550682 7.648991554807835 9.81789368668048 30.289832957677188
221 79.46076682609392 8.471474121312554 10.870571983688226 31.795982347281647
222 79.34972963797546 7.641852283767466 10.03697600704484 30.681089311623055
223 79.50491082540702 8.175969166802767 10.33361956892086 30.87102926073274
224 79.51869706018645 8.233643422424333 10.46388543694331 30.92853376773892
225 79.29701727976847 7.516167549951735 10.057967920237765 30.733558415813235
226 79.5128664037764 6.807206673480002 8.68692422134405 28.601604631438803
227 79.56737611028531 7.949412391150279 10.130491363271288 30.801385692333273
228 79.52186105192895 8.79836137059525 11.198837018029973 32.34046883572248
229 79.54333718430162 6.645375960606955 8.56704025885291 28.258559234700474
230 79.53678631374775 6.372244064112471 8.170859444510059 27.494728812881462
231 79.41895304836761 6.792515012248626 8.791434100251793 29.13660370053518
232 79.57430686685412 6.9592432161808455 8.890045909789912 28.65154665016051
233 79.50043759160667 8.01992358552541 10.344281714212277 31.153576614604372
234 79.48526860841977 6.840551368988438 8.978829776113194 28.734381592121373
235 79.50169828920228 8.357461847481428 10.74028004685088 31.6079353283222
236 79.52884465295523 7.033917389322999 8.863911922859247 28.59174422470798
237 79.52385295995622 8.017360642095598 10.156410282479067 30.541327035925658
238 79.54177956655644 5.78267052350962 7.37865422871371 26.265467957539755
239 79.52571086808946 7.920454170608425 10.114850074335225 30.680087849948833
240 79.6127303620471 7.699901574919816 9.822918450751194 30.132325975691966
241 79.48524898816225 8.398531637693615 10.380439160469457 31.096609768679407
242 79.52692279317404 6.937647792987275 8.916264620368974 28.936845693880887
243 79.34728171985267 7.268455917438486 9.489804616839258 30.053810253493317
244 79.53831497750488 7.206402960212417 9.29144700431518 29.346725258268947
245 79.5679654012741 8.130601906696858 10.42238388363299 31.26473006279209
246 79.57938101502458 7.747694079519072 9.306736364250167 29.703339755629287
247 79.55753293702286 7.704853624129606 9.165821385343742 29.145184658351432
248 79.47973539169425 7.1886930967120275 9.395839573555897 29.631484063111525
249 79.56591468636125 7.8524808138178335 9.749782390567674 29.989613119608528
250 79.54050588168138 7.773917355227702 9.442137788806615 29.463545676574952
251 79.51959952354414 7.856271173991088 9.389941504186261 29.434574636353627
252 79.53874864554808 8.459747626422685 10.849651759736245 31.660811058416847
253 79.46677599238011 8.3688678043517 10.959271126363113 31.847711493387177
254 79.3231115207975 7.472251301693341 9.948557104130051 30.769262198836124
255 79.56057467932625 7.6984410412272 9.4996651460727 29.79166392919643
256 79.50790142120711 6.789694108292401 8.85382980869921 28.85734603733813
257 79.48413288132062 7.102339027400083 9.29683673179439 29.505468602147968
258 79.49213117066147 6.857784665939137 8.895552946936148 29.05952350590718
259 79.56665205651423 8.420658739540661 10.234349521806696 30.833879604278124
260 79.53552436894394 7.646599482111127 9.739543863518286 29.976834174352874
261 79.52856766943665 8.514508337644447 10.891303208732229 31.65110545293238
262 79.53760307037948 6.905066619731423 8.316538499338243 28.06031246059405
263 79.52271025878646 7.725190158190517 9.822964071177243 30.20630015492075
264 79.5950132946337 7.174935047077204 9.20283258528869 29.308766485360817
265 79.54292371822909 7.3430981532954425 9.280889134283331 29.319613384296172
266 79.62019810129546 8.965410442107654 11.177786450003534 32.25196445556122
267 79.60579974599844 7.103289431946895 8.9577922424942 28.972592098589946
268 79.54205028034332 9.027134754807623 11.459323133648812 32.558907719768584
269 79.57098855740195 6.980727707061847 8.74924824055051 28.518892760227942
270 79.62064197163197 7.027410824371197 8.624059274228546 28.433460648961017
271 79.5852411246382 7.394966906596368 9.583254801028463 29.657074166377384
272 79.55219626461076 7.158231690684732 9.192515851794614 29.492532088499978
273 79.5217275434783 7.64452307980879 9.94301748096521 30.49214138308156
274 79.55755655990397 8.611238678257301 10.901711183078422 31.845545274696143
275 79.57349646324997 7.750562106040181 9.93244005932219 30.381054377220394
276 79.5530207976883 7.474815362726006 9.421654217504106 29.71774172524807
277 79.55292024680635 8.817443926173727 10.69819846240916 31.6194614868909
278 79.48288588901465 8.90323573063642 11.626287375837485 32.744357559267016
279 79.6125754862756 6.926439134429785 8.759786558971172 28.712814618391757
280 79.57717285122766 7.841988819895747 10.015853749777436 30.64213329208425
281 79.51978120815748 6.592045731327537 8.431482421407088 28.009442284911078
282 79.6071080245598 6.328703863430067 8.061403007976276 27.45990423417235
283 79.49015359018733 9.408259143165118 12.064002329509304 33.60927159458992
284 79.49344736360848 6.926751546222295 9.04160348237657 29.5094104438548
285 79.55021793894272 8.28977838223893 10.521328070560976 31.372120787254364
286 79.5919971180806 7.544638836850124 9.28073923859769 29.438819956773454
287 79.51616905605474 7.408468006786817 9.625062662913797 29.895838314846323
288 79.50725152407155 9.07342485268991 11.7721098091476 32.83104841089642
289 79.53127108605074 7.336672018040559 9.463390390148485 29.498482842852624
290 79.58042095017369 8.299785652312735 10.265762443753278 30.950365838392525
291 79.53997400749502 7.075195741372148 8.890045909789912 28.865996944365047
292 79.56536229524659 7.840462689284617 9.609023824550611 29.874433583173598
293 79.52092849259962 5.292525837954341 6.982857929390529 25.847579042400692
294 79.55661983000049 8.089234259606219 10.526717798040197 31.422024301714448
295 79.21461084201714 7.189428334664583 9.922735942978111 30.6665462014872
296 79.5586756447275 6.838227573591358 8.467718074108943 28.011831932724796
297 79.53297552423166 8.818411381814567 11.224873246904776 32.332732757647456
298 79.54080439548588 7.743903950001899 9.911637145037243 30.44603995228794
299 79.56419206780004 6.771404470216262 8.389557249854729 27.917616067943296


==> data/individual_runs_shuffle/run_33.dat <==
x y1 y2 y3 y4
1 74.69759841449259 14.124514892983985 18.91845179393853 41.13829146873983
2 75.85523831324258 13.14213492107274 16.7445537683645 38.329254793676036
3 76.28066342042423 13.983702461596534 18.30292145387866 40.848285477007316
4 76.97198405314873 13.602974401637322 17.135071132671754 39.4164835479868
5 77.26084503810434 11.92805609672787 15.253756451054112 36.74559344510179
6 77.22888125326952 13.017741321342491 17.005170228057807 39.9071662648507
7 77.56698964173158 13.152853285495633 16.99970229413391 39.7081464504223
8 77.87306184081424 10.126608333184489 12.903248721780825 33.71987357736204
9 77.67982217070453 11.819643280725545 15.405066369899279 37.576074718232114
10 78.17675543115159 10.50100323502753 13.439920896788083 34.43097229122143
11 78.0802702994622 10.641535812848337 13.79449588256103 35.13003055981696
12 78.18669216954461 10.094071999505996 12.929219778618407 33.75328033675492
13 78.45371399624676 9.435762985714945 12.016993739052728 32.2456397199869
14 78.15047840604834 10.831073671801141 14.247962917632185 35.747994556463404
15 78.60595101967589 9.224542173146848 11.610378881548788 31.734353422120755
16 78.32727203416947 10.628431996468514 13.872598051981733 35.16532259481202
17 78.42725872884013 9.98097279616611 12.924025567250897 33.83775022629294
18 78.5664508562492 8.95141307490523 11.469828866050868 31.56571507155217
19 78.56902124080031 10.383695824047381 13.330340633383564 34.24795816269641
20 78.41336315281646 10.48083485853057 13.705796739886155 34.881485606260455
21 78.75294462508492 8.704718221662604 10.917104818272993 30.581084166846175
22 78.57220420365651 10.417986397238135 13.523158622742804 34.271003132127
23 78.70042622001063 10.205121663781894 12.835059219223355 33.57791716177046
24 78.50009274951746 10.043866260612324 13.101169681655445 33.888677872481196
25 78.30843250550697 10.623570552834503 14.33141571130978 35.70175836044094
26 78.49031659734787 10.494946384704882 13.86733866857699 34.932001661095924
27 78.3587315728795 10.054590425977606 13.513213369860965 34.67832747542994
28 78.47004144355162 10.728147872431327 14.242586224560426 35.39940293462978
29 78.5165403265464 9.58035063263565 12.73135747357731 33.57883946134385
30 78.7577254189499 9.484790463371521 11.938656950297977 32.25230345863416
31 78.65943183280896 9.60879228510775 12.642593158865179 33.32970989899774
32 78.73645081264175 8.850637142086237 11.490820779243805 31.91970060708892
33 78.70694696641104 10.40342489621067 13.429356509552537 34.42040501614764
34 78.59795384444926 9.866744848573093 13.169091978860282 34.12008936399412
35 78.82932414965663 7.936754196241899 10.23985004174921 29.77064036091327
36 78.86561868812325 8.918050811861338 11.631455518390121 31.974875653406855
37 78.73855292445356 10.048997460662196 13.231429032474185 34.06694567142934
38 78.63112893243948 10.208308059082563 13.419124499706857 34.48707157067532
39 78.4818461181661 10.125859900468168 13.69042917350647 35.02706202570901
40 78.71588444282429 9.650166297025812 12.851117609197694 33.632076874227735
41 78.89404279682076 9.016402346729429 11.52186222057815 31.828500440911313
42 78.85932746340345 9.384104675779318 12.016993739052728 32.57593247644408
43 78.7816216128062 10.044801877872487 13.278411554115866 34.33056312931504
44 78.80388936831034 10.124870750500637 13.236590657823077 34.15425607411282
45 78.98537956210976 9.349546656225193 11.93876774276128 32.50994348020061
46 78.93742102246645 8.541072750496761 10.833880126725715 30.841034615155216
47 78.95436004074409 9.368922541817613 11.933593083004935 32.616563376430065
48 78.82745874348342 9.61673483448072 12.486186786708341 33.38628013853226
49 78.71451017953002 8.931612550961 12.126952000273194 32.87993328843248
50 78.82270080168898 9.483403687116123 12.392501983185088 33.46312158629797
51 78.70759448570723 10.600171561529153 14.055105825050628 35.85255895466916
52 78.88346416282887 9.603859385509518 12.428894048776318 33.5272637568625
53 78.77158018140243 8.265954935970939 11.24623664070995 31.717744789326897
54 78.9682995988143 9.148535063043441 11.6575112988761 32.56428157327234
55 78.75659151738253 9.755219624822974 13.033671002692648 34.32092175368584
56 79.01935739048605 7.992551525634399 10.203236391231396 29.767692529160904
57 78.86395790116205 8.371252220113504 11.006370957671807 31.714745630105035
58 79.03183560915883 9.284316940195193 11.766830874131685 32.568215822222044
59 78.65451462598868 8.619834170163712 12.064686635900246 32.94025750207912
60 78.98701067458 8.980604079192803 11.574195366476703 32.43077559690133
61 79.01513943619666 8.769464707403666 11.188468146906116 31.874024458552917
62 78.91695096652569 8.977076027509653 11.840214588056675 32.955249243287156
63 78.97672240581217 7.964540431316915 10.443323659196125 30.511098411049254
64 79.03112426222118 8.461055369021913 10.995689260769215 31.394094971115837
65 79.06370512188892 8.875161217583669 11.370852093104256 32.0687061146965
66 79.05532420338017 8.547199225201895 11.016466106239287 31.417262973192894
67 78.81727671000695 9.017926739245304 11.95496951121754 33.20731643528496
68 79.10064772594889 8.688110998132741 11.110255185022112 31.70056073072651
69 79.1389511284807 8.335290444685802 10.562953450742063 30.850271261756802
70 78.96054121304992 8.415069166868742 11.001170229100566 31.949144556311705
71 78.92398383421823 8.242887680092867 10.964810749527953 31.876633196936822
72 79.04902468254843 8.644404723829787 11.11044418393009 32.06075762339985
73 79.08012712579135 7.950964838696016 10.250486118225721 30.597678278091166
74 79.15815920482481 8.344415793900916 10.479455036638418 30.617219193197787
75 78.99348837973382 8.074040683642277 10.537177910016183 30.871418724391255
76 79.19198519803247 8.875778780300474 11.433352076811243 32.09653255356402
77 79.03919860658547 7.809399368459263 10.229780961996626 30.618372153214178
78 79.16891432450362 8.56301905074915 10.93300679535798 31.390322473921305
79 79.00652305430368 7.691922011990987 10.073485382303083 30.485612748126712
80 78.97699541943138 8.16584086627691 10.928320925880886 31.746620158031813
81 79.14008156714286 8.579038146944344 10.959153816696087 31.624072468528862
82 79.1202864450295 8.231228459941043 10.636161200166526 31.236883269836913
83 79.10273657436215 8.114264891293708 10.521517069468967 31.010142447763446
84 79.0757072137715 9.259558716523223 11.991159543493346 33.17603182270082
85 79.04215651892711 8.080541069471394 10.578992289105237 31.258283088123374
86 79.05409985286545 9.318189714994515 12.178796355892507 33.310593293191815
87 79.03386116077661 8.387116211696686 11.027226009586544 31.961000728048315
88 79.17080648662107 9.080196897933444 11.636675798572526 32.67565262543919
89 79.11461853134908 7.594706387313164 9.750114767957562 29.79069504212706
90 79.17812945550405 7.414986831020444 9.552122118841988 29.6182065869773
91 79.22644677273223 7.82927275738376 9.989791452087736 30.234998222291253
92 79.18520399312986 8.289612054117466 10.427558543389326 31.09482326808781
93 79.25241402926856 7.80409055207343 9.682094712696898 29.729187529565348
94 79.06544194258798 8.598498528749191 11.392000419186543 32.30709307177108
95 79.06929378346476 8.71478404284645 11.636956038332624 32.564974207067976
96 79.10819763512839 8.335578047405601 10.881188508553564 31.63864259462641
97 79.19774858569346 7.493877703598678 9.614648171363871 29.767716845576032
98 79.08507011094044 8.863147958959166 11.537855438515265 32.687740756443915
99 79.07656749068464 7.814517438780998 10.3549764455223 30.967173640108637
100 79.26925208636244 7.703484275196676 9.90637776163249 29.95199576830877
101 79.27138541537455 7.595847163412149 9.624912767228155 29.669457168038903
102 79.20026512412397 8.176269498637009 10.552747509711292 31.141882479417525
103 79.1739148930726 9.12284693097864 11.668030065685597 33.00260359188503
104 79.27673950886157 7.3682160964891334 9.416473040544048 29.277733096849413
105 79.23697887091924 8.507561403687461 10.860098837304788 31.498119314918092
106 79.27992885124216 7.928656954974896 10.047012500778807 30.227747760086444
107 79.20919674950608 7.0888080287988195 9.270767916900958 29.161570011576753
108 79.26392720527727 6.762365861513294 8.629638000615747 28.355880698338986
109 79.20540911082104 7.90312536712827 10.448635180230658 30.886986402361494
110 79.3697049723634 6.97367564540306 8.592854902801129 28.223672640779352
111 79.27688020081354 8.030356353619931 10.093890747160916 30.368179370958835
112 79.08420487893393 9.43623192287607 12.455197483003788 34.11761922858098
113 79.07644502671467 8.976218251243123 11.902870984653024 33.47510538759939
114 79.29254274504238 8.247770056925445 10.46398319499916 30.96933065229924
115 79.25738983623623 7.951928864391469 10.151379001204642 30.5792356662969
116 79.28354131921063 8.791795241734842 11.172689996691865 31.832228576626154
117 79.33162602235069 7.839213790326076 9.556931815189829 29.69923393600933
118 79.19618967796549 9.257308830939653 11.9443008487224 33.443862285540796
119 79.27926617499847 6.904528236452966 9.109232505413845 28.91489546364393
120 79.29378617845444 7.749083825370875 9.734297514520984 29.8587576032315
121 79.31945927935493 7.381305474863467 9.338286147474928 29.3303950708488
122 79.11218217782444 8.006724858300514 10.65728997463764 31.50417677526581
123 79.27612592814093 8.25424584633387 10.594398958707252 31.27675027244281
124 79.26930841225119 7.6741506446121255 10.026411619809284 30.295339891452688
125 79.30066401329493 7.817958911811919 10.088839914275315 30.346521170066243
126 79.30275299714917 7.5021392111720795 9.614602550937812 29.78199072674368
127 79.36547513589072 8.346839985040567 10.28135159505954 30.70839557780087
128 79.24183184901253 8.25339401001349 10.886467443569481 31.793151205834636
129 79.33051185351239 8.231941383074522 10.547396885454408 31.0377210692657
130 79.28976045738713 7.562501677994138 9.510223016104536 29.549936436404366
131 79.30823472582719 8.609273674880026 10.750538125511433 31.496631071860993
132 79.31700440968821 7.964443155197953 10.20869129074784 30.6223735972572
133 79.27498429993429 7.608947185781438 9.92743484686265 30.28627182186051
134 79.29481813577345 8.036674911447955 10.547598918769829 31.111182973855666
135 79.2994699101099 8.549350404543942 10.91219084666557 31.584142188621524
136 79.29132812538255 7.978981256591516 10.104448617192752 30.613109002578497
137 79.34525185764298 8.11803234819018 10.093760403086439 30.301122881974308
138 79.30501037944228 8.404731719598928 10.886232824235442 31.551033568571228
139 79.2894781415491 8.797738661484725 11.433541075719223 32.55678717357746
140 79.30455025979757 8.32962308948731 10.667319951167897 31.349851993448073
141 79.33639528036916 8.368823449931334 10.782048805513867 31.65049650959353
142 79.31745124276014 7.70134506474508 9.812595200053387 30.07710954035957
143 79.32521241919899 7.5995448175657625 9.708378595313194 29.92006081223212
144 79.33051185351239 7.4151230988711845 9.505165666015202 29.655889204109553
145 79.2486998133588 8.866011056616166 11.53268077875892 32.98575316433158
146 79.37298360675591 6.427730568758302 8.030139981715333 27.461742523632605
147 79.34385946373985 8.511376207905114 10.724501896636628 31.388664822788915
148 79.28787703114297 8.791583018543072 11.449273605507404 32.816731019112886
149 79.33576398994208 7.605774932254115 9.692711237562246 29.865570099916795
150 79.29062541766648 9.784279635762237 12.59566929205701 34.366022859135256
151 79.30290488341024 7.96929145431988 10.234844829289669 30.86220508534869
152 79.27399563967623 8.31899792445643 10.823889253417818 31.87204681284318
153 79.36602540103559 9.388761393976232 11.667632516258465 32.67985476690121
154 79.3958138108711 7.899238675801615 10.041870427041077 30.46257701977977
155 79.4383196089743 8.23554602495231 10.229292171717375 30.699601188155945
156 79.22536714480874 7.610879771263527 10.021406407349742 30.652621488861918
157 79.51695713128282 7.163334652139251 8.754331659454728 28.556777018556467
158 79.4411579221657 7.817432319276449 9.546478220417576 29.69394147249278
159 79.30940645616124 8.083768730007758 10.47456061664217 31.037196087940988
160 79.27697558414282 8.044159087235702 10.542528534273055 31.491845037328382
161 79.40964438132303 7.616979421748721 9.296341424311406 29.327137481781662
162 79.40357360614097 7.228344870652199 9.082896485167746 29.07642809483547
163 79.27854426435563 7.358208186202364 9.578321277809888 29.955419126579518
164 79.416508056108 9.159186006497839 11.61572950580565 32.84027011332375
165 79.41213577399948 8.050018039977358 10.239889144971547 30.71820137708885
166 79.42293972792984 6.823597011618193 8.770292291373227 28.48997226945138
167 79.37077637812267 8.400482934085185 10.755947404601818 31.64257591485182
168 79.41992131441921 8.480307170563 10.828764121802891 31.46992846073211
169 79.36802412657474 7.381108143762654 9.572931550330665 29.64924306416712
170 79.24977111965389 8.216208151503881 10.865762287340374 32.12115111652799
171 79.34460635568676 7.8160286547501014 10.036813076951756 30.626403906318767
172 79.30879868202801 7.512833630080089 9.708619731850954 30.33127349818644
173 79.32031608767439 7.629272895983425 9.854526888809467 30.532383265394504
174 79.33080777087169 7.221347167195759 9.390717051429343 29.77208184886331
175 79.43568053269748 7.105812829269017 8.869262547116119 28.978582877065083
176 79.21802415680239 8.811953696853871 11.730862426782485 33.222043996669
177 79.33868420024314 6.958369955241399 8.989250784866842 28.832858648670832
178 79.38530976745652 7.4601862308754 9.640730020664757 29.949643287908646
179 79.46782528812332 7.8535272828538405 9.546530358047356 29.92122821772024
180 79.09761337696875 8.353369978018103 11.251658954207777 32.905445475675364
181 79.40255668216736 7.593716436235924 9.7918379061945 30.163712262668785
182 79.20327641372378 9.158175873502818 12.053926732552988 33.76291692716629
183 79.51338960851915 7.656048917916324 9.32232551555644 29.33618094340684
184 79.47160264960222 7.8294934516875925 9.546517323639902 29.843427341595806
185 79.40836127930488 8.984773566220355 11.589797552190417 32.815240431514894
186 79.35381610203298 7.09260166289832 9.145722329060913 29.423752632557164
187 79.43937903159383 7.53664721154435 9.640573607775382 29.779419271795327
188 79.38642398564303 7.489555323048057 9.588553287655554 29.868636996553978
189 79.35286621361108 7.01604145220206 9.077949927541729 29.21062182587719
190 79.49092956941459 8.814547492180488 11.094587827271152 32.30663962147313
191 79.45397808679814 6.533565507508632 8.285568747244854 27.86577093928715
192 79.46764111584753 7.895683636322105 10.031429866676255 30.488312042099686
193 79.45455269427781 7.757817420741872 9.890723438288983 30.216372836452145
194 79.39176256231212 7.094551878448513 9.088357901887923 29.384516413754547
195 79.47071079333703 7.646087004824481 9.63008090978079 29.876046342622654
196 79.43715666999329 7.914373292061782 9.953080043514074 30.068714349912728
197 79.4646484192979 8.338554255135652 10.557726653355925 31.16382116646306
198 79.3298877915061 7.844774134155154 10.177721538654449 31.174166301204444
199 79.35112222473708 9.153573377209684 11.88173569297819 33.33002695986108
200 79.50499831644511 7.8006435243856656 9.58820135865449 29.790038156736742
201 79.49922680169486 6.078450608264939 7.769627797281597 27.024154732424165
202 79.52438315037239 8.077263712087094 10.17743478169062 31.12507371984321
203 79.50361589447141 7.86210928713835 9.9220060161611 30.520061644227138
204 79.47746407948749 7.941328373097897 10.031508073120943 30.79737474839652
205 79.28884798573273 7.231486169735346 9.604585608815007 30.223878239238932
206 79.34991098926079 8.061370214186345 10.552923474211816 31.531773063039992
207 79.47010570340638 8.152605553928142 10.547527229528875 31.36222133109683
208 79.51070990904437 7.591685240255757 9.572690413792905 29.65618698444117
209 79.4209878868498 8.37549539749862 10.92282040593837 31.8995660009471
210 79.48812862487537 7.93655780432453 10.005426223820068 30.74039506809679
211 79.47827692549625 7.894691141915647 10.041857392633624 30.507008622602516
212 79.36303353023284 8.045098396922198 10.547709711233132 31.505429520009
213 79.5069419517155 7.513906232180152 9.019959848811299 28.866922818208007
214 79.46674868747563 8.032892156877088 10.318147727281623 30.948141808846053
215 79.3356523530797 9.214661503083589 12.100707220879247 33.665617375918174
216 79.56931494315444 7.457827731011765 9.181703810817565 29.212311278859303
217 79.49871554520685 7.935117199011948 9.828027938470306 30.25828905291056
218 79.48771837646132 8.072714631169996 10.234694933604027 30.89253242741494
219 79.11409269431009 9.332745214083596 12.465814007869136 34.52141006877015
220 79.48384905399463 6.512715093526207 8.264648523292884 27.685840123981897
221 79.49604701599773 7.122013570980659 9.05160739009192 28.90117493599381
222 79.56243536004655 7.4523755591178364 9.421582528263162 29.504296379525087
223 79.59598435994147 6.809167313569202 8.446863022194206 27.970987232181276
224 79.49536165779665 7.896317713220689 9.869711973484897 30.145566067704333
225 79.46823253856341 7.530097678306583 9.755504495436785 30.48429625509923
226 79.43529565350696 9.364322936418345 12.06398277789813 33.398957323422366
227 79.53174005339282 9.039353289179537 11.016101142830781 32.00166343800015
228 79.5516145643089 8.325761413621853 10.489921665818125 31.09863736064693
229 79.51824055714735 7.935317295577603 10.146171755429679 30.834678860823182
230 79.51971301929159 7.654575428096046 9.556951366801004 29.54981085446533
231 79.38625093523393 6.8465343316258975 8.833170272896174 29.325668902666724
232 79.53170162319154 8.860683607600626 11.261363070551855 32.43997116058777
233 79.534058921204 8.845019670311451 11.38649989924403 32.555090233473315
234 79.56053376106877 7.646278575843119 9.515365089842254 29.837368730778735
235 79.4915129824517 6.403086066168149 8.155368051259625 27.846948629024283
236 79.56072453698579 7.692519887761229 9.895924166860226 30.160124378257645
237 79.4566777226838 7.935539283374826 10.187953548500117 30.99673357117101
238 79.55233666905912 6.909720226825177 8.634591075445497 28.36205727379254
239 79.56852488909364 7.709951963939364 9.687380164916537 30.035616580991142
240 79.56574364332984 8.012546374439227 10.281612283208474 30.874435847556104
241 79.52876780942252 8.242626495046384 10.109336519985257 30.603816032418408
242 79.5125714415398 8.741955278254453 11.214445720947408 32.137990326105225
243 79.5385076186988 5.828090585303124 7.342066647010781 26.143524045722945
244 79.6086434920604 8.290384203078517 10.323113836518816 31.012966583674086
245 79.56115928568921 8.430006893950267 10.677604098643357 31.47255392295061
246 79.56812118432069 6.9240372594029775 8.764974253134971 28.60496274636448
247 79.53399820520643 6.65663530412061 8.040189509856754 27.289169407470524
248 79.37892742742862 7.715452952868991 9.870226832579032 30.957328187314094
249 79.53788512161464 7.763898640049245 9.812556096831049 30.34518079952191
250 79.55402933351374 8.628074149184767 10.567932594386708 31.3074676988793
251 79.56489180108237 7.780736478084795 9.864563382543434 30.129459826659254
252 79.52520696057105 7.297481543506769 8.86368382072893 28.621705784101092
253 79.52130790002077 6.680073898166508 8.25409717046477 27.79591250232731
254 79.52616130136974 8.890531866707798 10.901483080948104 31.79907311736453
255 79.45776260950281 9.27843917721679 11.933664772245889 33.17816949415686
256 79.54744204970399 7.829077101422789 9.875043046130594 30.3538708443422
257 79.40201625597987 7.817874422403424 10.162041146496058 31.07319658108224
258 79.56633158719208 5.974795795920724 7.435855725793605 26.42742023563792
259 79.402347693659 8.807978470286947 11.532596055110512 32.791957473904446
260 79.55226357302034 9.194579015950294 11.589608553282439 32.89373818121229
261 79.54979625634212 6.833721489352067 8.70260461350244 28.804839844202903
262 79.57240221275312 6.937505426010149 8.535431820794626 28.141492336820807
263 79.42401104277326 6.905778826298485 9.067639711251374 29.328340608733548
264 79.59243072986627 8.409408492027652 10.453438359374767 31.3173869982602
265 79.42187217493547 6.4447273540692285 8.36926919466392 28.36871787109214
266 79.5779166136525 7.019679813988875 9.025668919272967 29.05602127465813
267 79.37043632394705 9.109001432785705 11.881872554256379 33.656225211409684
268 79.56686982527425 6.895793883537664 8.811943740369198 28.689401260782887
269 79.56531479895557 7.728776329298513 9.937692925523223 30.43020329860576
270 79.43020238655555 8.671188766009383 11.136486930008626 32.49719607790532
271 79.55838892939288 8.130817667258984 10.328497046794304 31.06231427684738
272 79.53011148532256 8.01377686820404 10.172221018711936 30.989922189806386
273 79.58429475109111 7.054783883662723 8.832681482616922 28.789136263797456
274 79.41797470038374 5.933481702702616 7.817053488776471 27.825567132744332
275 79.4893901294457 8.764617308836387 11.224925384534568 32.31287359003245
276 79.59978776551111 7.5440654581733195 9.515430261879498 29.82030811479651
277 79.54285694878276 7.592875362535595 9.703184383945684 30.18027525123914
278 79.54480231581223 7.616594475076961 9.400623201088843 29.565653158421746
279 79.56574722965179 7.698692723726425 9.218011152760397 29.301439063737934
280 79.46634618852318 8.30266000765314 10.818571215179562 31.758109916774313
281 79.57963298416436 7.258857198132512 8.613429714955757 28.415943651105145
282 79.52896070914035 9.097340264566306 11.4854049829497 32.754117310331154
283 79.55779770280532 7.930635630292901 10.333841153847455 30.977878283471583
284 79.43494680621387 8.633648218426359 11.178183999430658 32.42853750004997
285 79.36574317693706 8.487521773018985 11.266870107698102 32.27289644300768
286 79.53498989208056 6.083569019347405 7.654885908528186 26.899581897673343
287 79.618502743505 7.953620966075784 9.911382974092032 30.334369367488044
288 79.30540921484075 7.89920543252913 10.50095529172177 31.541373110756066
289 79.55960145182968 7.071835522992692 9.041329759820183 29.211720217034355
290 79.50498340715903 7.116788243309047 9.17171945471339 29.480265246074378
291 79.53387321490769 8.64737179328754 10.922592303808054 31.98641423025862
292 79.58290601748115 6.984419864577392 8.900545124988234 28.894165166004836
293 79.56987711119505 8.020107372794207 9.68186009336286 29.941166851559487
294 79.59386532946354 8.093211852318047 10.365025973663721 31.139969189560944
295 79.46337340375553 9.513056392386947 12.434133880569897 34.07646541851418
296 79.47829168566464 6.847304117121716 9.046771624929196 29.204436388039824
297 79.52446905155206 7.536262025696066 9.776229203277065 30.238353740541513
298 79.52307132047902 5.640966693498697 7.373499120568527 26.05890415758003
299 79.44387014433559 8.317912044225391 10.96984203080239 32.12032564998633


==> data/individual_runs_shuffle/run_34.dat <==
x y1 y2 y3 y4
1 75.0461255248363 13.235004182890442 17.328625566051727 38.750795582876776
2 75.69372774569614 14.622961481019725 19.0117520824421 41.55548766269983
3 76.4311213061703 13.05744651108146 16.942598555109868 38.86903084005873
4 77.03775581116884 12.434643186575267 15.686342365395623 37.55247946165387
5 77.26100247494941 12.881633690018091 16.55678661189087 39.03632764816103
6 77.26008660874675 13.16213047220045 17.197923045379817 39.964071516597755
7 77.45702468975418 11.63623455981809 15.170714241211092 37.499561110375
8 77.80362321852203 10.116686860373791 13.059713748771173 33.941559857222146
9 77.90626285890069 11.477691475106143 14.815872050085499 36.27407252739108
10 77.90835303158903 9.78867551061104 12.767977641298833 33.729244584239126
11 77.87834813601906 11.403181748557106 15.019384770754751 36.897777745628126
12 77.96681239119525 11.353761744187732 14.961994274766877 36.701673825476924
13 78.41568466930934 11.409133467171372 14.617547023580023 35.87681998600844
14 78.25889988776285 10.76535364490072 14.044580541037387 35.35512902726919
15 78.2416638218606 10.862726758339537 14.206161572950581 35.58928698063241
16 78.10894476764581 10.514705640733728 13.94062462444613 35.51338209996986
17 78.33198207708763 10.555382156595188 13.794424193320065 35.02573516754762
18 78.5557105437469 10.922124851478738 13.908683808997967 34.86273468442073
19 78.61701178404836 10.579496443019702 13.387489992833679 34.19240178498934
20 78.27584483588046 10.531986340734324 13.94048124596422 35.3009842580724
21 78.63184668594842 10.643012820708014 13.65854701289182 34.46226727228018
22 78.68704984253768 9.258952174029805 11.730360602095779 32.17659327968321
23 78.3248171256828 10.758690198612873 14.357393285351073 35.752105972392215
24 78.52549822054269 10.151291950314794 13.163656630955 33.98483870020599
25 78.66558170661871 9.615710520120398 12.360978268775224 32.85816573569475
26 78.6067606766234 9.938765693882125 12.929115503358835 33.60409281267754
27 78.53159208697318 9.332951270738736 12.439510573641666 33.106282526829276
28 78.48909610103821 9.543722141241718 12.616706825676015 33.49476010528514
29 78.56761124897945 9.398369179597257 12.512412014491137 33.104220822711575
30 78.40639646072208 10.115753433155097 13.580907564935462 34.68565981607992
31 78.31269008847961 10.52966862967967 14.34719386152402 35.96436971967854
32 78.50919119716131 9.054369871531307 12.085215827628826 32.791186886302185
33 78.44673941560639 10.82963259987606 14.539790265956665 36.00387049546707
34 78.79985611726266 9.45010532956334 12.00656621309536 32.638058080405685
35 78.75230563548072 9.206046455533903 11.959798759176554 32.45298319638702
36 78.80567338888915 9.263203206100192 11.516374735043078 31.5385703674809
37 78.71257600138087 9.243419068229024 12.241400614859065 32.94402189687252
38 78.74622222810669 10.001131076357769 13.028111827916621 33.81090756137174
39 78.74157435689236 8.47433823411719 11.18868321462898 31.523194082699334
40 78.63465314616731 10.91730288515623 14.55530772802196 36.041279116470236
41 78.57321394173398 9.303230676618677 12.507413319235317 33.52681967864434
42 78.91300682150309 9.307442306014481 11.959694483916971 32.55778642715269
43 78.8989458516061 10.399721370907066 13.205073460616923 34.126352377578215
44 78.92286688460396 8.459559723985539 10.83395181596668 30.835900558814412
45 78.82856813876191 8.4509152600796 11.178249171467892 31.54027373081416
46 78.9003658344341 8.651342241168726 11.11548849961197 31.463753517143168
47 78.92929050409515 9.330335608778718 11.77710198719969 32.14869859501942
48 78.91225715034584 9.102833925217475 11.8451872144976 32.54429050977619
49 78.7873799186464 10.412312474043816 13.731793865538611 34.98551763575928
50 78.95181801727546 9.391382545770378 11.750987551880199 32.15420200803833
51 78.93436174193955 8.328660087037207 10.79235902180422 30.83219227021128
52 78.98251227053736 8.790004699932807 11.167541405750415 31.671833912446566
53 78.85187000200187 9.243149823494688 12.01724139279422 32.95432051985204
54 78.8807851739833 7.195316641770255 9.557518363524931 29.285451507537275
55 78.96180763935656 8.560295402228133 11.079070365205846 31.508027387381144
56 78.92615772519751 8.845296979703395 11.57431919334745 32.41746757570222
57 78.94446349295426 8.723321045693702 11.23026949158773 31.986305355140388
58 78.96775285641007 9.054892378161284 11.65236922513837 32.55757629144894
59 79.08139308730152 8.757680392541202 11.120454608849162 31.24442261491398
60 78.7591345587908 8.983408241954033 12.194789573829624 33.29402541895629
61 79.03112426222118 9.11724384951967 11.647083772918732 32.55675972120977
62 78.99464593896266 9.275528389220952 11.949449439663862 33.074558809451084
63 78.8889134645279 8.744131489227588 11.61616615845512 32.58797831741005
64 78.99523410676854 8.957391249491014 11.553392452191746 32.51314253381549
65 79.07502786342886 8.465201985983466 10.66713746946364 30.920448437300298
66 79.02351169992723 8.207109334132342 10.651776420287696 31.026194383605333
67 79.01091697653537 8.478347296538544 10.933254449099461 31.69686659337264
68 78.82736010945852 8.815138610699469 11.777884051646502 33.11675638941064
69 79.03551178574686 8.804426527972142 11.386617208911055 32.240037703363946
70 78.92365266789389 8.746434565371883 11.412894574323628 32.60156369526259
71 79.01321364883216 7.937024584291244 10.323557006371997 30.768960050881656
72 79.0895762642032 8.657265378710402 11.172800789155168 31.632409848674882
73 79.13939238968136 7.538890723780041 9.651007650936483 29.497265835724907
74 78.95530208746202 8.848819813516974 11.558821282893305 32.84859238350286
75 79.09387699467612 9.192238596689553 11.808632218813287 32.734542942282765
76 78.8901630470362 8.894978568769778 11.845610832739617 33.28685504654083
77 79.16070812132062 8.557705698978369 10.901711183078422 31.30682941398848
78 79.08114865970481 7.878233436398416 10.21926871239084 30.58147802633131
79 79.06518665788977 7.89314546692004 10.167131082603998 30.547557486405196
80 79.17012735030814 8.042796214951363 10.323289801019342 30.473609451312413
81 79.02206901747219 7.084555099452956 9.312653985230979 29.433406259309926
82 79.05585797730379 7.784423776918309 10.2402410739726 30.678217874762716
83 79.19702677848093 7.962581256395235 10.239895662175268 30.321119543682272
84 79.13605498715768 8.907702401423744 11.39693394240513 32.27792755324824
85 79.04566296809021 8.31063202245794 10.860333456638827 31.494741271620207
86 79.21480090807582 8.174276044552794 10.505771505273332 30.971507022229428
87 79.12600094418276 8.079881264518654 10.50072067238773 31.096600351889126
88 79.14751349672635 8.444475177276574 10.849795138218155 31.58565621218854
89 79.11931702353658 7.714013431077464 10.083789081389705 30.341828353234636
90 79.17294255074957 8.751517371010392 11.266707177605007 32.174750204769396
91 79.23132228126023 6.819060657135849 8.77035746341046 28.438281596657212
92 79.24632297883933 8.470580961197276 10.698452633354371 31.22488807792505
93 79.14685305669265 8.149429318428599 10.641440135182446 31.26848759104043
94 79.17634851643841 8.273452019351186 10.724736515970667 31.318927760459236
95 79.26390385589525 8.591339255985627 10.802577997242446 31.209719184364616
96 79.01931623256691 8.845773014428238 11.762145004654577 33.1003450401412
97 79.19723046603613 8.85470789902744 11.39693394240513 32.23269442727374
98 79.29330583222463 8.654479235853593 10.844307652683094 31.461803450358396
99 79.22753678491475 8.183246433011742 10.380569504543924 30.703068703872173
100 79.24269496450066 7.796115865830701 9.901157481450085 30.10138563196396
101 79.1341892923118 8.474567929641417 11.157433222775492 32.01684361781973
102 79.18310584406282 8.369886750605419 10.881110302108887 31.582956844101638
103 79.33716644891523 7.009921332840744 8.738911955445271 28.549263889123754
104 79.29829241434929 7.552041778670161 9.541486042365477 29.51590258927219
105 79.18515917417677 8.215558914945992 10.568382281443622 31.207894204317054
106 79.22473808037036 8.087340921202326 10.396412826795409 31.032782472886154
107 79.18332448574824 8.80727899111781 11.470043933773743 32.514808119264714
108 79.3073172670226 7.316091551901824 9.207942073007802 29.068321470167135
109 79.0320894570268 7.41335682221274 10.120663420056463 30.625557152070638
110 79.10455572316981 9.773411477355577 12.83556104391005 34.57720820079756
111 79.22912432503799 8.224355760811166 10.57356345840368 31.19326625119233
112 79.17387233555515 8.757483908946 11.584824925749492 32.73980300899677
113 79.14834535738187 6.471938929560094 8.77069635800407 28.4052367448299
114 79.33433526000348 6.908359794028916 8.718043869123083 28.281822013574597
115 79.29570813021513 7.5811257256151645 9.666642422668815 29.74782388791185
116 79.23964728102992 8.20572966353837 10.55788958344902 31.064023872803393
117 79.39452642545322 7.623317692084669 9.160809655680492 29.274788859901236
118 79.33063154469893 8.67154312820188 10.953764089216866 31.556520370409302
119 79.25350210919933 7.5332094066721895 9.755374151362318 29.923584530066584
120 79.19398330577603 8.00905913754915 10.604989414757714 31.101482630799183
121 79.23260013905971 7.795618218642779 10.17238394880502 30.623489074908285
122 79.28194794764461 7.689993450752769 9.823029243214487 30.041100224024387
123 79.21835002658513 7.919338553826487 10.433006925702049 30.95619559432753
124 79.35899043914443 8.471992579853826 10.635854891591523 31.204848057508748
125 79.27910097074093 9.447218371500703 12.04840014379559 33.5486177061881
126 79.33775267077591 8.854143164522736 11.303053622770165 32.202696986469306
127 79.2529045629538 8.624474067922689 11.09466603371585 31.854592309964737
128 79.25636553126797 8.288071196495403 10.90204356046831 31.72080891721203
129 79.32814971366015 8.392624589992856 10.740286564054601 31.511781457833877
130 79.27574216533725 8.43974471654408 10.63592658083249 31.233281456472962
131 79.27006480820674 8.212778730039405 10.662177877430167 31.246746598725817
132 79.37097312938577 7.279016625704782 9.301815875439035 29.195878678246356
133 79.2428187028236 9.034019270874404 11.657628608543114 32.953155603843
134 79.35504177092024 8.048091783314572 10.073022660838726 30.435995003637295
135 79.34755120506392 6.999963037115556 8.999613138786987 28.78422175450781
136 79.27339480874316 7.803607615395968 10.349697510506385 30.97916512132075
137 79.2484836821566 7.726400394977878 10.23505337980881 30.82688406532964
138 79.19128125085572 7.928898671567586 10.48008720539958 31.42067437844013
139 79.30317237179007 8.298648416263783 10.531749079314622 31.118711141576938
140 79.28755097105535 8.642662126867501 11.298100547940415 32.407801405718914
141 79.3532887995424 7.822478078571068 9.791609804064183 30.030152659836784
142 79.33704904162448 8.204825722376228 10.552695372081489 31.213637084405498
143 79.2464063961895 7.700737074665466 10.16724187506729 30.61517967073145
144 79.41740303122393 6.8762602124116885 8.603341083591998 28.205476338765433
145 79.34190622805811 8.250203515409284 10.583893226305207 31.123447245799774
146 79.29234851316824 7.392262809686527 9.729357474098677 29.766457208640627
147 79.30311276299197 8.469521149781126 10.844457548368725 31.47353497503993
148 79.30698173578324 8.217954171184884 10.771745106427243 31.617840110656935
149 79.3046665811738 8.682309280879434 11.157244223867513 32.13258780332189
150 79.17714797169748 9.025326361765018 11.829760993284422 33.27062486823114
151 79.44361082883817 8.249193809012054 10.317880521928958 30.699601188155945
152 79.33625373120931 8.687477636084068 11.219763759185675 32.117075672630605
153 79.26326784097992 6.8264938269272895 9.093773698182039 29.16817283705718
154 79.3661114589334 6.496993528232696 8.24391078104516 27.78469646933541
155 79.25269926760663 8.325758069182932 10.954187707458896 31.870009821369106
156 79.46307783164939 8.796726895952101 10.838963545629932 31.59708624551081
157 79.50298693387828 6.946959709719989 8.233098740068112 28.007971585704038
158 79.34215911033262 8.15288965206562 10.385907094393353 31.08488932489256
159 79.40255625936443 7.263911533766248 9.187139158722847 29.16144464386454
160 79.25310552325486 9.321476216069133 12.189302088294552 33.78412843963125
161 79.3923716408157 7.784052052075259 9.671712807165589 29.932311581419192
162 79.3227639937768 8.42414192662553 10.896758108248672 31.8873307424099
163 79.22443916420082 8.033768213812467 10.53740601214651 31.658151269331547
164 79.194827328141 6.750392173264058 9.052317765297769 29.544680626678243
165 79.41591468697855 6.859961108862113 8.73375684730009 28.439474211626415
166 79.27434407639592 6.9814630465986 9.067581056417872 29.188612875871623
167 79.40554456476853 7.236178567531747 9.291440487111446 29.25699991016627
168 79.39780037570658 7.633302221704769 9.739537346314563 29.788750918836616
169 79.29782480891284 8.461366505325106 10.98532690684909 31.851262622379707
170 79.43912195520923 8.492401936082942 10.813155418885446 31.586938663896515
171 79.32501802909951 8.026197441368414 10.349482442783508 30.947281194659336
172 79.22988870960617 7.00542737351105 9.166727276661291 29.49827327650677
173 79.46937212224982 6.669507534081919 8.311539804082436 27.971763802285864
174 79.35477385028187 6.96438956682916 9.031013026326118 29.025918711968036
175 79.41624043267225 7.810484799118695 10.000186392026489 30.322241619808253
176 79.33277897795931 7.872322644516054 10.109714517801216 30.567213804782522
177 79.44918149776771 7.24036832144312 9.275792680971673 29.28199845284344
178 79.41654124275428 8.792091437834655 11.266635488364052 32.33341684098999
179 79.04382233220988 9.668142548176526 12.945271651389046 35.0976069074788
180 79.45966444348849 7.443338526650196 9.478920886621244 29.39671181033897
181 79.46109713848341 9.610403810559621 12.058566981604024 33.37143816867601
182 79.34905070882408 7.600320121287539 9.875336320298144 30.400239895736057
183 79.41703625521197 8.991373193276914 11.381194895413227 32.48062109196952
184 79.36322509676717 9.30023111239739 11.975485668538665 33.47727817223456
185 79.4624684486284 7.211281286276608 9.030661097325044 28.825454916844485
186 79.36224337731007 7.805018246274893 9.92209725701323 30.48059442435661
187 79.46669804070798 8.415500289213496 10.625472986060224 31.308172569493042
188 79.45034732057985 7.984068000636822 10.266049200717099 30.878120445085276
189 79.49896939123282 7.71092437078556 9.332720455495192 29.36856882202261
190 79.40137628844806 8.810028795253952 11.605504013163713 32.63258332324506
191 79.5010452322412 7.555201906324717 8.837536799390822 28.935433634102026
192 79.20566692614966 9.470427243075106 12.356194641242269 34.39771916736729
193 79.41603623942154 6.9055325828412935 8.874521930520874 28.638745435301583
194 79.53029874224863 7.540923741012836 9.421517356225928 29.50234074740231
195 79.40805978665502 7.391049856509907 9.447853376472004 29.732017930750366
196 79.3751465607975 8.334066013616491 10.693460455302283 31.65341184927066
197 79.42288791832736 5.665812582505042 7.34763885619425 26.44791787991323
198 79.41876489900494 9.071580255298857 11.443792637176053 32.80476931420725
199 79.57868411609259 6.649410345921783 7.873375163353713 27.25321508152494
200 79.4256950442783 8.688720900812216 11.162497090068534 32.39330493412657
201 79.44350987636611 7.814255147331789 9.895930684063947 30.313796355524115
202 79.47868357768367 7.191637407171593 9.124580520182345 29.04733614619035
203 79.49554468364725 7.67253226565066 9.849176264552595 30.453788863824492
204 79.26807770792534 8.265163701165724 10.83957616277993 31.890816305267577
205 79.5110683626422 7.442137647591078 9.49462734759453 29.619613130635912
206 79.06142873751479 9.388560928408824 12.460639348112789 34.69788517098458
207 79.52608303016493 6.630531696243884 8.54632206821636 28.517339788079877
208 79.47438830699357 7.9032468709967745 10.151496310871666 31.014418869371706
209 79.32433695869092 10.119152385662986 12.965611844209635 34.83324089511171
210 79.41908147011496 7.99395457207609 10.365195420960527 31.185376427848055
211 79.43274798741817 8.254338466093706 10.594444579133322 31.569689961780856
212 79.39739197809477 7.1070727372508244 9.041401449061148 29.295421626567364
213 79.50176848671298 8.41712205220585 10.55250637317352 31.34753363727425
214 79.52091310338997 5.870673112954197 7.436090345127644 26.66067258854393
215 79.46112225142653 7.439963876528778 9.416518660970109 29.735719300974562
216 79.52030885137818 8.253577812606679 10.45883460405772 31.391361254815784
217 79.46436341600709 7.533681452198141 9.739693759203917 30.035104807848434
218 79.50985301048756 7.810084181646524 10.005276328134427 30.113857121865816
219 79.31921383735764 7.235162306206146 9.427317667539715 30.095636940360915
220 79.3127286490882 7.993574907133445 10.412295252269232 31.594583575453107
221 79.52405003265265 8.677923012301344 11.146764560280353 32.21185773604777
222 79.47056420490009 8.578148074627821 10.886089445753534 31.71821211770852
223 79.55215645558712 8.603785888058527 10.48966097766919 31.02188319392817
224 79.43540011410242 6.670600416673669 8.61407491812437 28.505483794377497
225 79.52264986758848 8.819883911344904 11.287431885445287 32.369980635675034
226 79.49255483909057 8.464479235829554 10.83924378539004 31.66264458266027
227 79.52908240936239 7.366635886984577 9.452943312579942 29.503689083908526
228 79.51987698892563 8.206127006661543 10.297084124847721 30.81752888590854
229 79.51857268640484 7.033659410792517 8.921302418847132 28.719130981732622
230 79.50201540647377 7.6836524482804345 9.83343721756068 30.219899410500993
231 79.33281752338219 8.538001136975964 11.157446257182935 32.41483005721918
232 79.48898249693626 8.294943589909524 10.844587892443203 31.65055225451968
233 79.51551356165876 7.87746058294211 10.015736440110423 30.35390120789181
234 79.48463513645213 7.7487289812414835 10.151457207649317 30.58657013081235
235 79.5004646976727 5.9591583258032 7.72804803752658 27.023503644409676
236 79.55757107090035 8.386353312946776 10.427310889647845 31.058019511977243
237 79.56083465120474 7.1198938793522 9.255022352705321 29.32713632093459
238 79.3857057188547 9.684633368857526 12.600896089443147 34.308777729455464
239 79.22933223430564 7.143065644307009 9.58910724997204 30.384604378830726
240 79.54766080354769 6.444444976022928 8.311735320194124 28.01400907433913
241 79.57746559472636 6.774429378073426 8.462595551982389 28.096474445676765
242 79.53523196747658 7.746062720585105 9.729025096708776 29.953863736648913
243 79.5404790827941 6.851272785929768 8.28521681824379 27.840005351712982
244 79.59537515696091 7.3347485173589995 9.380002768508145 29.56866647308113
245 79.50725152407155 7.1182436211243285 9.322866443465482 29.4897251836729
246 79.51616118521581 8.01038925515103 10.156475454516311 30.683653640647268
247 79.52734440358962 6.4886078084992445 8.374326544753252 28.203119621500583
248 79.51113522319496 8.890715781331963 11.480341115656644 32.70612049995816
249 79.50715823397542 7.265748734564075 9.453099725469304 29.650529788922952
250 79.52273738365541 8.89821181178127 11.209075545079372 32.05498187761632
251 79.52393924898324 8.51173899041758 10.47937031299001 31.134430658370604
252 79.53545370136467 7.214196030142893 8.790717207842224 28.45971988062248
253 79.56038662018155 6.240979594036725 7.7693996951512805 26.93705773226629
254 79.44851165440232 8.90774390411945 11.464719378331756 32.7109358769902
255 79.5568542703615 8.591113105929457 10.71917082399092 31.473914040336116
256 79.46001326498076 8.233420666305426 10.620506876823022 31.562710721415066
257 79.56474268202945 7.303432758206631 9.353894850392376 29.350968612885286
258 79.53833934534418 6.312060516933979 8.092711654663276 27.437793713168357
259 79.24719294558922 9.395601316986548 12.44491333552833 34.6514124297683
260 79.60280862044758 7.629326525305247 9.327584898961183 29.481600714378708
261 79.54162221127689 7.760746755530352 10.062842788622838 30.64153425000712
262 79.47098283021627 8.077161834466699 10.328686045702284 31.35210560301371
263 79.55730181961356 8.130062672269931 10.281521042356356 30.880901093352907
264 79.5112404598389 8.447314393362792 10.881012544053048 31.845117425841373
265 79.52980828240808 7.524389988807341 8.97302946479941 28.859522152776307
266 79.36562611341024 9.556428239140944 12.54892138974938 34.44041679583422
267 79.48053258970698 6.838659263379471 8.9476319218895 28.905422615998134
268 79.57861536448678 8.221845124968763 10.244907391838531 30.766114978882552
269 79.54869502048787 7.895118043111661 10.026170483271512 30.452321575837093
270 79.53098459854924 7.3252128679298725 9.536441726683586 29.683469924735682
271 79.55473338562955 8.050233509607693 9.535913833182008 29.957922182563333
272 79.57925636337538 8.539851041657476 10.599280344296048 31.34514382908019
273 79.45627431795229 7.411007263293781 9.708632766258408 30.301493151230254
274 79.60499836403416 7.125633314921729 8.785659857752904 28.69461422909614
275 79.50440365778516 7.7101079452611865 9.796927842302438 30.213214952028256
276 79.46078586361108 8.79477069062683 11.516941731767016 32.77579472676969
277 79.56970464239348 8.173748967400753 10.23975880089708 30.81515204959925
278 79.5602348284022 6.270845361907231 8.061526834847022 27.56767603764899
279 79.57203620973542 8.592119364377226 10.166524982657721 31.019320960498842
280 79.43539254354263 8.358133495895597 10.870702327762693 31.878790477828865
281 79.5883747497042 7.6081549245698055 9.68745185415749 30.017119849643926
282 79.33959430315262 8.669813937479281 11.392006936390263 32.79276957211877
283 79.38880752757659 7.568216251982345 9.969216639933098 30.54820726174826
284 79.08693547325439 7.6834023200390265 10.589960742971648 31.97303715949523
285 79.50516819942 8.319498465217908 10.813331383385982 31.76103848079156
286 79.3061918325599 8.536083124412016 11.282661292319796 32.758329101234565
287 79.55018709744732 6.915189458333583 8.983997918665809 28.858935480503646
288 79.50751062607546 8.45979745095659 11.042600093169941 31.923573647218227
289 79.37329726650654 8.817617868087428 11.480562700583242 33.02307504338386
290 79.5902500750417 7.069636152948104 9.176855011247387 29.276633254327177
291 79.50676352119612 7.213491887057344 9.515756122065666 29.824358033537234
292 79.5061314602797 7.936151819286177 10.53197066424122 31.14353127341515
293 79.51046183461695 6.579300987452524 8.264557282440743 27.650564381056995
294 79.55808741684287 7.836979144398128 9.73942003664754 30.098929471638247
295 79.53546360555647 8.492274728765139 10.891420518399242 31.925479428869153
296 79.53878126954443 7.523927462446803 9.552050429601044 30.05475066142511
297 79.56151050015498 7.538270821020088 9.843988570388795 30.295016530429187
298 79.38977322041129 8.733645784110081 11.574358296569788 32.81041938792415
299 79.55064059350126 7.989481221684715 9.713246946494547 30.134318565760797


==> data/individual_runs_shuffle/run_35.dat <==
x y1 y2 y3 y4
1 74.50336750131683 15.743009870257465 21.305403726432814 44.369273547397334
2 75.74185089333112 14.056989161097032 18.2508946165551 40.62659922793298
3 76.47319339462076 13.245453362314297 16.999819603800937 38.9377240981005
4 76.5998588805469 14.949545268515463 19.553585882798252 42.746187268134726
5 77.150552275045 13.994970054627043 17.81271042421522 40.84455638064991
6 77.32005735316004 12.796024169568298 16.66626911723954 39.06325736015853
7 77.58272383176876 12.524371394444799 16.186733267274956 38.622502121123944
8 77.76328034099846 10.985342296416967 14.086336265292942 35.4231778992089
9 77.8300656887793 11.21514691322983 14.59713514151847 36.12707511239945
10 77.99671152747203 10.614759691047757 13.74760460177148 35.02095302093654
11 78.01596690606448 10.352974480644644 13.455855459891698 34.8240085098477
12 78.24864021307597 10.524332823240544 13.585880191376386 34.64715135918234
13 78.30181178624252 10.34564398160329 13.4868838668186 34.41650831893681
14 78.1551858667245 10.407363467986515 13.674722712533182 35.02103678379649
15 78.31596053901653 10.739581699108111 13.882947371494424 35.160295041930254
16 78.23172603794552 9.682531401206422 12.762685671875474 33.63875658090825
17 78.55965884247547 9.394180675944455 12.095219735344177 32.40281478239297
18 78.36279678940569 10.341642369728337 13.507778021955675 34.61660628170701
19 78.49015051553741 9.834626011576834 12.705093142572165 33.49652586246904
20 78.43705219573933 10.151129374472632 13.24193476487624 34.177042860106624
21 78.4507310864019 9.823797910418946 12.861479963117839 33.523158287895384
22 78.49443058749131 10.399915878193667 13.544098398305948 34.4128458221377
23 78.51067825993528 9.859178047323871 12.99179796877008 33.73147645435848
24 78.53556696242528 10.126715285359033 13.26271161034629 34.03418419393801
25 78.55249726828042 9.651667166195276 12.5487323908414 33.16435465094795
26 78.68570623553339 9.819794377000944 12.730999027372524 33.254436581797755
27 78.76565544665507 9.559521735372863 12.225426948533125 32.73120431311812
28 78.57165005308529 9.513583930310729 12.46544252725691 33.17362143303292
29 78.61448918660517 10.3395339793487 13.632751920554764 34.57980187087374
30 78.67652224785968 9.924543510579907 13.0073740856689 33.88564081152917
31 78.71080932445184 10.271353027815032 13.095747368157618 33.99683206475493
32 78.8180898045574 9.577569187023702 12.042938727075414 32.62565075697
33 78.70681470959474 9.240903190672212 12.204910791211987 32.91183948497659
34 78.72535772403965 9.490281143766584 12.46020269546333 33.217357062062625
35 78.79819477494266 9.208514677796835 11.646907808418195 32.024032520120585
36 78.51681680235522 9.730153693830047 13.148399857038628 34.1976262688108
37 78.80192315989693 8.96564517744613 11.334257994197605 31.682760763434004
38 78.8050212480486 9.754287301209642 12.496444865368906 33.18676416057188
39 78.84948338531694 10.208191886349363 12.788135352415186 33.69777280266503
40 78.82313483635785 8.819512732780053 11.574247504106495 32.04982913942508
41 78.84484756021519 9.85885454651181 12.819685135639958 33.7526220007097
42 78.68713369204194 9.984337805394592 13.205510113266394 34.2817436130571
43 78.6981082106002 10.626254059563442 13.924553200064338 35.101626517935244
44 78.71879007316889 10.157042805004885 13.387822370223567 34.38719086515158
45 78.62443968454225 10.513920121118389 14.1593159125871 35.49304050661394
46 79.00790532885702 8.387305378694967 10.270748104601646 29.995098579841418
47 78.85439704378513 9.389566231926013 12.121353722274842 32.920154244030066
48 78.90358851330265 8.83678202046401 11.391798385871121 32.07990156096988
49 78.92137525080283 7.897330816234854 10.333841153847455 30.22293164091172
50 78.93187226038631 8.877676559191388 11.063148836509695 31.399097463969937
51 78.96417127656882 8.325536278713326 10.72980038326371 30.815764026951552
52 78.99719993019679 9.297656062484798 11.808482323127656 32.442487151845
53 78.89209226957267 8.111082946504089 10.63107778126231 31.070595665864907
54 79.02276024448393 9.2345067559601 11.829454684709418 32.676970810255035
55 78.9209773628575 8.941785873971602 11.6107764309759 32.547376685320486
56 78.87830820404818 8.948706287707896 11.64203945723684 32.492528719890416
57 78.7807201369366 9.765332660131866 13.03892386889367 34.49593168236411
58 78.79913985787583 8.701274023299229 11.569340049702802 32.622784426273896
59 79.06201204728568 9.287109276535896 11.782406991030502 32.447270950779114
60 79.0223198021119 9.174658298131435 11.75123520562168 32.436300450720346
61 78.9820103083448 8.021229329264967 10.52678297007743 30.820504951503036
62 78.82248920023194 8.566244241299465 11.45992923359509 32.460651805817356
63 79.02435964075755 8.648077332413843 11.21978982800056 31.761955051699676
64 79.07593695204748 8.730768927712115 11.162405849216416 31.84984600069357
65 78.98816905192778 8.621430952739836 11.402362773106677 32.09831404866965
66 79.02478630933439 8.494598873866131 10.907081358946458 31.441850226713054
67 79.12003238440188 7.777791897799929 9.697618691965925 29.275662075665387
68 79.04916957050006 7.864536178049112 10.1671050137891 30.40130020397792
69 78.94234055132291 7.42881442718071 9.818147857625693 29.954007355275746
70 79.01874610543919 8.977015167427972 11.6107764309759 32.73230877492968
71 79.05011754167919 8.70893412582973 11.266804935660858 32.2165717581055
72 78.90706131855367 8.300922692842716 10.969965857673136 31.825557016821094
73 79.12138515701778 9.392733592597363 12.110952265132358 33.286261976360954
74 79.19105420338161 8.637770104054567 10.719131720768582 31.087477530321518
75 78.99337081724924 8.06159972442857 10.427773611112201 30.96295370637764
76 79.03325648907102 9.44232028159606 12.277883921302413 33.735762476811146
77 79.13738880632104 8.083401820704069 10.338996261992639 30.706335367691274
78 79.08928894554515 7.988873887565194 10.417320016339925 30.83054509342117
79 78.9129832253463 9.493244279364538 12.538617690662758 34.13643346046581
80 79.09316771878214 7.91980598836739 10.333899808680968 30.605842006339813
81 79.01808944369392 8.32297572129982 10.990814392384152 32.00285574506666
82 79.18430364854953 8.60626198129429 11.02686756338176 31.622805641604913
83 79.19133176543806 8.500886146726215 10.823602496453988 31.399771620906392
84 79.12898073243694 8.697243262908337 11.19377315073693 32.09686266920772
85 79.1664255672871 8.399579088666483 10.776711215664436 31.198619829347727
86 79.18847332123293 8.030681658643722 10.370233219438685 30.5599652892515
87 79.27148867962333 7.095303168366537 9.03069368334367 28.462071696224854
88 79.26587938131449 7.202484482683088 9.197631856717459 29.054368141057306
89 79.1145704259962 7.971348338762249 10.479917758102776 30.966927848163184
90 79.13923367559235 8.630763714154359 11.183371693594445 32.02656493088967
91 79.12076868697181 8.165335052306766 10.719627028251555 31.298840488614978
92 79.29550100701852 7.056248782782676 8.780433060366777 28.20598157080214
93 78.99273823847872 8.066497916880563 10.735470350503029 31.509562381510737
94 79.17064478082432 7.665047186628578 9.833548010023986 30.109566494136033
95 79.24888894996877 7.352542195009941 9.468682359571856 29.43522364175266
96 79.24142516253883 7.580232012087154 9.682277194401145 29.686997821047257
97 78.94559768707117 8.446971986122273 11.397553076758848 32.826644975502894
98 79.02706559843405 8.413346522554068 11.313956904599342 32.23860428345831
99 79.27933049698908 6.105396009238902 7.873994297707432 27.147260039175347
100 79.1520453913628 8.801079301728489 11.36577519140376 32.37667584314404
101 79.2394979886242 8.725175765491823 11.084147266906342 31.799658503775397
102 79.34310879998587 7.336526126760533 9.197481961031817 29.06226648976099
103 79.23950110248357 8.358430179291663 10.646386692808473 31.11688031651433
104 79.28838744726154 8.099953313082315 10.151150899074313 30.35134097282072
105 79.21503857321646 7.655933920051415 9.93782326959769 30.232933438187302
106 78.9839820030116 8.850959491121495 11.908202057298734 33.449708025192216
107 79.25811940819261 7.382232932568089 9.567750373370599 29.612689620887565
108 79.23784142569355 7.848399539273881 9.95849583980818 30.22679849904666
109 79.17615694953604 6.9504930715831055 9.317828644987314 29.20554459324215
110 79.12746484818811 8.01331905751518 10.60511324162846 31.37429939286498
111 79.0160774300171 9.1963732488849 12.23127288027297 34.06817157113685
112 79.35353164113594 6.566539463694703 8.43678090803417 27.986177890434238
113 79.21355341378234 9.241511791337858 12.048530487870057 33.411616087707415
114 79.26969926637216 7.684649724475051 9.807387954278424 30.002717116540335
115 79.35792146356889 8.05810031313056 9.853927306066923 29.98214126512122
116 79.33797341219291 7.469301047163378 9.437269437625284 29.433063392624636
117 79.3386766375708 7.656274275383222 9.624860629598375 29.74034494678628
118 79.28463057871384 7.909264468400469 9.994933525825456 30.291318142996982
119 79.2451417404755 7.841941769769879 10.120181146980933 30.51854856574626
120 79.24804314529509 8.29667212337825 10.865495081987731 31.551215913769738
121 79.34023708552182 9.478409504811868 11.803086078444714 32.69310890594852
122 79.39799869012398 7.272369513734719 9.04106907167126 28.852941660524046
123 79.29208115588118 7.519902038219967 9.718851741696621 29.83699083849508
124 79.35848717696533 6.5089075964218575 8.22304269472297 27.756736441767426
125 79.32630933114746 8.555149338868768 10.844359790312886 31.42356377252299
126 79.3342215161228 8.485704251941037 10.70882802168195 31.22546484156652
127 79.26294563243896 9.127245877456309 11.66276416507711 32.95932905533513
128 79.27761782927234 7.7235750054656345 9.963813878046434 30.269825701277142
129 79.27743202214896 9.129474900894422 11.777395261367241 32.89962298927107
130 79.2514971071697 9.459571636175834 12.08480524379425 33.32424217457098
131 79.37419661656952 8.070339234514972 10.088592260533824 30.33870311953618
132 79.22986885301194 8.867773028545741 11.678633556143492 33.03235105681984
133 79.2790842769874 7.992987748127765 10.208671739136665 30.59300628741258
134 79.19704041888866 8.673255426257331 11.381579410432895 32.6264664270577
135 79.24405333088438 7.914708463275224 10.339224364122956 31.05737889216922
136 79.32194832290777 7.2476570988732405 9.338396939938232 29.315206878607235
137 79.43367047958051 8.399821641413856 10.354233484297836 30.680151963770573
138 79.33380528491591 7.905636495684949 10.203588320232448 30.796518969590668
139 79.27849472363631 8.006074218144589 10.359851313907376 30.710803477402138
140 79.27926634849621 8.922795835605593 11.5742800901251 32.87052648328158
141 79.30916260652772 8.239433745365082 10.427467302537208 30.885130019680073
142 79.35981443277774 8.368641442066266 10.844600926850646 31.702810359847888
143 79.30872043228658 8.216589297361185 10.63088226515061 31.232020815241334
144 79.34562329764145 7.169655352682798 9.135164459029077 29.25035058234071
145 79.3219022700467 8.37680586232788 10.703751119981463 31.332653435073933
146 79.01822749909462 8.981551103832977 12.038487476932358 33.75155078632615
147 79.36803650835742 8.288377969510515 10.500446949831343 31.08600227705216
148 79.33169823842296 7.454831920878443 9.60940833957029 29.754407724546006
149 79.43519227911875 8.842525234837357 11.010926483074435 31.59005136540881
150 79.3626979493928 7.685867542597212 9.650909892880632 29.802934061643928
151 79.33310087547503 7.964381146441895 10.203529665398936 30.769385607498943
152 79.28662483485422 8.73326663030852 11.261552069459835 32.4182397550185
153 79.40619269868148 7.5954698138223185 9.41633617926585 29.564715786965866
154 79.38117277984547 8.435052186091966 10.66713746946364 31.179922803185033
155 79.32007422794783 7.678770489525194 9.906488554095782 30.2321099680114
156 79.3295685826015 8.05311123461777 10.349475925579787 30.993101207559427
157 79.41676623401563 7.015111495696817 8.926509664622095 28.56494596539001
158 79.34878935697445 8.926064029486852 11.386428210003075 32.32672927306878
159 79.38571616281449 7.3730048640677355 9.338253561456323 29.30210342720464
160 79.23714969363651 7.898983947352543 10.375701153362582 30.998584229788317
161 79.4237398435081 8.051103656764289 10.14603489415149 30.629800668719852
162 79.3565172298061 9.093625620557551 11.646992532066601 32.61470138351549
163 79.39673058893855 6.847684215888831 8.827604580916425 28.470091019795696
164 79.31959223871034 7.977004562669533 10.313103411599734 31.11072926140366
165 79.39010577069716 7.040641304139708 9.124756484682873 29.054809557946005
166 79.24925430264192 7.746737089935535 10.302917022180125 31.171843288842283
167 79.14160505586432 7.26112821439307 9.83929618370799 30.607515290612362
168 79.27446418712677 7.308371005650463 9.640919019572724 29.983671404331936
169 79.42913489022673 8.481581381214887 10.760965651468812 31.3667968078577
170 79.34916999098283 7.282388227196663 9.458306971244268 29.508238713102763
171 79.4601755644278 6.774701411577021 8.473075215569548 28.106992268831288
172 79.37376487715126 5.885052986469284 7.566571280872969 26.947540269363156
173 79.42522357201562 8.05233868687722 10.265997063087317 30.862119011149648
174 79.44412592274415 8.78177590606399 10.854611351769716 31.57751378758784
175 79.47917323033515 7.800359638900202 9.802004744002934 30.042781211784085
176 79.43095306770331 7.843446579603068 10.06275154777071 30.46588091291449
177 79.38481769707649 7.02091189973615 8.989244267663121 29.001275566073925
178 79.27510287850454 6.8760059331114745 8.999893378547085 29.12472084870594
179 79.25931952161278 7.152977742348564 9.557713879636632 30.109050788783208
180 79.4634344972886 6.818833818754298 8.655602540249596 28.457644726388732
181 79.39705627732121 7.106414542284611 9.228973089423075 29.15174832855838
182 79.43747488924988 7.815663839626762 9.86982276594819 30.188872333605566
183 79.51346431208425 7.430899975853047 9.181710328021286 29.11460547303687
184 79.19702829977307 8.004400381381988 10.626053017191595 31.69067127882299
185 79.26945240231692 9.691474314150016 12.658364791875709 34.60653060462856
186 79.28674916737823 7.951346209850028 10.344490264731421 31.331731100313387
187 79.38180980232465 7.805321360614874 10.141146991358973 30.89796763362277
188 79.38494618729703 7.040020030992501 9.041440552283486 29.23261017488732
189 79.53404389876421 7.528974211235563 9.374528317380515 29.28658905683328
190 79.466677473589 7.5768271335715855 9.536285313794234 29.77018273814338
191 79.37139382015637 7.605977817589029 9.79717549604393 30.482324651551863
192 79.28858601355874 9.123519524898787 11.991302921975254 33.54200173788836
193 79.38558041076796 7.844086593768123 10.172357879990134 30.826434641749934
194 79.44694028752912 7.776713390798684 9.796875704672658 30.164407436737626
195 79.48996726914348 8.535678909293773 10.740025875905667 31.306792789375127
196 79.48641547358439 8.08370004218807 10.312920929895487 31.039382263847603
197 79.5141473476459 6.827695132584193 8.373857306085164 27.84556889063937
198 79.3913146787386 7.740627102464916 9.958750010753391 30.815759233458827
199 79.48002222657364 8.058133613999075 9.801783159076338 30.045998575904676
200 79.46887522825698 6.823615022038998 8.593083004931435 28.529950543097716
201 79.37776061577316 8.68402194622013 11.261565103867287 32.45052977723329
202 79.40842744214555 7.844934711137647 10.135907159565393 30.93904652057553
203 79.2715792270711 7.385502874932355 9.693154407415427 30.46058562434374
204 79.40161159835368 6.7876454441040375 8.942483330948036 28.86596686123275
205 79.21256165420216 8.258223828882013 10.876144192871696 32.052650563640405
206 79.54120124957748 6.579177140320777 8.134265345603398 27.697909534893338
207 79.43913616641494 7.179336935663604 9.416785866322774 29.819891592771363
208 79.4480806540414 6.825033268967094 8.791245101343826 28.771168555412018
209 79.53705010848834 7.432234594758078 9.322540583279304 29.397974893574585
210 79.51358576670951 9.244042566826385 11.808560529572333 33.109450942537556
211 79.32280163454459 7.067162108070342 9.30747932547462 29.816834216574296
212 79.55132116969843 7.345660808473137 8.81675995392076 28.711073373783414
213 79.50386460391914 7.592198738108066 9.749997458290549 29.90121931741101
214 79.31337820431217 6.87680576445778 8.989654851497697 29.64456474282946
215 79.49739447972183 7.91200287822405 10.140964509654726 30.77409086047086
216 79.48129329207008 8.027969664776958 10.474619271475694 31.260039271529994
217 79.3557266241389 6.222379076025626 8.134871445549674 28.1425474867222
218 79.52654096532508 7.012124975789341 8.88483866401495 28.72783235270263
219 79.46952443069594 5.731008264389809 7.410132322697516 26.526602252002007
220 79.45943325308575 7.240668227973335 9.390554121336258 29.53857525230016
221 79.4728433236437 8.398500473277101 10.573309287458477 31.162631543787022
222 79.53112702221338 6.701593350694658 8.222716834536802 27.61180723477751
223 79.50025267340075 7.263856561875456 8.54565079623285 28.29811792110283
224 79.46028717537186 8.328227117363582 10.849834241440504 31.784816222099533
225 79.30852774980353 8.50129474485311 11.162692606180237 32.40528912981727
226 79.50871542787026 6.90661643046146 8.316447258486114 27.834490306390535
227 79.51824511159002 7.224692139656081 9.223687637203437 29.354604507672743
228 79.50906337997819 6.539234376950229 8.421087481468337 27.950842328860748
229 79.36579526002102 7.093614466037498 9.255276523650535 29.70436367526208
230 79.45415361183947 7.3603921399474626 9.547019148326608 30.069884031380788
231 79.55252942131172 7.775928778424245 9.885496640902858 30.320866306997374
232 79.60417003863085 6.773972239962816 8.671126519518635 28.242200457561616
233 79.53819028109604 9.048104957926732 11.318434223557283 32.146487889110745
234 79.54314481849838 7.286714419339136 9.27573402613815 29.336449699735446
235 79.51100352021211 6.950629416750463 9.083033346445946 28.91665078721306
236 79.43242602013878 6.628020097854592 8.577682852533142 28.63081303267484
237 79.39462042642877 7.367300539841974 9.646100196532803 30.16422494292492
238 79.27405773259217 8.21578681574211 10.902213007765127 32.05638138904491
239 79.53058609961073 7.5188867421209284 9.452799934098033 29.48247636610992
240 79.53945531088473 6.586372923479143 7.988175706940637 27.374104279637045
241 79.53095509168251 7.420177289685907 9.369542656532149 29.596160417264507
242 79.33324030300281 7.745524606591528 10.235099000234882 31.08716097884916
243 79.34527346613227 8.222112171258864 10.750968260957173 31.86454614892673
244 79.55836905455405 7.5878970493225335 9.776098859202587 30.0541976250683
245 79.53850573297576 7.397180851275606 8.87925993762776 28.707518358921792
246 79.50802447610306 7.496207650208006 9.640690917442408 30.05909697027129
247 79.37753340747517 8.291569221236278 10.922963784420281 32.06718597521282
248 79.51150480020411 8.409022728921792 10.818493008734876 31.824384323765198
249 79.38065781670586 7.377934969537346 9.849456504312693 30.418724946431787
250 79.4891856623806 7.200342669166981 9.43234894881414 29.73350119710283
251 79.41248911634548 7.575664415448935 10.042131115190012 30.453391935794492
252 79.35592460440645 7.126626860965363 9.333574209182949 30.080088684640792
253 79.52789370963299 8.390225728127868 10.990455946179377 31.72641147134163
254 79.46060436703898 7.95629743368253 10.203679561084577 31.288264440712855
255 79.42308691353705 7.587087173789921 9.94316085944712 30.636951195934824
256 79.58625249933431 7.234587995480428 9.087979904071986 28.970826954223018
257 79.56905178648839 7.637277932465503 9.640534504553045 30.033680724305444
258 79.54063527858025 7.60835838132152 9.79703863476573 30.314349700182007
259 79.58147790265164 6.874727759785204 8.780628576478467 28.55567598125529
260 79.50699464350718 7.956053598641898 9.822755520658099 30.16223518614456
261 79.55714866741006 7.718267337754177 9.191851097014837 29.104484136971752
262 79.56527831320466 7.557585328585807 9.458059317502787 29.715383084153434
263 79.60600307684918 6.594675949495381 8.311624527730832 28.142673058732093
264 79.54187415653466 7.5217232264934974 9.379813769600165 29.4538216934242
265 79.49276791388942 7.0913712284460555 8.874398103650128 28.824193746205616
266 79.55983867479412 6.56959665185473 8.389830972411117 28.104069915928388
267 79.59256141465403 6.549464221562432 8.447214951195258 28.216539558288012
268 79.59255331829273 7.785329377473162 9.640332471237622 29.8761826429918
269 79.39431089083382 9.351872432055128 12.199618821788627 33.69800430972113
270 79.46086453765344 9.14360650514538 11.813859016199423 33.0813623064312
271 79.5832391502546 7.694962124789406 9.181540880724492 29.341665929379836
272 79.35233578171012 8.638689510169032 11.282557017060213 32.734006368891244
273 79.59518293583096 8.10001551606357 9.994698906491417 30.43396413434468
274 79.55007261955589 7.81868234038485 9.457850766983643 29.747647186776703
275 79.54476770615288 8.024290550189303 10.046914742722956 30.46277316487167
276 79.52259262869934 8.353769390513634 10.255328400592179 30.976780888471602
277 79.53428304383023 8.796148948139152 11.14145955644955 32.2210671996208
278 79.60236905834253 7.921610449807141 10.166896463269959 30.578555355142743
279 79.42671699977151 8.331574981140522 11.006305785634574 32.07728477326659
280 79.57138583027307 6.164891231961535 7.8894726565504 27.214899674113735
281 79.49545855969208 8.326659286729118 10.557824411411776 31.426840989093286
282 79.54601413901118 6.615384056776399 8.316740532653666 27.906281452401828
283 79.5548549400392 7.6024857668760975 8.899932507838237 28.755438854193336
284 79.48513469476683 6.5033605397846275 8.5933502102841 28.486119786519982
285 79.50485232491016 7.143287047619981 9.32814537848139 29.712667366501933
286 79.36264080373321 8.26995555696583 10.881331887035483 32.18050408750513
287 79.49215714722182 8.53689832620233 11.167736921862115 32.218252865714035
288 79.57217565357799 7.204525498034253 8.780374405533264 28.659433496645057
289 79.5827731565816 7.262790811476324 9.20798769343386 29.347054014346064
290 79.62124133955624 7.157205802346013 9.187217365167532 29.348124914885766
291 79.54713772203705 7.141104948878714 9.359395370334889 29.698368419598996
292 79.55432836023076 7.663834789121631 9.301457429234251 29.345922693511937
293 79.54685408386612 8.332421329343287 10.505634643995144 31.30763179972581
294 79.55745003026294 7.293183521163482 9.526105441578359 29.863165138783053
295 79.57970950081761 7.62523636018597 9.364100791423146 29.526458925630394
296 79.5136504669449 9.316360110855868 11.579057200454324 32.75829060089218
297 79.58562208996443 8.706255162583444 10.859922872804262 31.828674932237398
298 79.49801227673751 6.296133553625117 8.405791604329615 28.210462058925867
299 79.41003625836642 8.434790387026434 11.188709283443876 32.25456696021648


==> data/individual_runs_shuffle/run_36.dat <==
x y1 y2 y3 y4
1 74.90013374286632 13.291248220013784 17.50069929595952 38.99242563591403
2 75.69866258174484 14.028539970855542 18.27180180609963 40.73388283595818
3 76.52948739751776 12.752997984565559 16.181532538703724 37.84029680914348
4 76.8314568594595 12.875128903176252 16.525640895296956 38.91371022957508
5 77.30878557704656 12.0586293487742 15.331878172085977 36.89798581130598
6 77.23691019120204 12.68577902762006 16.603866891588403 39.210777344449085
7 77.645320143316 11.903260896801944 15.149422536646895 36.83643022366978
8 77.45645353011597 12.883891894337424 16.7498001173618 39.926619891885316
9 77.92939398995465 11.28483785377844 14.482347632338987 35.9869074640497
10 78.00496187060487 10.649369491723817 13.81016324031199 35.15608298007601
11 78.30863898119982 11.343143711342796 14.487274638353853 35.684675246632146
12 78.2709126238548 10.540018618973255 13.481539759765448 34.40009143355331
13 78.14717388520067 9.929598414410345 12.903294342206895 33.747304033707856
14 78.19677607596383 10.166487831276912 13.257706397886759 34.33468528553135
15 78.57135951935676 10.382753614523821 13.27809221113342 33.881562214213915
16 78.18197129508945 10.946676783384635 14.466784549847612 35.80511634438325
17 78.56448249792098 11.311892623863958 14.481937048504424 35.5413532048027
18 78.4113059010929 9.479258108183885 12.256950662943 32.86762926186909
19 78.55362812779879 9.559585716464076 12.277681887987002 32.87230793837428
20 78.54987550510461 9.147644464684195 11.730484428966525 32.12621441640062
21 78.4845784991 9.803992723734401 12.793714078802376 33.48394140397366
22 78.72768944970478 9.897688458001129 12.543225353695163 33.05547126400179
23 78.72004962386434 9.96772047595813 12.595408603908076 33.36721561948417
24 78.6943710565211 9.80223420731157 12.44424206354483 32.935049691667075
25 78.24381885625932 10.762324177391028 14.50865758377018 36.05624499863376
26 78.52263414135143 9.765350146766885 12.944919722387983 33.62741861390903
27 78.63948692747292 9.40618312699758 12.178698597836657 32.75904243172211
28 78.49062382422068 9.31544944164666 12.309251222822926 33.124885166433415
29 78.53465433181921 9.814912816602458 12.971053709318635 33.96469966329527
30 78.66997783184281 9.698513778328259 12.621672934913208 33.32381604753347
31 78.53527499372484 10.840046121652417 14.38849338151893 35.64262246823656
32 78.75729639801774 10.020495977194512 12.88216556773577 33.81776382798102
33 78.62398418455328 10.429976044539888 13.851671310826042 34.854476707327684
34 78.73705353238314 9.838713983188498 12.845734398922215 33.562382020853065
35 78.76820798752459 10.089358301192668 12.908149658980793 33.761529270591225
36 78.66685061228094 10.754808971136248 14.179955896778962 35.41259441330964
37 78.68413868413869 9.562834936954898 12.606135921236728 33.332510562831594
38 78.81535559069837 9.570173505167727 12.413102864154624 32.944938201755726
39 78.78863570111696 9.960177278051626 12.923856119954081 33.71686601899836
40 78.77669246121543 9.521473645208074 12.55401784306105 33.34894421960395
41 78.7881689359965 9.32860413190751 12.345552047562036 32.97065874828486
42 78.9315547774144 8.305351217113808 10.615038942899124 30.486253629531966
43 78.92702481346218 9.233086791620515 11.808534460757446 32.37185930293439
44 78.91872014870584 8.33813721696821 10.875824849889248 31.032262161243583
45 78.96871072485807 8.729065708616405 10.9796960428321 30.97221699056839
46 78.89584773308673 8.49678921938592 11.126000749217734 31.364021270642418
47 78.67209229084547 9.94097979244124 13.382843226578922 34.57106167619462
48 78.81091796184158 9.480292242878383 12.491498307742887 33.36327163309644
49 79.00023629727389 8.223155267464113 10.479572346305444 30.49096012345909
50 78.76666216843408 8.633555327124714 11.52759084265098 32.280754379855736
51 78.9974197102499 8.398008732706879 10.646282417548903 30.679632514627585
52 78.97258871057653 9.370003939712733 12.136916804766207 32.80963503309354
53 79.01117298268097 9.314089596885362 11.824038888415311 32.28201465940958
54 78.85993886212894 9.083804664463608 11.845219800516215 32.53605493292257
55 78.97637387917358 8.840210091802236 11.449130227025483 32.17176930068945
56 78.99177478372059 8.685126761212803 11.130986410066113 31.27470103278853
57 78.96002955163841 8.705758036442967 11.261473863015148 31.785902500583685
58 78.9523548991537 8.730351012412106 11.355328113835217 31.940823877145675
59 79.05569418830531 9.428028656032291 12.032648062396234 32.93317499519628
60 79.04371750359283 8.123994053968277 10.55270188928522 30.741641910748353
61 79.0676948976253 7.6529912127744435 9.96370308558313 29.61969049246356
62 78.99755347078302 9.466811840293794 12.267365154492927 33.47146872420874
63 79.07418022526448 8.141877119301713 10.557863514634125 30.68289440588765
64 78.90762579272436 9.760757830476852 12.705230003850366 34.21098564989765
65 78.96289449006491 8.382453110245528 10.849931999496354 31.61930826286763
66 79.07855406581852 7.582157963456932 9.750010492697992 29.46945951886899
67 79.06763780836114 8.635402712321847 10.896484385692284 31.33255838934561
68 79.03440810424797 8.323823730281212 10.65170473104673 31.09991614111841
69 78.97463434876346 7.862817403345073 10.699084802115543 31.308413167307393
70 79.1561506014737 8.257557781369785 10.427415164907416 30.63027490409108
71 79.13097527579768 8.617066745773675 10.995552399491027 31.4724388853705
72 79.04729007724718 7.77924060961902 9.989908761754752 30.23537311111332
73 79.11460669032455 9.001396909699478 11.558560594744371 32.61819319798076
74 79.08671437649055 7.635380587821812 9.85959075610251 29.914288029745684
75 78.99196826466819 7.951041590750567 10.354865653059008 30.87561198194554
76 78.9734896885349 7.895801763386398 10.516635683880171 31.284442186533134
77 79.11607603606592 7.989201250761205 10.276483243878188 30.557749821563473
78 79.01193719722663 8.028734103754067 10.506038710625987 31.145244593353826
79 79.02460184744935 8.828247857178114 11.480523597360893 32.53926049494825
80 79.08348060527024 8.61872299206013 11.094750757364247 31.885719123538593
81 79.08006317898099 9.066091048261175 11.756644484712076 32.81488477503017
82 79.0758175139731 8.498426542110868 10.891479173232742 31.59415951724146
83 79.12618794199776 7.9242318623657075 10.240065109472074 30.596536426554433
84 79.18610182482792 7.753045687969749 9.854129339382345 29.65373932575507
85 79.01564551491775 8.21886992928392 10.912647050926205 31.799459413766286
86 79.20091926020727 8.27807467371727 10.542098398827326 30.775710578399064
87 79.20165996067323 7.650162612772755 9.630087426984513 29.622215407002873
88 79.08463262603864 8.819314668402518 11.647305357845317 32.59769273155766
89 79.21207202946184 9.035982242063554 11.417599995411887 32.14322262744362
90 79.1786643413694 7.961927439501057 10.32866649409111 30.73312568694163
91 79.18278712766326 7.443005981052337 9.53120841209375 29.51983847635551
92 79.15923479041838 8.551977807418023 11.089569580404179 31.90938970641981
93 79.16985815201166 8.293655662788316 10.667411192020026 31.368856881414352
94 79.19147447038222 7.471040062767141 9.682420572883066 29.755889198028683
95 79.17123642511741 9.72046822013211 12.475700605917462 33.81163181024013
96 79.07862085558428 8.400963343720994 11.037581846302968 31.852548056046814
97 79.15919404778535 8.618735694227299 11.058280485328343 32.003233139944165
98 79.1414505458913 8.605203241235907 11.136434792378836 31.891463236954987
99 79.10150207878615 8.433987082169319 11.209590404173507 32.00023181724181
100 79.24680755240568 7.569610515215028 9.687510508991004 29.722659085056648
101 79.19847359183773 8.551974668404423 11.073876153838336 31.79527688516499
102 79.17503541655803 7.903095384174167 10.12007035451764 30.292389375518557
103 79.14983615515465 8.103559766398515 10.469418542904451 31.09142913984535
104 79.11797547286908 8.640594913629558 11.261682413534302 32.39448227159739
105 79.25146520991719 8.63652782442436 11.183313038760934 32.002478858860314
106 79.28409212132799 7.158320441256684 8.994288583345 28.79265356257803
107 79.07785138388188 9.611091854530462 12.726202365432126 34.46607312435294
108 79.21839819943425 9.141650137419765 11.610548328845582 32.669589663774126
109 79.11184273400129 9.243191087013866 12.116400647445092 33.64009889458591
110 79.19772475400715 6.745113504371933 8.947749231556513 28.6900550948636
111 79.22241725292989 8.650797432364373 11.209375336450645 32.0095281560966
112 79.32690566677061 7.782072721760319 9.781201829717979 29.956099981191
113 79.36547513589072 6.5480290683593285 8.092666034237217 27.67350189236226
114 79.3140555005091 7.962534579395377 9.78620704217752 29.821725810304777
115 79.28323419901922 8.328084774654036 10.448276734025875 30.947762149887225
116 79.28543318504602 8.111221529707652 10.328444909164524 30.59679712010005
117 79.2019814052504 8.501607338226117 11.006194993171281 31.888716286054496
118 79.08990834547942 9.53848582839168 12.575127065920999 34.52554073237406
119 79.21966360008604 8.660510631590226 11.318936048243987 32.33715607288373
120 79.34778096327095 7.0581332706259605 8.973524772282381 28.841703613689596
121 79.23828237386319 8.163164617162938 10.45368601311626 31.059691745830587
122 78.84658343000967 9.531632163891112 13.106996061784127 35.071364890376344
123 79.31541768666058 8.241120605334986 10.479637518342667 31.027924279746834
124 79.24744021107884 7.661798520090909 10.04216370120863 30.54884230581504
125 79.12847313729702 9.534340530484867 12.559433639355156 34.383904795854846
126 79.3023241342462 8.253578716263753 10.500453467035065 30.95905834571656
127 79.28171420761588 8.181821157738835 10.542300432142737 31.180346692844076
128 79.26479099370677 7.42981851012493 9.635535809297235 29.800298737657506
129 79.31376438718058 7.053670555709086 8.978718983649902 28.754904555688874
130 79.30907873027202 7.08764560916525 9.364524409665176 29.12021542626102
131 79.29656889804188 7.662001246245591 9.948250795555058 30.34330038161145
132 79.21979012618803 8.265515032732765 10.943818836335028 31.853984763739717
133 79.3199599059802 8.469495981943632 10.927936410861205 31.729740117097016
134 79.15881798710396 8.696272115804328 11.58490313219418 32.814998467832105
135 79.29058156934484 8.458945009890957 10.901880630375228 31.68429731633624
136 79.29027569565177 7.428104603046111 9.687621301454296 29.738981875056368
137 79.33459631092384 7.747734451967219 9.812595200053387 30.19469732519212
138 79.31907159200794 9.58585635343235 12.173367525190937 33.55620975590903
139 79.36976528415369 7.916147879358297 9.781091037254686 30.01233881798916
140 79.21510561276254 8.125752243991604 10.631155987706986 31.67418948710249
141 79.27506255240651 7.762535298895462 10.125375358348442 30.333357290892348
142 79.31859042472495 7.220329447355765 9.077682722189062 28.967928466663516
143 79.35950662819506 8.599435447060022 11.032120429582793 31.908196670050582
144 79.3822171825565 7.378503431513344 9.41128534638025 29.4681295800855
145 79.3186710884771 8.160740051511358 10.443141177491865 30.82623476877091
146 79.31255894040612 8.051349902901162 10.297240537737085 30.66840441740507
147 79.26850976072564 9.457534193239988 12.324768684888243 33.97624222081895
148 79.23603995901641 7.586099410379527 10.042248424857036 30.594873404264344
149 79.27607498503728 7.910844591645208 10.401815588682062 31.216974396003895
150 79.20634619442427 9.623593900839083 12.606272782514916 34.464697384317674
151 79.3472161095057 7.8380835143662 10.099254405825242 30.41558758437455
152 79.37500969407346 7.038819842938455 9.046582626021216 29.047491581494455
153 79.33049904394494 7.8785712902499165 10.026242172512468 30.36813058068453
154 79.34889039601704 7.308516650950036 9.426978772946104 29.424067795937635
155 79.21223995361252 7.541799858223934 10.005804221636028 30.574757629571625
156 79.30263606131774 7.451358271385805 9.72413719391627 29.885108029579342
157 79.23746914645602 7.500834046076004 9.969366535618729 30.63403838754778
158 79.30814366053485 6.485735836014052 8.463012653020686 28.16795055304886
159 79.2377974196156 7.737527884720961 10.042111563578837 30.566784975042882
160 79.36220729945865 8.541330011074919 10.849690862958584 31.74705510916651
161 79.32020331658529 8.022795175400969 10.344301265823441 31.015628612989644
162 79.23377975941082 8.434811799904942 10.975094897003412 32.25456696021648
163 79.27512557862515 7.707689170763299 10.15695121038811 31.02077806638096
164 79.36559715139194 7.913455999999056 10.167072427770485 30.761935866545688
165 79.34693657616818 8.415647395707127 10.818532111957213 31.76381316051897
166 79.33264908546128 8.205550342858361 10.615325699862964 31.44540645269076
167 79.40562480542945 7.454315062840077 9.64065833142379 29.777511027382864
168 79.41952166853339 9.085271687449517 11.485378914134802 32.53804513119752
169 79.44603675508056 8.227651869027525 9.916401220959015 30.256788085521535
170 79.3276729277774 7.589721793393236 9.833554527227706 30.13009939823267
171 79.38055637451136 8.149718317519755 10.427591129407944 31.09094370770068
172 79.47609054035047 7.432648895371116 9.134760392398233 28.98195728041648
173 79.42177634599668 8.614819684967499 11.120767434627876 32.13391704365136
174 79.27811001043021 7.232428100490411 9.47414377629202 29.833473640218887
175 79.40101304664664 8.912652894659216 11.052623552496478 31.704620408560192
176 79.2378177281833 8.415530006466557 11.068968699434645 32.390698053236775
177 79.43257324055801 6.990489973700055 8.931814668452898 28.747705867491668
178 79.40033280114505 6.591640329810268 8.515026455936791 28.244447713076738
179 79.35960435606141 8.563410317297006 11.011343584112721 32.022638122708514
180 79.21281308570455 8.32964876674938 11.011591237854212 32.03886137519015
181 79.45674387098683 8.223344932264082 10.448270216822152 30.89333273510603
182 79.4391667909011 6.4806295668820875 8.217815897336834 27.742507176296836
183 79.35113333341195 7.761143186898746 10.057772404126064 30.80846516484875
184 79.48104173022887 7.589669637759376 9.640573607775382 29.93689054059504
185 79.45122996500005 7.938678654110971 10.047045086797413 30.510862710272136
186 79.43999486722026 7.698756552441336 9.583111422546553 29.803542934395843
187 79.47719359128878 6.993830350499711 8.91614731070195 28.725624746608712
188 79.47071681800858 6.018568908880304 7.3628369752771095 26.325213525452952
189 79.3334853699226 8.216253986838895 10.855204417308538 31.83686346199064
190 79.39514933209362 7.955048162891742 9.901027137375618 30.27361851056829
191 79.52370671757285 8.180713989517898 9.926835264120104 30.26333671777115
192 79.45363742927383 6.974345082305537 8.70755768833219 28.399192708585176
193 79.41766260919884 8.270835718141372 10.714354610439369 31.690666253519396
194 79.46071754780355 8.490358367496201 10.708886676515473 31.522443229378105
195 79.48240981496453 7.902589636320499 10.04188346144852 30.594873404264334
196 79.4882085475117 6.807484272417827 8.718167695993827 28.509735792645184
197 79.54891835902215 6.528000992900164 7.899587356729054 27.293915191616147
198 79.4327598289287 8.413980335045368 10.45859346751995 31.01362618512511
199 79.52890599368455 7.109205558607407 8.843050353740779 28.720336967913195
200 79.50898304180107 6.3918030374481685 7.790261264269748 27.238723932661312
201 79.38717582669115 8.028625052969844 10.307850545398711 31.18711111454925
202 79.29231845505574 8.09569297235927 10.620715427342176 31.647803384846874
203 79.41883871580929 7.4229853898907665 9.5521807736755 30.03961000635844
204 79.46078957199848 7.46282989300758 9.369555690939602 29.64671713424021
205 79.36447690456241 7.216632709503942 9.312536675563955 29.7930490353837
206 79.53497888217451 6.941082943462411 8.509421660734706 28.22389692930235
207 79.47047075389762 6.7746830509118725 8.420911516967799 28.017183951590873
208 79.5433716835387 7.538397968062177 9.400694890329797 29.57106438710889
209 79.52284301782305 6.7189601689984935 8.478315047363127 28.113883155078454
210 79.30091349107894 9.291424670590613 12.319626611150525 33.86339059726971
211 79.33434107534609 8.52539470208302 11.079252846910103 32.34372020639028
212 79.34428343910027 9.590500065132257 12.50708745904915 34.07097763587312
213 79.56307659579038 8.313312279105475 10.177030715059775 30.637470753052032
214 79.46850414490238 8.024797222865192 10.166987704122077 30.8914826343739
215 79.54693755790672 7.4866845850743085 8.988690305346637 28.85474724740842
216 79.52966532395752 9.027043631286823 11.506286103679319 32.69977743722481
217 79.53063778049247 8.21160955306241 10.04155108405863 30.465507931421985
218 79.5307388936762 8.651673380488871 11.105054456450869 32.121206778653566
219 79.51508658567815 7.077635307502808 9.161311480367173 29.444833661307534
220 79.54014632730926 7.319199593681863 9.145350848448686 29.198150646615517
221 79.58293586525753 7.165176541661496 8.936800329301276 28.742315753270976
222 79.55446964123938 8.113577655236512 9.86954252618808 30.247665309889125
223 79.38984335951292 8.302610294187042 10.88636968551363 31.795306040932335
224 79.5623242131818 8.262942779687126 10.265781995364442 30.90352066581247
225 79.55184334803111 6.432662301255347 8.254318755391354 27.795114185819337
226 79.50248311714839 7.745862861479464 10.167163668622603 30.786224600336553
227 79.48666369259419 7.869267598648806 10.062868857437735 30.88591810583763
228 79.57476077824023 7.344568504102124 9.030569856472926 29.00772332789031
229 79.51767103717553 8.190198283669533 10.615254010622 31.422170623184176
230 79.47132705504384 6.769679779833654 8.671400242075023 28.746126013066466
231 79.16796402943136 8.693119812244927 11.517221971527114 33.03067024825294
232 79.45174185377174 7.946437119442589 10.177493436524133 30.91900300681263
233 79.56545720831024 8.083852773428484 10.146028376947768 30.83256855354204
234 79.55264838240295 9.071414447379352 11.438507184956414 32.74918311223445
235 79.57757080555632 8.879224197578955 11.240481949822223 32.43731284651449
236 79.35571563965134 7.040997582515902 9.177233009063347 29.928627721390676
237 79.35259601356681 7.525589128054697 9.77125657683614 30.657585221198
238 79.56079968482952 6.641530790402821 8.441857809734676 28.046027350313985
239 79.51479901399773 7.815626675951545 10.213996294578653 30.755718893478146
240 79.56941776811699 8.452126210330947 10.771464866667134 31.65348828182337
241 79.51008526857963 7.336077121680942 9.437347644069959 29.51655061865842
242 79.34735381293208 7.834818178050362 10.162021594884884 30.99744422556262
243 79.57349001664437 8.06495542404122 10.219092747890313 31.05473392244953
244 79.57620323547016 6.8615447384056925 8.832837895506284 28.735569806181182
245 79.59628766778718 7.770609029038003 9.838501084853736 30.133697947690486
246 79.47790527584164 9.530926405308866 12.246392792911164 33.79050222263792
247 79.5513806425164 7.5768508892906015 9.72918150959815 29.997221362428604
248 79.53769500738201 8.189686614296534 10.52145189743172 31.47310313642919
249 79.38244028605146 7.786322372783746 10.334088807588948 31.135238971604906
250 79.51727689515073 6.423612853909484 8.254383927428588 27.89114735375633
251 79.4824357636479 6.636318729511241 8.01939962997924 27.321123248279445
252 79.60641994627886 6.7972009616374685 8.566870811556093 28.25646976811783
253 79.48389969354561 6.701943291731103 8.624521995692902 28.68124633384005
254 79.564151412235 8.14388611737138 10.187575550684159 30.58467028139955
255 79.57123081373057 6.981489168462525 8.900519056173339 28.813348497596735
256 79.57515158992479 7.896404097224977 10.010522677131739 30.452256137261823
257 79.51669158845263 7.232029320018003 9.286304930577439 29.552761067256384
258 79.27147875569496 8.264140661871972 10.985626698220353 32.230454092212604
259 79.34015580233238 8.738012100040555 11.459707648668493 32.789830511911624
260 79.56692192358162 7.310450121662382 9.34877232826582 29.587884974873337
261 79.55990080113206 7.368716287006268 9.176542185468673 29.13306564493292
262 79.50565443626252 9.250041869681422 11.730341050484604 32.99582142211443
263 79.37183816739883 7.5452428009693655 9.870233349782753 30.591580617772042
264 79.59311158209299 7.027065849111144 9.109108678543098 29.207963601403687
265 79.55915825858104 7.789468208968348 9.551731086618586 29.853344781228795
266 79.54694773068613 8.39212467101753 10.630764955483585 31.554735629569308
267 79.44152481132207 8.882878886126274 11.636819177054436 32.960659888090134
268 79.3832575622484 7.525560871995698 9.734760235985341 30.65576756684748
269 79.48403811240316 7.116136146506043 9.041336277023904 29.24519999695191
270 79.4620039376174 7.798107575556154 10.18801220333363 30.859081206020413
271 79.57776919010892 8.464348820701986 10.813220590922679 31.851772824792114
272 79.46942965415849 6.329969929850803 8.280615672415104 28.040959945286282
273 79.50925859688522 7.50437127107642 9.207746556896101 29.20998449372696
274 79.55173474386221 5.454629870597688 7.066134758567577 25.989132359594436
275 79.59009980623696 8.524240178020454 10.44806166630301 31.13523421518922
276 79.55699182824867 8.389418320324358 10.588996196820599 31.36567777049313
277 79.56282540235495 8.224104732886131 10.437979552142973 31.354145467132398
278 79.4621885951031 7.54975123163299 9.87016817774552 30.527230938578064
279 79.44013951252673 8.122943521577847 10.547677125214516 31.672135882023788
280 79.59513968948121 7.207909062575825 8.97332925617068 28.951334761816195
281 79.50601875878519 6.852419320394415 8.827741442194625 28.923000898447114
282 79.37101854821688 8.013537241818252 10.558208926431456 31.654348701948543
283 79.59610335565962 6.816941221724821 8.389531181039834 27.98738798519803
284 79.57214100828295 7.591666699726628 9.171185044008068 29.27373099310805
285 79.25031079861564 9.289498692696313 12.335450381790825 34.37279830587217
286 79.51208352661206 9.055928349855542 11.693988088115725 32.95432051985204
287 79.59099330422492 7.04913865035188 8.905745853559477 29.01562012515415
288 79.55323836346153 8.738670254451636 10.312327864356662 30.982248110194966
289 79.52273738365541 8.511634593312808 10.557681032929867 31.47232475874787
290 79.55307843523734 8.273192594951018 10.609916420772569 31.304997343739483
291 79.5405364656415 7.154638661612296 9.3177113353203 29.749813192859353
292 79.48811475337929 6.760886040194038 8.979070912650954 29.15950076286322
293 79.51941052784419 8.676790039672788 11.22489279851595 32.0703744133489
294 79.57376257966673 7.862327405324944 9.744594696403885 30.077329419041156
295 79.59614222061218 7.59518010797897 9.385040566986302 29.70069980327753
296 79.55620933386326 7.6940582533866 10.010685607224811 30.413020246816448
297 79.21539758250915 7.990435147524153 10.855510725883544 32.074818047276935
298 79.52982411301267 7.223438578497637 9.17153045580541 29.271227075965854
299 79.58879184762908 7.446017548786292 9.484167235618557 29.61965188693565


==> data/individual_runs_shuffle/run_37.dat <==
x y1 y2 y3 y4
1 74.43954327562929 16.086615620267576 21.868294612019135 45.15746290965005
2 75.61759243885935 15.270998425966697 20.07495566346307 42.882660312901244
3 76.34360255205635 13.395710414085258 17.46907130629006 39.778745539409876
4 76.38919167254748 14.687347801310324 19.543392976174935 42.82545472784908
5 77.11737791226076 13.123063076476718 16.926911645747744 39.68397428924136
6 77.22446327590289 13.473137886039515 17.568022010421792 40.81801761178845
7 77.65065924772384 10.802958751255272 13.846659581162779 35.10749602668655
8 77.46530947788808 11.264086446393923 14.816439046809426 37.12648190465877
9 77.76590168164795 11.393055472452268 14.7483212334929 36.56602035916464
10 77.84385021366084 11.578178211506355 15.1913346737918 37.10253138971872
11 78.03581713989549 10.7620002579612 14.03949712213317 35.47979010553901
12 78.32134521952428 9.486877627000144 12.16303775728943 32.51036333286673
13 78.25262828545439 10.552169845819092 13.643205515327029 34.69726529076483
14 77.98385226199824 10.294746586341862 13.633227676426563 35.1952894078924
15 78.38480522581072 9.659989378253956 12.408058548472745 33.12113994949012
16 78.49161394240443 10.168037387083283 13.033279970469236 33.7500038725785
17 78.43883826447606 10.328409762991443 13.335665188825551 34.3114660369764
18 78.34392756718441 11.199028748444501 14.638604108810194 36.000674083719375
19 78.36829390164468 10.691781809115767 14.01842700249557 35.04368345047547
20 78.36053249589175 11.45065132698121 15.019124082605817 36.73869888484459
21 78.48092483848745 9.802523452805929 12.731161957465599 33.44688559937382
22 78.50912517889735 9.118519218752297 11.84523935212739 32.27636165167428
23 78.50435089847733 9.049463043427647 11.82965671802484 32.26932857520476
24 78.56427064096823 10.60541454353646 13.762933064928816 34.74240003843494
25 78.62832373026156 10.016844030267205 13.080262492110927 33.80482649519955
26 78.2681229705225 10.510137765327016 14.117788290461863 35.58216765698273
27 78.75509110976341 8.77260795043013 11.224840660886171 31.312041736474505
28 78.71885821211674 10.05095967205011 12.91336993916321 33.651655437685704
29 78.71830829320712 9.665882518057563 12.626841077465834 33.18706234462406
30 78.50983688461814 9.0247028716881 11.986167365441247 32.65896180153965
31 78.79201161968504 9.948551365031841 12.329461071569071 33.01462796782345
32 78.79814302321734 7.776952330245 10.146204341448295 29.812996779541457
33 78.74784429756951 9.06414956410607 11.78782930452834 32.20566436849752
34 78.7249352573815 9.469274610869993 12.152545059294816 32.7260492629459
35 78.80850306865733 9.188217690806777 12.01191032014851 32.458822395122745
36 78.80626035912222 9.25437337414313 12.13178124823221 32.59313454538783
37 78.77567183018226 9.657207978133762 12.57470344767897 33.17794870046335
38 78.77328654392495 10.232876216495372 13.08008652761039 33.91564927123192
39 78.83819294930812 8.897343446377484 11.511493349454295 31.663547209273514
40 78.78948366721863 9.34050630584315 12.376815073822979 32.975348161703224
41 78.40902623680375 10.43863780230021 14.170030195508287 36.00035748383373
42 78.82044236933991 10.52855238249898 13.486623178669666 34.624047656673994
43 78.89224772961505 8.676030808210612 11.303138346418585 31.568486412730234
44 78.84259705010311 10.181895647296367 13.127075566455805 34.12203278718474
45 78.98768454532 8.75725337175693 11.151828427573406 31.40727362164515
46 78.93049138425037 8.331520189536453 10.735079318279638 30.965330591256123
47 79.04708909505737 8.314784877854718 10.34910444496756 30.309999697772604
48 78.77092672313621 9.298204375871478 12.194450679236013 33.00268393657985
49 78.7791663777833 10.860331639270235 14.159068258845608 35.63849218639857
50 78.83883654173005 9.959709655126298 12.95005527892198 34.17498692578091
51 78.92024262891371 9.2981067436674 11.964966901729168 32.71136140546843
52 78.8328552128132 8.091588133160412 10.667528501687041 30.877506679839193
53 79.006619837603 8.99636527685381 11.427981900943196 31.731963195051783
54 79.00087494385609 8.683362620043189 11.141466073653273 31.4253259274619
55 79.05809743387012 7.412665267818806 9.207694419266321 28.450804662427544
56 78.99801727595053 9.110349124245577 11.641746183069301 32.16671362794504
57 78.94997760453953 9.409005622513522 12.168349278323964 33.31897948789183
58 78.80785819482432 8.886232477620108 11.991439783253455 32.872785251508994
59 78.93842976118168 7.344153575862167 9.57295110194184 29.16812982385728
60 79.0333070924624 9.126953340994802 11.693916398874759 32.378807800504994
61 79.0856934055752 9.247145633015814 11.944124884221875 32.80095788650625
62 79.05079796482408 7.616897039106633 9.786435144307838 29.37279272129093
63 78.96118660597912 8.419161800680296 11.141876657487837 31.922319785305863
64 79.03868899321074 7.7809334868517 10.083652220111517 30.050974709415712
65 79.12769654928763 8.648614797674007 10.896432248062492 31.289737912670688
66 78.97529372428848 8.965951786884817 11.563852564167743 32.610812362963195
67 79.06631567645861 7.539793405199983 9.619731590268088 29.412580050739045
68 79.01870770899622 7.8466901240145965 10.130615190142024 30.313310800332825
69 78.99950764178341 8.559162238535462 11.126202782533156 32.16278169177169
70 78.90005469424072 7.998826507751512 10.620852288620364 31.373913649004404
71 79.06370512188892 8.101721724899003 10.484955556580921 30.736045339399563
72 79.14165101728767 8.64726685439291 10.891231519491262 31.33023101882405
73 78.87875431279238 9.424878522676098 12.554278531209984 34.02533119672717
74 79.06412973335526 9.122149588261498 11.746203924347254 32.86891250630239
75 78.91937964176546 8.2652431165605 10.980484624482633 32.03007808979416
76 79.05302212853924 8.909742352643832 11.548256895657738 32.68921450989777
77 79.18187432389392 8.140359002133343 10.198055214271317 30.3191310855198
78 79.09666668924143 8.27561672720087 10.813448693052996 31.534464221123702
79 78.93333130273594 8.925522181218035 11.91333109662902 33.305760219737614
80 79.02470053104406 9.367726699047571 12.137092769266744 33.356460172199064
81 79.09907252941224 8.144489826989705 10.573654699255808 31.121854340452238
82 78.97014444305204 9.480259516587747 12.35615553801993 34.02496720766389
83 79.12499052931882 8.622897473527852 11.146914455965995 32.06414345563703
84 78.9504204148942 9.387600690460394 12.392723568111697 34.059197671948915
85 79.20927218891853 8.395033484844024 10.651639559009496 31.268815490450883
86 79.19016640278322 8.386679782392072 10.73508583548336 31.37910216909221
87 79.14507759951745 7.825158615373011 10.057661611662772 30.434595011549725
88 79.18115529566889 8.090447798983606 10.323309352630517 30.636459244972592
89 79.06061933283327 8.362718415592402 11.048035441075221 31.832069391010286
90 79.23743653873132 7.42959467584433 9.31737244072669 29.190759362461105
91 79.1757198704332 8.238699271760755 10.552656268859161 31.009891965698955
92 79.14086179650238 6.675730357404092 8.728784220859165 28.32309354836586
93 79.10042389661203 8.209162965813611 10.662321255912078 31.4382164567654
94 79.11396257521601 7.351014165406827 9.677408843219803 29.921308664868263
95 79.20685188240178 7.778464872072776 9.995018249473874 30.143005658876433
96 79.15560243338324 8.209097988424324 10.521497517857792 31.22016180366366
97 79.12042603506978 8.447519705541076 11.011467410983467 31.847711493387177
98 79.20969874364883 8.263653193242595 10.594307717855134 30.986572027997273
99 79.20485933222301 8.056630914093375 10.083495807222164 30.420527917200513
100 79.07651349060151 7.997771172407769 10.631182056521881 31.30948729945926
101 79.19612411077891 8.697951760761512 11.136402206360218 32.06110400892753
102 79.02336662024499 8.422158401686364 11.282700395542122 32.29524100799711
103 79.1901312892874 8.15929485053811 10.417104948617062 30.746011607445723
104 79.39014517916388 7.328086168413003 8.847996911366817 28.43874099846887
105 79.15071926944121 8.661610542526791 11.26157813827473 32.18525312301378
106 79.23061005970284 7.670304445321877 10.109818793060798 30.289348924752613
107 79.30631927737146 7.08398866457766 8.843148111796639 28.670035282655128
108 79.3335286097307 7.626832880703903 9.520539749598612 29.473275584880533
109 79.37535828435921 8.192001069429015 10.072820627523305 30.261549134469167
110 79.2736731327429 8.27619647922556 10.615182321381045 31.152433491720256
111 79.10928148435326 9.378888238260274 12.288383136500746 33.91081150995032
112 79.17422491632242 8.466324570081156 11.157459291590389 32.116606278383195
113 79.23977698907947 8.434256963473775 10.823635082472604 31.39604025772992
114 79.30219068272996 8.877580100469688 11.313487665931266 32.241435754243696
115 79.27615822795973 8.112780595618567 10.218968921019577 30.523739262594006
116 79.35525211411243 8.453550489305774 10.521165140467904 31.08907224095212
117 79.16510439469832 8.560147042796249 11.360763461740497 32.43282902319968
118 79.25791426426022 7.946699039059552 10.38597878363431 30.73781361789314
119 79.23157442573805 9.219298042042412 12.10590794945048 33.523321826596266
120 79.11413643955747 8.038855622338328 10.771999277372457 31.715019010097123
121 79.23326053971861 8.115557300750833 10.349417270746287 30.870427256753597
122 79.26157621914388 7.370048991594917 9.698140068263793 29.822421712498294
123 79.3932630011518 6.118307337875552 7.571367942813367 26.567420987723047
124 79.19129797869235 8.210147581689958 10.823973977066215 31.776960822470123
125 79.2309446960167 8.2090392562742 10.709219053905361 31.558163867768986
126 79.31500202766493 8.231595829593727 10.516101273174849 30.95728703238889
127 79.31430301844102 8.057335761791864 10.370337494698257 31.022848266467552
128 79.29944028381483 8.731702477316434 11.287516609093695 32.16823898766559
129 79.41262456364113 7.1227841611700216 8.597957873316508 28.3347098802891
130 79.39985821814287 7.701579074904538 9.510125258048674 29.72122283198019
131 79.3750154770722 7.145406391683778 8.85344529367954 28.57558032899139
132 79.31164220037144 8.298048211650535 10.646445347641986 31.218564671013628
133 79.28027938914946 7.926265322906594 10.307817959380095 30.762910364094598
134 79.351770066459 9.17188492623797 11.474866664529026 32.40749443646034
135 79.30177590373762 8.116100152544412 10.443225901140284 30.93197335725516
136 79.27550185449411 8.890041129239595 11.574247504106495 32.70376330031086
137 79.32684639808426 7.219125659939133 9.322755651002169 29.244883972118284
138 79.28284386255604 9.006726359831628 11.730582187022376 32.906446485374396
139 79.21425058889344 8.029901774585662 10.589426332266338 31.36636233359781
140 79.42323395748244 8.283476587252817 10.281338560652086 30.60400148219359
141 79.33245025997846 6.930627314785509 8.884969008089417 28.662673994770692
142 79.30313447450372 8.438248398506705 10.677630167458252 31.281842514446613
143 79.29309715882846 8.141062300121014 10.584082225213177 31.336775809201146
144 79.29006968297801 8.21890118902112 10.724814722415344 31.5362924073083
145 79.38348811314013 6.809617288422356 8.37912320669364 27.798788237290452
146 79.24090736673581 9.01001364497506 11.798393691763899 33.03130050561889
147 79.30059176246999 8.27589818000219 10.8081762752408 31.595391336148428
148 79.31877258378614 7.4646018713988225 9.760587914341002 29.848490778573712
149 79.38139924075018 7.616498306746636 9.536226658960722 29.62343352052986
150 79.46174077348198 8.015541451718581 9.713240429290826 30.08216149639057
151 79.35338132401574 7.73720528756598 9.911617593426069 30.182919211142302
152 79.36378055119869 8.977483513723655 11.255934239850296 31.92467278473635
153 79.36072977523739 7.884277051402165 10.146119617799886 30.42261086561535
154 79.31865279554502 7.216724353649449 9.37497800443744 29.486781577813915
155 79.26890614140596 9.333781484689679 12.116263786166904 33.61399352792508
156 79.34042187720725 7.306558368485298 9.583515489177397 29.86275395409812
157 79.29792585994227 8.905943305063655 11.318773118150915 32.497675212867335
158 79.36965378679204 7.649815416517399 9.630106978595688 29.84317180367175
159 79.31703377846543 8.485219537576366 11.188644111406642 32.07722759348396
160 79.46062579405417 7.9582652819805215 9.95306700910662 30.15334277143361
161 79.32202813392844 7.204336716748035 9.42715473744663 29.6086360744907
162 79.39788264086856 7.68245567120455 9.525740478169853 29.629446002288205
163 79.3915664004953 7.748179884208743 9.729103303153474 30.001812365340854
164 79.18880007071051 8.320574151566023 11.095135272383928 32.43529326788097
165 79.4286047252618 7.780808244642366 9.67686791531076 29.824614826075756
166 79.49239234486645 7.458981464201581 9.244366724617636 29.421058561651847
167 79.45078897410728 7.479321887593709 9.5259229598741 29.696202613448396
168 79.45813610577603 8.052138488727367 10.156416799682798 30.56240469538487
169 79.44928981893094 7.0082603470377824 8.827487271249412 28.594091234273968
170 79.33542941899752 7.571006401078945 9.94834855361091 30.441614356105383
171 79.31397042835337 7.8081147683133345 10.120285422240505 30.792455025013588
172 79.45442357962622 8.049078738811316 9.958274254881584 30.326147586266394
173 79.38764018531688 7.937949626352621 10.20868477354412 30.624095686849785
174 79.37706033348458 7.776490185530916 9.890775575918775 30.306368927967842
175 79.41339851550647 7.211752276191934 9.307127396473557 29.337689931596422
176 79.2992951833435 7.90351020005254 10.125518736830363 31.041677644335586
177 79.42850701788251 8.496353843012253 10.583626020952552 31.048851187826287
178 79.45217405991622 7.220239820074002 9.171654282676144 29.487686735764374
179 79.44884416448512 8.65548119182943 10.99027998167884 31.73544056498294
180 79.34137083172041 8.357314526078842 10.557870031837846 31.446264973072612
181 79.46458275106703 8.579061288974906 10.974775554020976 31.940156275344666
182 79.38870805889968 8.843526823527945 11.480393253286426 32.61425934652611
183 79.43088314931211 7.372994917881784 9.458202695984696 29.53180331316021
184 79.40110012666383 8.693067147186502 10.896490902896016 31.826986822862445
185 79.36128827679131 7.487382880524109 9.63550974048234 29.961951231964445
186 79.40192639562073 7.7793081388579735 9.885594398958709 30.417077224116273
187 79.38643442862742 7.068911676321823 9.077813066263529 29.024604314487878
188 79.38029105123019 6.904169127940015 8.968506525415398 29.01073058118181
189 79.15003180331827 8.84761655256581 11.6787769346254 33.317714734844316
190 79.25204127529227 8.650744508408831 11.214797649948471 32.62949790387955
191 79.53213641960393 6.503900865289893 8.102995802138736 27.533128639350966
192 79.4382776674991 7.259125641757137 9.333150590940932 29.376815135713763
193 79.34722258932851 7.958570886600673 10.370526493606224 31.35180125633752
194 79.50730044573686 8.851559978476695 11.125707475050195 31.997440745632467
195 79.38244196005625 7.563875825002783 9.734577754281093 30.258731497116663
196 79.3814918527787 8.107959000165135 10.370409183939211 31.396914062332858
197 79.50404665776026 7.231180624427743 8.80641063440808 28.59422273098957
198 79.45817968769902 8.145526402888802 10.323237663389563 30.864010448786527
199 79.38663377363329 7.74715855380603 9.974345679263374 30.719059794161442
200 79.36581133026796 8.113454359800985 10.33915267488199 31.431034784571242
201 79.50381948163152 7.91918064147799 9.702773800111109 29.822164305589038
202 79.34483382535582 7.803179962919171 10.01092022655885 31.04003232006789
203 79.40753887262481 6.859331029682882 8.822547230827105 28.878579769357916
204 79.53443142252954 8.118295320738088 10.052011196034616 30.36404734375121
205 79.51085655260806 8.439903531163743 10.641114274996276 31.421740112522546
206 79.49595083070868 6.207690501148441 7.743389535091372 26.910774641449276
207 79.58436614267934 5.98948571905685 7.357623212298425 26.3675606325241
208 79.52642010868851 8.788459407124071 11.183189211890188 32.29095854183779
209 79.48608845651765 8.707164190826749 10.94862853268287 31.999486660286703
210 79.49343142921454 7.487274443428342 9.614596033734092 29.934584478687132
211 79.4139221723533 7.924585216637252 10.26619909640274 31.106422486083275
212 79.50636994761065 7.224617667909376 9.223622465166192 29.183465602580394
213 79.2788674053435 8.445710913718962 11.193981701256073 32.301663632567156
214 79.48445523251766 9.022025030168924 11.417645615837957 32.53165835444093
215 79.25931952161278 8.5998930945952 11.25133961122533 32.69704909662708
216 79.57486444031213 7.169400728074855 9.19759927069883 29.223583996222146
217 79.4618485937851 7.7031344398686725 9.849143678533967 30.3999161185487
218 79.46975339051076 9.203769273758535 11.558339009817775 32.826193972956865
219 79.39078782253918 7.311860735500403 9.47403950103245 29.861433270896597
220 79.5295124938949 8.099779377972558 9.880009155367798 30.2972984128559
221 79.5154504225932 7.067276597473844 9.009975492707111 28.955197178079693
222 79.5069170125088 8.121999671959406 10.484831729710187 30.932881875421693
223 79.44590958564717 8.06605413551131 10.490293146430352 31.407524691366685
224 79.48037156822448 8.027526811332361 10.25033622254009 30.802752218352538
225 79.48891254130388 9.448026885706932 12.053431425070016 33.275700784159255
226 79.56760992229006 7.2993806842644835 9.046211145408979 28.91793472156383
227 79.55983867479412 7.051913646593093 8.937002362616687 28.95320544571551
228 79.33018604813414 8.459580404127752 11.183573726909868 32.43518543772736
229 79.32234511924241 7.858475910848514 10.266362026495823 31.302770369066423
230 79.5048496721964 7.351434174887187 9.453060622246968 29.736480013372447
231 79.49891679194812 8.00772626258013 10.20336021810213 30.6033252266249
232 79.26377720781413 7.970908469275277 10.626085603210223 31.784543649080387
233 79.46462567190248 7.49892698451653 9.786767521697726 30.390085577484594
234 79.41144487029395 8.208506844344003 10.667502432872144 31.69733317676754
235 79.50730106807936 7.436876238802148 9.604129404554385 29.732895940088277
236 79.533471916727 8.534259402623492 10.505393507457384 31.100216094469513
237 79.53934276119186 6.1117918653075325 7.712185163663932 26.893172281526244
238 79.56481258511309 8.104550185922452 9.874717185944426 30.149889259911145
239 79.55909188429678 7.083405536619781 8.994262514530105 28.85047563352765
240 79.51458077284192 8.894800739781797 11.376000684045696 32.43169732807708
241 79.42285582575468 7.469799320684453 9.620018347231929 30.362117871701344
242 79.5506329444673 8.32863799751484 10.505582506365352 31.168529743049966
243 79.56520639447906 6.701042790751334 8.181019765114772 27.641300335519226
244 79.54389750168973 7.71221580194867 9.264928502364834 29.330656528620946
245 79.46139615789221 9.015499755270804 11.642000354014515 33.180867160917316
246 79.53155536926477 7.354599742546947 9.020083675682045 28.841518141913134
247 79.45944309509487 7.536155731315816 9.68244012449424 30.232583260018497
248 79.57996431799748 8.730404944347253 10.969431446967814 32.03154072025004
249 79.51994245375187 8.525627811265087 10.693251904783141 31.66271738358605
250 79.61159257380532 6.112019987276107 7.82176542706845 27.24887354350889
251 79.55770099078288 7.596935493908654 9.442385442548106 29.69840067671
252 79.5060582895961 7.569212814620828 9.186800264129236 29.11350027756976
253 79.51548574702703 6.776146424165844 8.42620348639117 28.24818985400436
254 79.53647381857803 7.893128177189901 10.05760947403298 30.866603704493734
255 79.55240563954607 7.159148623982668 9.025584195624559 29.12623549558393
256 79.60840806973935 7.289944222591021 9.098426981640518 29.166184856567835
257 79.56733443469167 6.916283710772178 8.83800603805891 28.740468528619555
258 79.58755972864891 8.220212206840369 10.29707109044028 30.885354837981183
259 79.47097554160408 7.9848638342637805 10.328738183332064 31.29198910040718
260 79.38827789690201 6.300737129796466 8.26511124475724 28.208873241256804
261 79.5587965361917 8.809728257031217 11.120591470127362 32.22051213989854
262 79.3139922168626 8.106415886502802 10.719855130381873 32.019718676362174
263 79.54765160526914 8.627925484459865 10.750492505085374 31.672286591069078
264 79.5473174250573 7.0855746517457 8.858704677084283 28.731710208834826
265 79.59082670417924 7.668846293098558 9.661396073671513 30.159107427652266
266 79.53097161915906 6.6205674452481516 8.34282238195454 27.95251197053584
267 79.53750626514662 8.255185403717343 10.291772603813188 30.688846429080606
268 79.43882342896175 6.442580597327797 8.484063221047123 28.707592921225565
269 79.56323333099535 8.469896464080406 10.682824378825762 31.58135201171428
270 79.53142967049536 7.1140568951587335 9.093460872403314 29.303455956931103
271 79.59978564789797 7.1035698196539725 8.77535615866628 28.92362200356201
272 79.50186547939204 6.807207184621092 8.327018162925404 27.942624900806546
273 79.41923413784468 7.817132479825882 10.307967855065737 31.076088327408378
274 79.5709792304248 6.993136742057808 8.973492186263766 28.852594822034018
275 79.44250619232595 8.339070670829097 10.974977587336387 31.951694149467315
276 79.53231358695199 7.774666632406241 9.781195312514257 30.13793693373262
277 79.51967725311239 8.98836518317431 11.740977126961127 33.052645870854555
278 79.55980172736047 7.258533791347367 9.254931111853203 29.402277288166225
279 79.54309268962938 7.273607589797498 9.108854507597886 29.073536347678274
280 79.54589359197786 6.905611360280033 8.858880641584822 28.759477056870796
281 79.52713516869535 6.685054908048235 8.64537704760765 28.706983876794347
282 79.6470901334146 7.836102369933162 9.614283207955365 30.0637135509779
283 79.53668969716625 8.07638329014713 10.354598447706353 31.032247914816345
284 79.44133378718502 7.407639839385218 9.828555831971887 30.409595436843794
285 79.57905880528926 8.713324019872179 10.932876451283512 31.804227301948018
286 79.56408141731556 8.016729422762447 10.193043484608067 30.96747932883789
287 79.30082056469155 9.326549518829792 12.4603069707229 33.826561488987295
288 79.53306196017218 8.491302144734641 10.854826419492591 31.623044734653792
289 79.55578568229691 7.704004654858265 9.802115536466227 30.19331937020352
290 79.54412329558247 7.132921242166554 8.660451339819774 28.37276745043131
291 79.49587346730841 7.341258960441873 9.56261481683659 29.96952608954535
292 79.51438034973873 6.947990543963723 8.316408155263776 27.841258644426237
293 79.56287573455121 6.701530660417154 8.697429953746106 28.618794414775405
294 79.55513177751999 8.080151469120183 10.406775180715533 31.213403911255455
295 79.22671854694173 7.969707991252599 10.766883272449611 31.96425577684868
296 79.54997697167194 7.621555125433872 9.776203134462168 30.384045045202235
297 79.54061970030641 6.536926653389999 8.134258828399688 27.592395590567598
298 79.51978120815748 8.40835781888381 10.46383329931353 31.164380179977634
299 79.52200433865664 6.772092878792668 8.775610329611494 28.734467983945567


==> data/individual_runs_shuffle/run_38.dat <==
x y1 y2 y3 y4
1 74.51288742106269 15.737452552657658 21.227216833363705 44.3157387341517
2 75.79777547865154 13.168412468183485 17.062697585323882 39.09876987714558
3 76.3452707741266 14.078284336576921 18.328931613938583 40.948343996970706
4 76.84239823259523 13.482809115416735 17.354199073462173 39.82808860021354
5 77.19106744203974 12.414228486624816 15.988851410622685 38.45983758664533
6 77.46392895158773 12.81748796868421 16.473275163379785 38.735117334310424
7 77.38665533551345 12.279276171529501 15.93161081032044 38.72773054638002
8 77.74908124314554 11.81577323265254 15.227707187771856 37.125874765314556
9 77.81844861576883 11.672255505734269 15.128678277195451 36.89312180972776
10 78.07807247160437 11.540821987141216 14.914803202606041 36.32114399358437
11 78.15735833895144 10.401563785060594 13.346177438431328 34.402034704355486
12 77.70660977142366 10.559752459467628 13.9461121099812 36.009259510844274
13 78.33043594920491 9.781983894101261 12.580021485917236 33.241440207014215
14 78.04616581464985 11.89412761200111 15.722884326672492 37.86339820902569
15 78.34590395626194 11.21402526569493 14.555177383947504 35.91487264978125
16 78.70274765932521 9.107737002758341 11.141042455411243 30.929657585379466
17 78.51659964512052 10.458440300836527 13.497168014294047 34.488093640880834
18 78.54041498760519 10.178760591195452 12.996764078007283 33.73278765322595
19 78.21810086914084 10.524588172182003 13.940546418001453 35.41925229949452
20 78.60622011794254 9.870842831946756 12.59546725874159 33.20456327236362
21 78.64827749444625 9.501638807809691 12.194183473883346 32.558191133148505
22 78.36906891727351 10.722596713270447 14.211473093985116 35.7552468594039
23 78.39698086491795 10.664957538884293 14.174937649911978 35.50104424216034
24 78.43362561634976 10.660556431687032 14.060202278362288 35.29889393544001
25 78.64864413088233 10.091237465457942 13.007191603964651 33.68320613500296
26 78.6097933449758 10.661658487596045 13.867136635261556 34.816974484217276
27 78.53005768801049 10.534135021275747 13.914229949366542 35.016171859319634
28 78.7758785850389 9.2648638691465 11.860613435710787 32.170257050885965
29 78.27042550906829 10.19153026469459 13.857328243657907 35.3033500997528
30 78.52827961781257 9.026445223210343 12.043486172188167 32.651886676702645
31 78.82628758216326 9.676599075894114 12.13668870263589 32.670511658515956
32 78.79103742116973 9.198893350692877 11.886760457048883 32.28332230633584
33 78.63452751143154 10.576320429233043 13.981976282070828 35.20583369413279
34 78.8031541694024 8.940455255465602 11.355106528908621 31.634548173993938
35 78.77064498557719 9.633832760974242 12.705086625368445 33.37068303796906
36 78.79769866984485 9.632575941213943 12.652922926766708 33.26935056013528
37 78.77190193541655 9.466679692430342 12.183795051148316 32.714978453112906
38 78.74256485616138 8.999315866303741 11.933853771153869 32.317261033789045
39 78.81834029754002 9.419254401887365 12.209850831634295 32.657771631019514
40 78.89218018375446 7.240407921445333 9.42692011811259 28.664963754586392
41 78.90707023272083 8.762317781685326 11.313468114320091 31.51942817180973
42 78.7764505373235 9.878970794862608 13.023015374604963 33.92020430097279
43 78.81401127880004 8.349335241014364 11.120904295906076 31.265734125157717
44 78.94258859686232 8.833092612125752 10.812757869458324 30.771148342604693
45 78.84822932603748 10.16007097998436 13.18443347642505 34.16410608158049
46 78.92961808222184 9.21807751192719 11.563402877110818 31.883384548464257
47 78.83559158321324 8.412980004803199 10.834173400893278 31.216565743630742
48 78.7009029153049 8.920708299273718 11.928835524286885 32.64510521081125
49 78.98009761114136 9.334330132033143 11.751072275528607 32.28813735399676
50 78.79545962124332 9.660285448501991 12.731292301540066 33.878135169223874
51 78.82341105499613 9.013838413805479 11.756644484712076 32.417749210990124
52 79.01221763955026 8.489881848577529 10.818330078641802 31.029085190631612
53 78.90435936515186 9.094256786841676 11.777473467811927 32.62785086715895
54 78.84067258397572 9.578882935262826 12.527975096982512 33.58955599546375
55 78.79886018555233 9.148992441293746 12.163350583068144 33.204579829575856
56 78.99682684245147 9.200053175782395 11.845069904830574 32.52092922510425
57 78.95803121956608 8.610329192767436 11.0476378916481 31.188247968162443
58 78.9958680689008 8.931336848335487 11.522064253893571 32.30065776984766
59 78.94594487828547 8.286256916978427 10.896875417915696 31.49225914706635
60 79.01775367629608 7.681202595625843 9.942978377742861 29.933425487380315
61 79.0816155591039 8.209307013289953 10.609935972383743 30.71582118841294
62 78.88005752946448 8.447309816128937 11.246171468672717 32.05592043188553
63 78.91595077272827 9.326208540748656 12.14760501887252 33.39970711563046
64 79.03796002830903 7.410024002903047 9.60940833957029 29.349837820599088
65 79.10361109375003 8.46488349761564 10.724462793414279 30.936417826239893
66 79.0481166479958 8.910470242927952 11.292547890368121 31.790174022091232
67 79.04693743088262 7.454493498289828 9.755400220177213 29.59990648690661
68 79.0879445402189 8.123425303740168 10.338872435121893 30.424777958273207
69 79.02978100792501 8.722750365402076 11.141498659671878 31.62443992581857
70 79.14501895986378 7.550396729791399 9.635242535129684 29.21606945619304
71 79.11828485890126 8.146355896571814 10.307641994879557 30.60815793248831
72 79.12550703288288 7.251143375896123 9.333124522126035 28.97244103140073
73 78.96131329110183 7.988688322609189 10.891954929104553 31.665850058926438
74 79.0105802378696 8.220226678597054 10.745741463571058 31.446319346903895
75 79.04687569798088 7.81928297126529 10.193265069534652 30.562062501373475
76 79.02573096362823 8.54022108187707 11.047892062593313 31.78393764579164
77 79.01679163377385 8.722730165057488 11.324175880037568 32.32263461114615
78 78.95502630183276 9.923556058303294 12.97107326092981 34.74215693524245
79 79.10988540680322 8.687932248869533 11.17281382356261 31.753971682183824
80 79.11651743668362 7.427977192019493 9.458189661577254 29.292017701331087
81 79.23685087622697 8.69873433200463 10.912093088609732 31.5755472746146
82 79.20555850051251 6.717581827365625 8.530413573927643 27.746111463566734
83 79.09773646234821 7.108212101654073 9.213494730580107 29.230698141504153
84 79.18223457292098 9.022321654252439 11.574045470791061 32.32438344332126
85 79.14730978767925 7.774263104319615 10.07848407755889 30.2626803869568
86 79.09087635032775 9.33346468988851 12.037992169449375 33.141438653125064
87 79.00450476185554 8.381150422362179 11.105484591896609 32.1437859477839
88 79.16519109861007 8.074829389056745 10.380667262599774 30.655913993940263
89 79.18972101880539 8.776901263905676 11.219770276389395 32.16430201483824
90 79.07954880656935 6.765060240636334 8.911376717576458 28.885431579821464
91 79.13185527848042 7.75961606947316 10.031684037621469 30.490446269381632
92 79.07906365481996 9.370960799471044 12.220512976925713 33.51557986106977
93 79.15157735754539 8.109105360125161 10.479767862417134 30.90912765147702
94 79.14440691335571 7.828144513071582 10.19849186692079 30.726633270087
95 79.11410534909388 8.482228355891746 11.167828162714244 31.931400263282928
96 79.08524752435201 9.055376378216476 11.94958630094205 33.096564382193336
97 79.05965432295105 8.418608050931272 11.188767938277389 31.989197060629447
98 79.11819877496889 8.09533511774774 10.750981295364625 31.369207254021603
99 79.20400162511136 7.519259597634287 9.604175024980432 29.70601850486667
100 79.24749156597588 6.34710809023697 8.08244054159527 27.5700012148824
101 79.14576612796687 8.179851313260857 10.787464601807972 31.586092524228203
102 79.21155239964133 8.175590184344744 10.646588726123907 31.226426423943455
103 79.2695313647609 7.366018486127683 9.546908355863303 29.603527565835396
104 79.1003171553067 8.804137603517914 11.454539506115868 32.78574575628973
105 79.27051293443475 8.26906704330332 10.453568703449246 31.01491801855165
106 79.2741898725906 8.074183426425094 10.318082555244379 30.662327721348927
107 79.165104757338 8.35402746307103 11.011552134631863 31.92887161193363
108 79.19441973114351 7.319292980469612 9.755569667474017 29.89253637284497
109 79.02100779129937 9.156370316437734 12.278092471821566 33.72295474806285
110 79.27848629303276 7.739270696592191 9.843806088684538 29.966408594746387
111 79.2238439375509 8.320773220762083 10.834212504115614 31.545601077355368
112 79.28194794764461 8.724133276171102 11.021595145569574 31.816811646901222
113 79.12685216309434 8.661567983797708 11.465019169703028 32.66666313961303
114 79.31888743613608 7.753763509799967 9.77596851512812 29.835302114990604
115 79.25694812489625 7.2315954259449 9.322814305835692 29.343313734919064
116 79.25215539433002 7.600099895853144 9.786552453974862 29.832850389619047
117 79.19772475400715 6.99715233158925 9.208307036416308 29.15237852221485
118 79.36065294040115 7.38405512340321 9.103679847841539 29.21125512136419
119 79.17198857829175 8.610588844721253 11.428509794444786 32.530062097153866
120 79.22324225600832 9.106426517785762 11.933971080820893 33.423500701241146
121 79.2664043640483 8.792116937912427 11.219652966722371 31.96398994146472
122 79.32141016908874 8.625067994508742 10.9485829122568 31.528987751885495
123 79.3041338946189 8.29376619406444 10.65689894241425 31.2798878171731
124 79.29995446289404 8.30576171155301 10.380484780895516 30.823085016691188
125 79.28089824229906 7.899287692421869 10.219157919927547 30.55417112607397
126 79.29908640983548 8.064561799868898 10.224280442054113 30.698130718328887
127 79.28162896111431 7.683933398883866 9.932557368989215 30.22626321465286
128 78.98765525448503 8.169565226778703 11.14746841828248 32.497224354280085
129 79.35231098251288 7.707590571465346 9.713429428198793 29.781230175767625
130 79.3280717355941 8.458424994834921 10.72456055147013 31.412915090067163
131 79.3273698166183 6.8415817068750435 8.932010184564598 28.785896009065524
132 79.2789936754888 8.806984060600954 11.178047138152468 32.248664858566066
133 79.32268232396679 7.233299796394658 9.239335443343212 29.199398454927216
134 79.27349408914051 8.66514574894695 11.131201477788977 32.10643294248019
135 79.03044464892876 9.115217789696253 12.19482215984823 34.004181119370024
136 79.27944733975094 7.669342894159473 10.151626654946133 30.636502792297993
137 79.34030865765122 7.6494590581449025 9.807381437074703 29.985043240904062
138 79.24912051323851 8.10775805437735 10.610196660532678 31.36511078653921
139 79.4093741511445 7.0318846678995985 8.723225046083149 28.55027207058425
140 79.3603148429144 7.814473307790035 9.890671300659204 30.108066519808872
141 79.2833121401187 6.984547913560048 9.286526515504034 29.31828658613963
142 78.99401559252965 8.564678775093402 11.595617415115367 33.19660482922381
143 79.34333171527173 6.157887615506197 7.90524428956092 27.277219187218805
144 79.26776208857369 7.32691937257471 9.65652120528645 29.930434751323286
145 79.26689597394976 9.649325016514245 12.475759260750985 33.93918621748517
146 79.30584226056996 8.20962654606827 10.57880980740099 31.33655100744305
147 79.35394077347007 7.012774128226683 8.85883502115875 28.685821327510297
148 79.26674173250889 7.318112750903941 9.651320476715197 29.938815733262338
149 79.36141549416357 8.154741487773808 10.448426629711516 31.049785315305268
150 79.30320290613493 7.554597864135521 9.969281811970331 30.597983564701547
151 79.30477841891613 7.776602069612978 9.98460375792395 30.266031630038125
152 79.37124208685557 7.979928582400449 10.114739281871932 30.3624955474312
153 79.30014354263153 8.619646697062699 11.131247098215047 32.1635495389073
154 79.31275600899839 8.065023133566905 10.485040280229342 31.148731075783164
155 79.38729343100175 7.499038170789589 9.37993759647091 29.54558469644596
156 79.31455245432963 9.048817538042558 11.53243964222116 32.76901211229071
157 79.32530474605863 8.797093889799099 11.318831772984417 32.45813651520532
158 79.42523546262133 7.4900411955707265 9.35377102352164 29.308158041324017
159 79.30829157044208 8.108310212143907 10.490338766856421 31.471610802789883
160 79.37704933305984 7.345972780600405 9.505165666015202 29.55497221272069
161 79.33244103907174 8.210398312419693 10.563070760409088 31.093548465985442
162 79.24376856475028 8.919327443574492 11.65255170684263 33.09393874653483
163 79.26116014555589 9.907725681402086 12.720773534730567 34.65775255383644
164 79.39151088009575 8.473330406568623 10.880973440830699 31.664775642443033
165 79.39501459140664 7.534134473001143 9.619777210694158 29.85495764824678
166 79.30497094643592 8.99268623518658 11.642006871218236 32.97353915922412
167 79.39214477527308 7.717190977111296 9.922064670994612 30.239906858198495
168 79.38686425043713 8.31582573972527 10.67776051153272 31.45426661496833
169 79.46251596287287 6.799886076096009 8.488683918486984 28.101203794770512
170 79.36234016145751 6.627946146732601 8.687021979399901 28.287449377617502
171 79.34948685990372 8.517725980941751 10.881058164479096 31.942206491185743
172 79.2845180822289 7.688734791313026 10.005706463580177 30.717243371058288
173 79.42805217463807 7.756566998597031 9.854259683456812 30.234885117062337
174 79.45489253773125 7.068197759147203 9.015176221278354 28.86808177129533
175 79.23238286262333 8.310710108891607 10.85525655493833 32.076437158923085
176 79.439693838452 7.698799859771515 9.776046721572795 30.036883680839964
177 79.36006080514397 9.287523039060577 12.017169703553254 33.4169537395002
178 79.42178337018049 6.305456165144875 7.999052919954918 27.664320042943192
179 79.40960931037984 7.603359331814784 9.708437250146694 30.16561364400153
180 79.43585318908873 7.308533940257419 9.515580157565129 29.512285926254677
181 79.47814757795642 8.140499276223876 9.801737538650269 30.105416720591638
182 79.43338046555522 9.898269039104612 12.360887027923084 34.03628739012829
183 79.32901049622095 8.576742632414264 11.188637594202921 32.27069029290905
184 79.47004911205867 6.791952569251911 8.48352229313809 28.206987041375232
185 79.39214465988135 7.739873316425948 10.052526055128762 30.71521201732853
186 79.33630657675113 7.102521816654285 9.333502519941995 29.815638639729713
187 79.45008755821598 8.461468612638406 10.333391466790543 30.838083227475146
188 79.4491974839741 8.348250523818916 10.531625252443888 31.05978657121369
189 79.42913489022673 8.086200129356207 10.265905822235188 30.704150466893342
190 79.46157687581636 8.347901990504752 10.68301337773374 31.7148141231968
191 79.53239507990197 7.368249065117377 9.327832552702676 29.450144758325614
192 79.53063911631372 7.234173108126204 9.035848791488855 28.886187473703583
193 79.47095444051084 7.742112004601827 9.906429899262282 30.379631138487106
194 79.34017005103053 7.833356752863968 10.224547647406768 30.942608931546932
195 79.51427224423514 7.208848914474918 9.109102161339367 29.505423470696034
196 79.50568395470681 8.081084985396057 10.104220515062433 30.479410480977087
197 79.56050620107213 6.461171252733079 7.837100407429509 27.28685962720053
198 79.53662039265792 7.855082488637743 9.687171614397394 29.80181729052134
199 79.24418708274305 8.704286330150675 11.449364846359533 32.83980255695587
200 79.48349265825408 8.354259031062732 10.44830280284077 31.28258550581836
201 79.25813380657252 8.421268191777509 11.032446289768949 32.313068383262355
202 79.45361726903715 8.01262179795542 10.260926678590543 31.179233012771547
203 79.36840295863563 8.489636725130929 11.251228818762037 32.26412254261647
204 79.25071425945876 8.570370420996829 11.282596120282552 32.58117331297935
205 79.27010264104162 8.78724025194311 11.491035846966668 32.98243863520381
206 79.52241276650803 7.858250053440654 10.00538712059772 30.508706642503736
207 79.51121821161406 7.80888323379124 9.9323879216924 30.30810328724328
208 79.49490489240083 6.9368828338082045 8.796361106266659 28.83186675751065
209 79.54705795120181 6.494692228812439 7.889225002808908 27.354853449487482
210 79.51315464682693 7.688353173755804 9.410933417379198 29.41519793420946
211 79.46281013574507 8.360154526233865 10.646393210012196 31.37670626970033
212 79.52320314579482 8.288564971393013 10.453536117430628 31.241606184893
213 79.53791233955832 8.227986046199824 10.151144381870603 30.864274633668344
214 79.48520042180746 8.915984626323585 10.619783467209732 31.16193539057379
215 79.44086659365931 7.16453660936006 9.2134100069317 29.505082868374
216 79.47119923469994 8.922100117236207 11.407341916751324 32.634813677114806
217 79.46249740200598 7.287612172858145 9.359323681093933 29.747455464831585
218 79.52972319857636 7.5364159478825 9.557212054949938 29.94564590381701
219 79.39362001566657 8.398476036036639 10.860287836212768 31.94500999231893
220 79.49060951219896 7.566853947471949 9.051268495498299 29.04441210888954
221 79.54052549257553 7.459890869213748 9.478888300602629 29.436490279297132
222 79.50095057178632 7.873386480176063 9.807225024185339 30.240794592252975
223 79.44877142651 9.119872631301448 11.82432564537913 33.138983915996135
224 79.48463513645213 7.753202261873526 9.969066744247456 30.66220227810861
225 79.53380419580705 7.242854802787001 9.223628982369913 29.266857707892434
226 79.47206336362743 7.277538096915746 9.39056063853998 29.648677925683675
227 79.46040883164581 7.160546152621151 9.255107076353742 29.52150652741753
228 79.51789158039344 7.2282867072392065 9.317652680486798 29.73798124227496
229 79.56057467932625 7.481119500012206 9.343330463156818 29.387304636442412
230 79.35061847351253 7.863002633381116 10.229865685645024 31.30751753082469
231 79.27050534897857 7.381433359306529 9.609714648145296 30.317461706467398
232 79.52193252357378 7.616753443036088 9.838709635372878 30.250724932492535
233 79.54858404099198 8.00125750832045 10.22427392485038 30.811811447692484
234 79.56555181249269 7.683757533710595 9.786474247530174 30.146106377425653
235 79.40874567578446 8.32646211748822 10.948934841257863 31.932114123863542
236 79.51691728526524 7.419061128011689 9.599019916835271 29.96224816428231
237 79.18282049491403 6.92276764043831 9.531899235688424 30.16568286191773
238 79.48298269497943 6.903645752697929 8.999743482861454 29.032051811784754
239 79.52748272438568 7.957599759217253 10.166876911658784 30.526451770307993
240 79.52083867169112 6.87024707575601 8.389439940187716 27.82439511637844
241 79.56082041755026 7.557286290244955 9.723987298230629 30.009447349966578
242 79.47627808582605 8.105663778283365 10.422325228799467 30.958395749549506
243 79.27036277292565 8.059974436710556 10.594744370504594 31.790954208143397
244 79.50038979702585 6.511633144898027 8.207166786452868 27.366621166620465
245 79.57360309385263 8.169819140087437 10.265834132994222 30.851438410593758
246 79.58764693483143 7.94920389810949 9.833111357374523 30.065445777568023
247 79.33168752298191 7.65672592365971 9.99538321288238 30.969718308264284
248 79.52631859633293 8.533188887899843 10.651404939675457 31.290679527068622
249 79.5634614946119 7.830980011923455 9.697670829595717 29.960124837691204
250 79.52812612194231 8.954922448584595 11.329018162404026 32.36705352296
251 79.55888600328778 7.140246357894597 8.895168431916467 28.81352085105757
252 79.557483944511 8.525189153407883 10.938259661559002 31.837962356964244
253 79.48800857891767 8.737587394609097 11.235405048121727 32.40765538615933
254 79.48440115602912 8.333276143780518 10.818538629160946 31.755364834125977
255 79.58020233079675 8.559788190500726 10.635796236758022 31.472211532304893
256 79.52792130756544 8.127365756621616 10.479709207583632 31.200752908168848
257 79.51992328355993 7.43788783299123 9.572931550330665 29.933125783101932
258 79.59167301934956 7.091227380554282 8.68134549495686 28.436424536021875
259 79.55712901504398 6.976814071173644 8.983919712221134 28.811728594274342
260 79.48177144652605 9.052933526536682 11.740951058146232 33.07395372718317
261 79.59416839166535 7.7703162084486355 9.770787338168063 30.232795482335728
262 79.60518821858523 7.350169868149598 9.228758021700202 29.37012514604297
263 79.50235461372046 6.1953790560849 7.57647743053248 26.620302965869914
264 79.30209483582446 8.700734549273026 11.438930803198433 32.868224457913186
265 79.49051945315634 7.001889864231975 8.425858074593828 27.926622617404274
266 79.55139013466979 7.691762645252349 9.447475378656044 29.598936440897837
267 79.54536234183156 9.027179192808115 11.235105256750455 32.26988671591782
268 79.56309954565222 7.468621169974747 9.249554418781425 29.45572975334959
269 79.56157524828598 6.226525569815077 7.993695778494314 27.301754531136503
270 79.5341929497812 8.309139626117059 10.208371947765393 30.771729027555907
271 79.5278572134423 8.078693565016595 9.671465153424098 30.088339450190006
272 79.62616201028399 7.064721718278896 8.764843909060504 28.660290615346263
273 79.48839129727259 7.93156592755887 10.245344044487991 31.182947359934243
274 79.53231048609943 6.762604184168729 8.822684092105293 29.136638976621686
275 79.49775689363308 7.839641856484013 10.29750122588602 31.09618822377446
276 79.58471506555789 7.024455930192405 8.879637935443718 28.840385677091607
277 79.59970535973154 6.160297982328829 7.884330582812682 27.39085835965782
278 79.4884897103025 9.637910950457782 12.183788533944595 33.8473754962315
279 79.52513326915873 8.58898544216672 10.301972027640238 30.814131926706246
280 79.5218182319777 7.983534661204719 10.224358648498788 30.965550253887553
281 79.52503398076173 7.254841514243558 9.119321136777604 29.116795213144652
282 79.54587010967767 5.399414121709188 6.987986968720805 25.93168692281723
283 79.54245833237721 7.22502579888335 9.307114362066116 29.469519802594558
284 79.51676069905602 8.71121450508575 11.261402173774204 32.21283567451351
285 79.52323965303762 7.635795330357027 9.202389415435508 29.16150665935241
286 79.59687654344143 8.364035456515188 10.427343475666461 31.13548235768023
287 79.62555820299421 7.567309571879885 9.327676139813313 29.5915115815825
288 79.52488794170465 8.740904033693809 11.219718138759616 32.31404243228576
289 79.50205908858823 9.073188193974188 11.548015759119979 32.86378176328796
290 79.4859633371076 7.427327987826882 8.842731010758342 28.617379627863226
291 79.51920309443614 7.982307136073144 10.46941202570073 31.214660643784143
292 79.5085464590783 9.109666192163909 11.761721386412571 33.00767905480144
293 79.57294711590886 8.371758340670423 10.50562160958769 31.38490105529418
294 79.51873022232078 8.712056036455387 11.136343551526707 32.286026721371975
295 79.58892676588563 7.980197721907737 9.84363012418401 30.363979663559814
296 79.539430939527 7.668426148282801 9.645722198716843 30.0090724081697
297 79.51382507396315 5.7984743590836345 7.457127878746639 26.91589867774854
298 79.57519516762169 8.271417690198192 10.255374021018248 30.974811435087226
299 79.58761785717851 6.79552227697023 8.718187247604991 28.632454179932065


==> data/individual_runs_shuffle/run_39.dat <==
x y1 y2 y3 y4
1 74.71912391971826 15.304488023143344 20.351519720667433 43.104070409358975
2 75.87875335880241 13.638722212076502 17.34913520616913 39.449113283841285
3 76.42528513068972 14.197508212667142 18.34964980457513 40.827562578880304
4 76.87852385194725 13.344133272000864 17.07274711346529 39.516326663300525
5 76.91893485257069 13.316084804035844 17.56291252270268 40.470987949170066
6 77.2806048452545 12.836282172188435 16.79142549754289 39.36186996410838
7 77.37489237831271 13.268069167842583 17.28132370142761 40.380339567735234
8 77.8504408457135 11.48148154531077 14.591686759205746 35.970385892623035
9 77.67556517699877 11.233923545978492 14.68590597343431 36.5269106913119
10 77.91357268985047 11.931668662204766 15.597714911961702 37.48652767658428
11 78.02536075118782 9.376846669378695 12.18949108720253 33.04811050479724
12 78.29644380767895 10.162344941786664 13.05420671162495 33.7454028607789
13 78.17359334381233 9.977945743336495 12.9866949982547 33.914170754831844
14 78.43193539489057 10.152632619270623 13.048901707794137 33.61442897228146
15 78.19636581195944 10.515193461323975 13.773660382257468 35.03540699885396
16 78.54329240993415 10.173560101800733 12.954988802140555 33.501844064384535
17 78.25621558315628 10.75671508718974 14.16970433532212 35.46164266631963
18 78.32993303096295 9.297137577841745 12.147676708113476 32.87944841018853
19 78.37631387126383 10.78727278113562 14.221737689849402 35.40876102645267
20 78.54559557127183 9.694039031565529 12.501808524033232 33.1961195074655
21 78.72885661246407 9.390564776383263 11.85534101789858 32.22025130748274
22 78.64494304647035 9.05425935729608 11.542860650974806 32.03940057085718
23 78.62069327160825 9.584802823145836 12.329767380144062 32.9088290748149
24 78.55056057435041 9.565268829263204 12.553978739838701 33.07750074509235
25 78.52662121415992 10.388460055481007 13.705751119460086 34.683074722843685
26 78.7744962139595 9.040789660698678 11.276808843376218 31.50413761738693
27 78.42457011009239 9.96628386080761 13.367260592476383 34.49507772328779
28 78.74308412488496 9.79904192382001 12.272226988470546 32.91365450324595
29 78.79144227434524 8.910029882443215 11.224762454441484 31.435884998873842
30 78.69919303864404 10.09880757610112 13.080210354481137 33.90609844675585
31 78.74022201329119 9.260515555116374 12.074488510300174 32.63590721235744
32 78.80026455869226 9.039851108133734 11.391570283740805 31.788361582175064
33 78.6546573644087 9.394366478360476 12.376867211452758 33.08593368691999
34 78.67764787889045 11.12894739963103 14.565513669052743 35.859946409137144
35 78.6948160016806 9.838594953853045 13.085574013145463 33.792344896254555
36 78.75914525346272 10.109438567330656 12.934218473874227 33.82044339030457
37 78.64194526335473 11.096640854963253 14.649025117563841 36.13089910193332
38 78.71275328687382 10.268347298020283 13.559843962501573 34.712000413056096
39 78.64917072137126 10.357831692859829 13.721418477211033 34.85583514497743
40 78.74343695900856 9.50643032284907 12.475876570417999 33.38162626993206
41 78.90751290185942 8.31847319951083 10.729793866059989 30.724247472605715
42 78.83461697189055 8.989887240888732 11.64183742392142 31.980904038456337
43 78.92905887516596 7.858786720693541 10.156599281387058 30.053625261856688
44 78.68838562486789 9.457663836884793 12.74180455114584 33.581943235920264
45 78.87669928482293 9.569985770008518 12.298426147438446 32.965642758579904
46 78.80082761452948 9.546699318745327 12.465370838015943 33.297467636513375
47 78.98013285058654 9.487620167096257 11.91775627795717 32.35467138668518
48 79.00795136383785 8.223573804973022 10.187490827035761 29.973918841365112
49 78.69689478444377 9.647254410724953 12.96597680761814 34.19658762537474
50 78.96295206503959 8.741776699794352 11.177955897300329 31.525453216517363
51 78.80079375199409 9.12686123065954 12.121620927627486 33.056716626564196
52 78.86444646351691 8.730537248652597 11.464908377239736 32.20602991543827
53 78.80351579909586 9.563476737327607 12.627095248411047 33.79438584846005
54 78.98795098062928 8.83040743835466 11.271660252434756 31.454831283441653
55 78.9522505946359 8.172687438995858 10.583925812323825 30.62654674794719
56 79.03208795735503 8.839009394323622 11.026522151584428 31.063329251358585
57 78.89637320154496 10.999054966636447 14.16412560893493 35.59466530423544
58 78.79316540697752 9.354143315119549 12.418727210967884 33.637846366219485
59 79.04512365295002 8.646884520269275 11.136323999915543 31.578747755140736
60 78.9085818357464 9.184223903990155 12.006918142096424 33.1785372710086
61 79.02563810513227 8.556272051497915 11.063481213899584 31.692894414870864
62 78.86924457189146 8.777420812771952 11.887236212920694 32.80007783793552
63 78.7102691835183 8.589861315323692 11.8978983582121 32.90654818239776
64 79.08445823254348 8.336794488876993 10.662014947337084 30.88744524557181
65 78.98615346627196 8.869806617618087 11.475186007511462 32.2363531624048
66 79.05342382784453 7.62356542009936 9.86997917883754 29.765216336021638
67 79.02454454107092 9.014450988345626 11.568981603498019 32.5388040926575
68 79.0905376280747 9.151004512260537 11.678249041123824 32.405467096897475
69 79.06829281103087 8.508926041014313 10.99042336016075 31.393453964159345
70 78.99164233169103 8.144119557499955 10.646647380957408 31.074877903015484
71 78.93397309402329 9.128238626786429 11.876671825685126 33.22784772086022
72 78.98006881724359 8.048606335483736 10.766759445578867 31.506032043355415
73 78.98388250134441 9.107268833224213 11.866218230912873 33.152843878406415
74 79.0908314903883 8.141443180277271 10.464133090684802 30.91538513075427
75 79.07572142759958 7.388110950047403 9.604331437869796 29.678110316635586
76 79.12075103304778 7.231341328225181 9.281052064376427 29.037647555844227
77 79.10337788498744 8.317014129269223 10.750707572808249 31.100515148994656
78 78.98305904558617 8.247610542780267 10.745793601200837 31.618318600500185
79 79.06053517791625 8.644997621329734 11.1729506848408 31.977542832571427
80 79.02037921972003 8.665766756393118 11.329448297849776 32.37351710689226
81 79.20068888291583 8.578300492054773 10.896497420099738 31.387838020187576
82 79.02031324097689 8.984877859483992 11.7828827469023 33.08453410423834
83 78.94576944700735 9.87984276685566 13.01280943357418 34.76631600640481
84 79.12647976741611 8.124676175033864 10.438057758587648 30.87603034642997
85 79.1330491841697 8.562760782250036 11.126052886847527 31.904880230523325
86 78.95145144926587 8.653136763649204 11.60057700714885 32.593723721455866
87 79.23330344331426 6.833411493202806 8.765124148820602 28.42089157932366
88 79.10125099401365 7.626919349251486 10.005654325950387 30.245227387947605
89 79.1267072612347 9.567189340205038 12.329819517773855 33.57982252733409
90 79.18820349831743 7.942951150815144 10.260907126979369 30.68933762504176
91 79.17947740511751 7.35758686494274 9.55737498504302 29.597329827866304
92 79.04475509591018 8.830702934928961 11.65260384447241 32.824833735636375
93 79.19974459935762 7.956127365022317 10.34434036904579 30.843782035974264
94 79.21177708765164 8.254105128935246 10.693473489709726 31.337498444084556
95 79.18251742225846 7.933010177185378 10.313051273969954 30.72807117105406
96 79.17185521410511 9.205294291163 11.850374908661387 32.982646330995024
97 79.16847523505209 7.970897537991386 10.339120088863385 30.819757210366504
98 79.22365422534722 7.9354850362403 9.984486448256924 30.225001120054095
99 79.07013018008155 8.3951341544775 11.105380316637037 31.95443043882119
100 79.24079794667264 7.751560623972918 9.749984423883095 29.934940571377034
101 79.26596072452028 8.811663346673289 11.052714793348596 31.587474121401403
102 79.07457128521183 9.32779354962269 12.267469429752499 33.56441587751533
103 79.18974773421421 8.94578363156031 11.605477944348818 32.613807312879004
104 79.13973212668736 7.611800813348618 10.042294045283096 30.668139530367057
105 79.25210984991402 8.009168612251473 10.140879786006307 30.503524989902996
106 79.1214233397912 9.303953638579108 12.345649805617887 33.577209355091554
107 79.23580739568743 8.462789440977609 11.099997106361547 31.8123898060632
108 79.27113846333029 7.83983574327822 9.948029210628462 30.136202434486048
109 79.25536775592983 8.284844932330392 10.474391169345365 30.967868683746868
110 79.41415097101847 6.965477932793375 8.509415143530985 28.141492336820807
111 79.2233702292398 8.438023023998902 10.9279624796761 31.62681581404798
112 79.22170436030605 9.378410850729493 11.996216893582668 33.15523972249396
113 79.27661702988426 7.696284194866723 9.79174014813865 30.004642064361786
114 79.12668787935783 8.652776464190238 11.511975622529825 32.79269479489887
115 79.23638971945113 7.778146213324588 10.172312259564064 30.40287996841
116 79.20322960128836 8.805148886150477 11.537809818089196 32.566886261989914
117 79.34875853843653 7.743046541443353 9.67171932436931 29.81652915858727
118 79.32234973316523 7.887724725143666 10.099208785399172 30.379577780018607
119 79.23216032988537 8.076664471406637 10.698778493540539 31.225362581095894
120 79.357077180438 5.857173416361783 7.394341138075822 26.35670417935314
121 79.2073346919999 8.500032999871552 11.18348248605775 32.12650470175965
122 79.32967189483355 8.49566479518605 10.849599622106465 31.374512391994493
123 79.32698278827169 8.651132410646381 10.948556843441903 31.521819762201243
124 79.25360991756567 9.497507510981462 12.37163389686291 33.92406104190726
125 79.13528311708384 8.500688166891981 11.240964222897754 32.476575736670135
126 79.17608339924193 7.94233859159938 10.683358789531072 31.460188344759477
127 79.24946324292868 8.233263009843757 10.860353008250001 31.60528714407935
128 79.33501124248285 7.605077137708441 9.750075664735236 29.946951146413014
129 79.1678171333244 8.605676418395333 11.449345294748358 32.48091390929114
130 79.28232753287328 7.968902842169048 10.448550456582261 30.88915130472467
131 79.3521321739581 6.845024981860758 8.832935653562135 28.703217077865595
132 79.24513916477697 7.202462283478823 9.41677283191532 29.628982482145684
133 79.26991606484381 8.27723410944151 10.881195025757295 31.709071046989777
134 79.23848241626001 9.270916294306526 12.168492656805885 33.76989363690973
135 79.28871415271736 7.952105513210805 10.333847671051178 30.750351783538587
136 79.3664150518228 6.953988168999226 8.629494622133826 28.53749611500912
137 79.3276013951919 8.085139321641984 10.323341938649133 30.864889568495602
138 79.35222716604223 7.875809567592677 9.96363791354591 30.23026595308689
139 79.32436773057768 7.221929770945098 9.301887564679989 29.198534620835826
140 79.22529636238424 8.465583366621095 11.230451973291977 32.24897194418575
141 79.28192772161677 7.8671515005421675 10.260874540960751 30.541697475103003
142 79.15173544052871 8.337769248951458 11.053399099739547 32.31005328145561
143 79.29113406992074 8.373716997647087 10.557733170559658 31.07060873758607
144 79.41069734464175 6.5952486313263545 8.322019467669584 27.88006618594878
145 79.33450845782394 8.259261359230278 10.563064243205355 31.183128588927588
146 79.4101006010149 6.766701999841712 8.327115920981242 27.985270322583876
147 79.33568255797584 8.47944033376353 10.860111871712231 31.579471136261294
148 79.34764534649112 8.055275211870422 10.234688416400306 30.689494357919124
149 79.26965859024098 8.334947255633407 10.959355850011509 31.788128110606195
150 79.26332725498426 8.621801629106795 11.2199397236862 32.38186655890908
151 79.27822291783212 7.155977544360462 9.29160341720453 29.351206872562884
152 79.34257446888135 8.119098183673033 10.500551225090927 30.968611720204787
153 79.45119646054606 6.812737437107924 8.316584119764304 27.882132366501832
154 79.30647262711872 7.532854026593712 9.828340764249022 29.97919248548587
155 79.27185457285056 7.976265639517327 10.490410456097376 31.338053634372976
156 79.3295685826015 8.226911456440217 10.557922169467627 31.292507534822988
157 79.1466538109099 8.597960381004405 11.449488673230269 32.855427602452394
158 79.37622915014569 8.929798745731482 11.3342840630125 32.29470285998466
159 79.31970038970368 8.486133882593753 10.860177043749463 31.750557006112736
160 79.30029352716407 10.139714736576622 12.923921291991325 34.85924465238918
161 79.43309063278102 8.672029518669566 10.87029826113184 31.469514904144567
162 79.31683620597279 7.506080541186089 9.880615255314062 30.33409126276958
163 79.33267179464963 7.84000432518302 10.229670169533323 30.711925645682435
164 79.42733406358444 7.7826241584134666 9.927154607102562 30.11032053283529
165 79.36314575384853 8.313705580943886 10.625577261319796 31.253238951367457
166 79.26645914531589 8.53017968459429 11.126144127699655 32.23521916336532
167 79.32283047755577 7.762182587997975 10.000349322119572 30.53666105911782
168 79.16303666909866 7.4786807378217315 9.93821430182108 30.826792918386758
169 79.31813937157372 7.244290124113534 9.521041574285293 29.878985655087988
170 79.43805137458284 7.995877842101574 10.203523148195215 30.933141304214185
171 79.39706449148314 7.113396444152251 9.155993442128917 29.135881499510063
172 79.45270157557553 7.640604799184336 9.645676578290773 29.74749460131494
173 79.38795816834197 7.130286946283065 9.082987726019887 29.068835275357884
174 79.47804433449222 7.176824148044806 8.712615038421523 28.49900837303029
175 79.37874070570598 7.499775724094962 9.651157546622125 30.038301668950506
176 79.23772570212356 8.784914227993445 11.517072075841472 32.874293402890906
177 79.24331947154022 8.505483571262564 11.147070868855346 32.379516218279726
178 79.38761946153039 7.344739578966786 9.468708428386751 29.62853050034916
179 79.4619748667194 7.63641356435832 9.84910457531164 30.155962280847703
180 79.45137411446265 7.670479373086867 9.765697402060114 30.17539580820752
181 79.44024836117258 7.466474125944382 9.458091903521403 29.471341568630947
182 79.17074783238611 8.584859967082295 11.49118574265231 32.862175433355304
183 79.4444533487497 8.530585076627933 10.573289735847302 31.35955694005157
184 79.44627890052531 7.95615971412134 10.312946998710382 30.790027598399583
185 79.34638127534826 8.076671446279663 10.485079383451668 31.315804930202273
186 79.45947075271927 7.8769641680086915 9.661246177985882 30.09275838079084
187 79.49816369288507 7.337812019013927 9.025369127901683 28.942656444913297
188 79.45302950121919 6.3007800980824324 7.910327708465137 27.40881500452582
189 79.4051988578782 7.351050802193821 9.437432367718356 29.64924306416712
190 79.34967037325282 7.376101664874668 9.71913198145673 30.307043067051975
191 79.35663918167141 7.0300942102181105 9.04146010389465 29.22959759156356
192 79.26140547016529 8.5168807126172 11.068857906971353 32.32393596983003
193 79.49655203898675 8.381330373348797 10.651535283749924 31.27556707925374
194 79.50556578745407 6.660974112593188 8.285418851559212 27.85116682286356
195 79.48175900822913 7.196701416063549 9.161128998662926 29.21818244748643
196 79.45083392937714 7.863758277103596 10.094125366494955 30.796518969590668
197 79.45445928990607 8.322725342108207 10.672514162535418 31.45070199375092
198 79.17517078877164 8.539964378413156 11.376541611954739 32.81396611169124
199 79.33542501083625 7.964984218104185 10.433059063331829 31.32638535931883
200 79.46084761655858 7.004193868841354 8.968304492099977 28.821311643943936
201 79.49297649393387 7.419217859651127 9.317287717078282 29.22747182296629
202 79.5220926673348 7.347547076683323 9.155726236776275 29.12491814298438
203 79.50014620670903 7.604545407299695 9.228484299143824 29.15466330007057
204 79.26290264447651 10.737698859997828 14.127922542251682 36.34049926896626
205 79.53588695376075 7.3682564918189435 9.134942874102482 29.33633435392835
206 79.50052196355877 6.343700662128674 8.118754400741812 27.430128925494746
207 79.4650004529443 6.751147615534654 8.546048345659973 28.073979842301554
208 79.5440265599956 8.172832084894912 10.302408680289698 31.0611239903024
209 79.48916668267438 7.078975126273345 8.858743780306632 28.750402880979962
210 79.5056205966804 7.9285029302410965 9.72884913220826 29.880932283023142
211 79.25961610732215 7.774784026193812 10.104813580601258 31.100028532737
212 79.52574711287114 8.159829362489424 10.19287403731125 30.79560729554458
213 79.52347462829223 9.289644166652355 11.495734750851216 32.89369905733758
214 79.52810590443761 7.506162017010019 9.541512111180372 29.719506259210917
215 79.11441376710148 7.957120988382563 10.704415874761242 32.02273959452019
216 79.39040362797624 8.891118867496411 11.652473500397942 32.97456767172848
217 79.52645314652297 7.4569945961172595 9.285998622002445 29.299928349728987
218 79.52438879281165 7.607534172047302 9.713540220662086 30.02080287824501
219 79.388002585936 9.110213015152317 11.86615957607936 33.450847366378
220 79.54333014619172 7.168354342618981 8.999411105471555 28.866653921453388
221 79.57943433118677 7.15578686709253 8.957707518845792 28.857517326763237
222 79.49798945417574 6.421871881717695 8.21784848335545 27.74843958868779
223 79.340342875695 8.53764163958988 11.319027289096129 32.46405898916329
224 79.55179821662813 7.729260924074918 9.473563745160652 29.746759646558964
225 79.4060064640112 6.7617980275869645 8.734128327912327 29.11832416740152
226 79.27815762385434 9.411616944607552 12.376958452304887 34.10328594804925
227 79.56660473368649 7.56653706641098 9.416349213673303 29.699725052058103
228 79.54582425923046 7.69457968908157 9.635196914703625 29.82194964262055
229 79.46075586218689 9.047674508160236 11.469770211217355 32.57687932283413
230 79.55577702678616 9.137462986150153 11.27677625735759 32.447030156757386
231 79.47438265535794 7.287761876152775 9.437484505348149 29.71554338282688
232 79.53501293199452 6.648911158506664 8.713097311497053 28.550199623215676
233 79.52677045043129 7.498961146770479 9.604090301332036 29.789919590919702
234 79.43970332643484 7.51291499579937 9.854513854402015 30.372421075431856
235 79.43788206906231 8.093119062177848 10.4849490393772 31.10336229478342
236 79.48268101525618 7.313565055158071 9.494842415317418 29.84930096514863
237 79.49648959182345 8.531355412856803 10.641049102959045 31.429715684950388
238 79.40008507367072 6.738073998344789 8.833209376118523 29.197656264334515
239 79.64419005873773 8.199715641229668 10.495246221260102 31.221957899903085
240 79.52715746002552 7.3665557387358405 9.171367525712327 29.183399521022636
241 79.54010944291568 6.636344074533039 8.327174575814766 27.96852713503307
242 79.56287701768888 7.5884074589533475 9.83343070035696 30.06251672870207
243 79.50586742182475 8.194416344432 10.531820768555589 31.302329014615225
244 79.5093396206532 6.537394214323101 8.530687296484029 28.29710299149244
245 79.25953504939561 9.309780945871497 12.340540317898762 34.054834262961755
246 79.54141900618204 8.113639493612206 9.994672837676532 30.343151149350067
247 79.61466375883224 7.062390715636202 9.010027630336914 29.17368864424762
248 79.52610580787734 6.870398487941684 8.566792605111416 28.15396078724024
249 79.43304800140174 8.379291952118939 10.99580657043624 31.97768897568245
250 79.47321358113133 7.6980517295508495 10.000368873730746 30.610676462535956
251 79.53403649029308 8.25035053735962 10.432648479497264 31.068056709186344
252 79.5214458222504 8.458282823046167 10.92785820441653 31.71559343429926
253 79.3053687532743 8.645188298174917 11.485926359247555 33.011428312753445
254 79.56218459244317 6.37802772599364 8.170839892898885 27.488573611418076
255 79.5484768264355 8.217402428815982 10.505738919254714 31.338069551512593
256 79.58572411087562 7.558629715182008 9.692711237562246 30.02687477803946
257 79.57779929115348 7.399587023474005 9.134799495620571 29.1054469339473
258 79.5017510310252 7.851392618233981 10.151411587223258 30.708674162661243
259 79.56463059903614 7.180828465108879 8.879481522554345 28.786397064387558
260 79.58922329432234 8.120727229511113 10.27110655080643 30.918715508047022
261 79.47758582116396 6.946954570130207 9.041525275931894 29.33795418855255
262 79.5556162769399 7.532352440035822 9.04603518090845 28.98839925369473
263 79.56884808358204 8.817505543376958 11.047579236814586 32.123211261156
264 79.55459824728118 7.131153382046085 8.926548767844423 29.047269450288304
265 79.22324459935854 8.459937962929889 11.423485030374081 32.802133464987094
266 79.52856824815235 7.979874706675417 10.140912372024935 30.81810658991907
267 79.53278884426479 8.614676797365671 10.630530336149546 31.397981516539218
268 79.53175444084432 8.48915139027387 11.042547955540162 31.87151376399776
269 79.6401305411716 8.093799192904214 10.130334950381915 30.785291691163884
270 79.59119418518395 7.921035334751594 9.640208644366876 29.861583484753552
271 79.5377374735716 8.603065894308585 10.766166380040044 31.70980384202453
272 79.58450771533498 7.863382477224574 9.786363455066871 30.271911609057057
273 79.52034188072041 8.36638979679956 10.80283216818766 31.674141495708362
274 79.42902096182296 7.738859032372123 10.130752051420222 30.881082054340826
275 79.56387457221152 7.2949737396684355 9.239244202491081 29.360176190861132
276 79.39733673311467 8.16025167750839 10.797859541746735 31.7448593346077
277 79.62272388231546 6.293279057868574 7.91024298481674 27.371391950054637
278 79.36735007652958 8.879043082170831 11.66299878441116 33.21671877347691
279 79.56563335605496 7.157484753126599 8.577057200975702 28.43920577666167
280 79.44871455827017 8.24200615036426 10.771738589223512 31.809950570644595
281 79.57479574772388 7.369576298629318 9.087960352460811 29.19964232213764
282 79.62455219567217 7.6067966780544785 9.061604780603549 29.059674625246835
283 79.56767616517837 7.343356580974786 9.286220206929041 29.637075558630066
284 79.35575069320721 8.206557128734767 10.683306651901292 32.10175296400655
285 79.51311424689908 6.846586872549061 8.895533395324973 29.008438414121528
286 79.58945567153145 7.505953922325988 9.41113545069462 29.589961312273026
287 79.53329287877924 7.124578582066306 9.291609934408251 29.569138691207353
288 79.5849596101688 7.269954670416938 9.176737701580361 29.41728271160564
289 79.56244392280342 8.300246246893254 10.599456308796585 31.27734372114075
290 79.57839252549022 7.934121174039066 10.166981186918356 30.797726713339458
291 79.40645305868371 8.689726328041928 11.360659186480927 32.69162462309356
292 79.58220623388766 7.55294168568207 9.2129342510599 29.3284603785146
293 79.5579290249106 7.091607366537072 8.989087854773759 28.95570963483547
294 79.59188959734621 7.408517720252913 9.557264192579728 29.86567013711622
295 79.59369676789947 6.9991165948858765 8.686670050398849 28.500651342398932
296 79.55269405957107 9.194721555024298 11.062816459119794 31.8536849621332
297 79.53755707604441 8.040024620745106 10.234707968011481 30.909675346481748
298 79.5783481671206 6.354395610181841 8.045742167429049 27.43129292049099
299 79.55630926685365 6.592331615672673 8.18121528122646 27.83561329454488


==> data/individual_runs_shuffle/run_4.dat <==
x y1 y2 y3 y4
1 74.77354824003659 15.32810727492806 20.356622691182825 42.79654916618683
2 75.8558105727415 13.930297629241597 17.77650735753197 40.062016961605586
3 76.45258801914912 12.989646185743553 16.8070537520715 38.61777352289681
4 76.80137289917812 13.775315069024337 17.661700296741323 40.41413374801777
5 77.1426050260177 12.462548011320504 16.056565157308356 38.36997916350977
6 77.08615840273411 13.660913127009005 18.016340454551493 41.464427925729744
7 77.57123438995043 12.265738538393187 15.858383509284801 38.03231541942019
8 77.8045454796134 11.427099161972853 14.654304052579759 36.03866542929327
9 77.89870027812101 11.248470429136495 14.43028169179309 36.03438135057476
10 78.14200569828769 10.487493191212726 13.39302961599853 34.40638865229006
11 78.15770215044671 10.478916002044834 13.429597646090297 34.65642853855475
12 77.94984045812168 11.351483195667964 14.98806960686403 36.73044772772429
13 78.34077799952586 10.26395666389719 13.220962403294479 33.94353535283262
14 78.52862179099179 10.12034782197856 12.892462749618671 33.41988700860375
15 78.49052151559121 10.147643150921528 13.101013268766092 33.6509093915781
16 78.01334065803738 10.542153862777017 14.138747617636172 35.70153773746518
17 78.58469127529581 9.776162226880022 12.459968076129279 33.007507621808344
18 78.14537853753069 11.276908449457988 14.878606653126525 36.7561614916668
19 78.24135818675067 10.061937534521407 13.26300488451384 34.42366535214598
20 78.53982716611303 9.641163839952851 12.40274702743821 32.976655026887535
21 78.37456889521887 10.358961951778811 13.731963312835427 34.90513083211496
22 78.62119307035572 9.826946323683968 12.559003503909416 33.18221337090702
23 78.52880598904297 9.7911370147588 12.809368402145882 33.56046558517163
24 78.66651011618579 10.104771297779786 12.94982065958794 33.616115515291256
25 78.68005351879745 8.829791177651696 11.417782477116145 31.621072342894774
26 78.58289406142241 10.083045121377612 13.148041410833844 33.96504776134065
27 78.5401241626396 10.652107565723279 14.091387098178544 35.14582133113545
28 78.75090859484808 9.019277093622659 11.73045184294791 31.98724121285631
29 78.696513320928 10.302870953868577 13.450218078670984 34.2427394655768
30 78.62168572222579 9.641426923568577 12.621744624154163 33.35236684010473
31 78.76162328659476 9.329656217169836 12.058782049326888 32.61004473744489
32 78.5987452544875 9.365868433358642 12.376951935101166 33.2040395252243
33 78.8113402236164 9.245130984968618 11.94934516440429 32.518199010634
34 78.77097496636827 9.74043086321236 12.699755552722735 33.259418250352965
35 78.78565596796699 9.605111270564944 12.084700968534678 32.82854860840778
36 78.6156468214543 10.712391390019251 14.221750724256854 35.57212672077258
37 78.79756040295563 8.59286895359405 11.287555712316022 31.42949236325565
38 78.69325707638944 10.608074244717457 14.013200205109433 35.19951305189337
39 78.88617312354992 8.445279412738033 10.807896035480702 30.776487704718093
40 78.91146969792698 8.20643390065084 10.64646489925316 30.64636564824983
41 78.73073871055448 9.330514359005097 12.460287419111726 33.12498730182294
42 78.80275471343208 9.330868787314078 12.408071582880186 32.929345717846424
43 78.67656609692594 9.617517577067371 12.887653053270842 33.67167922683303
44 78.94077791666957 9.73976402043119 12.512066602693794 33.26793689802312
45 78.74404468217122 10.225494137783969 13.497311392775968 34.683797651224644
46 78.97557005833973 9.206441560620876 11.766830874131685 32.34484975499712
47 78.82480993434848 8.856272327626936 11.746269096384488 32.21601558817228
48 78.83556275828332 8.455087793479748 11.162594848124385 31.506146482292852
49 79.04446275228652 9.150906353590992 11.573882540697989 32.01153833345156
50 78.97571562913865 9.044376828104742 11.480106496322595 31.814631700670017
51 79.02400061601895 8.579851475726764 10.651404939675457 30.86296164743809
52 78.88050030221369 9.551587606319858 12.319424577835091 33.35216659076485
53 78.80550440381354 8.97560841735981 11.939223947021905 32.7820706209414
54 78.90277646094678 7.755508276965458 10.1776237805986 30.253150938147233
55 78.87954811495655 8.899836604105323 11.657719849395242 32.514808119264714
56 78.99795571035261 9.770208783204831 12.48598475339292 33.33074954993289
57 78.56468115702297 9.34845077772234 13.117527863001078 34.66608326069065
58 79.10143283147866 7.625419715016214 9.64041067768231 29.226668519400935
59 79.05455864999882 8.77502381389082 11.136095897785225 31.266745854324718
60 78.96734555299918 8.589453820919841 11.204291917546428 31.94749508013801
61 78.95366997557969 7.620804478831247 9.906592829355354 29.98217586799964
62 78.98157870746036 9.045674935651808 11.610704741734946 32.63668574381043
63 78.96333179462592 8.6442217884628 11.173022374081754 32.0649850701553
64 78.97484855532417 8.057556244829602 10.641544410442016 31.160435904476792
65 79.01818596846486 9.197730509339111 11.704461234499153 32.84335450618433
66 79.00500946386609 7.590709285261816 10.083919425464172 30.288434788293973
67 79.09860283079841 7.26531230568221 9.181879775318102 28.74201350000608
68 79.07730708063234 8.198325650783325 10.354500689650504 30.553271929781367
69 78.97787698765654 8.028768996605052 10.526861176522118 31.04056450955649
70 79.06466480334794 9.145458798945624 11.683586630973252 32.70860957882197
71 79.02038470369115 7.311447652780657 9.547058251548945 29.597644320655004
72 79.07423708022077 9.526710181968909 12.157817477107024 33.39983135020687
73 79.15429173825007 8.047681695752573 10.198146455123446 30.321494768213554
74 78.96600455916162 8.423978635933462 11.027245561197718 32.02000090084744
75 79.01393636863591 8.303363987585008 10.745643705515196 31.365961155909496
76 79.10816003428658 8.60315234753179 11.016492175054182 31.662059241965636
77 78.99116710301917 8.067019182195171 10.479950344121391 31.127524705635235
78 79.04601147792643 9.30954010373169 12.074553682337418 33.263987093302674
79 79.08337827452823 8.520653963347042 10.969757307153982 31.92228532963084
80 79.12943700505237 8.73258449123886 11.183319555964655 32.09115850019791
81 79.17157494503209 8.388681252598728 10.787171327640433 31.276154538383672
82 79.12951097015353 7.841379698605398 10.062829754215386 30.340752546667314
83 79.0270547482091 7.944039898095223 10.459180015855052 31.10643118733153
84 79.18219491956617 8.776783314448432 11.146738491465458 31.977400612162498
85 79.16274351081671 7.779564732217244 10.041942116282044 30.141262395014166
86 79.1654892110175 8.580345769532565 11.09995800313921 31.881163134320378
87 79.12747974968433 8.31185447851242 10.724645275118549 31.10760576182279
88 79.12067730249548 8.01834577633972 10.490299663634083 30.96443776743969
89 79.18318108932937 7.81511503352581 10.0575573364032 30.187512013542626
90 79.19506127007033 8.620911514941378 10.995643640343166 31.791052545596965
91 79.24250219225765 8.5550173079139 10.787014914751069 31.296837092368957
92 79.18400964612601 8.245706290673795 10.50047953584996 30.883645144026183
93 79.12987931847873 9.601622441269656 12.314191263245245 33.676270138237676
94 79.175353654426 8.035675073920059 10.349475925579787 30.789335408990336
95 79.10833476994081 8.015617396822645 10.547703194029411 31.14075578959049
96 79.15289047807417 8.50625120230231 11.027069596697181 31.919053953852416
97 78.99302050125297 7.2315096624329955 9.870500555135408 30.189329973619994
98 79.23685087622697 8.290289557934493 10.443089039862086 30.880734259649845
99 79.17542038062318 8.563781302059416 10.907061807335305 31.70043627798901
100 78.96525000251678 9.336403672373866 12.502251693886423 34.21223785399384
101 79.26532573545447 9.182228935240092 11.699136679057176 32.77199546531714
102 79.20716017838305 8.05473596892305 10.37025928825358 30.69820609894781
103 79.25455346761449 7.9706756697824215 10.281651386430823 30.553271929781378
104 79.19436206286633 8.297710195939118 10.683006860530009 31.29809731625961
105 79.27964861440707 7.790233593451445 9.776001101146747 29.951894569268223
106 79.2811427627272 8.313844802103478 10.479494139860757 30.779221243413257
107 79.2344116896223 7.588106939157423 9.562315025465317 29.48175356837647
108 79.23687884815901 9.11427661777925 11.657550402098426 32.89726650511332
109 79.19493184044349 7.151923531834356 9.385412047598518 29.23986292357499
110 79.29763579368523 7.069745143456611 9.01001459592946 28.83023756528703
111 79.28194356008065 7.705360518941127 9.807387954278424 30.06003555977934
112 79.27983316753351 8.302443022816536 10.53691722186726 30.9889966570124
113 79.32759405833242 8.079292112494068 10.099039338102356 30.366794604407644
114 79.36431242457458 6.250086436473905 7.732981560745156 26.908628403936873
115 79.25636682845631 8.038095548788544 10.365078111293503 30.794581046976568
116 79.23741879067376 8.009636463153207 10.40165265858899 30.952469180472097
117 79.37140798729752 7.705931617310088 9.468382568200584 29.587668252193623
118 79.1537144032492 8.371861554055855 11.01157820344676 32.028005251366544
119 79.3058065944555 7.572853421670524 9.598824400723572 29.58568481754462
120 79.19200512491993 8.345860005380024 10.92814496138036 31.891594990926176
121 79.2191094834988 8.022158411317333 10.511135163937645 31.048331947474516
122 79.24525343816238 8.524630433909016 10.948784945572221 31.769152759065157
123 79.33479175586177 6.7623164465362775 8.285347162318256 27.738770302424708
124 79.263986901127 8.930247308466143 11.542919305808308 32.61651425940724
125 79.3791667125247 6.9081817838831885 8.707668480795494 28.4392318252909
126 79.28892705500692 8.151001274891117 10.568401833054786 31.23359855592551
127 79.35256635714532 7.7748514412038645 9.932361852877513 30.004126519290462
128 79.28730367740752 7.77462021981366 10.021152236404529 30.41003414528515
129 79.21301617369349 8.989139083720795 11.928796421064536 33.266303468433435
130 79.32301874522824 7.7734394215108695 9.869868386374247 30.092883888434397
131 79.22065371621639 9.159576220114753 11.9443008487224 33.26245747537783
132 79.29709695875015 7.865096708023221 10.047208016890508 30.60658482435815
133 79.1811229570316 8.118485247688406 10.777186971536246 31.899735709906242
134 79.26539317260011 8.774983559314418 11.402206360217315 32.303950258223026
135 79.33174001108259 7.599038995075169 9.776118410813762 29.88856719157621
136 79.3081407226864 7.706871837457594 10.026405102605551 30.391323832579598
137 79.40948303820458 7.080873850670234 8.681391115382919 28.33763614501733
138 79.24561172252452 8.8090252895673 11.558717007633735 32.79322803888519
139 79.25667139775044 9.265289882009814 12.038096444708957 33.48138020967744
140 79.18373119193137 8.504188761909335 11.230543214144106 32.547351867684085
141 79.29862729341981 7.045847622412758 9.135197045047693 29.011607325610445
142 79.32020239319083 8.235178843684057 10.422260056762244 30.899655115252543
143 79.38260215353404 6.822953430878592 8.603458393259022 28.326776368124694
144 79.34105814321637 7.580913292451063 9.849130644126525 29.97388910149613
145 79.33894661167389 8.12374599467648 10.552780095729908 31.26623946262995
146 79.32645953057478 9.687762485435034 12.522715713577758 34.23618990070981
147 79.30331850787363 8.158699281177483 10.594503233966822 31.37897941312202
148 79.33210988283807 7.76005065455134 9.98461027512767 30.27596604001479
149 79.33214124376491 7.603885414925691 9.823048794825661 29.957765518560976
150 79.45987063067442 7.357922880831307 8.811533156534622 28.613336167885727
151 79.23559656344852 8.533819160010506 11.209577369766066 32.33230848219748
152 79.40701277662718 7.20125111918955 9.004709592098648 29.003047880203447
153 79.31298090882694 8.021920681243856 10.323478799927322 31.072115329327545
154 79.23637485436907 9.689758339415357 12.658319171449639 34.42616666215269
155 79.4096856433087 8.271787663878552 10.552558510803312 31.07682459762592
156 79.22957546582157 9.06425593044357 11.777603811886394 33.300711162524934
157 79.3852158565678 8.365300385461673 10.552486821562345 31.064099817821166
158 79.35909097842024 7.732499935358432 9.994985663455246 30.122777582069503
159 79.37207175640825 8.618948052331717 11.000798748488327 31.827496545816846
160 79.41528119368684 8.078516016183032 10.151209553907837 30.584916229830327
161 79.31185472643847 7.549115948464006 9.849221884978654 30.105994584199326
162 79.4043606179483 7.895189019759652 10.015690819684353 30.16153563463988
163 79.26293198423637 8.238009200689206 10.792697916397831 31.90456828893091
164 79.41289310070925 7.289563130205509 9.18711308990796 29.164414239691418
165 79.40532207907272 8.696580276670346 10.927656171101107 31.562179341846395
166 79.35581318872525 7.903835013655823 10.166987704122077 30.511776799267267
167 79.29464227162437 8.99093198941081 11.636819177054436 33.02684490540073
168 79.47298308099596 7.146930753128139 8.796054797691655 28.541219943306086
169 79.29882045017592 6.928800306154089 8.978907982557871 28.924214056159602
170 79.29985987219392 8.570078009964357 11.063539868733097 32.18524460373161
171 79.35132283842692 8.237307467736727 10.542274363327842 31.30598326720878
172 79.43905901222847 6.756661335835652 8.566955535204501 28.196336274530807
173 79.3598737846972 7.959790655470093 10.239954317008781 30.63690238265977
174 79.45837104130588 7.819181137210311 9.708091838349365 29.820998641335773
175 79.38280273626405 8.322777267085977 10.620435187582068 31.47821573399161
176 79.29464577481104 8.365920839495104 10.93848776368932 31.826103357536894
177 79.42877821405749 7.313219103320513 9.296543457626838 29.183032927067753
178 79.49019145531241 6.606568730657814 8.275082566453973 27.917657352201676
179 79.32071800162667 7.574307869304203 9.791909595435456 30.217984512008456
180 79.45781022653067 7.77719542478223 9.833398114338344 30.275119896499035
181 79.52149621679725 7.370406626750501 9.004468455560888 28.912072574144798
182 79.49401106134803 7.246916244694361 8.895018536230836 28.62790591116795
183 79.17211336714828 8.16183771321159 10.771966691353828 31.96155937702747
184 79.34654289815929 7.57754865731176 9.755374151362318 30.118702672271013
185 79.31699359030942 7.591060341221446 9.812862405406053 30.525448721419924
186 79.19043786197028 9.126813207657685 12.074814370486353 33.801271992616044
187 79.5162459868808 6.225219996878629 7.712146060441583 27.030184278200608
188 79.46151288659657 7.238171171430661 9.150603714649709 29.04239222087275
189 79.26148285257565 7.706254741893711 10.219503331724889 31.029285027550422
190 79.25159319829783 7.442268093790171 10.01114832868918 30.755969222186142
191 79.36503088939195 6.428247774361329 8.270175112050282 28.111262705732265
192 79.3522123459104 6.68215142090219 8.697560297820573 28.67361395772816
193 79.51363155760538 6.79991531044902 8.420872413745462 28.025487232654832
194 79.29942597967565 8.1753217390036 10.714524057736163 31.81830441650373
195 79.4721110365663 6.692896722634413 8.650466983715589 28.373141747076293
196 79.41060294070601 7.202340692387346 9.411519965714298 29.7013295734066
197 79.46552988737083 7.5450769354538245 9.458007179872997 29.460220132550496
198 79.3630710780348 7.764218999168028 10.010887640540245 30.88709166938326
199 79.47288616339728 6.8144148207244974 8.702389545779576 28.17694408139999
200 79.38813719246485 7.390011595564605 9.557433639876523 30.039849577990985
201 79.40985550883954 5.907255080687735 7.529951113151434 26.728724140497874
202 79.46064152319646 7.354596873781392 9.463514217019231 29.771507636308
203 79.13905662851192 8.144762965179511 10.975362102356067 32.27328738187667
204 79.23286342756893 7.868858310480009 10.48008720539958 31.334243487002457
205 79.21475686991428 8.276499064420383 11.001261469952695 32.19087330851336
206 79.50524893336997 8.053453998366143 9.848707025884506 30.1019823165375
207 79.52240728053054 7.899855029568331 9.963618361934735 30.41085396168276
208 79.49925694223184 6.935548164111075 8.759812627786069 28.678448306943128
209 79.48751559547595 7.97974955168906 10.036519802784195 30.38090706920693
210 79.5125340928792 7.524961606084495 9.531084585223004 29.73444776848746
211 79.51901455155141 7.011846467353672 9.046497902372808 28.932446924813004
212 79.48727741700333 7.838846642386274 10.177565125765087 30.913530174404546
213 79.53227033308825 6.226734573996956 7.931169725972431 27.313222940265526
214 79.51882163974 7.355704468600123 9.374769453918287 29.481485998470703
215 79.33880166696167 6.8772478693012715 8.817561569978738 29.412348162192348
216 79.16522572336342 8.996536773920061 11.991478886475782 33.646370043577825
217 79.52620417350924 7.018459987523425 8.749300378180303 28.67591874461609
218 79.5236934375746 7.818925505104156 10.000303701693502 30.757264300273047
219 79.52223221086612 7.029431097587922 8.279807539153406 27.7666513900207
220 79.53174338695268 7.608735909812168 9.609212823458602 29.809486790945762
221 79.54572515646788 8.273900904419762 10.479637518342667 31.34476913950719
222 79.48932049187832 8.84649155282488 10.844118653775114 31.58267247216949
223 79.53348972657533 7.8113969834165 9.551718052211145 29.84176564038701
224 79.27626716453172 7.908902371533706 10.31332499652633 31.51894724640243
225 79.50827178893954 8.177640924709397 10.333632603328313 30.91146412338225
226 79.5250773599009 7.900498041570813 10.083417600777478 30.229355558772685
227 79.51766255238488 6.691430030502868 8.280139916543295 27.778232247758428
228 79.49558010934999 6.675875628191736 8.306195697029272 27.714194216267728
229 79.5218182319777 7.666356382772448 9.833521941209089 30.42030499966881
230 79.54734500977536 8.232937731344478 10.500453467035065 31.176751997438178
231 79.5050051776822 8.505449506045816 10.547129680101753 31.114314210958007
232 79.54531579570694 7.6600585019255485 9.922045119383437 30.229543465036322
233 79.41969029067914 8.320143168107364 10.839445818705462 31.818942986079847
234 79.54857913337163 7.012389869880306 8.994464547845526 29.174074301409338
235 79.50935469232152 7.182822718586294 9.21855208066943 29.442893259319213
236 79.53419535134196 6.252934091306899 7.915587091869892 27.49286859716188
237 79.5497472254331 8.25092135524357 10.698609046243723 31.495329694025976
238 79.60706272521485 6.654970189809905 8.535725094962176 28.24253479251776
239 79.3855415063209 7.080652082328951 9.203015066992936 29.3349482310154
240 79.52291006198153 6.7709387197584 7.883757068885011 27.364074068133803
241 79.55199822688289 6.5955916833268455 8.473251180070084 28.220361604364253
242 79.4394408528791 6.996191477272684 9.005028935081095 29.373544415754505
243 79.53747135014268 7.2022474606555695 8.44654367921176 28.034798021088246
244 79.52036187473499 7.670534514394853 9.541473007958023 29.966106291256654
245 79.54256216386838 7.852650137519798 9.916577185459541 29.99962971438507
246 79.53244555056922 8.37529530945341 10.328242875849092 30.901945554460873
247 79.56860409708364 7.713642122595238 9.875140804186444 30.376748009388855
248 79.53755328372434 8.919750074123426 11.292580476386737 32.42532266534541
249 79.48980596737265 8.163057556717945 10.49546780618671 31.565869769051314
250 79.53270819544582 8.019041035653888 10.104285687099669 30.539720084047197
251 79.54240693608389 7.9609336421175945 9.384727741207577 29.66767743625811
252 79.31301565390474 6.417100185857852 8.437230595091084 28.70376661779066
253 79.53046658084793 9.433308407059563 11.761512835893429 33.13272517566921
254 79.58505984937368 7.240064824070763 9.124528382552555 29.13541895853632
255 79.34749125472237 8.249285822310117 10.672794402295516 31.9367541330843
256 79.540914254303 7.2003657778690915 9.020305260608641 29.04239222087275
257 79.58231249469824 8.241710839494711 10.50561509238397 31.102341640734455
258 79.5308326964682 8.121923180669286 10.3702658054573 31.207201009437245
259 79.5593661463497 7.54852936403622 9.458111455132578 29.817795741108988
260 79.5423652643671 7.265307658806698 9.416603384618515 29.654191299095732
261 79.5499903397515 6.826456952257528 8.556547560858297 28.49670431862288
262 79.53215753754021 7.16031478057116 8.869086582615592 28.777552209737568
263 79.51268780202518 7.840778377683055 10.083723909352472 30.872311385659522
264 79.52668590381262 8.057472717967991 10.35472879178082 31.326063727089814
265 79.55804747254574 7.213390239129858 9.166323210030447 29.290186597816426
266 79.54424304501752 7.45549998697093 9.426894049297696 29.736055389089564
267 79.56540288799599 7.7819702992476385 9.84377350266593 30.27675722250566
268 79.51949166798585 7.536319737280532 9.520663576469357 29.77292162589683
269 79.45439543709823 7.544918085366451 9.791890043824292 30.246965978270467
270 79.55184097991513 7.253865950379695 9.265410775440364 29.521489568292715
271 79.59070380051465 6.636489259483619 8.368858610829355 27.992672261820285
272 79.47226085640557 7.9195232754011355 10.28178173050529 31.017742733738807
273 79.60412935397017 8.272885701384471 10.281455870319112 31.065725559744763
274 79.41220027077472 6.765586116935987 8.739283436057498 28.990634747944387
275 79.54531579570694 8.08596881490225 10.286826046187159 31.01473926301377
276 79.56293057500284 7.49607253955209 9.186937125407423 29.336801052784047
277 79.56252943456275 6.91436494960712 8.566844742741198 28.403256169494917
278 79.55260645597919 6.743031750581144 8.374065856604318 28.17290807952778
279 79.49799485100777 9.019331022878124 11.386467313225413 32.794935872086405
280 79.43016007753988 8.482022684948662 11.084434023870172 32.271087854041866
281 79.55533087662879 7.592189752212065 9.572762103033872 29.879053426283775
282 79.5657048879456 6.593337162490647 8.36369046827673 27.974820471380436
283 79.50827615677821 8.098630161410274 10.641479238404782 31.664418351627322
284 79.41234402945496 7.9297297145386745 10.34438598947185 31.140107884276567
285 79.56773216389509 7.6734329059392845 9.682212022363924 30.06556590542504
286 79.62992514947533 8.719251538165574 10.849475795235719 31.84197621497814
287 79.48998068833319 8.307156355678812 10.797729197672268 31.80865882766877
288 79.56504839139618 8.401146832077965 10.766329310133138 31.743895261173925
289 79.54694229391602 8.182981841534104 10.411988943694228 31.431136836094552
290 79.56379208933721 6.8357187819754 8.47827594414079 28.31583854068278
291 79.52686253661119 7.644806845705985 9.744901004978878 30.33045495699036
292 79.56935353292344 7.659942592636463 9.238957445527262 29.453675664866484
293 79.60554520388277 7.327436205382322 8.900251850820684 28.957260421402754
294 79.53416151222858 6.596632912905378 8.499333029370948 28.25643786568054
295 79.53221368248423 6.94745892290628 8.843219801037595 28.776295207585058
296 79.56445110661248 8.032396986901889 10.490162802355885 31.114669804553664
297 79.27180153233238 8.360893830701935 11.188956937185369 32.647792677715806
298 79.52690914714876 6.270734968223439 8.249228819283417 27.69690339218557
299 79.54818119003554 8.063902401793362 10.036578457617718 30.770618013725947


==> data/individual_runs_shuffle/run_40.dat <==
x y1 y2 y3 y4
1 74.76411811386401 14.762818617261322 19.658369484262384 42.03381560889644
2 75.69104936764933 13.916519203041055 18.12066785175499 40.50899519510145
3 76.3023974098974 12.846303752581745 16.84898544082757 38.95472954977047
4 76.73546390582075 14.041745971982964 18.05782897345439 41.02336541986424
5 77.12464483265524 12.627116777932013 16.327628694570194 38.878997204162246
6 77.45858500305276 12.420841141825303 15.993876174693389 38.17488342479483
7 77.52568956939085 12.86514144999193 16.64539451371364 39.36625373055313
8 77.53529385864427 11.949569565321703 15.608468298105239 38.16102004632979
9 77.98580470381394 10.703871185845362 13.648484450342957 34.904595051866075
10 78.13864130452632 10.481106236496805 13.387770232593788 34.25256529605417
11 77.99022379148279 12.002793122125116 15.613277994453078 37.49136497408021
12 78.23830187055691 10.509899499304447 13.585938846209899 34.778362954920915
13 78.24028921924983 9.687422259057431 12.585398178989005 33.40833595945051
14 78.30486817192536 10.854488946209432 14.034074808635344 35.34490599546582
15 78.42805880206123 9.34991582825542 12.006690039966106 32.35976266275039
16 78.40682313784397 9.462625464995295 12.28825279242628 32.91474385853286
17 78.14691967031344 11.002659131547084 14.675432827050871 36.44951675098538
18 78.57777672674482 9.039216675150048 11.558436767873626 31.778213585379632
19 78.24089160221148 10.230303026133605 13.487085900134021 34.70535250198837
20 78.45517090425807 10.200303722126 13.346118783597817 34.150617650075155
21 78.56466638266488 10.400544057417735 13.325120353201159 34.25348660766511
22 78.53049856870325 9.573828157706911 12.423686803001354 33.08222033714179
23 78.75216880175418 8.581264540253008 10.761017789098604 30.993268158035413
24 78.58906409540494 9.364820168631358 12.19954061534395 32.60232392987881
25 78.46182609448822 10.500257618027725 13.950784945050842 35.085450562844066
26 78.40574775417424 10.613647999182422 14.055008066994768 35.22158744883851
27 78.53005768801049 10.660154434884408 14.044508851796444 35.23388996804621
28 78.27643687983529 10.836292728249497 14.607686494346584 36.273113325565156
29 78.54769017636518 9.386308666715326 12.455125793762834 33.1807697465052
30 78.55445438703075 10.306507952072067 13.632862713018056 34.770939424981385
31 78.65874268768347 9.500369633446878 12.44977516950595 33.152930721383576
32 78.79429500357824 9.512773511602338 11.756168728840278 32.156829234219664
33 78.79097868133313 9.005430939892364 11.615788160639163 31.99285504999588
34 78.83074905159258 9.679564443687504 12.38178770026389 33.06754613950852
35 78.72885150336265 9.773382559918458 12.705080108164724 33.59852508098204
36 78.66751879976889 10.548008078259098 13.961049540915138 34.94574544759905
37 78.71690523653176 9.233611486880509 12.178796355892507 32.75170562069651
38 78.85557096514428 9.472007125698752 12.199403754065763 32.74458205884534
39 78.82027409777388 10.20687666667921 12.960189530711808 33.84229881981567
40 78.87836063582701 9.330953094178913 12.02744081662127 32.54916633616743
41 78.77336901718343 9.8279710570848 13.00217987430139 33.843017307600086
42 78.82273959026884 9.616116319994418 12.444437579656519 33.225765657394234
43 78.93132382766352 8.610184127405118 10.990266947271387 31.056407579441224
44 78.71562094111925 9.405697511655509 12.57498368743908 33.37447709062788
45 78.65545079651672 8.848067161791166 11.939276084651695 32.4841314369822
46 78.95558482577934 9.327479333618449 11.881422867199454 32.392623254638586
47 78.72850516899386 9.994979730587707 13.304571609861416 34.4647404129965
48 78.79740435062577 9.374525378259287 12.220434770481026 32.98309667581739
49 78.90921014102261 9.703897160818306 12.428718084275792 33.270452895647516
50 78.87648635348553 8.342382154459216 10.808104585999844 31.08478244396704
51 78.84240189323835 8.171747839340735 10.714400230865417 30.968669329166566
52 78.72749046095471 9.058311228069831 12.26767146306792 33.17414462636077
53 78.86355990534896 8.716093409793434 11.53788150733016 32.194887906343375
54 78.79681401465236 8.587128997399818 11.64751390836446 32.35965395334309
55 78.87081114200338 9.004201634393892 11.714966966901208 32.49704371591618
56 78.88374265825234 9.149639100771232 11.980849327202991 33.04793875867812
57 78.89306769451659 8.422086431419975 11.162699123383957 31.78332467788857
58 78.99592133797117 8.059554916783386 10.437999103754148 30.446705730829425
59 78.9940871194438 8.495897792006529 11.011428307761129 31.705838490307002
60 79.03948175020763 8.636739850711256 11.110255185022112 31.52599724497369
61 79.03863470720826 7.932786004823729 10.192913140533587 29.90555733342776
62 78.98239897275673 7.952217251180084 10.526919831355618 31.03610272160968
63 78.8703815991273 8.724072842356613 11.64226755936717 32.64488487842372
64 78.89965356381853 7.958384429610472 10.506116917070674 31.0788949180543
65 79.00067829337166 8.480888171552484 11.006234096393609 31.72867047513043
66 79.05102481095838 7.687178229562104 9.953334214459286 29.81127775844109
67 78.92080726304145 8.749371108369154 11.574462571829358 32.60971250505553
68 78.90199954366412 8.770458970976888 11.64226104216345 32.763761111742475
69 79.07752188999088 8.51233573368333 10.802714858520634 31.197899031975286
70 78.81867983336286 8.350223566292442 11.475759521439121 32.547758899741844
71 78.9474553700363 9.196396519446917 11.975694219057809 33.385047134806264
72 79.10535070915242 9.59976472857071 12.345376083061499 33.40119229275567
73 79.16390937300241 7.630084695738781 9.796927842302438 29.68512856997123
74 78.99240093764132 8.921903525675623 11.589973516690954 32.70962155739359
75 79.06369668060633 9.151539039958982 11.709727135107627 32.94748019446955
76 79.083247213054 8.704315429591027 11.162451469642464 31.924166520591278
77 79.07104852350587 8.445180629179902 10.844600926850646 31.551033568571228
78 79.02907576409972 9.08739455184277 11.746243027569603 32.865635691944775
79 79.16254213964137 7.397118538189707 9.520709196895416 29.216356657214526
80 79.15086504583813 8.789419384730826 11.282211605262871 31.87730505300609
81 79.01033881798111 7.0961268219710885 9.36477858061039 29.460631351419643
82 79.03351180418261 8.609547998175092 11.334642509217286 32.21684083300411
83 79.13368185158937 7.935146799356427 10.245298424061932 30.683937659945048
84 79.2056163569925 7.469978814424507 9.400701407533518 29.097262790028854
85 78.95574244515011 8.705144887806332 11.485926359247555 32.73937268144085
86 79.17703583133853 8.61495065350781 10.959036507029063 31.431417192462696
87 79.09867469170419 8.947764383477354 11.688924220822683 32.67639228708145
88 79.15232599474547 8.796953624229015 11.438715735475569 32.298967297441095
89 79.00962976803814 8.877428381274488 11.82465802276903 33.074342484792695
90 78.91156748568422 9.326645966351354 12.528313991576123 34.13761215773695
91 79.11454492931138 8.891741475445485 11.647253220215525 32.64017843105474
92 79.14313511737 7.350528822029315 9.745161693127812 29.947214486579522
93 79.23025691785061 7.322000081480404 9.406058548994123 29.153188916285224
94 79.08749162802448 8.188655867275788 10.740534217796094 31.4752432155215
95 79.14009948750179 8.205585448361349 10.688331415971996 31.341393346747914
96 79.09151562142107 8.68567388949422 11.334557785568878 32.2100479102815
97 79.15434199112464 7.153291715052022 9.421999629301459 29.46129615071188
98 79.18957740566626 8.430849371248632 10.766316275725686 31.3652614241816
99 79.04978679145705 9.335654913140354 12.31451060622768 33.9533525821509
100 79.3272314386257 7.668413948736265 9.598720125463988 29.55840051617239
101 79.33958235798254 8.411761727625814 10.437699312382865 30.794913443793604
102 79.15876449432862 9.360445177938654 12.00156751783954 33.43953073528988
103 79.2870749866102 7.86116522261096 9.869809731540736 30.09626165531
104 79.19849783566664 8.047525254081753 10.344223059378754 30.733245320503944
105 79.1756014655373 9.064452642015167 11.600205526536623 32.68209584070616
106 79.15042370668341 7.919216987002587 10.407029351660746 31.101304821749654
107 79.11797547286908 8.79692959654544 11.574351779366065 32.62055212300683
108 79.20283986632421 8.313581036966303 10.740371287702999 31.43203412684108
109 79.26684737499347 7.433758352420357 9.578106210087023 29.564436368522763
110 79.2761776474705 8.380542978468618 10.740234426424811 31.29220604201628
111 79.19028314614725 8.524419242483036 10.974866794873094 31.76959139879383
112 79.30516026045471 8.20442639743428 10.297097159255165 30.621770219987198
113 79.33850981049112 7.041224629002467 8.770116326872701 28.461241708617514
114 79.12290411311116 9.221629485313521 12.199879509937562 33.87572353087441
115 79.30113623563298 8.617447888951295 10.802584514446167 31.32006934187168
116 79.24988727749836 8.13948927230074 10.693558213358124 31.3589459481491
117 79.25331768899045 7.424344940136445 9.598993848020365 29.62916885973794
118 79.23111935553946 8.20261003279782 10.771745106427243 31.500408362869624
119 79.09065917349754 9.314457515554581 12.345793184099795 33.991095929793325
120 79.30357734979316 8.002236304261658 10.161747872328498 30.595458083896588
121 79.21922506627905 8.311806210493257 10.94373411268662 31.71967331317641
122 79.29322301308382 7.900831775857767 10.04183784102246 30.275597448297486
123 79.31839556589759 8.319885063184685 10.401300729587925 30.792532993471312
124 79.29798711762335 8.92533053417654 11.407309330732707 32.36137193864316
125 79.1960186174801 8.878495424744257 11.626456823134301 32.84797061345092
126 79.3654276287145 7.1617569778662125 9.11945148085207 29.065783432002412
127 79.24084018258517 8.238804016430189 10.745630671107753 31.440029387359647
128 79.34117093851634 8.10901814125996 10.38593316320824 31.058087085365916
129 79.36680608903524 7.01021272330756 8.890124116234588 28.734798742173094
130 79.34983014445811 7.488943496145844 9.426848428871637 29.494081745458733
131 79.3834877041071 8.235887511917596 10.244920426245985 30.624796512532594
132 79.17425309530313 8.346509983735084 11.110678803264129 32.210571269500846
133 79.30597357748287 8.522583726308671 10.828822776636393 31.591350266250874
134 79.3339384551591 7.303462118411421 9.05679508425572 29.066329106173107
135 79.39101206103855 7.217290074968606 9.088116765350163 29.059822565770055
136 79.28465856771874 7.348932753339928 9.609532166441037 29.786529581386066
137 79.2648823644711 8.444295976184831 10.891544345269988 31.86153220364316
138 79.33298841490043 6.62044621066453 8.353341148764038 27.970877859904096
139 79.30915997839017 7.135845284448532 9.229018709849136 29.23626614580933
140 79.34348932150527 7.908329413613917 10.078327664669528 30.3610067182311
141 79.36618194308491 6.466629942793898 8.34297879484389 27.811788057901367
142 79.23404255319149 10.293438130726923 13.455646909372554 35.48937407604218
143 79.31185472643847 8.166113862327382 10.578783738586095 31.17999099935429
144 79.32438386532571 7.594756977489074 9.786572005586025 29.946247308647887
145 79.3373352533658 8.657398157303199 10.880777924718988 31.48173228029558
146 79.368793724423 7.2567224381919715 9.213273145653512 29.291287619813744
147 79.35827670055995 8.199652348886593 10.495259255667555 30.949555705828345
148 79.28735980094862 7.403160645754289 9.718897362122691 29.693269200969617
149 79.22936418985955 8.41374029910269 10.995923880103264 32.15184171927652
150 79.33902165304323 7.5468786989311285 9.635385913611593 29.756501327693428
151 79.35971739148783 7.5788761902759445 9.84915671294142 30.055306803112416
152 79.2338577549541 8.42639221056585 11.110620148430616 32.286790245735695
153 79.40435075148957 6.954043609759462 8.738924989852714 28.527831085933887
154 79.3602510693723 7.586419746947236 9.47364846880905 29.45343554662452
155 79.36751696708228 8.305256577387809 10.479572346305444 31.05122961563057
156 79.38232977444102 8.185002175026542 10.43276578916429 31.071063929789833
157 79.29594990120748 8.403673889038386 10.802897340224881 31.684182075757473
158 79.37866444844668 8.527523337335827 10.880921303200907 31.62746140176671
159 79.39746815490672 7.725563210608765 9.77081340698296 29.996671262756337
160 79.42435078261785 7.140324420483431 8.931736462008221 28.875985916587677
161 79.33679069473946 9.116004504771503 11.798341554134117 33.21804465203978
162 79.35214927704068 6.982562125353929 9.015287013741647 28.842795391765897
163 79.34261868575749 8.709558732215736 11.204200676694299 32.370486641319744
164 79.36195450476504 6.838082090151705 8.838123347725924 28.63969980215295
165 79.39745226098921 8.53993145335033 10.82875760459917 31.55481645882443
166 79.4981725494834 7.526370639140188 9.265039294828137 29.155034092536514
167 79.2690804438502 8.555232955691693 11.22003748174205 32.52072631551841
168 79.36841535068639 9.512978524446059 12.256872456498325 33.79029227968925
169 79.41481013308743 6.663258029642305 8.483633085601383 28.129702768186103
170 79.3639390184531 9.521609655455467 12.324638340813776 33.84006249310816
171 79.0628864040692 8.687796676148112 11.76234052076629 33.38885520501642
172 79.47075086188022 7.853115842485906 9.567313720721138 29.76938037989677
173 79.33926844787085 7.161905682183077 9.150955643650772 29.614819090711197
174 79.48160037502174 7.513570233332486 9.2129342510599 29.14492707959997
175 79.35172676995019 7.58301359164858 9.844053742426029 30.335863489101612
176 79.50958026122854 6.768940637225492 8.285301541892187 27.82299338110136
177 79.30051253487417 7.738482176882478 10.115136831299054 30.79369223203068
178 79.4358570203522 8.151862503984706 10.344138335730356 30.990823914564526
179 79.3929833341279 9.733744890357569 12.214947284945953 33.62438634679492
180 79.4841291696499 7.152064317065985 8.629188313558833 28.373569704317003
181 79.4257850285098 7.11386479671145 8.587549898970304 28.364801569375764
182 79.44054807523882 9.049491262633016 11.438559322586206 32.72288801079098
183 79.44192261466216 8.502843474741775 10.729728694022766 31.51450964404442
184 79.43707215836096 7.586943029125582 9.374541351787968 29.341211899306398
185 79.16167664949984 8.234030749271632 11.043010677004517 32.19297592974799
186 79.44605506262712 7.053446168015746 8.848309737145533 28.62836675340228
187 79.45085510785356 8.710919957601257 10.901619942226281 31.700406079419363
188 79.34929220118583 8.223064566144902 10.65189372995471 31.733694209736917
189 79.42239352565241 7.359202188047992 9.296556492034291 29.30626434202693
190 79.43652033365787 8.680723727113115 10.948700221923824 32.082119576142155
191 79.2176624482723 8.511987736318256 11.298296064052128 32.6013390722886
192 79.27557478421521 7.413375529479373 9.698368170394112 30.532312714983924
193 79.45069856253336 7.350127982421517 9.228758021700202 29.211607087864998
194 79.54198507441507 7.630051666412074 9.49961952564663 29.519152224137713
195 79.43655662905881 7.631420529434667 9.843988570388795 30.363690344532213
196 79.46753953781464 8.13265330302161 10.458854155668885 31.126749895267146
197 79.48130868944591 7.949686713482169 9.968851676524594 30.527671276981984
198 79.50669970521092 7.9837404067847295 10.161826078773172 30.975488899952463
199 79.42348229696562 7.972295550823685 10.271373756159086 31.121167495897282
200 79.45740683319436 6.980998190854626 8.858913227603438 28.910371685713233
201 79.49933681444953 7.180881428656383 9.088123282553884 29.108544694131687
202 79.16408213548426 9.415393921092186 12.533462582517574 34.43720662767878
203 79.53136578383572 8.967942493085504 11.229995769031342 32.40431845042231
204 79.5015483018671 8.00035069158883 10.151287760352512 30.70857887814933
205 79.49779622940851 7.313374752402062 9.369594794161939 29.45976729037456
206 79.53074866029614 7.462812231867955 9.030393891972398 28.807416437546042
207 79.53514852349912 7.913303626560261 9.541160182179297 29.736999638547246
208 79.48170845089146 8.089731098880492 10.239830490138036 30.726640447220955
209 79.51996480104175 7.50333925537028 9.645872094402474 30.009272559898005
210 79.49097368368474 7.489451853445196 9.666837938780514 30.251024393345116
211 79.56038662018155 6.492982789285574 8.082069060983033 27.364150804199248
212 79.42353953956837 7.895642507715579 10.15137248400092 30.618852121610086
213 79.4684021212938 7.602663604924949 9.817932789902816 30.34474773583209
214 79.51680531713272 8.116000290824584 10.00514598405996 30.443790918164293
215 79.53944690764546 7.608289797765706 9.384923257319267 29.39049368034179
216 79.4362359152848 8.982114690957072 11.54806789674977 32.74256835594742
217 79.41177423609213 7.42056372407626 9.588703183341195 30.12765093164903
218 79.53478452632403 6.2944307921987175 8.009369653448994 27.508572869949145
219 79.52242727997151 7.004232777415746 9.109076092524472 29.00433578416005
220 79.56024874565564 7.7649404495650405 9.56732675512859 29.70704282947334
221 79.50766307420538 8.80693330230162 11.19872622556668 32.044618587626374
222 79.5661364145 7.9916489849678625 10.219092747890313 30.88956808761599
223 79.5084953328029 8.184091716660683 10.427558543389326 31.216958503445525
224 79.34482951226518 7.7170730672460195 10.063096959568052 31.007828405489736
225 79.48708504234423 8.091845710231711 10.464126573481082 31.220263154079642
226 79.40859666217712 9.204087891198242 11.95463713382765 33.31998858323857
227 79.5348547577573 7.36199412335225 9.187041400666995 29.27225577142799
228 79.356163642225 7.947667793071381 10.417443843210672 31.36710077435425
229 79.52804298269345 7.547700645901566 9.807446609111937 30.128724549195862
230 79.49658091322618 7.0528179190323375 8.23294884438247 27.89574452515079
231 79.52447175643572 7.22455686810342 9.35921288863064 29.39858857501353
232 79.52241554230574 7.290231136985439 9.385314289542679 29.64316189377526
233 79.335922675689 9.107547904133483 11.965195003859485 33.41835228592657
234 79.18718043868778 9.225410246865486 12.23127288027297 34.33628908691164
235 79.54400846328969 7.15616176599415 9.181938430151604 29.102294764392777
236 79.58714769819551 7.448655935452875 9.056573499329124 29.108489814666004
237 79.4972266200987 7.242580052894154 9.343734529787662 29.80415223608115
238 79.5042291077799 8.486319635934194 10.45845008903804 30.879761188638945
239 79.56083600704022 7.47717457063561 9.317248613855945 29.326320131977113
240 79.51100352021211 9.123239085436447 11.532276712128075 32.694050351289285
241 79.53848343076207 6.039817007709804 7.628758438801242 26.662534630802348
242 79.51057881342204 6.220026133075779 7.97304275989501 27.681767721972506
243 79.53508909024106 8.168741249454323 10.500453467035065 31.02681292259951
244 79.29599554377744 8.64854187976238 11.350316384171954 32.70788463617308
245 79.5363209735513 6.772749205687606 8.290469684444822 27.760430156246997
246 79.41031738159701 7.95928464191539 10.276698311601073 31.38279903461688
247 79.47175928697787 7.033438653533275 9.04146010389465 29.358618949268912
248 79.57185439521153 8.045861356278424 9.958332909715084 30.587181464971913
249 79.32248257642813 8.324024990845631 10.980360797611887 32.26600517328412
250 79.53082872107687 6.017046911864345 7.847925482814 27.185248288975583
251 79.3577385173244 8.732495001549431 11.454480851282367 32.75490126731341
252 79.5326579832926 8.723941058675972 11.25619492799924 32.26997971885981
253 79.57915788358372 8.572436553393395 10.886141583383314 31.96308823931683
254 79.57732291200861 8.364321691104665 10.406449320529376 30.997041025465776
255 79.60697353369552 6.479538769950244 8.16028854007077 27.467746863511834
256 79.55234060836314 7.19341875936881 8.644797016476268 28.46600925498155
257 79.48275083241202 8.445676938886267 10.703822809222407 31.84525663128128
258 79.53703260434423 7.861757506422458 9.755041773972428 30.09517735540882
259 79.32990044524638 10.14296623737529 13.356689688037093 35.48863675654454
260 79.53603722196787 8.564315933598987 10.66714398666736 31.633738910621457
261 79.45382521947563 7.598095233161112 9.864967449174289 30.65408723183538
262 79.50354180174348 9.296462720772317 11.871125685316553 33.27452609485783
263 79.53144377172976 9.101230241019339 11.808619184405844 32.991473159190065
264 79.57762911000133 7.683267943953595 9.489218068504158 29.721066304847188
265 79.52446914851782 5.926622129176612 7.206384982694214 25.995909366508418
266 79.49971747143924 8.565280351810427 10.969561791042281 31.944006775837575
267 79.52936025031096 7.574154933932231 9.630185185040363 30.042950767058542
268 79.55288899920103 7.633364296577305 9.875205976223677 30.353545910672818
269 79.52652773536153 8.665608189047681 10.995532847879863 31.94951392593196
270 79.53588625261496 8.485030551195413 10.761063409524652 31.74632881198667
271 79.5012823664764 7.657101189846567 9.896119682971927 30.521279030793536
272 79.57616257782026 7.261837378020558 9.046341489483446 29.15392071287294
273 79.42660394148284 7.666758209194708 9.969184053914482 30.71982294913582
274 79.60221103448468 7.213455446212056 8.80646277203786 28.773860812083818
275 79.50157860302723 7.783637649878025 10.068056551601522 30.65293715376275
276 79.58501187572604 7.3581001671839354 9.129631353067946 29.127941476355968
277 79.50851667994414 8.44280047458155 10.672475059313069 31.6615816861452
278 79.47434334464982 7.71078137136257 10.115136831299054 30.923999857185358
279 79.57508818273827 7.647990552858428 9.58833821993268 29.87178892632557
280 79.56034842167305 5.257357131651928 6.79508425571318 25.51160064730248
281 79.57284590957123 7.784819546063091 10.09934564667736 30.7793781199475
282 79.48843255344077 7.270086624055194 9.421921422856771 29.876652765414914
283 79.56400984455753 6.780082445926221 8.83295520517331 28.82903897332556
284 79.57636501275704 8.320818142956393 10.312725413783774 31.133022851298197
285 79.57925831822921 8.14152702905005 10.276294244970218 30.890288642422924
286 79.57653283235737 8.506887133241543 10.119555495423482 30.69766864724828
287 79.46830676432121 7.7450099865893645 10.198511418531965 30.951665789744897
288 79.488130216256 7.741019700230814 10.120239801814446 30.71492377604882
289 79.55712901504398 7.633038183639866 9.583202663398682 30.009792306786366
290 79.53221368248423 8.611624552430973 10.797403337486088 31.632463176006443
291 79.55890155217796 7.656421076161102 9.697866345707418 30.06639721242389
292 79.50625053587297 9.573542134923944 12.4549237604474 34.08589195140882
293 79.57076074913341 7.823807966480036 9.843780019869651 30.388130302550508
294 79.54979971699075 7.93007327768025 10.135711643453693 30.762802246189224
295 79.59127291492578 8.4578068544378 10.87053939766961 31.821643749537497
296 79.53004289097055 7.244356157113456 9.369718621032685 29.651759254884837
297 79.5711910359294 8.204079260491474 9.916401220959015 30.335153861020846
298 79.53978956099463 7.00864034154102 8.858795917936412 28.77403640384314
299 79.373797374296 8.99342597573605 11.949671024590447 33.542989171697954


==> data/individual_runs_shuffle/run_41.dat <==
x y1 y2 y3 y4
1 74.93718609685045 14.644112774408363 19.29856770110332 41.263404324466656
2 75.81065810820584 13.470959103801214 17.323235838572515 39.57664423291756
3 75.966567921346 15.061731471123451 20.26802130656379 43.88109439511394
4 76.85635130873727 13.332335205201368 17.098828962766166 39.54594006631195
5 77.27142840597936 13.147553162780245 16.82773935668943 39.403994727077276
6 77.2528347888476 13.24699474067874 17.33864250817453 40.14626635634746
7 77.66074420934417 10.702299492826947 13.669424225906091 34.80391303474606
8 77.68682512359963 11.768266525598186 15.212150622484199 37.20649196089333
9 77.84252264697815 11.340856524914427 14.628319961334736 36.135440032538455
10 78.16952691833374 10.907302682478793 13.940220557815286 35.17116424389971
11 77.99093301248172 10.679366823396263 13.904037042743212 35.393244311064464
12 78.16287317264835 11.345719000854661 14.643824388992599 36.117121240567094
13 78.31896393277754 9.777816618162644 12.55921857163228 33.34416512228899
14 78.36696224709989 11.371948129286471 14.70624616625491 36.04452827304676
15 78.40894966995174 10.201531008081052 13.132439225120118 34.110957406888545
16 78.42402273434004 11.026840684189187 14.237203014284926 35.447128607852584
17 78.27076173753659 10.053328261955535 13.216035397279624 34.249698863297
18 78.28262340992477 10.74947085882792 14.143629003224966 35.42656923368289
19 78.44015236828217 11.088417600426896 14.461336167534888 35.675694542864655
20 78.38928440863074 11.210695541410676 14.675120001272157 36.18210168095809
21 78.56987052533806 9.190991621953753 11.866003163190008 32.26883682294381
22 78.72182969217914 9.479482249474014 11.88659100975209 32.34036819353106
23 78.5405781957506 9.522643204254269 12.361115130053403 32.90265216330454
24 78.50540990229365 11.287143487672186 14.674937519567898 35.915888147364626
25 78.20242906510998 10.878842484177206 14.586824925228115 36.226366015177234
26 78.58576080877046 9.835568529073091 12.814562613513392 33.66759753413486
27 78.65417471097652 9.750962307921457 12.705047522146117 33.375963695707334
28 78.79866390342436 8.972215979706567 11.042124337298143 31.01370977021036
29 78.68558342454695 9.764071426291391 12.699807690352527 33.35960243966737
30 78.48961962234513 10.296414366790156 13.836212503594247 34.95015392709523
31 78.40085039260198 10.62510542920193 14.201110740064982 35.77934958090984
32 78.66860749330866 10.183228530785831 13.252271049981479 34.25311582391627
33 78.58529883197028 9.60165965085937 12.846001604274871 33.65860973764578
34 78.64049699395716 10.581104220798288 14.080992158239791 35.200201583974064
35 78.76979634803875 9.579824007312144 12.486154200689736 33.15296596210855
36 78.79794286727015 9.201758040332344 11.954552410179243 32.399967073929595
37 78.88136085071031 8.476447937288052 10.933065450191492 31.052857886711415
38 78.84365612812422 8.258054893571785 10.557739687763378 30.373827551119646
39 78.77205367039674 9.696130051314585 12.626841077465834 33.30986786871857
40 78.71353528626747 9.737639445853121 12.960587080138918 33.879179789024974
41 78.6858004082435 10.4888967039032 13.940363936297196 35.33131986597794
42 78.70103480519694 9.797507643677386 13.111753620502187 34.065520245976344
43 78.68135102495 9.322059068901368 12.559329364095573 33.1016300329643
44 78.92696855448472 8.315992903130393 10.74547425821839 30.854184057550672
45 78.92493607187039 8.977733443766418 11.511512901065457 31.97697811644752
46 78.94224690388323 9.018136631337134 11.678353316383394 32.246378462496686
47 78.89946274232092 8.549720572872248 11.068681942470814 31.511690034209995
48 78.82129668372767 8.726036902907579 11.558677904411386 32.02814573070945
49 78.94048718787272 9.75671389224541 12.386968877223959 33.263099268912754
50 78.95679850736533 9.043963888818093 11.495793405684719 31.927818711785328
51 78.88596111821884 8.41178171402463 11.011415273353686 31.371541769791232
52 78.79839458653423 9.217873125957048 12.241498372914917 33.26782534754261
53 78.98611857974409 8.796300201567341 11.141355281189968 31.360105839762674
54 78.74654718876425 9.281574650524027 12.465696698202123 33.61494357869491
55 79.01879510353393 8.137314985973099 10.422220953539895 30.27799646683058
56 78.9886927789444 8.374291340256686 10.729689590800417 30.663620365004242
57 78.964824355261 7.9774186182652755 10.391218615427888 30.56167748873444
58 79.09254786314344 8.24737153405638 10.458567398705053 30.24842198540111
59 78.92571666719934 8.979016449250196 11.58995396507978 32.7020547132084
60 78.99231168851738 7.859574328225729 10.120083388925083 30.04008007595578
61 78.98731185095308 8.980640920111362 11.662835854318077 32.54047409826718
62 79.06501344394826 8.672152292186622 11.09986024508336 31.704575922896673
63 79.05385745471946 8.37397204129553 10.813266211348738 31.21148037445074
64 78.93596425754869 9.066066093075682 11.892306597417457 33.09417310752954
65 78.81752825955944 9.264656631451698 12.429272046592265 33.83515909776741
66 78.9721090841167 7.844476502092017 10.401796037070888 30.68370422034978
67 79.0855527699746 8.518776010711546 10.96955527383856 31.378620586384407
68 79.1179176363824 8.63167561116322 10.828646812135867 31.164565993448047
69 79.00226030929751 8.690762877839244 11.214719443503796 32.21509768112225
70 79.05831717711474 7.332030102454682 9.531254032519797 29.262468354438532
71 79.13093960199899 8.107401569612655 10.29193553390627 30.361127064251868
72 79.17544314300497 8.356058559183516 10.65160697299088 31.065353147287667
73 78.95052355861378 8.652009668011404 11.58500089025003 32.76285583013683
74 79.0083737816408 9.46623942190693 12.20487168798966 33.620983936124645
75 78.95740458050523 8.603429178147925 11.2461388826541 32.392557888989835
76 79.01106805425984 9.148393723435909 11.855745084529435 33.12957421118623
77 79.05760707330299 7.888624121437232 10.151483276464212 30.498162629483495
78 79.08476035342109 8.901882817605475 11.58472065048992 32.65452901342773
79 78.8886721282022 8.568522858615399 11.522448768913252 32.477284789680716
80 79.14525239660017 7.28083611231394 9.395728781092593 29.20477146604008
81 79.03549903549903 8.068666062232925 10.427786645519642 31.058859373149726
82 79.12383127018865 8.627802643532561 11.198999948123056 31.9833865747156
83 79.0851159425856 8.689994797650643 11.271999147028378 32.16607859003723
84 78.96037105705769 8.564231974721567 11.339980099066715 32.39142815431756
85 78.97819334807254 8.587015452539127 11.392124246057278 32.53643105802817
86 79.08253352128405 7.331954820114657 9.557440157080254 29.602668946617538
87 79.04327294485583 8.418319868274217 11.14184407146922 31.9216622927075
88 79.01610405382395 7.867345086167619 10.365403971479681 31.027077316330786
89 79.11765264332783 8.26287055320331 10.730021968190307 31.42928125312863
90 79.24557347247674 7.169107883640653 9.17153045580541 28.861600338189408
91 78.92601294400683 8.637850514030903 11.736265188669137 33.065384569804635
92 79.17974740114553 8.307682803818018 10.651678662231845 31.153465235437807
93 79.21399947595208 7.688753842983238 10.047305774946357 30.388472702135616
94 79.16685651394624 7.518820581012299 9.896243509842673 30.180010721268392
95 79.12653090409177 8.792718342955325 11.522142460338259 32.36510022195892
96 79.30505765718969 7.938306606934013 9.93225106041422 30.02845985279813
97 79.24704772477943 7.3085752635118935 9.254944146260646 29.217677976682854
98 78.95409651128318 8.75916995248181 11.897768014137633 33.17924278838802
99 79.2623099346303 7.718288820392025 9.812575648442223 30.00656187582822
100 79.17026453298358 8.199642426968232 10.594483682355671 31.26943678890659
101 79.43097328997541 7.4000477016346515 9.067053162916272 28.979590372551133
102 79.12156019399978 8.544054076379506 11.08442750666645 32.04219964635301
103 79.2149902768771 7.979579812589438 10.255589088741113 30.52289747323117
104 79.14144752396119 8.759174248690234 11.412751195841707 32.468907841583864
105 79.24998350952409 8.32587453092159 10.703777188796359 31.215175633020287
106 79.37180620885007 7.857398141520176 9.6976382435771 29.741532121479864
107 79.2254911261094 8.308683832291933 10.797677060042476 31.38042652792794
108 79.27619853858492 8.322037825988746 10.646425796030812 31.180464252845454
109 79.26449260938647 7.955877342338556 10.041811772207577 30.297224708992676
110 79.32184172607602 7.140114369211374 9.009975492707111 28.913339966944907
111 79.10288641775824 8.21236240404218 10.96997889208058 31.888559556671247
112 79.27985740566857 8.287111586596637 10.500446949831343 30.989500292365946
113 79.14327673495475 8.917049296091157 11.803718247205875 33.04421989802731
114 79.17685865134526 7.6716541482861205 10.10992958552409 30.52392927505646
115 79.26853743768231 7.9642928831662045 10.083495807222164 30.291582456454346
116 79.21259473529416 7.3355735529736785 9.692958891303727 29.77282785972182
117 79.38659162939352 6.761177866201845 8.170559653138776 27.51661319728812
118 79.33887941978067 7.308456072316531 9.338318733493555 29.273038250307092
119 79.22443450349022 8.922308475364348 11.485620050672562 32.64124991486915
120 79.21250549856724 9.102282530413234 11.850466149513517 33.06683834377142
121 79.32313397337629 7.529509421418632 9.671875737258674 29.71858713824892
122 79.16414711860735 8.279566932043071 10.99594994891816 31.857888335106022
123 79.19413369009474 8.623417207135706 11.183456417242855 32.30623627260207
124 79.33000064730645 7.669538115332797 9.692698203154793 29.963771628019032
125 79.27450815627115 8.412184901350528 10.95406388058815 31.74142920206393
126 79.41480939776584 9.467734874011875 11.719646319174581 32.6174903233622
127 79.40567118711783 7.7269839167455165 9.676887466921935 29.73490125223166
128 79.32630132386376 7.75567563417303 10.062803685400489 30.298817457955373
129 79.32248298388953 8.144347696509428 10.20336021810213 30.7070872388982
130 79.29944028381483 6.450574565896828 8.551659658065791 28.18606205884151
131 79.42124359882372 7.38903855290164 8.98880761501366 28.79403890018888
132 79.31132892201008 7.934877003889035 10.166981186918356 30.514386481950893
133 79.26479099370677 7.634005265191533 9.922149394643021 30.14052239458399
134 79.32952463550848 7.16470408657865 9.10382322632346 29.053282430238227
135 79.15514373860535 7.653621158485599 10.250857598837959 31.02179745918431
136 79.27668801218664 6.891928267971643 9.135333906325883 28.987806776361914
137 79.26178589661228 7.406866127645909 9.734564719873639 29.754058918020064
138 79.30075562920442 8.606284926419972 11.246015055783353 32.43605884336811
139 79.37894822720865 5.956923287782008 7.529931561540259 26.76401593388651
140 79.19543392877907 8.376624345883313 11.001176746304287 32.14809835141945
141 79.34908275135233 9.261391577877811 11.824240921730734 33.08879160951732
142 79.33494838830785 8.497277802938477 10.844457548368725 31.566854119130138
143 79.30725378488461 6.779606453473017 8.817281330218629 28.46914171810124
144 79.32966084821132 8.377272794248139 10.688116348249121 31.34410180895938
145 79.30970282395629 6.649032061272759 8.687002427788737 28.233046449585842
146 79.36223401541606 8.547777265655853 10.760920031042742 31.31695393389431
147 79.32830771860863 8.471378862480073 10.81327272855247 31.734558785476707
148 79.3290838625972 6.722210485114657 8.749606686755296 28.55985656014546
149 79.37884055930812 7.133395772131916 9.077702273800236 28.88952562595709
150 79.37639002563917 7.279664476128289 9.06719002419447 28.9903270590278
151 79.30761612194466 8.951554998151515 11.53249829705466 32.71792331874752
152 79.39887608501222 7.086688686451541 8.957811794105375 28.771983473975517
153 79.35170723263272 6.880032670552273 8.72336842456506 28.500973903678695
154 79.2419909413111 7.217117664008306 9.547090837567552 29.7102844040958
155 79.34639281140868 8.083583633921192 10.417137534635678 30.834786107679957
156 79.4356405984342 8.980822460400756 11.323765296202993 32.21137385416321
157 79.43516444511378 8.407125529427717 10.192561211532535 30.445056872754982
158 79.48264449944105 7.1818525249682965 8.80127507787407 28.643620602334895
159 79.42932272418264 6.471408297033632 8.129110237458226 27.483074838529507
160 79.44800063683859 8.310860520232206 10.369985565697192 30.79882687706498
161 79.47250970714926 7.049879335866917 8.68143673580899 28.438360619454826
162 79.46915687070634 7.596169097803101 8.894757848081902 28.74209036704639
163 79.22803306799528 8.320722765498823 11.016857138462688 32.18982899772481
164 79.33802492299249 7.212528821651837 9.317678749301683 29.578012456829395
165 79.41549642010789 6.054064568821841 7.5611163813565145 26.820545807731445
166 79.39574390196866 7.458549604996284 9.630165633429188 29.605076246414576
167 79.36793458274045 7.426380330740841 9.541688075680899 29.817602335639705
168 79.35743646480253 8.906077804710797 11.553340314561956 32.66172547971058
169 79.25252449371729 8.596297566722136 11.454559057727042 32.56245218099711
170 79.32669991626136 6.861792606633382 8.801763868153323 28.957482148878157
171 79.35502733049856 8.21856325062632 10.573537389588783 31.248266902956722
172 79.4266357647232 8.881057765685743 11.31870794611367 32.40803036772301
173 79.40077613657536 7.073456929899943 8.97351173787494 28.89805583799219
174 79.41254806565009 8.367194939079177 10.609942489587464 31.422457395804425
175 79.39745226098921 7.575333095842058 9.682303263216042 29.90431237818687
176 79.50713135247408 7.510148517338062 8.999150417322621 28.946280866537965
177 79.4877887417321 7.399326687319058 9.275714474526996 29.473311236049838
178 79.48191424429265 8.430073301462107 10.734929422593996 31.374420575899876
179 79.34733837326064 8.221706158732836 10.615325699862964 31.49647985689915
180 79.20018482184776 8.32887391217646 10.907355081502846 32.024199893712456
181 79.4475070206238 6.129921676718799 7.826992224454587 27.15751272099719
182 79.35208475578709 9.687355042786441 12.470571566587175 34.187115846003216
183 79.42017906219377 8.6321032668011 10.974814657243314 32.11058833237719
184 79.40112172224177 7.549161194378142 9.640664848627512 29.99433971422487
185 79.47475485973519 7.530916521731133 9.572801206256198 29.760499026567054
186 79.46635522126121 8.633579584078445 10.87035039876162 31.55910247933421
187 79.49014508417208 7.925057935164205 10.047077672816041 30.605969699049606
188 79.04721739428287 8.141983663246254 10.959812054272145 32.41197824195513
189 79.42064872556391 8.848431694080409 11.19882398362252 32.30012972539066
190 79.22974831808655 8.77605653153021 11.75176309912328 33.316209294126764
191 79.48386928097106 7.714249814185778 9.93258343780411 30.57626593217463
192 79.44764191254194 8.73400511283232 10.74508974319871 31.298757961193736
193 79.46335187027937 6.397696073410636 8.280439707914567 27.770061398018598
194 79.24056611067385 9.350384672352794 12.37702362434212 34.12336680128622
195 79.11352368873246 7.3824540504594305 10.01649895294604 30.850504484522332
196 79.40095133379678 7.808515292721754 10.047325326557521 30.904354383852727
197 79.35320876501018 6.3351761285355845 8.306743142142036 28.094344973125807
198 79.33723708566681 6.568405402488414 8.504800963294844 28.607714447625987
199 79.49406447746892 7.243206516423249 8.51434214954585 28.169506945701695
200 79.50633174608002 7.6814112010282125 9.692528755857987 29.755423164247908
201 79.4429106589599 8.449626386606921 10.766381447762917 31.85478203498492
202 79.4762308415607 7.7742950523822 9.92199949895738 30.286425712412623
203 79.50153087038508 8.52672762061745 10.844457548368725 31.810023261346075
204 79.57341714671153 8.350754055293665 10.59943675718542 31.345295667248184
205 79.49427469517893 6.092609472276814 7.754019094364162 27.11105492506175
206 79.48607986988935 8.860847724633162 11.360333326294757 32.242374081067595
207 79.61269135505728 8.02686820584609 9.843506297313276 30.183185449257966
208 79.56567781073632 6.975122573271422 8.910959616538161 28.833761485455323
209 79.51431930530839 7.8722894294846055 9.69758610594732 29.79282829348665
210 79.46148600193817 7.837190037335032 10.125427495978235 30.831696279310794
211 79.22065128066728 8.09922368470296 10.433137269776527 31.70896238613542
212 79.55722789172152 7.912718183249572 9.947951004183786 30.395138066924364
213 79.44489602503415 8.291785170182838 10.901984905634798 31.777130198996815
214 79.19179984654386 8.112056814121605 10.662497220412604 31.814328534904114
215 79.51091979491353 7.216965587342085 9.29674549094226 29.555666757844556
216 79.53381700965603 6.499726611798566 8.337804135087556 28.142480265837676
217 79.25290324028352 7.997484725166276 10.599892961446045 31.4564076954987
218 79.53033235233961 6.67454695507363 8.160255954052154 27.736349791262928
219 79.60232042954081 6.860728365389934 8.405107297938663 27.952951403140435
220 79.56043453184962 8.374893992455727 10.620330912322496 31.50531040854577
221 79.57631512916691 6.917659730248293 8.53036143629785 28.425053432686674
222 79.44932916119693 7.275621463682246 9.536559036350612 29.785050524285282
223 79.44430296305698 8.3175634025231 10.818571215179562 31.76599412107709
224 79.51228179659195 7.391787139567238 9.259949358720188 29.172042741888106
225 79.53640025359694 7.661685124022685 9.645617923457273 29.735785736456076
226 79.54069302236681 7.899677070214704 9.84896119682972 30.440683407710832
227 79.51854193813257 6.644898315895574 8.113371190466323 27.712995417877828
228 79.54604981375428 7.16052168430917 9.051587838480756 28.988412758158233
229 79.54404552991275 7.53416514599715 9.192033578719084 29.12763577034998
230 79.15515303543435 8.655102317759532 11.605908079794558 33.186526282861514
231 79.47212684330205 7.351757920716544 9.359278060667863 29.782344560652064
232 79.51221588030384 8.500232024116277 10.792319918581871 31.71413915157212
233 79.5618330797074 7.198933467447439 9.030706717751114 29.00739700929298
234 79.54299319248196 6.026832254416636 7.915606643481066 27.049796191465237
235 79.49121257297602 7.103492541133955 8.796093900914004 28.55714817394044
236 79.54066460024566 7.891440987659404 9.927030780231815 30.15245545550004
237 79.53120818523952 6.86093074226344 8.827565477694089 28.543817992564414
238 79.5519864550425 6.155296032985021 7.748661952903557 26.983675415467644
239 79.5308209552226 7.67404334670711 9.311911024006514 29.412996849709007
240 79.45075987705077 8.667417107261999 11.30855414271269 32.73090523618999
241 79.48762290738632 8.240673939875801 10.44310207426954 31.07518279945297
242 79.52966532395752 7.471610036306554 9.526046786744836 30.073415837606944
243 79.54646025178356 7.312414750950475 9.312217332581508 29.39481522888071
244 79.45502967246331 7.053292694978161 9.130048454106232 29.348916135339497
245 79.5352849183952 6.255119187885601 7.894530006639721 27.033686864931273
246 79.60124486782607 8.250433713554148 10.46917088916296 31.24205065608382
247 79.47320744807406 9.527800478537053 12.23598481856496 33.82355221120482
248 79.53290840860222 8.518244143250897 10.995598019917097 31.818051006620596
249 79.52738880052293 7.969854452986266 10.29217015324031 31.093233614753434
250 79.5531238820129 7.61706908235894 9.630035289354721 29.78769701271432
251 79.55223728351046 6.125285137759971 7.821791495883346 27.277381042415605
252 79.54883323081741 7.027832169616599 9.056918911126456 28.991116030707552
253 78.85602124586009 10.565648390837849 14.613206565900272 37.45863212201025
254 79.44485907121704 7.8039722771798425 10.083789081389705 30.89100224394221
255 79.50437986615196 8.13135655412125 10.198074765882492 30.684893304944072
256 79.5547935158361 7.562632236554802 9.478914369417524 29.733375378592054
257 79.52634691525347 7.3238734407121715 9.494790277687626 29.785945700646586
258 79.55143430860757 8.721437984870533 10.974671278761406 32.05647669828513
259 79.6108629966373 6.940206917598545 8.780661162497083 28.804723834491064
260 79.52485871284513 8.660877379034012 11.298035375903194 32.530554349112286
261 79.5682142020517 6.9101166847180915 8.545963622011577 28.323473498902363
262 79.26520364123304 9.258463219666826 12.335469933401999 34.38317429782403
263 79.4480853431297 8.172391000617086 10.542346052568806 31.463333252285764
264 79.35330317694088 8.69761732694904 11.46498006648069 32.891796149286414
265 79.53808623565301 7.871788802463316 10.151496310871666 31.015496951309483
266 79.61411725216583 6.8752443363754 8.608600466996752 28.51084297060602
267 79.56468173957063 8.341537702146013 10.71421123195745 31.616853441863068
268 79.48903262182327 7.870999315659716 10.208789048803691 30.860243703053534
269 79.54977707331027 8.044911089323946 10.474567133845902 31.232020815241334
270 79.56121571043171 7.408737080177624 9.223446500665666 29.211844196701296
271 79.63504306093361 6.347717732152021 8.144868836061303 27.697373717142348
272 79.46369033730683 7.366991596623647 9.458385177688944 30.01265664746622
273 79.54251583951711 5.306882051071099 6.925480467810097 25.804316357191293
274 79.26851018053591 8.944286281757137 11.897683290489237 33.703186907253354
275 79.5618001880994 6.215314724013492 7.800773513875514 27.10426018144876
276 79.60080941509077 6.9663268760806165 8.681501907846211 28.53918503380706
277 79.51150480020411 8.048358763065442 10.427656301445175 31.186778723672415
278 79.5182048824162 6.247123092348195 8.155517946945267 27.881785931881296
279 79.54593893837301 7.8897024634761355 9.916753149960067 30.519576931166547
280 79.59008202530596 7.4850209008861555 9.400727476348415 29.584505766977674
281 79.42325291614274 7.267881688576376 9.536682863221358 30.05987093921052
282 79.48205934011608 7.384269080294034 9.630387218355786 30.094996970514742
283 79.55876786594203 6.981898439590424 9.03616813447129 29.138219843658575
284 79.40886567323614 8.315089503758118 10.849951551107528 32.023201947479194
285 79.51939672996716 6.346571069578662 7.894464834602488 27.072981075240342
286 79.44559418874172 8.924535805235791 11.73584808763084 33.068344607417444
287 79.53861443549302 6.973158913756887 9.119640479760038 29.300775859009022
288 79.56615283405523 6.979617422378373 8.885021145719197 29.138146996477044
289 79.2931720810984 9.795914974343273 12.960710907009664 35.056795431635614
290 79.65646103042954 7.7973417239201375 9.708143975979155 30.105573008581132
291 79.59557106350546 7.592039947333236 9.70316483233451 30.184745660540834
292 79.55051375979734 7.894565194340034 10.156592764183326 30.774424542535282
293 79.54681872966172 9.019834074603533 11.725283700395284 32.985990621414395
294 79.3622654282974 7.442508519569155 9.917254974646772 30.661879831111804
295 79.519094427407 9.225472801807602 11.516537665136173 32.63596722914952
296 79.59510714189815 7.558886484762402 9.49456869276103 29.812780242680958
297 79.57422617902408 7.100018439812771 8.890013323771296 28.876949188362733
298 79.60982219056744 7.683667439275908 9.624847595190932 30.04804248951438
299 79.55192909127875 7.9729069878895915 9.989641556402095 30.50580180538721


==> data/individual_runs_shuffle/run_42.dat <==
x y1 y2 y3 y4
1 75.01843479060338 14.034675416555038 18.417754583484204 39.96828681447645
2 75.51915608232275 15.089133704915014 20.0647236536174 43.13198434485256
3 76.35600730100329 13.282321343464847 17.297036679604616 39.387609611721444
4 76.6414367478594 13.355462630156051 17.620257398264492 40.25240498664261
5 77.35753720757727 12.401736472339204 15.524559300167018 37.17028977600761
6 77.53306091832827 11.78133723801436 14.982666844977356 36.517438451309445
7 77.62299565679368 11.780665368427735 15.076495026982528 36.67495400630951
8 77.69767627128542 11.742679056362917 15.165187652453682 36.98121315123404
9 78.15295551590378 10.891095094002834 13.679454202436336 34.60412998217469
10 77.9146444653363 11.090749331409691 14.482484493617175 35.99158990611778
11 78.1096774587999 10.81222024246935 13.945492975627483 35.087002434585976
12 78.32197698230554 10.776704339911571 13.757738853561296 34.87108835601327
13 78.40969864949408 9.979951527755636 12.746640316308577 33.29858462746223
14 77.97887566806338 11.628401921769282 15.352935257316147 37.497307376964116
15 78.3765031802474 10.370150360916123 13.387744163778892 34.215936776220836
16 78.47909169207405 9.997553565169023 12.84052063594353 33.60011486281378
17 78.0445079354362 11.903894303919623 15.874057384239471 37.99589993807566
18 78.63245593833135 9.706474502661628 12.402610166160022 32.84005712561823
19 78.39905640482073 10.275031717521408 13.44000562043649 34.461421133636975
20 78.29728472853733 10.744875610335543 14.174950684319432 35.591777858872845
21 78.71350400385266 10.262374464053412 13.017462717032657 33.68248253698156
22 78.36056159138296 10.555297568282183 14.034276841950765 35.40120077546804
23 78.47408452063192 10.231617482418692 13.408690456545758 34.32562741346982
24 78.52660640548623 9.959488613257802 13.122044285181367 33.82091636015585
25 78.56797734003568 9.989885900601553 13.095923332658154 33.75356019494632
26 78.53307161970832 10.066132021685776 13.273184756729728 34.0480246972795
27 78.66371889375459 10.306494118271425 13.340742090526048 34.13193058892282
28 78.56169188272084 9.739566187132487 12.851104574790263 33.608804768753195
29 78.71635066275941 10.222644941760608 13.137457471987101 33.94741752378968
30 78.66555551448862 10.29729624537719 13.491993354537712 34.43064917548181
31 78.73186839347791 9.766561046648881 12.663337418316633 33.45087251349298
32 78.78700395805174 9.191632862109781 11.563494117962946 31.914129843698625
33 78.73643339925174 10.009693782991604 12.882139498920886 33.698758854014464
34 78.86186024641573 9.030510357121283 11.521894806596766 31.90905885446904
35 78.61627783423735 9.152483305456851 12.2831498219109 32.79608750665229
36 78.84885676867191 10.031513871683838 12.423276219166791 33.25000319878934
37 78.83119636180187 9.135479889194697 11.72517290793198 32.13870113696758
38 78.75246730450604 8.908843375813523 11.834870481003524 32.24923767872304
39 78.5832238333836 9.321849637158532 12.580321277288508 33.409697735945066
40 78.63247106197124 10.185174168679428 13.539145323476198 34.890814271688505
41 78.83190581834909 9.4733158884409 12.392365121906913 33.06376319007748
42 78.9317701061968 8.721869186340559 11.198719708362948 31.234516930638247
43 78.93318238129818 8.519229432550992 10.974729933594906 31.11982374562735
44 78.90015971576906 8.679497871703362 11.099801590249847 31.388737433794123
45 78.98220508609741 9.83910678996355 12.355575506888549 33.14419970819099
46 78.88955367324138 7.987207031034997 10.385998335245484 30.480504867615288
47 78.76223333871025 9.290792383002126 12.371705586103865 33.12958881259739
48 78.61029160188917 10.84713659552848 14.555529312948568 36.573523436098434
49 78.90991556177978 9.203241093306195 11.667762860332932 32.15271149689756
50 78.95703747740181 8.635112931841558 11.011115481982403 31.138331470302973
51 79.00223470261267 8.949753662657915 11.41757392659699 31.671239179125887
52 79.00926218379584 8.261209602868066 10.479526725879374 30.466559866430664
53 78.88217461445322 9.466010270852241 12.30388104695489 33.43487890364937
54 79.03210474062284 9.265027890435599 11.93362566902355 32.572678071461034
55 79.02472342221236 8.698510669067556 11.219705104352162 31.64355902878253
56 78.87973131960166 9.600915415810677 12.460215729870772 33.66301482922736
57 78.94864856717318 9.67313400858135 12.34547384111735 33.65641699184123
58 78.95336359856981 8.452233286523073 10.985392078886314 31.6294042596861
59 78.78739775313383 8.985710698569111 12.048765107204096 33.05325319314017
60 79.00069327850488 8.536058443870772 11.04787902818587 31.712219013430285
61 78.96640833286301 8.297094743149795 10.844789925758613 31.62877030729169
62 78.97638508665821 8.226248809669181 10.86044424910212 31.536929267192793
63 79.00242588083292 8.584574057929158 11.037353744172652 31.54575882138635
64 78.98707923258354 9.011578752416332 11.709766238329976 32.67330956271768
65 78.92072588433653 8.143525801294258 10.6727618162769 31.143464734663652
66 78.8876365055796 8.167136678191738 10.719816027159535 31.56113045943161
67 78.9781211354961 8.376537674590077 10.954109501014198 31.46237025255224
68 79.05945003689995 7.597684959894366 9.87527114826091 29.91667692247104
69 79.12648443710732 7.377810888588436 9.66671411190977 29.310293284632895
70 79.10149172094316 8.325065926331286 10.588963610801972 30.66511582919722
71 78.91144104667256 9.601577976744647 12.62196620908076 34.24789756435243
72 79.13471376235168 7.6436884333508575 9.765514920355855 29.341682605236784
73 79.03244552785984 8.516994529442448 10.99571532958411 31.584462039965366
74 79.11466413920074 9.378077592538657 12.037881376986082 32.95279995747556
75 79.07342754992754 7.981305895369956 10.292150601629146 30.576911586440925
76 79.21129130989027 8.614328829627546 11.021562559550945 31.42444529792202
77 79.17751729311317 8.182232890755085 10.343949336822389 30.30663564555036
78 79.11722588642444 7.044925865477763 9.166518726142147 28.942860570154107
79 79.03216870293937 8.15726613631767 10.672800919499236 31.40203678740574
80 79.17951388888889 8.740999232673312 10.93290903730213 31.521409567671032
81 79.09981474300764 7.7821830984032125 10.14636727154138 30.56238089201514
82 79.09547838525111 8.377354516475279 10.849782103810712 31.350534783713258
83 79.166387692781 7.7796677499915585 9.942848033668394 29.974874886545035
84 79.08391568072383 8.426810170817188 11.04793768301937 31.727950663035966
85 79.12901837885488 8.791293339646979 11.355341148242658 32.301459295273474
86 79.16633654104972 8.68629681125676 11.15203697809255 32.001574017610665
87 78.9930522842609 8.863451525127683 11.777714604349686 32.916164400628475
88 79.15118131925654 8.225323488416567 10.771706003204894 31.35575857462807
89 79.13578203321411 8.381143344941783 10.782003185087795 31.336616833524623
90 79.05906103889185 7.876883204289014 10.386187334153451 30.922131879514048
91 79.07007933368943 8.839052588869478 11.74636685444035 32.72936351057244
92 79.20079179650148 8.527002505845699 10.964374096878494 31.60160709125953
93 79.01758915150177 7.887814383496942 10.495735011539352 31.168802790549844
94 79.03697416144281 9.063072146466647 12.043525275410516 33.4280838914653
95 79.08724407316166 8.376312826547752 11.07932453615106 31.9419919223755
96 79.16750877266017 7.792657079224813 10.099417335918314 30.545707322258664
97 79.18555256101983 7.4963306629015865 9.838879082669683 30.063550705347055
98 79.22725631610717 8.760978548692815 11.11020304739232 31.85277074365058
99 79.24704772477943 8.09497138250261 10.271119585213873 30.535583002611165
100 78.9118779998347 8.69237034764513 11.851000560218827 33.401965540761935
101 79.2946749606019 8.137293372546857 10.135529161749435 30.47086443080894
102 79.16174198320095 9.170852384066357 12.038109479116399 33.20880346200229
103 79.31149408993072 8.247035711429843 10.297051538829116 30.60383512563941
104 79.20037407362753 8.069744210046633 10.354670136947297 30.843471418006253
105 79.36553374579798 7.596434572794488 9.478816611361673 29.375638459598406
106 79.11664186063723 9.240532262542674 11.970389215226994 33.40236846599548
107 79.18845414029222 8.929550704866497 11.5481591376019 32.608952075169704
108 79.2313412258835 7.978872293030277 10.208652187525502 30.46242902602687
109 79.29282108315702 7.686843905854271 9.796914807894986 29.908665298190652
110 79.30991534225241 8.452332910360138 10.64626938314145 31.08813961233352
111 79.3093765984612 7.805777480839504 9.82285979591767 29.896805506412306
112 79.24273980072228 8.22317588148984 10.69868725268841 31.309687505631288
113 79.1965998796491 7.533259111617831 9.964009394158136 30.27376298538329
114 79.20970400211884 8.103598674972908 10.610190143328946 31.294931584842534
115 79.20200855331873 8.214961747762137 10.907335529891672 31.72195890704487
116 79.32783219605271 7.364858166937981 9.395637540240475 29.352922897524113
117 79.2280605634496 8.512238628907893 11.193857874385326 32.04184570553592
118 79.3915937316864 6.849197056628428 8.285249404262407 27.762425876588104
119 79.20638614197041 9.027129632681486 11.735802467204781 32.888101139567716
120 79.26024084721267 8.647363992496796 10.927753929156959 31.55859532098558
121 79.32939408555673 7.703254612037735 9.619549108563842 29.589268706153305
122 79.3610087313112 6.75673597115878 7.935829526634642 27.083493758505284
123 79.33526704537934 7.624680746912673 9.687477922972388 29.852428487648865
124 79.1766986106122 8.863355670610819 11.736017534927646 33.11955094693377
125 79.28136129491618 8.611882684300925 11.172911581618461 32.043251312049684
126 79.29001735418633 8.109833196937503 10.37025277104986 30.887861859717237
127 79.18719430173951 7.193169169756176 9.70360148498397 29.999215453814866
128 79.31620099031905 5.961505442554399 7.879299301538245 27.077315847655072
129 79.32298382426151 7.130095324472323 9.30198532273584 29.237512609605133
130 79.30928938108207 8.29683354106242 10.542183122475723 31.14820388770313
131 79.31948576608607 8.438079493845246 10.82880322502523 31.37505821194563
132 79.25004523037748 8.093329317581471 10.73532697202113 31.45996003203684
133 79.3506998365569 7.984121526117516 10.010503125520565 30.354021674557387
134 79.30723267509046 8.789163022027637 11.3709237823452 32.34857310797976
135 79.4785943333558 7.425516371227372 8.853171571123152 28.643538107148558
136 79.35786184002444 6.975624491106414 8.984017470276983 28.838621265892517
137 79.34907964453583 9.10758095902154 11.433202181125601 32.351324976138194
138 79.34847868586417 7.405349099839369 9.531195377686297 29.579514265729724
139 79.29511698145139 8.081780243416455 10.52678297007743 31.29415620303172
140 79.33096977027421 8.439665334900507 10.943603768612153 31.76381316051897
141 79.3291642887846 9.02970614818434 11.480236840397062 32.51206681124466
142 79.35245075056261 6.4520581394953815 8.374274407123462 27.821049051689883
143 79.31752014673057 7.396221751764583 9.651157546622125 29.747763054618904
144 79.27966448607981 8.676635103184207 11.162464504049918 32.11599726409019
145 79.25891821503353 8.628405553334941 11.272064319065612 32.40912123603468
146 79.431127548648 6.815044412067052 8.207036442378401 27.6569316851184
147 79.26598312303977 7.946793870331069 10.401743899441108 31.090352252956656
148 79.30358040446659 7.597388686055191 9.948244278351337 30.193272613812315
149 79.35300493220466 8.103252908840105 10.526711280836476 31.21176324694498
150 79.25431986787714 7.434385212589689 9.703373382853652 30.010700347818677
151 79.33526814821043 7.083603828973708 9.20817669234184 29.16352821931246
152 79.33143306718536 6.426221037412668 8.468219898795649 28.04881411479515
153 79.29647430853608 7.3642088175957525 9.625166938173368 29.830248092306345
154 79.3110095979924 8.350565955528893 10.76634234454058 31.39402845374233
155 79.24780441904633 8.629194181432792 11.303392517363786 32.560632153874444
156 79.43442367808014 7.284919316921405 9.061956709604612 29.00994285050621
157 79.31275024420346 7.893838258505094 10.349638855672872 31.062443991768298
158 79.47434276529447 6.257755336515985 7.5347738439067165 26.710438880076193
159 79.34576157594468 7.495110522199933 9.71889084491897 29.938744456362056
160 79.33710926985103 7.238200158086696 9.39059974176233 29.518175306203688
161 79.26814855635979 7.218019274070496 9.552252462916455 29.611672586021886
162 79.26895652371178 9.71064136594092 12.595747498501698 34.41738241442142
163 79.40467094179104 8.203247326026606 10.437881794087122 30.885968036138134
164 79.27017216485916 7.998695098582798 10.443427934455695 31.179144656820355
165 79.42270415605128 7.321303944070505 8.92115252316149 28.883845916249573
166 79.37273194814173 8.636430243012388 10.849547484476673 31.581061416118196
167 79.39157642083079 7.400673652306143 9.38522304869055 29.518903242461004
168 79.45853235066467 6.3297283656344 7.53469563746203 26.684353524374515
169 79.33728777089846 9.036015031790985 11.725361906839959 33.006428390825526
170 79.3830056510212 7.641192580398911 9.75014083677246 30.2407616534654
171 79.39089522779997 6.681022735961601 8.567105430890132 28.33429375218023
172 79.38395615427622 7.565607712394053 9.76052925950749 29.988408303424073
173 79.43462236951753 8.413964892221355 10.646373658401021 31.40938204804603
174 79.47741199421004 7.221122449941831 9.181899326929276 29.079510560853418
175 79.35429605559197 8.04476027014297 10.32352442035338 31.288900386562414
176 79.12282707371183 7.293624322699363 9.953966383220436 30.68595547805758
177 79.42590174565379 8.525635189854237 10.562731865815467 30.989972914075636
178 79.43013700229558 7.2442861349146455 9.317535370819774 29.386709884521288
179 79.42033644145053 7.230073329061254 9.228810159329992 29.04842105862858
180 79.45259665766471 7.247916624434854 9.223733257629485 29.448672101308226
181 79.4796009115171 7.6327708811323305 9.66138303926406 29.932788145772836
182 79.39827759258277 7.701185654441033 9.823009691603312 30.13853554498972
183 79.30087777939845 7.562174713154883 9.818063133977283 30.415051705407837
184 79.48208739801701 6.827312277835851 8.509545487605452 28.21075973523025
185 79.48455920021841 6.878340050500191 8.7911277916768 28.64288295046118
186 79.11537238273986 9.492966246602242 12.679441428717041 34.702834408179775
187 79.41069734464175 7.898821558931636 9.781143174884466 30.145566067704333
188 79.40597643868612 8.073593574874996 10.203399321324468 30.74477632795335
189 79.14793734048335 8.628527662371443 11.428633621315532 32.90134023258896
190 79.32768680223924 7.242026626864957 9.703555864557911 30.142074197786663
191 79.48575737707701 7.33784193317187 9.265339086199397 29.45741803311208
192 79.38183286328466 7.894525187883361 10.135815918713265 30.77700494547152
193 79.4689884640447 6.259994414528168 7.832114746581132 27.262341705658923
194 79.44744637282508 7.438530826989645 9.499854144980668 29.582239669873434
195 79.44038015791226 7.342809162724738 9.218304426927936 29.114687256822858
196 79.49914921074028 7.704245634049991 9.520468060357645 29.633607537003957
197 79.37877961381797 7.682032205794694 9.932687713063682 30.66596061558602
198 79.23049864994256 8.667248226868123 11.439002492439398 32.921407587121244
199 79.50457769701003 6.572794363188179 8.405420123717377 27.946667579819263
200 79.35241155960003 7.244494729539628 9.406351823161675 29.844013912681188
201 79.49325773044808 7.111122542085245 8.926424940973677 28.649895011874005
202 79.41612110221324 7.096470929582196 9.223863601703963 29.404274525378003
203 79.54338133732719 6.154962663726378 7.529579632539207 26.595561700797166
204 79.36417812314932 7.1825993249340945 9.239543993862354 29.651225942150017
205 79.3692785624119 8.329042723774167 10.688311864360822 31.808161596424622
206 79.4410739030033 7.958155337445589 10.20349056217661 30.770292955000812
207 79.5285603230673 9.168633979392455 11.579167992917627 32.76711042393779
208 79.48153688322526 7.205804736454765 9.176802873617607 29.330708927217408
209 79.42917872838329 7.796404114604235 10.078588352818462 30.886986402361494
210 79.47114870438512 8.36570720590136 10.703790223203802 31.573939817891816
211 79.3127886643774 7.137914868378389 9.479533503771243 30.128641784621824
212 79.32478693489699 8.133899009917526 10.662366876338147 31.648040841988824
213 79.48280731038867 7.801631509931693 10.010607400780136 30.366678594695806
214 79.497417911108 8.12865992844156 10.260607335608096 30.646690117287
215 79.56982878172347 8.76697428723023 10.911923641312915 31.63278784625184
216 79.4453277886497 8.168559433557517 10.464224331536931 31.603809889850798
217 79.33075757853119 8.806700812648774 11.527480050187688 32.982809697187946
218 79.2919256089427 7.259582011546066 9.323022856354834 29.9708370748491
219 79.50683683031025 8.63124978090222 10.78697581152872 31.636579370136964
220 79.2575027154883 7.90471394616069 10.454037942117322 31.469365547005857
221 79.50077972715881 8.042414134365474 10.026053173604499 30.42029443606755
222 79.46945323371419 6.887207301596554 8.780706782923154 28.65348797317261
223 79.58601039185041 7.955738886820956 10.03140379786136 30.675522651037777
224 79.33369155642367 8.044000936673843 10.589413297858885 31.494564241452604
225 79.44172190975569 9.492895068502374 12.319391991816486 33.76751467807957
226 79.53155338870121 6.3921445424175145 7.998766162991089 27.315669410184164
227 79.17613383258856 7.340158356243309 9.693369475138303 30.84168353295411
228 79.50514946418244 7.638613122787334 9.786487281937617 30.018443263465844
229 79.4936160286436 8.195537473599137 10.401541866125697 31.337927351741037
230 79.56923926137537 7.255436530191438 9.129676973494005 29.001632531554623
231 79.47902308825017 7.299138987543177 9.421980077690284 30.08202977558767
232 79.57202207869726 7.092215366100303 9.103751537082495 28.97413883200842
233 79.54504131823941 7.858264236522476 9.781136657680744 30.183131248369722
234 79.45985748315097 8.358112217389316 10.578594739678127 31.253530578739785
235 79.55920845899257 6.974929221885883 8.87980086553679 29.100134655662167
236 79.54203607921333 9.149135386822211 11.506207897234644 32.75576118531928
237 79.54842054454119 7.9952638036876715 10.026098794030547 30.48427829424305
238 79.35426319280522 8.349463166343153 10.797820438524386 32.00129956983848
239 79.32294213308357 6.789893929673392 8.817594155997345 29.283324597717375
240 79.45785584632807 7.6867765861649024 9.974404334096887 30.820490169273274
241 79.47363828406297 6.830261493796094 8.760112419157352 29.152538820892225
242 79.52244259748036 7.4144996830084615 9.494725105650392 29.814706913471213
243 79.5642047298788 5.475841059712463 7.154820866835021 26.225140787139622
244 79.51894957442886 6.666455357943388 8.567007672834293 28.203162964619967
245 79.52899305555556 6.064696667417277 7.764440103117809 27.077795170349972
246 79.53539502954796 9.398057341959891 12.02218795042025 33.29893186532106
247 79.38470017143025 7.96041161796493 10.307961337862015 31.33478342145245
248 79.53002550912383 7.757243191879766 9.937601684671094 30.222161168185323
249 79.55330448987745 8.294916243348371 10.615188838584766 31.51196504374362
250 79.50635645007974 6.794613341790676 8.697351747301429 28.576139279866474
251 79.5071979884889 8.137067453146773 10.297181882903583 30.9073046582796
252 79.36552461298407 7.882147105615067 10.412262666250605 31.317430469286435
253 79.40465157049358 8.536880866514577 11.199104223382628 32.38995062643223
254 79.52858540534547 8.027608499808295 9.963416328619301 30.186747531633007
255 79.55184457645284 7.0208947057494475 8.905680681522243 28.75888164783863
256 79.38281159891281 7.000200175088479 9.031182473622923 29.560938445685714
257 79.30204930251944 8.405630110651224 11.105452005878004 32.44402238476516
258 79.5605522979158 7.782012568008091 9.775988066739295 30.194636429010224
259 79.5605522979158 8.199047583657638 10.40132679840281 30.858474999745013
260 79.56474853569615 8.129149287542482 10.312803620228461 30.91597414520463
261 79.57184402948701 8.041982682037377 10.302421714697152 30.845492952003962
262 79.50591234558311 7.323388028538498 9.473948260180332 29.777338434534386
263 79.53137593183185 9.001171187204271 11.516687560821804 32.586221020725816
264 79.60822928537561 8.176426143053463 9.968623574394265 30.567768992254287
265 79.43697779525164 6.86554969926657 8.921732554292872 29.31992839847969
266 79.58755896798041 7.561400533839898 9.447553585100732 29.548134246111356
267 79.31581734694953 9.918533620903212 13.09090508579117 35.03779243894537
268 79.71195967860602 6.6382798943494 8.44187736134584 28.23709878689604
269 79.53547460145721 7.493272435749089 9.604188059387885 30.032138637098203
270 79.54773579484848 9.626782661321503 12.084635796497455 33.527817639585365
271 79.59497362102516 6.588812677994241 8.332349235571101 27.836119709752083
272 79.59788317478757 8.136059455640583 10.13036101919681 30.896491990743748
273 79.64268182918697 7.590593614726511 9.348537708931781 29.691718299992797
274 79.39133930104076 8.151893507504475 10.740547252203525 31.769709223918085
275 79.57228116972252 7.853714294219951 9.968929882969269 30.61844475548353
276 79.59116386559313 6.683461409635328 8.478406288215258 28.31816670806925
277 79.57462069344865 6.35073227746241 7.977976283113586 27.39751492835889
278 79.58832913303728 7.403507125773827 9.004422835134818 28.9429531405643
279 79.61842245909843 7.802941361072493 9.61426365634419 29.91724732202775
280 79.57646735211135 7.80720157100715 9.478731887713266 29.830230539916748
281 79.57422585778922 6.464987036207914 8.342939691621565 27.928563065287893
282 79.3403007017087 9.733493336930236 12.950224726218796 34.78379282736821
283 79.57085069086231 7.33137021027896 9.150590680242265 29.322430649449682
284 79.57217093571003 5.575517838716443 7.311129480936007 26.34004822113426
285 79.52214527224938 7.097978072231849 8.378810380914913 27.854323131472412
286 79.56579524810572 6.535779317815639 8.08729585836917 27.493021801888652
287 79.33390742357452 9.349677341178062 12.402994681179702 33.96657812430116
288 79.55514873315084 6.948051071805127 8.509349971493751 28.097646541678845
289 79.54861046454114 8.305160893251307 10.317906590743853 30.992585746015045
290 79.5853895374151 9.050877135231328 10.943095426721728 31.979264498177617
291 79.5166274589083 9.244610176900572 11.970232802337645 33.41469087517227
292 79.60369444353405 7.933917427318726 10.193050001811788 30.849025536023177
293 79.52974952872603 6.523513280526154 7.868291744449496 27.215527563662423
294 79.56411098588602 8.143337146730838 10.260757231293738 31.132829417282693
295 79.40358019050784 7.69028730723218 10.193375861997945 30.96585061705105
296 79.60204489009824 7.712429400074695 9.838696600965424 30.509953459210493
297 79.45244539458993 7.986144562119396 10.260952747405439 31.19019465340497
298 79.61620627791721 6.5862571500658715 8.269933975512522 28.146750889144357
299 79.5146258638313 7.6526218919517595 10.036936903822502 30.78134378002436


==> data/individual_runs_shuffle/run_43.dat <==
x y1 y2 y3 y4
1 74.40370912971967 15.989198170412463 21.722367903449445 44.89406339223391
2 75.8504856076815 12.634916237803 16.16087300290068 37.392349103650346
3 76.25774211711712 13.814096392441243 18.130991102452786 40.66947780463022
4 76.94057385761955 12.52505594861728 15.884478392993117 37.914818287655585
5 77.43084842410478 11.04737795753171 13.684869998730441 34.69833752125279
6 77.50464163211933 12.384603919658916 15.915650178401942 37.989894550580836
7 77.6244450136612 12.009164122335516 15.441399780656983 37.41366875761712
8 77.65757925567142 12.623615682550964 16.358689687515728 38.8202703479019
9 78.05236301319565 10.55059478313101 13.403391969918676 34.25991421892745
10 78.27777725330927 10.177685064450317 12.934257577096576 33.53921338476405
11 78.22194310011321 9.979092228725552 12.845845191385507 33.59342380946018
12 78.24752700816092 10.745804369090823 13.86729304815092 35.03788706832107
13 78.21572583657688 10.940580800095024 14.29476947477334 35.746501453092606
14 78.44001711405026 9.708702290625123 12.460046282573956 32.923510313346746
15 78.04081122094613 11.185278940651571 14.800511000909534 36.696615291019796
16 78.47884654204553 10.812583970487795 13.89321196735871 35.02644174403476
17 78.52164896665256 9.784828131152159 12.564243335702985 33.063152039923025
18 78.63979106153079 9.652527706963479 12.293121143607621 32.62771741745853
19 78.41310075364373 9.364291321018781 12.277883921302413 32.86714525204236
20 78.4609698325529 8.877627331305032 11.60034238781481 31.87310829779286
21 78.37531811617718 10.363793439946404 13.60676782930974 34.577268493322535
22 78.76704371536087 9.281130350669322 11.34437921157997 31.524830637700717
23 78.46786337102488 9.877650443582699 13.002238529134901 33.770884408032174
24 78.64248612240866 9.621805913989135 12.33499417753019 33.051112405666736
25 78.21886895194015 10.475379350718159 14.133507785842603 35.71698451678324
26 78.62602448562606 10.453907988602115 13.53362525192251 34.52931254059066
27 78.39138988583552 10.870697932019917 14.508501170880827 35.96528940131517
28 78.67565256749842 9.985037990352765 12.767462782204698 33.53265255358898
29 78.7332681988573 9.694935171514173 12.491244136797675 33.01579442717232
30 78.74451976691282 9.504883491952395 12.293284073700706 32.8763781724037
31 78.51977171872758 10.256660977710522 13.502564258977001 34.613124972718964
32 78.78057860550562 9.75638703167004 12.444333304396949 33.182250733404736
33 78.76895366140484 9.246485445453445 11.954558927382974 32.47993611870432
34 78.47286778400581 10.268151301721337 13.705953152775507 34.97631946183052
35 78.81951582841282 8.851249378545344 11.50118313316394 31.846753124813397
36 78.7610008857102 10.35416299161105 13.429363026756247 34.398361427126304
37 78.58515060114031 10.414939188592509 13.87782484936787 35.06347155447821
38 78.81100503746812 8.907427247333372 11.584557720396848 31.91653222471632
39 78.76323594606653 9.098600975043736 11.928646525378905 32.56450723875711
40 78.67909673514407 10.663740324544221 14.018459588514187 35.44356266184548
41 78.83601533321294 9.500192840771694 12.303718116861805 32.99606897693731
42 78.71210194770217 10.650796250708723 14.122643607235762 35.30004361766888
43 78.9066765715112 9.124216948034976 11.70429830440608 32.12404054118664
44 78.75584389273948 9.162388314877871 12.24662089504147 32.84338204865046
45 78.95990063186366 8.788387445800883 10.807674450554106 31.011408350372506
46 78.95394767338043 8.360875508184188 10.75581054332364 30.754290795310645
47 78.65252070128945 9.872186903900715 13.169131082082618 34.31151119785763
48 78.96693755942056 7.719256242704412 9.911585007407453 29.659239181529927
49 78.93335254387955 9.205767434993975 11.735619985500524 32.45933579220648
50 78.93195321551559 7.464597191617604 9.588566322062997 29.37109039611341
51 78.83372575696235 9.410290010007436 12.225661567867164 33.141430353889035
52 78.90933169678061 8.11288283923044 10.552799647341082 30.827881305132586
53 78.89886494434413 8.14341094005851 10.719705234696232 31.21812390754375
54 78.93786246699021 9.313114933998893 12.053659527200333 33.01730651441112
55 78.9142842752375 8.713416963774586 11.26677234964225 31.986429643494617
56 78.94102143345093 8.865231040325142 11.490859882466143 32.28218135152191
57 78.96169782648496 8.199464751742461 10.578692497733966 30.638822246969333
58 78.99434424650511 8.147029444941147 10.568251937369155 30.519095390376748
59 78.9397314074922 7.94889214682408 10.474775684365046 30.912989620669006
60 78.9988124862012 8.191854559582927 10.609903386365115 30.508611938854003
61 79.03019218830549 8.041645713838893 10.344190473360149 30.458134139352133
62 78.87804976401547 9.721811899992824 12.668759731814461 34.13009993802759
63 78.86814208763916 9.74110136879293 12.81993278938145 34.2536856763461
64 79.08225440193002 8.297931336230729 10.495063739555855 30.3752100831997
65 79.15703108772416 9.462928128800499 11.677916663733923 32.244609497219216
66 78.94612914946406 9.02250993162426 11.81931391571588 32.9329144220016
67 78.97606228445201 8.440738624032186 11.09486806703126 31.703868966480776
68 79.04050152506403 8.130022181619436 10.558013410319766 31.011791451397176
69 79.02887839663218 8.59348873366331 11.131253615418768 31.82594554935001
70 79.13720821721752 7.629627659212367 9.796895256283822 29.57667731629392
71 78.89328685200039 9.276228123313754 12.236336747566023 33.650922460691234
72 79.11376963299253 8.11971844251809 10.302421714697152 30.525698256920908
73 78.97227618551037 8.535301609202273 11.235743942715349 32.34231428899652
74 79.13668556645274 8.754944685227075 11.204096401434727 31.955938895041434
75 78.97572716025732 7.483433969175303 9.93806440613546 30.224214223740564
76 79.02645076142272 8.131645084765712 10.537203978831078 31.1009042547408
77 79.00348492164527 7.702558610926401 10.120409249111251 30.55067003448978
78 79.1782946168312 8.408737900610024 10.797533681560555 31.16576384849076
79 79.12725208241531 8.34172396533377 10.761154650376781 31.2402514029275
80 79.11103668382911 8.36144540440699 10.787275602900003 31.428500755769207
81 79.08341181068454 8.617691487495078 11.172970236451974 31.99766867510787
82 79.1255957213288 7.31005333195194 9.421823664800922 29.334064471751464
83 79.17216911869797 8.77585946559002 11.14665376781706 31.73977706732315
84 79.14124420797337 8.474061068581092 10.964452303323169 31.632864339322943
85 79.21829316506096 7.324295332566373 9.228673298051804 28.722425340707623
86 79.17248703543387 8.708342445800328 11.068616770433593 31.971934827589486
87 79.1642075205606 8.00792362743215 10.417300464728774 30.90153253114256
88 79.2083571326812 8.320595901621425 10.81327272855247 31.281389779298674
89 79.11728141589772 8.899769983941475 11.54821127523169 32.611539463371045
90 79.17165678411465 8.690782865531824 10.979858972925193 31.52005861553674
91 79.14273033041911 7.939298802851397 10.333912843088422 30.735594343346364
92 79.14762335054579 8.46465303334699 10.93319579426596 31.658876239286236
93 79.2922103862154 8.335716944845366 10.422175333113826 30.866593155151257
94 79.2047946915606 7.978210181245158 10.109623276949087 30.4251638417377
95 79.25062804724749 8.54801721576147 10.68786217730392 30.967576239094953
96 79.1486716959028 8.177599012456792 10.417189672265458 30.95952920408145
97 79.13477167678325 9.622863385362143 12.444470165675147 33.68091472884323
98 79.18558238121149 8.52943915413523 10.995695777972948 31.725630153568453
99 79.18812570832615 7.524501395499511 9.875349354705588 30.094554240824255
100 79.10174852422666 9.004680095539369 11.907863162705112 32.92360480715618
101 79.15131183854155 9.038709922055114 11.647194565382025 32.8310567730904
102 79.21990443090411 8.40590632345465 10.604689623386431 31.190900370545137
103 79.20932187592871 8.24026995996063 10.719581407825485 31.435548718496797
104 79.09461388524106 8.92667097343946 11.793238583618725 32.84797061345092
105 79.17289198143811 9.053269660719751 11.787998751825146 33.12945684809059
106 79.30730456772848 6.693106229436929 8.504468585904956 28.05698407679006
107 79.18296689885658 7.525190384013168 9.990091243459009 30.300099901774114
108 79.14627539128168 7.862912533105663 10.302760609290774 30.888289786830757
109 79.19069413504204 6.979088637721204 9.286480895077975 29.092572573937726
110 79.18778042555726 9.00565382824424 11.720180729879893 32.859950606292884
111 79.10694586775035 8.739177440194949 11.563982908242199 32.638817189420976
112 79.21145715661555 7.751369570899301 10.016016679870521 30.475723929964182
113 79.24697767476371 9.290239856564412 12.048393626591869 33.16212818432197
114 79.42362175948607 7.211069175869171 8.780335302310927 28.437667664042067
115 79.18555256101983 8.465295405136503 10.959277643566834 31.763087496105825
116 79.16138075859996 8.425043288990734 11.209727265451697 32.43778518948537
117 79.26459187482094 6.847093479108465 8.885099352163872 28.724189805197398
118 79.36925639358165 6.636403537280196 8.342952726029008 28.124516773896026
119 79.28087181560348 8.231867291680514 10.521458414635443 31.301366676604115
120 79.22891743654432 8.812312694299 11.610841603013144 32.79993945373324
121 79.27881471702163 8.709215698219316 11.245845608486537 32.162184712796375
122 79.26602898160996 8.376557829983337 10.641192481440953 31.229485590202266
123 79.38798579892182 6.626071772775941 8.295924583961266 27.844124655894287
124 79.21714070835296 8.96495771849996 11.694190121431147 33.00064998986071
125 79.42489268188679 6.978320607361534 8.493734751372594 28.07975483664643
126 79.43597554571676 7.786974692475717 9.452565314763994 29.394853722526115
127 79.31158910936371 8.10014677285599 10.484968590988375 31.0333371325204
128 79.26911647640722 8.155748276329906 10.474495444604948 30.977503348674563
129 79.33659634661045 7.324068934813225 9.453073656654409 29.532349985094932
130 79.26025053921954 8.287345537443551 10.578692497733966 31.144072459010395
131 79.33294845563168 8.291122591244802 10.54735778223207 31.064850037112645
132 79.23070355191257 8.536978719891113 11.204337537972487 32.254724095424926
133 79.24685508973388 8.866499278242843 11.490807744836351 32.47989481576858
134 79.35573359444365 7.735680985434171 9.588292599506632 29.72054059478214
135 79.37897373567975 6.233325607673505 7.946856635334565 27.28919096403558
136 79.32339896385332 7.9480175861277385 10.302525989956735 30.647788454551694
137 79.29864784959993 9.194633792652729 11.646966463251706 32.692158040111806
138 79.36192157121825 7.103737117971745 9.062171777327476 29.06141141639281
139 79.30212061022154 8.110905959180961 10.625714122597984 31.112985522804728
140 79.29661016257741 8.205272225975511 10.43276578916429 31.022450292617833
141 79.37098275115022 7.1559908772569845 8.879540177387856 28.67521802892422
142 79.3210514488009 7.486110440755499 9.379872424433678 29.29319712897669
143 79.2939384041685 8.626823659206929 11.188618042591758 32.28513848642501
144 79.2883285411736 8.985320900349851 11.33432968343856 32.43915576203623
145 79.37887701474435 7.374134628886525 9.155837029239567 29.299480805008415
146 79.36142624099432 8.345414021442279 10.411734772749014 30.917057215781686
147 79.28232753287328 9.207265054622447 11.881618383311165 33.03325604776093
148 79.39788264086856 6.3789540075362 7.962393649011046 27.40249739246252
149 79.28497742284335 8.378755378352551 10.933384793173929 32.14615577239667
150 79.47300722037258 6.881632134472689 8.290450132833648 27.88497945597519
151 79.36097263347956 8.62940950136651 10.87035039876162 31.438415154628906
152 79.36766033416022 7.887250016277485 10.078360250688146 30.423975843866337
153 79.35041746773146 9.06267777327047 11.631416415167772 32.70576192535356
154 79.3376315422958 8.121645106058088 10.359857831111096 31.039382263847603
155 79.41319096331159 6.8501178172653425 8.165358924567535 27.753097868269528
156 79.35256635714532 7.705416869199208 9.723915608989675 29.930002502635023
157 79.32028486333571 8.178205249657207 10.578855427827062 31.406854660626315
158 79.33452631614635 8.691124828170482 10.974651727150231 31.706890645054298
159 79.19589480733065 8.517160071238164 11.095011445513181 32.51903035856492
160 79.37485742736547 6.622594864681434 8.410646921103515 27.95805473967444
161 79.1976363389677 8.955768361669117 11.80899066501807 33.36897586898652
162 79.43059007991182 8.291536679205826 10.307394341138076 30.619371911413186
163 79.31517693488881 7.188204808968863 9.307205602918245 29.377014802587663
164 79.1809437613135 8.540749918289508 11.287894606909642 32.686869870908595
165 79.35699048912137 8.030515210511245 10.271230377677176 30.797891004450673
166 79.47505145533997 6.47768245816965 8.233444151865443 27.754584500480995
167 79.39902991835355 6.680495174615736 8.598361939947353 28.30542008182312
168 79.42222548510922 7.325226003921522 9.32790424194363 29.418422105928656
169 79.47229379477548 8.401357828315579 10.156117008311528 30.56499043634532
170 79.42178659694792 7.972662734771617 10.036493733969298 30.23289814630459
171 79.35571923371927 7.9719946152073575 10.365201938164248 31.0856506832234
172 79.39284198973995 8.259525872968554 10.698563425817664 31.222362191706143
173 79.30497144640019 7.428592343640056 9.750408042125125 30.3872702072136
174 79.43194142713097 8.154522878166707 10.390964444482675 30.784755114397033
175 79.30228445839408 9.289635753136327 12.06936598817363 33.58196532479126
176 79.42195252610713 7.85049895549807 10.062764582178163 30.50482573150999
177 79.47004911205867 8.20841012431746 10.203203805212768 30.603648820677975
178 79.35085453719881 7.545405999020431 9.692795961210642 29.9636542496741
179 79.47848291153072 6.615184929984305 8.17072258323186 27.653670063113765
180 79.42007085682015 7.708305194969421 10.00029066728606 30.372421075431845
181 79.46387294938577 6.427044806058473 8.2125630311358 27.558190416961146
182 79.25195421455 7.201082415979973 9.526411750153352 30.126641416722656
183 79.05412178493607 8.10371573652021 10.897312070565157 32.45818114894314
184 79.42752360478755 8.460173241351987 10.881051647275374 31.886851712879537
185 79.4892765917099 7.810017636542356 9.770761269353168 30.142739385637928
186 79.3678005865674 7.196340111786053 9.26039252857338 29.68765579465321
187 79.46310316839585 7.719573742871856 9.468336947774514 29.600719479173986
188 79.23430964557771 8.670802245781962 11.381598962044059 32.71971725712681
189 79.4094889670455 8.45235064881639 10.797592336394079 31.662166832692307
190 79.27074224899015 6.934182462653149 9.19806850936692 29.56384273953364
191 79.12832569056361 8.499785126707241 11.319301011652493 32.93486119488044
192 79.44662390051242 7.585736653428402 9.458078869113951 29.70038946455331
193 79.25703255863723 8.779464174547456 11.704800129092774 33.186215068670656
194 79.31177414462971 7.946703605516019 10.360085933241415 31.240463069009383
195 79.5136017441026 9.772215142201864 12.058443154733279 33.422321816100556
196 79.4655616510948 6.202570540355154 7.957316747310539 27.39034183703648
197 79.48634584248678 7.042833085622815 9.025655884865513 28.979725474644646
198 79.50293685202958 6.49064525143509 8.13436310365926 27.689236239025618
199 79.40590569789545 7.389893595315264 9.58868363173002 30.003649535099964
200 79.4754837518915 6.812676466921603 8.5721432293683 28.297620329075457
201 79.5476712846513 6.429616285272263 7.76920417903958 26.909987003255342
202 79.48481947099641 7.492205400799769 9.525955545892717 29.840473848463233
203 79.47668710641331 7.779857049222803 9.447384137803926 29.492318530041437
204 79.44467017809276 7.7423359404666225 10.016029714277963 30.742772751410318
205 79.47740545734489 7.373489255675744 9.291251488203468 29.1701674553688
206 79.50024555037412 7.743182809294094 9.624762871542526 29.852906837778104
207 79.25085788761301 8.859908906367176 11.590025654320746 33.018372259291276
208 79.5005585589606 8.315444562796454 10.42214274709522 30.96034656721165
209 79.39355211465806 8.036575660736906 10.328705597313458 31.231732630938836
210 79.48555268645508 6.775164914515061 8.577402612773044 28.337263475622276
211 79.47125760707307 7.112379191465192 9.098557325714985 28.956533842854537
212 79.2197941008638 8.053341278129405 10.610431279866717 31.86438707155429
213 79.54984951397499 7.697459821545044 9.515208676952902 29.557867668141235
214 79.19486785649286 8.593875832111463 11.402486599977424 32.622784426273896
215 79.35480658910889 8.74305912759782 11.464875791221118 32.69260660140386
216 79.3594103424807 7.400682327549772 9.547149492401076 30.3976350245578
217 79.4940144679646 7.299910304745739 9.343519462064787 29.388194429187177
218 79.51824297167153 7.474652685299654 9.708495904980218 30.15202982886209
219 79.57303589281875 7.339074063447735 9.338234009845149 29.37519378994321
220 79.5432799764991 7.351288429719939 9.08790821483102 29.006625090089255
221 79.51594064751596 6.7557839418414725 8.499065824018304 27.96475821258899
222 79.42542822121041 6.708479590976872 8.755002931438238 29.088064965313166
223 79.51776890403501 6.6069378514731865 8.426366416484242 28.26407195659446
224 79.5753639976166 6.915712842096129 8.676327248089876 28.491823064494916
225 79.53385166487625 7.890701253913857 10.130589121327127 30.89388348982468
226 79.48156297880315 7.562995724856305 8.733183333372441 28.678010363780228
227 79.46836940933596 8.651824274729528 11.131090685325685 31.991133132870296
228 79.50928371833754 8.266649691701298 10.197950939011747 30.664252299641916
229 79.35479949764927 8.556229806582289 11.08962171803396 32.279865674541874
230 79.30873232259026 8.304534294809566 10.92819709901014 32.07846350953889
231 79.53552712697787 8.312116547403251 10.641277205089372 31.607352589483384
232 79.53808887243676 8.115352389608981 10.34405361208196 30.803899885415376
233 79.51528544032968 8.525546361965674 10.948797979979673 32.10349748799849
234 79.52477157171461 6.9237158351899515 8.389479043410052 28.02673481227047
235 79.560351669309 7.841294454332289 9.953256008014588 30.481348535256213
236 79.40366388279463 8.295011287271894 10.683137204604476 31.87475279625456
237 79.43089712068716 7.648637934412498 9.885770363459233 30.621877101083626
238 79.5309566176865 7.450193271992138 9.379924562063469 29.557963506007457
239 79.59589768239837 7.3005864980284745 9.426861463279067 29.376410632855443
240 79.54307548746411 8.130278603212417 10.06766551937812 30.44373358723329
241 79.54891971364411 6.500166377021661 8.44211198067988 28.32282876057912
242 79.53566318338636 6.691245853397765 8.499124478851805 27.979106130134756
243 79.54480609815168 7.577597419008356 9.708326457683402 29.973236358149325
244 79.52693551210774 7.021932386757491 9.067411609121056 29.12334626651314
245 79.54858547192947 7.987988910850301 10.151333380778581 30.849834462523074
246 79.52096458971872 8.665730606056883 11.209323198820865 32.22800038923728
247 79.54460800589268 7.974893634801453 10.172260121934274 31.02450037857557
248 79.32786124424139 8.419065682719323 11.15227811463031 32.27330805830707
249 79.45363042069235 6.380737476464842 8.218115688708117 28.24239352073723
250 79.5345800054762 8.752707869095918 10.797272993411621 31.592194656912564
251 79.39869297849592 6.860060737246178 8.968689007119657 29.392422210568412
252 79.53436728008559 7.2273843089839485 8.702050651185967 28.345393333959223
253 79.53919209968745 6.749431188971457 8.525193293745225 28.12820290528053
254 79.59543091789013 7.054184887999558 9.088129799757604 28.949868128019276
255 79.55145371453133 9.46619988389695 11.631116623796512 32.95008437369047
256 79.56252669216431 7.648342623542952 9.619646866619691 29.95112583091688
257 79.4915695461061 8.061489381114127 10.490273594819188 31.394934226901416
258 79.20310591000329 9.583013622104108 12.705464623184405 34.89338105854649
259 79.57798172937838 8.306673420717864 10.677675787884311 31.417086226152335
260 79.39622339719412 8.39637075814608 11.084512230314846 32.26657556749869
261 79.5428128560679 8.278216555114655 10.453536117430628 31.240623864318994
262 79.58886748723404 7.378503287657505 9.447696963582652 29.506993540776204
263 79.54024174963303 6.834594325410234 8.519953461951646 28.247997943695356
264 79.48155897639828 7.793060248546644 9.849189298960038 30.734028482924135
265 79.57900228051459 5.63316189021144 7.337080986162414 26.23785574510823
266 79.41748451392942 8.056955952993368 10.453848943209342 31.461707172404406
267 79.5567521020234 6.827061403250275 8.806860321464981 28.838722680729767
268 79.5803682782642 7.101989314340032 9.182003602188848 29.181033486242413
269 79.60687216731306 7.3526273363129375 9.020155364923 29.078947082327765
270 79.55301640698377 8.123450282770486 10.16156539062425 30.65327418592113
271 79.55972363508846 7.6678890323038065 9.452708693245903 29.608267143918
272 79.57567542809043 8.12847636138206 9.953034423088003 30.548906187974513
273 79.51977569363017 7.985251446532709 10.198152972327179 30.58929386224608
274 79.5237391865223 6.917061176930055 8.337308827604584 27.900673110434294
275 79.59383519275656 7.162532478492868 9.082883450760315 29.099190232501314
276 79.54723470784204 6.771541528939756 8.911129063834967 28.779972614886763
277 79.44485685837591 8.29904203191566 10.802995098280732 31.88970066674911
278 79.17596377817404 9.062151622326574 12.17395407352605 33.9957122597112
279 79.54081608963055 7.715785330766181 9.895995856101191 30.370978166325546
280 79.39624458558843 7.33823557309133 9.515860397325238 30.25236074774925
281 79.60342561472122 7.759034888619694 9.504872391847663 29.952054672636375
282 79.5751318406967 7.317478709050329 9.453047587839514 29.70419345215245
283 79.55511432517164 7.904175138331554 9.60896516971711 29.856661231546155
284 79.499841407529 8.444826721072879 10.985300838034195 31.967567950459586
285 79.57465696629325 9.142453681453405 11.558293389391705 32.68838265699363
286 79.54923830589735 8.645226756637287 10.818232320585942 31.673039677795256
287 79.5462805313642 6.575555406040485 8.1602429196447 27.5127794900602
288 79.5672389021554 7.387934941018291 9.494659933613159 29.6419210734971
289 79.65272275248802 6.463423152500698 8.082284128705908 27.873189866476356
290 79.58608455005715 6.401689576099402 8.186565905483345 27.76867347285731
291 79.59491730124877 7.298462491224367 9.17667252954314 29.3303950708488
292 79.5515574152418 7.3171881196932285 8.806273773129881 28.512482791690307
293 79.46900784772876 6.2936682905117936 8.385034310470719 28.397627892624566
294 79.5934454832908 7.535597803983459 9.452917243765047 29.86936467597685
295 79.56488776723533 6.378999101074041 8.066681942992194 27.678595132086194
296 79.59675918795533 7.213590796044499 9.228842745348597 29.27341581154932
297 79.56851149102803 8.867437106051518 10.938025042224965 31.948973883928154
298 79.52943090620059 9.080594088680325 11.688715670303528 32.85671127678046
299 79.47189418856858 7.971670297961199 10.453861977616796 31.370999000057054


==> data/individual_runs_shuffle/run_44.dat <==
x y1 y2 y3 y4
1 74.58322290015312 15.081104123227082 20.28395586966739 43.214146450743485
2 75.6673905883633 13.892229442996099 18.037299781725814 40.495077600551674
3 76.43166916218844 14.120403959231279 18.240193368041357 40.638925685574414
4 76.957531508006 12.923269636337082 16.483761344170656 38.53955171889191
5 77.25426733138461 12.725748218570304 16.27003616526691 38.34906292885712
6 77.54312052321563 12.271889644986718 15.613297546064242 37.566706197078226
7 77.6358668327978 12.169699124877942 15.561225088314634 37.61368928358695
8 77.74485584743849 12.560861244616392 16.176155845631946 38.38040979346311
9 77.83870426005764 11.040926025966922 14.263610723771968 35.857533403593536
10 78.03680357694071 10.50469113764314 13.502642465421676 34.80905862220345
11 78.0194490378429 11.661674134907077 15.139001527893248 36.792792797979445
12 78.03784608525517 10.850849674924774 14.279258529911743 35.73462821457791
13 78.18418762492733 10.872540907683874 14.164497089547156 35.63291610373325
14 77.95788418636131 11.689365461393958 15.514548875247947 37.770672632083034
15 78.2186232824491 10.63294377879775 13.940409556723266 35.22640863731209
16 78.63898794955428 10.344997296895052 12.944365760071486 33.41287309664573
17 78.40091111663867 10.728895174054596 13.851638724807424 35.12214338086722
18 78.4281389889467 10.978058745917284 14.221600828571212 35.45050675646246
19 78.41057845798922 9.504689946341665 12.423738940631146 32.94920664294746
20 78.72316801867491 9.640678624684059 12.17837925485421 32.476653691804856
21 78.27459125607433 10.194980227264395 13.638298060923349 34.887139590911545
22 78.1024536465605 10.159753782852992 13.789647082990852 35.259353530536764
23 78.3999471522308 11.138170004281362 14.56568311634956 36.07416203541497
24 78.68132651158406 9.181016904147368 11.67304831255258 32.05584871522261
25 78.33430335178527 10.666190501341385 14.242768706264675 35.6736283206001
26 78.65820674655353 9.128115635199354 11.850368391457678 32.23485202089883
27 78.36853772235408 10.460938728189204 14.034335496784278 35.39310556330354
28 78.45186111790134 10.389485773439363 13.831018292226716 35.156995843075535
29 78.55634569870378 9.887447108971703 13.01266605509227 33.90344150694437
30 78.80372816939644 9.670468849450108 12.506878908530005 33.04032790292795
31 78.57961422340667 10.528697941961482 13.736955490887514 34.83974019727787
32 78.49828382654373 9.72382736853972 13.127518736308986 34.05975315767568
33 78.78007823859002 9.272893416212208 12.02229222567982 32.49198423853472
34 78.76075235661597 10.215738421137512 13.017599578310858 34.01974703784146
35 78.69704895275885 9.306868281283935 12.33518969364189 32.995397645313716
36 78.86301601255686 8.81729413388095 11.27691963583951 31.417677708197765
37 78.78448679438478 9.372780357556055 12.36110861284968 32.83929214131667
38 78.81584237817168 8.82901662156785 10.901457012133209 30.870005702848292
39 78.8191735310332 9.373681548577732 12.048302385739728 32.61254515125527
40 78.83369986558968 9.104036326499719 11.068108428543166 31.132585944103308
41 78.93400149756474 9.356166993050905 11.975238014797174 32.43473300408619
42 78.7782941166034 9.47288030080113 12.564471437833314 33.333419393881854
43 78.72690058015263 9.410859280860254 12.548895320934484 33.313366730811346
44 78.91809637218408 7.93465862439759 9.629755049594612 29.15007175954306
45 78.78914277608678 10.366429028900539 13.648367140675932 34.77665707812269
46 78.72457382803981 9.95806112647321 13.268055717399442 34.28199876405797
47 78.91872014870584 10.458457164839892 13.48140289848725 34.566108014495924
48 78.98333912994006 8.698847688480885 11.09457479286371 31.479328306962895
49 78.97308259506588 8.569115757831861 10.797299062226518 30.692723190966554
50 78.75184275870964 9.49240976781926 12.580217002028938 33.664650211072235
51 78.6754654501027 10.7485748380448 14.117586257146442 35.937402055144055
52 78.8351318842265 8.606923489297317 11.438852596753756 31.915810526556776
53 78.91248676333869 8.328710701480693 10.808091551592403 31.060154043879486
54 78.91125522436957 9.50818297664237 12.408097651695094 33.5017991430361
55 78.87126979959744 8.754109354568012 11.548380722528485 32.49874587215679
56 78.87843421468655 9.82163179629155 12.814621268346915 34.14084206561719
57 78.9871018655306 8.003939451400111 10.448472250137575 30.44421688789274
58 78.8312116368267 9.150969653160745 12.10601222471005 33.220988973622326
59 79.02386912132432 9.167893985305234 11.813832947384528 32.57569008594815
60 78.99586131054026 8.722268041449901 11.240631845507853 31.874431483055687
61 78.92994589635569 7.3116419051435875 9.661748002672566 29.572238838159393
62 79.04862577452299 7.4297404744833555 9.536330934220294 29.135386475874515
63 78.9977993132082 8.245363867686146 10.761311063266144 31.308357800601648
64 78.93337550648684 8.274685245252389 10.74046904575885 31.315710893238858
65 78.94885197130468 9.22217613111763 11.913063891276355 33.18540721323326
66 78.97422878300921 8.22223683524746 10.641407549163828 31.150326201458956
67 79.12537592066406 8.491303652596557 10.604409383626335 30.56590779733418
68 78.93260663139223 8.39939681510037 10.954194224662617 31.691772744068615
69 79.08340226409909 7.766652944948111 9.812536545219874 29.826405841987334
70 79.12881997218025 7.667799994865663 9.765599644004263 29.59059797603475
71 79.02435979154232 9.064055137032076 11.70454595814756 32.8033091176861
72 79.05676280541195 8.685911439703716 11.172872478396112 31.84891316638251
73 79.12730461989324 8.021080963029146 10.297253572144538 30.440907218636337
74 78.96631571968793 8.765055473979313 11.553620554322064 32.710820511892905
75 78.73932093893387 8.77862962795721 12.10639022252601 33.426409671596666
76 79.04225270104178 8.580971872580347 11.105282558581187 32.05502079627872
77 79.15002508526858 7.212022813456496 9.270598469604153 28.95454517459455
78 78.94979759369924 8.652509024090365 11.412966263564572 32.63245893261233
79 79.18553611565166 7.342558434674692 9.437295506440169 29.068192909282764
80 79.16230710126622 7.280277676520189 9.484199821637162 28.903580898609395
81 78.91351421707411 9.417526808988006 12.486538715709417 34.090441803856486
82 78.9878582218062 9.361272068557165 12.314471503005342 33.819564191904604
83 78.99241042834085 8.694699001183817 11.412907608731071 32.60446248319726
84 79.1961710136761 7.6392118734332035 9.79693435950616 29.754302332749372
85 79.08641067981382 7.772232109791327 10.229865685645024 30.814289824204977
86 79.0022098491573 8.206876802207848 10.808378308556232 31.66850605498821
87 79.01137474194314 8.879528231323143 11.756859552434939 32.94946898808989
88 79.1994594368824 8.463061414205484 10.745448189403495 31.39003845317536
89 79.17928722888266 8.704022916974356 11.151958771647873 31.842852654977893
90 79.13749102191161 7.618922124760284 9.896139234583101 30.09800521855054
91 79.13760410830389 8.56516596667081 11.016589933110033 31.876006666826186
92 79.09685271895958 8.83493833579091 11.553490210247597 32.63827762242073
93 79.11046480690005 8.254776038231933 10.896829797489627 31.481429371813917
94 79.24556625853518 7.726583203952661 9.676939604551716 29.695877798432
95 79.30721012919832 7.553075282094883 9.426802808445567 29.476462377681166
96 79.20870384955987 8.47793776196654 10.849703897366037 31.480620665964764
97 79.1521584654169 7.905471113069465 10.302669368438643 30.74532191653414
98 79.11439030381844 9.046635882609376 11.860932778693222 32.95931699570623
99 79.20317466368547 8.14910465361778 10.458815052446546 30.77690849892878
100 79.17289229996446 8.196708642631863 10.474482410197494 30.928066913003484
101 79.2020935986502 9.426090690820725 12.032732786044631 33.327012417954634
102 79.1657582641232 7.804711006106858 10.068095654823871 30.439050337560623
103 79.12463726792139 8.944960221679287 11.814074083922288 32.8879508600396
104 79.29460975125725 7.652246289400369 9.546569461269694 29.416048297041097
105 79.21828171854645 7.986206265582438 10.166981186918356 30.525480160073425
106 79.26674651650018 9.078902387069283 11.308058835229707 32.04750316664039
107 79.23460788858343 8.087141982794655 10.323302835426784 30.669437818998503
108 79.15762861508773 8.446230461622068 11.115703567334833 31.884601638506904
109 78.9563516608204 8.738739324550352 11.939582393226688 33.50211086848746
110 79.24284707060407 9.142332608729701 11.725277183191562 32.888526548487654
111 79.41089912995314 7.776824645867904 9.478640646861148 29.38522609503599
112 79.24022383105192 8.28995567753476 10.583912777916382 31.150118809794513
113 79.23315970669631 8.471950302572925 10.980074040648057 31.691710886745128
114 79.20904594871348 7.362224280611381 9.666831421576793 29.654821066864645
115 79.30112989584079 8.193307423754593 10.453588255060408 30.93698832730919
116 79.45522848424996 6.642063142057293 8.11854585022267 27.56274019303653
117 79.12875906481136 7.148314991141744 9.609792854589971 29.848680421582753
118 79.3604815101286 6.743071943165307 8.530583021224448 28.346891506717142
119 79.10883328308714 8.951094455326263 11.840266725686465 33.27146836327771
120 79.24961800559886 7.436310951307458 9.718923430937586 29.791222586912912
121 79.19887825509232 7.951113749401386 10.547774883270367 31.294856732323893
122 79.1693590329489 9.785199768349484 12.809459642998 34.54934481270201
123 79.2794330505663 8.76270757583899 11.303151380826026 32.21033565358139
124 79.38077405335291 8.158867625622273 10.119861803998486 30.52686821561541
125 79.31909096758154 8.374487214287688 10.641179447033512 31.247934764960515
126 79.24287161446999 8.642934348755524 11.381488169580766 32.353830567175265
127 79.35485970502003 8.165690398634046 10.198074765882492 30.600708219446826
128 79.20514968158663 9.100855528245212 11.7201285922501 32.93559445190382
129 79.34128191973045 7.801513892714724 9.974071956706998 30.086192557918036
130 79.40167600678113 7.371003564241441 9.1661993831597 29.16912092850016
131 79.2830171752398 7.972143680968706 10.307733235731698 30.644510652951617
132 79.30246713947065 8.528468117135873 10.901828492745446 31.705974746618825
133 79.41059255971281 6.953865030876617 8.681514942253665 28.35159021768807
134 79.3419192946384 7.091185265133294 9.182029671003743 28.97338581137069
135 79.30063096127522 8.398653977386198 10.782068357125041 31.728284582554032
136 79.38966710588903 5.845976242500931 7.3370744689586935 26.50533539703138
137 79.28911841257576 7.446900933518726 9.677187258293207 29.7528659032964
138 79.37003640038705 8.212654203102725 10.224104477553587 30.64089523662278
139 79.32418084522183 8.104859051824153 10.250271050502857 30.635166656279278
140 79.3248023076539 8.73226795945906 11.032029188730652 31.9076853578393
141 79.34494923405784 8.91403709892162 11.417775959912424 32.50673740741624
142 79.4049253565157 8.451132440857917 10.510633339250951 30.864139298106096
143 79.33285304172098 8.10051640481246 10.27634638260001 30.675551873815763
144 79.34434917514788 8.192722021752383 10.28678694296482 30.92647913417497
145 79.34261626044206 8.336674495608747 10.495207118037776 31.089060785141555
146 79.25715089881011 8.050548681024273 10.605041552387496 31.403667556378423
147 79.30878008204539 8.705648866070485 11.078972607149995 31.932398838780806
148 79.41925479404554 7.358279129099153 9.119255964740358 29.074733026746756
149 79.08601377026676 9.04150602642225 12.090527348663361 33.726304454909105
150 79.34515811038656 8.359890533120296 10.620298326303878 31.157437896640218
151 79.32599689699344 7.8117091767162306 10.015873301388611 30.359477809701787
152 79.34095587178398 8.64726178263612 11.042508852317813 31.894875387821354
153 79.42140758170106 7.175608448370582 8.81694243562502 28.641716436771446
154 79.31729732730332 8.164850456567189 10.43801213816159 31.048137823202794
155 79.40181668455747 7.641382843562954 9.661324384430559 29.726041271083258
156 79.35783256774565 8.509716293459912 10.776639526423482 31.449736952648067
157 79.32147395426415 8.460465134439442 10.948791462775942 31.732735655895226
158 79.2918601316466 8.878643518052359 11.438774390309081 32.79386983401382
159 79.41239858413527 7.288997689371349 8.869008376170907 28.748637080894323
160 79.34603305586126 7.7682644983104145 9.911617593426069 30.24184694493962
161 79.35300320551646 8.115320558454975 10.526763418466256 31.377957899531406
162 79.11419714844412 8.066427440173529 10.704389805946345 32.1924917616992
163 79.34062270066799 8.298832321404328 10.641296756700525 31.418747010146575
164 79.4127374224044 5.767489452385226 7.535249599778526 26.614465307188638
165 79.40658827637898 5.890658069467608 7.509141681662745 26.77440636531674
166 79.36355689239072 8.084531390874911 10.297273123755701 30.877551079171507
167 79.32989252700676 8.854322952355675 11.501215719182555 32.502682239745674
168 79.29438840021838 8.414324210706635 10.881195025757295 32.03433802976694
169 79.28503744036325 6.795502621517927 8.989544059034394 29.144355813801315
170 79.42904095394388 7.912676246729397 10.052232780961223 30.37099705295666
171 79.07290759936068 9.567064623167406 12.606494367441512 34.86921784381739
172 79.28231353567917 9.157878154216709 11.975609495409412 33.43881818619716
173 79.39400635579749 8.727448553929417 11.178001517726399 32.082119576142155
174 79.41131358634367 7.568754118278948 9.770950268261135 30.017134113900134
175 79.33202716823406 7.0015324475691765 8.937191361524677 29.06631375246499
176 79.35489594504716 6.341310032621964 8.254527305910496 27.879870771073367
177 79.2352030429782 7.817314529962598 10.417567670081418 31.28522621499744
178 79.41737193701846 8.3511387119968 10.630810575909655 31.448033256817876
179 79.40426028437066 7.591703122567847 9.687601749843132 30.165441680645166
180 79.33032007368132 7.273937554341503 9.427174289057794 29.820566739942024
181 79.39347085280995 8.289023259141167 10.766472688615048 31.702345059083846
182 79.44972935269692 9.013928148089455 11.198667570733168 32.25926725786786
183 79.32823600945598 8.825372727252518 11.33971941091778 32.634500165375556
184 79.35026790298171 6.477158766434416 8.483893773750317 28.27292704214376
185 79.3446316505142 8.240284729783639 10.735242248372712 31.653550957862663
186 79.21383711115817 7.17085923996711 9.46918418425855 30.293814169134038
187 79.49215264948377 8.221747517032268 9.994698906491417 30.58151290403416
188 79.29752850314821 6.759291067129992 8.786278992106622 29.076230087029074
189 79.53683420568038 6.570966674751831 8.191577635146608 27.63242080358245
190 79.34308336343416 8.811178850801394 11.35019255730121 32.760278265608434
191 79.49145793509753 7.53512668595942 9.468571567108553 29.8079696916411
192 79.48676828984789 7.718584456275164 9.58305276771304 29.75132339864761
193 79.49914548195984 7.039556036633952 8.702239650093935 28.34071363136321
194 79.49645836122959 7.68340699473282 9.463103633184655 29.508001793629045
195 79.47347454048696 7.366809309990091 9.3382470442526 29.363490951023465
196 79.49051707389438 8.1356012704398 10.354604964910074 31.126551942659496
197 79.44763626081001 7.784122873667276 10.015990611055637 30.733971317753728
198 79.23445949415529 7.996404365840876 10.65728997463764 31.619348299462125
199 79.46231264369446 8.084527560856245 10.292144084425415 31.201113858304375
200 79.482687827634 8.013112138030039 10.16690298047368 30.663606522348875
201 79.4881150823948 7.146205451124571 9.213299214468407 29.239889501223114
202 79.1031503797806 8.451214780897761 11.40270818490402 32.85164234287016
203 79.43284636711492 8.547693246079966 11.047807338944903 32.017531925230294
204 79.50975089892489 8.806633844920254 11.146686353835666 32.25687324741309
205 79.45460856826764 9.646513137082813 12.183710327499908 33.60626834803462
206 79.34250064869661 6.711443282667244 8.603751667426573 28.7436199667644
207 79.56454052576683 7.519941933608826 9.478881783398908 29.573276701938646
208 79.48764989246106 7.469305684132522 8.71231524705025 28.448634357690505
209 79.47258265296365 7.053247337996211 9.077858686689598 29.191997310117003
210 79.51171963462913 6.750671527338022 8.504416448275165 28.267168740358763
211 79.45422703188602 8.232105566223536 10.776874145757521 31.585557003439312
212 79.54755343809275 6.48441875411339 8.102976250527572 27.463284984332493
213 79.57998857537763 7.447676885010752 8.915684589237593 28.72019483416667
214 79.488800175104 8.217951660220955 10.422370849225537 31.33190726545383
215 79.54664123667968 8.108281982609427 10.370285357068465 31.246746598725817
216 79.53112238738429 6.435870937068764 8.045650926576931 27.35788021277318
217 79.41074636806601 7.481742973470965 9.760711741211747 30.303300868240925
218 79.48268658465162 8.67915401720725 10.677467237365168 31.556587407146854
219 79.49189754137149 8.045475593172565 10.323387559075192 31.0757884285256
220 79.44797402416744 9.247534807640259 11.991055268233774 33.272968922859455
221 79.48035171304657 7.642818761867637 9.134558359082801 28.961585946919154
222 79.21485564830115 9.34364214917396 12.37182289577088 34.11200971332426
223 79.25198016501524 6.88435984553576 9.01054248943105 29.699821980773912
224 79.54400530381419 6.291412470341448 8.024939253144103 27.36153736493282
225 79.5049497039955 8.258167974017887 10.344001474452169 30.93803910081421
226 79.47226085640557 8.519162546263345 10.959232023140764 32.0706547077384
227 79.5423652643671 8.434164035318501 10.745448189403495 31.699276765477823
228 79.38382599752374 6.917597773247505 9.166662104624058 29.301455442787184
229 79.52611734591086 8.42318972864437 10.79230688417443 31.530852157179424
230 79.53060441336174 8.298340298963186 10.552571545210753 31.29659235106923
231 79.52556765635819 6.929153153680743 8.535379683164834 27.96199547320016
232 79.5653168927886 7.2787725668120045 9.187054435074437 29.157062030582136
233 79.53024548937861 7.525536064639507 8.98352216279401 29.018302763376248
234 79.42675001529877 8.824818977503494 11.386610691707332 32.701341034864285
235 79.51505268724773 7.722396732487994 9.650948996102981 30.13581558717232
236 79.5803682782642 8.727106905104225 11.005908236207452 32.00879357859016
237 79.54406187622958 7.613127070823484 9.843897329536677 30.20464377681843
238 79.54904285100164 8.470107307941726 10.38545740733644 30.827430976438563
239 79.53856358716682 8.289814774008633 10.547246989768766 30.995613401038234
240 79.42559214505461 7.177697601915677 9.260372976962206 29.658630296855605
241 79.55707540261497 6.9317658613687465 8.551170867786539 28.34765952854552
242 79.27820115493289 7.807959347208179 10.334206117255961 31.39099537446841
243 79.31015664104835 9.116244922030036 11.980881913221609 33.558767907573106
244 79.47571381072336 8.926389810184016 11.64193518197727 32.82064001321749
245 79.55510523966083 8.581076370846578 10.797488061134509 31.815745734826827
246 79.53386793467303 7.9850456226729065 9.70278031731483 30.004974925576022
247 79.52235201569464 7.546218782910567 9.2963674931263 29.3537539239631
248 79.53895938106048 6.957030554548209 8.864042266933714 28.743571617888406
249 79.34813366964607 7.478091125448164 9.792157249176936 30.690641745122516
250 79.54174290797337 6.604495367501387 7.915156956424152 27.305771315860184
251 79.53368155282121 7.595156550127998 9.734362686558207 29.94114416924202
252 79.52662799879886 8.460999808250671 10.881025578460479 31.92678271458844
253 79.51306210964442 8.299193105057128 10.4326289278861 31.098772347016602
254 79.43769770980738 9.142108738981383 11.74618437273609 33.27592811780053
255 79.45383077170389 7.577917377090696 9.781566793126483 30.581406833353817
256 79.43956465323411 8.756052364166353 11.438735287086732 32.58592190909665
257 79.53660085655356 7.696067242395397 9.192007509904187 29.396572164743585
258 79.59405704680198 6.936390173833772 8.5720063680901 28.36616690563083
259 79.54026046583611 7.761668775909457 9.97942258096387 30.563657871479354
260 79.56557753639906 7.994775252500403 9.98956334995742 30.371012038116774
261 79.55174490377598 7.36587195689162 9.124450176107878 29.183313899949546
262 79.57238045725666 8.103387287935819 10.031221316157113 30.514188749484493
263 79.29818665472 7.842608158042827 10.328972802666103 31.430718362321453
264 79.60269316035027 7.001452684609746 8.524997777633537 28.283524031342445
265 79.52291570661603 7.775642304658232 9.937764614764177 30.67155102868442
266 79.50890764650649 7.8723481684386645 10.021087064367295 30.689828190297263
267 79.36016352552761 8.399210970953122 11.22521865870213 32.19548923785115
268 79.56115928568921 7.482838443380094 9.47903819628827 29.87497853345579
269 79.57665743511727 7.877544099897357 9.81232147749701 30.044134686788926
270 79.56648666820601 6.931180929199137 8.59805563137236 28.303495338677187
271 79.5542457817539 9.329443193198951 11.276606810060796 32.39522169720958
272 79.53890551701406 7.673657182564806 9.551874465100507 29.936938408021398
273 79.23081893084552 7.756099307838701 10.537608045461933 31.61813950270377
274 79.53660299099103 8.747243632568104 11.209251509579898 32.223226284842376
275 79.56523578294086 8.317233998195766 10.823719806121012 31.72643206193363
276 79.59167522423614 6.734431981856291 8.655648160675666 28.513565636424275
277 79.52873305326023 8.340925875243798 10.55250637317352 31.215314906242696
278 79.4735377156273 7.570832747417356 9.817984927532597 30.416350147308556
279 79.19658154197404 9.090517534789347 12.32508802787069 34.05978759366053
280 79.47932198010315 7.832154182917875 10.333938911903306 30.937663413564877
281 79.53744297135879 6.839425643197471 8.514726664565519 28.221554927203872
282 79.585945339931 7.985987900992633 9.84362360698029 30.356956090713616
283 79.53714813337197 6.637830156415839 8.541075719219048 28.462045751474953
284 79.52214955676978 7.784638729144043 10.109773172634728 30.733971317753728
285 79.4510675209226 8.644348774185401 11.298087513532973 32.55882977085033
286 79.56033941680278 7.849147064326549 9.280465516041314 29.40188786880905
287 79.57547865204113 7.814233246616604 9.70298235063025 30.181311526691047
288 79.40034952523824 8.976799499506843 11.751613203437639 33.508664913691064
289 79.59700460743142 6.67258903137369 8.269731942197101 27.852029441964167
290 79.56300436669935 6.57821467966053 8.368975920496368 28.109290965950596
291 79.54074105225216 7.862977093711383 10.062784133789338 30.70910730329164
292 79.58751617880947 6.919626477984325 8.441655776419243 28.207224366407512
293 79.50621838659282 8.378833844234766 11.032211670434911 31.843867868496865
294 79.53469727098738 8.20857870622226 10.484844764117629 31.181443624122764
295 79.57911487470189 6.334180742812509 7.99366970967943 27.494728812881462
296 79.54654349492493 8.458463690757307 10.813148901681725 31.613648811169494
297 79.4512209790034 7.435136685532777 9.802441396652405 30.335459838079395
298 79.57180320854906 6.985625031324483 8.676255558848922 28.471692513457004
299 79.52185088763216 6.298601667499919 7.790241712658574 27.00992874779631


==> data/individual_runs_shuffle/run_45.dat <==
x y1 y2 y3 y4
1 74.973890688077 14.093584633493366 18.579387753027166 40.28959981059367
2 75.69853344633196 14.569041681638389 18.90228912870461 41.38429048073279
3 76.33615098750867 14.145353404640716 18.417519964150163 41.03755229075317
4 77.07556164558744 12.45303545258942 15.608083783085558 37.37076376120616
5 77.00843455943237 13.490422201149826 17.583656782154122 40.57206578943673
6 77.30436614773555 12.163123660840352 15.874213797128833 38.14632462143474
7 77.60847445826917 12.374480707507992 15.78528655232363 37.86228542352126
8 77.79997705457788 11.334253911220571 14.508383861213803 35.86918653535922
9 77.88871725081809 10.93891894384576 14.065487730581927 35.46802686167292
10 78.00631734608261 10.55002980092933 13.617319182137855 34.92245569324665
11 77.98295328286491 10.564229973411718 13.831109533078855 35.255281005018404
12 78.2161025393245 10.443723166474644 13.586023569858297 34.86753902067047
13 78.21824425231887 11.15852887191876 14.497962852460155 36.00285663671957
14 78.12176382873453 10.69852085878379 14.034270324747045 35.40132026264086
15 78.29467855385587 10.676741625770358 13.955979156418364 35.20723176264101
16 78.40459101902746 10.069771529890023 13.05945957782596 33.790360458250426
17 78.52039768716953 10.253935108194206 13.163597976121489 34.0244386056846
18 78.27200451369032 10.159905663908104 13.434941753143438 34.51251766669796
19 78.31627792393598 9.802675077643617 12.960697872602223 33.88720499277551
20 78.6323461236614 9.38011767229021 11.918003931698662 32.415579496346524
21 78.29687495185004 10.448646664356476 13.987431181587285 35.286191002265944
22 78.3310241250939 10.462969244364434 13.945701526146625 35.24642445520961
23 78.77790779351572 9.148305564424092 11.485235535652883 31.607726801936398
24 78.57294332570011 11.17826677663858 14.341315343765547 35.56167264550195
25 78.5564009355629 9.989221739164666 13.137639953691348 33.802849536621814
26 78.67602596546021 10.038385960768114 13.01243143575823 33.682919666542276
27 78.69112569798924 9.75193976906079 12.731057682206027 33.28225149847792
28 78.44374884438908 11.102595983261908 14.742924988809957 36.18576217058198
29 78.54610036264351 9.405715046402939 12.418609901300858 33.12510565482343
30 78.75871241994165 9.728357417507183 12.433879709624684 33.01856324600843
31 78.55887977412961 10.587416515383087 14.01327841155412 35.236853005259064
32 78.78930749281355 9.21404145050935 11.86071771097036 32.35732774087736
33 78.78318903323596 9.378060048730358 11.745865029753643 32.18058720076743
34 78.66196861102696 9.282357554007412 12.277883921302413 32.97204389729814
35 78.74460332402681 10.03275039219504 12.824768554544175 33.64018190798237
36 78.67285737850229 10.084639786468959 13.283612282687097 34.257443360267594
37 78.74393964565782 9.208290461447026 12.142273946226812 32.61745265581556
38 78.7695360435955 8.780052394945871 11.553372900580584 31.832817858820807
39 78.83242482244135 10.05141881754084 12.391941503664883 33.10283393969031
40 78.87508532428402 9.394215712228537 12.058710360085934 32.67379727646911
41 78.93108752039278 9.092647617628357 11.511310867750035 31.694956094110804
42 78.8040226917004 9.578206310835295 12.574788171327377 33.28120480024111
43 78.89686079737702 8.492364254885455 11.026932735419004 31.24303385779634
44 78.84884175987357 9.527539142922937 12.480940437711041 33.12555420539991
45 78.55513932072984 9.56599952460413 13.065123027861569 34.227271281458194
46 78.73049220383184 10.23633122483786 13.518159927486984 34.69532539607971
47 78.92815528816482 9.229272914904769 11.9441053326107 32.53646385924219
48 78.89484832287096 9.996186683542454 12.991635038676996 33.983582813548054
49 78.98684313057981 8.301194644482697 10.594229511410457 30.63069303130893
50 78.91507992869067 8.548520334026101 11.17810579298597 31.459521771438826
51 78.98449558880836 9.093967873587582 11.527049914741937 32.02326851122403
52 78.9171974143091 8.523546792136925 11.047820373352346 31.437431662156847
53 78.90448146424598 9.260116245498809 12.053679078811497 32.92264988598031
54 78.83801760833984 7.96918719523018 10.511265508012112 30.863944390988284
55 78.96524810046306 9.390649398024726 12.043153794798279 32.98194102243593
56 79.02891530259683 8.01170375413051 10.27115217123249 30.212162058862425
57 78.64408536125416 9.548826854399351 13.174690256858646 34.672814306942726
58 78.96615709529155 8.230361694617425 10.714191680346275 30.684665158251157
59 78.90089503950138 9.850416746204179 12.63211349527802 33.94926352978833
60 78.901050052619 10.063723132675376 13.127310185789842 34.62671675967026
61 78.94658998847123 8.776383451840877 11.334603405994937 32.3705121165737
62 78.94440742444924 8.9151405233837 11.584759753712259 32.6355722498468
63 78.96512985306839 8.1461685539286 10.594490199559392 30.948429730846073
64 78.8393048903102 9.657374591287237 12.637561877590741 34.164434885070435
65 79.14474558347712 6.586161247859342 8.311526769674982 27.441772726125535
66 79.04367357979834 8.341593313709359 10.724593137488759 30.9460674887325
67 79.08152052629794 8.458489616139103 10.870532880465877 31.253999517869534
68 78.99275993609561 8.239600514537695 10.881312335424308 31.641596952395158
69 78.93714559566791 7.9707677185481955 10.297494708682297 30.751930276628727
70 79.02745115520761 8.541123951681442 11.08952395997811 31.618213934460748
71 78.94971214208407 7.745020570731347 10.235112034642334 30.696339074040036
72 79.0681348563955 9.882999127446954 12.626847594669554 34.05040141546694
73 79.02776904133128 8.00546019547782 10.438135965032336 30.717155083837245
74 79.1108494205003 7.5803416581330145 9.843942949962736 29.790510817146256
75 79.12404018150907 7.278490348368684 9.34881794869188 29.169123258587394
76 79.07745118773414 9.107426151604843 11.824397334620096 32.89814865517141
77 79.03754416797675 9.087694628753347 11.74103578179464 32.88866167861452
78 78.94952860341924 9.289779176146821 12.178972320393033 33.64235047121331
79 79.11561193599539 8.528955052495844 10.90704225572413 31.509635769731425
80 79.10678301713108 8.77783895776487 11.19362977225501 31.85706923690226
81 79.19052479206789 8.71826764704549 11.125844336328372 31.73839235942716
82 79.03678962028675 9.417276855100411 12.272604986286506 33.49128464402844
83 79.07176161988536 9.078338826469711 11.71492134647515 32.75149552615741
84 79.19459590050167 8.425460287988964 10.698485219372989 31.158836543815347
85 79.13188345512741 8.506377218674096 11.000929092562806 31.675367998421898
86 79.06062007910705 8.747854149358782 11.459688097057331 32.439466983459134
87 79.18229949871825 8.192787450970213 10.448420112507794 30.922112487994223
88 78.98382962639839 8.678239849796904 11.418108337302312 32.527068494462576
89 79.17213572852467 7.9838476978858095 10.365104180108398 30.655201959584677
90 78.95569788839744 8.839121375593677 11.741355124777076 33.181443529522326
91 79.15191959733221 8.816134569133112 11.28750357468624 32.15039055373631
92 79.08789171967548 9.105678491828968 11.907817542279064 32.99472070758051
93 79.04416622961584 8.759395497369978 11.527467015780235 32.51717627001325
94 79.13535372670444 7.765139753964177 10.125518736830363 30.561018612046432
95 79.2586477837651 8.969852244509724 11.365566640884616 32.28220609736287
96 79.13059708121331 8.757034349913257 11.287620884353267 32.32242823115376
97 79.12006392679665 7.573840240538102 10.052630330388334 30.329673117586765
98 79.21207800333198 8.382740059684911 10.77682852533146 31.52181039156533
99 79.11503651818553 10.309653028995868 13.497298358368525 35.25279792754608
100 79.14870981176534 8.386355848178283 10.755960439009272 31.405539522793713
101 79.00447411315044 7.798462232264283 10.443688622604641 31.154888162592766
102 78.94930273316467 8.926724368131753 11.871725268059109 33.593883177589966
103 79.15726105517471 7.671758596182994 9.927337088806809 30.046424952851524
104 79.16145443856585 7.624559120776224 10.042215838838409 30.51111555347613
105 79.24470697550939 7.80179113288775 10.05237615944312 30.301893915384227
106 79.29801037702065 8.480100718653533 10.667072297426417 31.020576253008937
107 79.45373159454816 6.932096934995158 8.4311500440172 27.920189947353702
108 79.20988933472336 9.086515916110459 11.83475968854022 32.82952535346658
109 79.00597172213928 6.861185059861851 9.45365368778579 29.64142687696899
110 79.23982679597883 8.975354070557197 11.438604943012265 32.470551202943
111 79.26844234867531 9.630579931214472 12.126332865919487 33.23617565792695
112 79.17664207203825 8.656429152914717 11.199032534141685 32.19283539765373
113 79.19800298364727 9.444763473613838 12.225661567867164 33.625180789114914
114 79.30825655379762 8.902293535896826 11.084003888424432 31.867345529280588
115 79.15215163811 8.814158964572956 11.652597327268676 32.892782833236076
116 79.14976709470452 8.39888283263149 11.053236169646464 31.979890762231612
117 79.35207003855476 7.970957325752133 9.8592518615089 30.066012157829512
118 79.30378232842881 8.186907365835063 10.359707935425465 30.75553593806959
119 79.41264877578033 6.850853832060033 8.21741834790971 27.623077267625195
120 79.32129741670225 6.969817261890659 8.864048784137434 28.564246410436912
121 79.22109975351943 8.912565769820926 11.772403083315153 32.995130977671316
122 79.2513209757928 9.043149087641469 11.714888760456521 32.78571527032981
123 79.22028296331445 7.794845781970042 10.349651890080324 30.77870462264497
124 79.03253321948192 8.127027415896606 11.01191709804038 32.32208489051076
125 79.43429419871119 6.1478830343339705 7.368037703848351 26.541966419240403
126 79.23963568117924 7.21393574574321 9.57309448042375 29.5579346953468
127 79.28136982557288 8.669704105728679 11.115521085630586 32.00276744133027
128 79.25174978153548 8.596724620294442 11.126026818032631 32.0375701686638
129 79.31740676281555 8.694796847333668 10.885998204901403 31.560566579118376
130 79.24401775733065 7.8614218312946145 10.260946230201718 30.675149679451717
131 79.32599838776444 8.62824974239348 11.042547955540162 31.943335385774574
132 78.97838186843256 9.264476119825666 12.53883275838562 34.37689699965411
133 79.3158229837519 8.088157813879617 10.187803652814475 30.782457294809117
134 79.32438228790535 7.6976124669483905 9.812588682849665 30.06003555977934
135 79.17929869157298 8.405670662000182 11.214908442411776 32.32727182969052
136 79.38057600753166 7.980302511528506 10.166844325640167 30.338401085729284
137 79.34174362261693 6.70912981118814 8.864250817452856 28.49903984946518
138 79.44395861959302 8.85421803634271 10.682465932620977 31.338099081005055
139 79.33686605639207 8.576135263580378 10.698380944113406 31.357849810716875
140 79.27179062343414 6.994199325202305 9.166675139031499 29.384921654590833
141 79.29592941167725 8.864745891172825 11.396999114442352 32.54227461982667
142 79.42659606432623 7.5744058593099 9.228588574403396 29.260328410549697
143 79.31978292282432 7.658521369517851 9.927311019991913 30.124060569935672
144 79.44752069256685 6.345676817421881 7.607818663238097 27.03303243195071
145 79.29133561026033 7.001560084098951 9.03093481988143 28.85017531342201
146 79.31617215802305 8.099696941858683 10.51629678928655 31.188488594008735
147 79.3614440934363 8.100233548413097 10.281560145578684 30.709983440270193
148 79.35639114246467 8.237848592635197 10.344014508859612 30.771987228441134
149 79.44153680661952 8.293325177619606 10.239687111656126 30.751813332163692
150 79.36258880687153 8.807356798782987 11.282276777300115 32.322338403430905
151 79.37836425707285 7.0998780546544165 9.025584195624559 28.820068496130002
152 79.36839050361935 9.145731505027465 11.469705039180123 32.50525939257016
153 79.2828600408561 7.072958355210108 9.244764274044769 29.344323490890044
154 79.35133983051288 8.155639770437965 10.364986870441372 30.911371845467006
155 79.22109975351943 9.242878834401585 12.032960888174948 33.61486748766648
156 79.32760584543375 8.594470617403264 11.167782542288174 32.28582842578185
157 79.28422416780134 8.332268520786258 10.860366042657443 31.895547314115046
158 79.1094638931519 8.441957289659966 11.168114919678073 32.65475026583338
159 79.41876003267929 8.199095442119905 10.333580465698521 30.729847827342493
160 79.45782172392325 6.819494942761785 8.389628939095694 28.07589300742669
161 79.42926218553188 8.433465654031634 10.562901313112272 31.23048503659748
162 79.37622915014569 7.365596749329462 9.458267868021931 29.620041761531613
163 79.33903584150067 7.704132473184844 9.943037032576374 30.475810348748677
164 79.38521777346223 7.630004682402693 9.734453927410346 30.08875582782271
165 79.42683755344237 6.561539061382033 8.243839091804194 27.821714846373744
166 79.37542571051037 7.876404293571938 10.109649345763994 30.45424299067152
167 79.40501675080871 9.109297223724818 11.29759220604999 32.14516487831517
168 79.31638437694258 7.40047727297482 9.599117674891112 29.95717049973724
169 79.37500969407346 8.902877106740045 11.20921240635756 32.269932623651954
170 79.35215325089598 8.04887498357052 10.260776782904902 30.754982317799573
171 79.26310018034808 8.436856986998672 11.068773183322945 31.91580317753816
172 79.46628531799556 6.99943106753028 8.50939559191981 28.220599981365936
173 79.3786644989827 8.335166283317852 10.58904181724667 31.17883011310948
174 79.36190407051218 8.166016960720349 10.552799647341082 31.435537737616592
175 79.36747594270477 8.205516829337824 10.615286596640615 31.37840277447752
176 79.48821959503218 6.919889995424522 8.488586160431133 28.160688572399728
177 79.24693629531929 9.88191507569523 12.856305303361504 34.66402375593246
178 79.20266136571776 8.17727211641371 10.813624657553532 31.92632849113971
179 79.43456119063606 7.543323779039887 9.609258443884661 29.680921622612864
180 79.40237010217788 7.665248099628334 9.890918954400696 30.46134146304619
181 79.19306349073227 9.37444338138791 12.429213391758765 34.339625893899196
182 79.39384207345098 8.090787071757523 10.365130248923293 31.193617359476555
183 79.38249273625121 7.7990716763112795 9.963898601694831 30.766126757309
184 79.43465963847034 7.709763872695046 9.57785203914181 29.706357051007114
185 79.48794742715346 8.228860890601283 10.401339832810264 30.87800524457801
186 79.34953343147069 7.565159641079891 9.786767521697726 30.41057317347271
187 79.48296024214497 8.095843264111604 10.15113134746316 30.496353659278164
188 79.38411234038985 7.667909144131651 9.776216168869611 30.340541642833717
189 79.4737088292248 7.055748283870098 8.942222642799102 28.892933488697736
190 79.45787807103007 8.03343516104696 10.099111027343321 30.585436307711788
191 79.33179394948058 7.959184194417543 10.344451161509083 31.292141847001087
192 79.35932003871658 7.357052903301729 9.614843687475572 30.142003122266125
193 79.46058726022795 7.209004566236155 9.140241360729572 29.126213176781956
194 79.36812158269989 8.713206912079784 11.324091156389171 32.45833515534778
195 79.4872472332236 7.872307329800758 10.005374086190278 30.468340635171675
196 79.5055555072087 7.118580011524821 8.785672892160356 28.610141927497324
197 79.49709697786972 9.155574556484538 11.323732710184387 32.554610140272914
198 79.42084029195209 7.890946120720285 10.261011402238951 31.105497600030642
199 79.07233418144234 8.073770518209965 10.824267251233778 32.17662270541957
200 79.42957688530636 7.863312634889745 10.08352187603705 30.31102487131504
201 79.49834346233686 7.565376568320464 9.661480797319921 30.05232742206151
202 79.47880308733508 6.64860592571875 8.546198241345614 28.213404034881172
203 79.46015625 8.119945570445525 10.260600818404376 30.572930428652068
204 79.51447199705983 6.993977414721697 8.937054500246477 28.906425721859776
205 79.55659008977838 6.68579710100244 8.149730670038934 27.563435290918914
206 79.453382510771 6.509427449617975 8.243897746637707 27.869731511449025
207 79.45582402353529 7.722584297266839 9.885594398958709 30.35221825460399
208 79.52349771740353 6.4329604300983485 8.181293487671137 27.635903607180477
209 79.50679526675961 7.180062255671238 9.192418093738763 29.25095133528425
210 79.2379989007359 7.675200669022547 10.19873300345855 31.146645476730626
211 79.46317789608914 8.577145116090392 10.865149670190387 31.466225542401936
212 79.38767632468875 8.02818185876452 10.323504868742205 31.236924572146297
213 79.39483699385002 6.996499331129173 9.036304995749479 29.338289945412953
214 79.4748357362334 8.370990183165206 10.750740158826854 31.70548417052649
215 79.47167270411724 7.690069130486387 9.218102393612515 29.401259533507606
216 79.52824660490118 8.361658919706231 10.229083621198221 30.54066359135178
217 79.17624069068358 9.483722887654162 12.324879477351535 34.256588969286774
218 79.53804076807826 7.936771924791778 9.90094241372721 30.174308097359727
219 79.52137883925607 7.381330947993978 9.353940470818433 29.58515836655351
220 79.49976465988506 8.028788957350365 10.354637550928691 30.992585746015045
221 79.3001801735444 8.271065312504145 10.912588396092705 32.07094466332602
222 79.52693173722155 7.90420209333988 10.18258337263207 30.592229588285647
223 79.54939128896383 9.252916274850758 11.433123974680925 32.65995424883131
224 79.41442898088332 8.645771999806533 11.277102117543759 32.13644515750707
225 79.56764138788702 7.554142002807993 9.661415625282677 29.93747299968411
226 79.53096712510778 7.179847125838461 8.910711962796668 28.655192916881845
227 79.42347936633716 7.369634750294429 9.50520476923754 29.75309025154287
228 79.4956499703116 8.585259769414131 10.93829224757762 31.98618152892009
229 79.51629307722246 7.972744480843589 10.156514557738639 30.70353730253582
230 79.5398945454385 7.680472070242534 9.290945179628473 29.162341772742796
231 79.45168792195815 9.425419647151811 12.335098452789762 33.842156613813344
232 79.51722878560929 8.784541814825008 10.91719605912511 31.770024231596096
233 79.53459729987064 7.690310604318723 9.854240131845637 30.15584337602697
234 79.5107173967513 8.768663128055746 10.73475345809346 31.658433312261835
235 79.38907393694485 7.75395169142836 9.995278937622809 30.965310012684057
236 79.41513321241548 9.078941592416246 11.824397334620096 33.21817136983631
237 79.30091349107894 7.87077889064075 10.365443074702007 31.461099714974072
238 79.39964638775487 7.3540391986930205 9.500238660000349 30.327911649313442
239 79.55843089392872 6.690197987027238 8.4887165045056 28.036096921994393
240 79.55671110228863 7.5143585386736795 9.677076465829915 29.90315105828467
241 79.27285083248387 7.520512076234843 10.011115742670562 30.865892248449533
242 79.23061801416387 8.424951764433494 11.1315990272161 32.66004490677944
243 79.5298814908417 6.860506698632853 8.718167695993827 28.667726008296025
244 79.45958743408758 7.737007435840459 10.036858697377815 30.69851474549756
245 79.28707325602136 6.9751508423978645 9.245077099823485 29.942733278504917
246 79.46821308209051 7.365990466565534 9.520950333433175 30.073136918233956
247 79.56451010266336 7.363064757664156 9.025343059086788 29.001804943697095
248 79.55370142658526 6.90627569209728 8.697195334412067 28.496901986476587
249 79.56899822037559 7.492888730815444 9.552063464008477 30.05261031075702
250 79.5156748581478 8.404942868753261 10.687999038582108 31.295863766739117
251 79.5514028947644 6.5318288410088785 8.23332684219842 27.682055107005223
252 79.5099705425356 8.538006812514839 10.693212801560792 31.57544036899408
253 79.53748109607612 7.6281493754406275 9.61974462467554 30.12549440378184
254 79.55695467186304 7.64590059820362 9.64046933251581 29.878124921499793
255 79.58442476877838 7.46085384781902 9.395494161758556 29.475417769046352
256 79.52066140409457 6.987831786762161 8.921432762921599 28.933441498568758
257 79.43538084842596 6.653515183826869 8.635138520558261 29.000405094058657
258 79.16143158083756 8.28635188316259 11.13174240569802 32.69435609252248
259 79.55781721775952 8.275725046002139 10.041472877613945 30.435881916139795
260 79.50077528405146 6.303385498657127 8.103321662324902 27.808075859784786
261 79.56845087033484 7.462711162161203 9.19730599653128 29.143001353364628
262 79.44489602503415 7.179620531180435 9.338638076475991 29.906214520830112
263 79.54409242301112 7.255114254076601 9.354025194466843 29.54560715079988
264 79.62620420084082 6.87353230856799 8.639909113683753 28.606167404448147
265 79.35856150484267 8.833852674052652 11.5171046618601 33.21445384022259
266 79.59167522423614 7.199354701625029 9.202819550881248 29.326244576968254
267 79.49670816436594 8.503905252229558 10.844418445146387 31.652155814881255
268 79.56570636133891 6.929186844385571 8.926672594715168 28.92006666841632
269 79.49288414151097 7.060199956435264 8.38931611331697 27.923978739622868
270 79.55540409608157 7.03799211161826 9.015176221278354 28.906124235108155
271 79.3806821389546 8.040363909266151 10.532237869593875 31.973727826429034
272 79.53233479818795 7.843937886771569 10.182765854336328 30.944181725636742
273 79.56319161887967 8.046621857389164 10.406788215122987 31.184391798678625
274 79.51753519022253 5.46863348388477 7.14447806452605 26.34204696922189
275 79.40998991897193 6.977772044561366 9.203230134715824 29.68227000349126
276 79.4078120471918 8.233959042026603 10.849990654329854 31.95392371880571
277 79.52801865015606 8.78124577444165 10.917209093532565 31.808533803199936
278 79.57905701676928 7.674947653437971 9.78126700175521 30.153110327609745
279 79.4796178956654 8.111904067134061 10.573680768070703 31.539363738972103
280 79.55079678497454 7.839410364845764 9.927167641510003 30.39385153985924
281 79.51520196184056 8.47257291009926 10.953933536513683 31.782563386225547
282 79.46150179903708 7.768199868485783 10.04207897756022 30.790859561929572
283 79.57621566316224 7.488446955360647 9.301646428142229 29.445933594855823
284 79.58183077179841 7.443356555075072 9.494588244372204 29.599812723505046
285 79.59744203681332 6.817456888817166 8.410405784565745 28.049631577061884
286 79.60413829507687 7.683258916749114 9.885574847347545 30.37531198591241
287 79.56027999204711 8.099845333655853 9.916525047829749 30.408736362333332
288 79.57758543245315 8.113078577926037 10.224267407646659 31.065040179964164
289 79.45905238043353 7.299134989823829 9.49490758735464 29.95943216402702
290 79.53743331806893 9.312370522306322 12.001443690968793 33.410977260144136
291 79.55278747985415 7.776161810289689 9.687334544490467 30.04725674745925
292 79.55862772562456 6.963593630654831 8.431143526813468 28.074142639100298
293 79.64401642285107 6.51706444344637 8.353406320801271 28.21396612877024
294 79.53443142252954 7.301477036534757 9.009779976595421 29.01136500921655
295 79.56288374422054 8.424754120812986 10.734968525816335 31.552792032233835
296 79.40803276410092 8.119696686199172 10.79788561056162 31.740344104804365
297 79.5227321318477 7.232408336227233 9.421921422856771 29.830555070514308
298 79.38492450054612 9.335187505123972 12.330060654311614 34.087469466649246
299 79.55043408517409 6.462228793324987 8.05609148694173 27.469860202177355


==> data/individual_runs_shuffle/run_46.dat <==
x y1 y2 y3 y4
1 74.78371367435605 14.172699654588422 18.803696870777674 40.975152031288765
2 75.72369788778954 13.810204986288399 17.912195539052256 40.31056240375154
3 76.52148449665202 12.468885593753805 15.91060586272005 37.51991819833812
4 76.67502246030939 13.814680447478292 17.958930406952454 40.93206076215107
5 77.43917886232359 11.195459316697317 13.924637923712746 35.084731051389426
6 77.54668527750451 11.726753226404046 15.019202289050504 36.58813233140519
7 77.73277356176614 11.520837419923692 14.560365078111293 35.76177653504777
8 77.57863205281527 11.473648450919546 14.878763066015887 36.98940688227267
9 78.05214535757146 10.151362813638032 12.955262524696941 33.6762074114478
10 77.77721988526652 9.832590071566287 12.799384046041695 34.075328981154776
11 78.47323472699411 10.231814184506675 12.761981813873359 33.087801329208276
12 78.06928965167256 11.696295898632819 15.238023921265931 36.9223334154327
13 78.25110432898823 10.009391585376155 13.002329769987032 34.067180664049246
14 78.21005555414915 10.603084806899462 13.83098570620811 35.22372371795092
15 78.39374969399387 10.078500921153184 13.023028409012404 33.943102639494015
16 78.42383774812387 11.316343537591063 14.596744109295079 35.82969886819155
17 78.08536987135302 9.813839041020017 13.179890985429877 34.546049802487566
18 78.13254801157852 11.005677453404365 14.659863227355785 36.65255564509879
19 78.37486947939158 10.41923867212987 13.622402601042083 34.69097599630029
20 78.07175857406024 10.984469822343701 14.904838398113041 36.613257934542595
21 78.72249986712771 9.20337783725306 11.620891131154554 32.04415502346995
22 78.54486936199794 9.63765667693968 12.51743677856184 33.05761021781429
23 78.48317420762989 9.536549817029801 12.580125761176808 33.18977188604655
24 78.65241227741265 9.475300051336088 12.162972585252184 32.67006770904112
25 78.72449450667452 8.697178593914488 11.131090685325685 31.285337981972773
26 78.4438735808046 9.489449242089746 12.684524847621258 33.515759443022695
27 78.56367970925507 10.753399521719729 14.086121197570078 35.22090063705687
28 78.64972080046475 9.648149087222595 12.61124540895584 33.184851491518245
29 78.60069995221536 10.355216277303022 13.559778790464339 34.57217980421532
30 78.58346989113831 8.850168202785847 11.819353018938205 32.26292772617755
31 78.81900019234982 9.632697360961888 12.032400408654741 32.437651704140016
32 78.79169948445603 8.948954203143861 11.678372867994568 31.988813799979255
33 78.68690130160257 9.91471014186468 13.085495806700786 33.71870811824872
34 78.6253080986208 10.142643096173519 13.179356574724565 34.26585246309079
35 78.5941405239029 9.750329320384706 13.023204373512943 33.99267609521412
36 78.53504751547955 10.417810275847433 13.961316746267794 35.32995146401572
37 78.80527427061988 9.83980830442325 12.788337385730609 33.45158588553762
38 78.7814177838613 9.995363545625993 12.871698938556065 33.67138506170211
39 78.76384889635546 10.374981101023039 13.590996196299221 34.643064478536054
40 78.7847815789739 9.92979842016919 13.090735638494355 33.94115671261869
41 78.93114602053669 8.954951294487211 11.584433893526104 31.81737519329032
42 78.88377823733508 9.329857752378496 12.016993739052728 32.48952825593984
43 78.5615842205488 10.276249042506546 13.836310261650087 35.29510710813562
44 78.52639830087288 10.251122838173126 13.961512262379493 35.58013137057202
45 78.83486289727941 8.820213735135495 11.621171370914663 32.111845381241324
46 78.89386064323014 10.009729202308062 12.777844687736007 33.70808421100118
47 78.84105539806477 9.205394945472088 12.06932688495128 32.770392301192665
48 78.92271656266475 9.084490725652508 11.250707442464169 31.641897092368364
49 78.95386998178644 9.30256945858428 11.959772690361659 32.80621399494118
50 78.96375023017427 8.514223533600264 10.84961917371764 31.074844839270487
51 78.97592657732262 8.734842614117328 11.011037275537728 31.1672882892713
52 78.82874821720056 9.355475016183437 12.319613576743071 33.418855516177956
53 78.82385052022984 9.082508424987818 12.012190559908609 33.03782318026573
54 78.98076447116888 8.68947311597522 11.167639163806275 31.716362023873202
55 78.92980897030463 8.877187206894394 11.522175046356864 32.41769043865796
56 78.97354779133465 8.725858781694038 11.287555712316022 31.904371521945574
57 78.67957099644084 10.238288586604616 13.87287177453812 35.606961550672075
58 78.99822868247864 9.334195309629338 11.949319095589395 32.838901603628
59 78.9999691407014 8.98509704902835 11.56903374112781 32.593686712975625
60 78.99187607025311 9.084281779066666 11.72017421267617 32.78991489178139
61 79.01922336730385 8.404778081822156 10.771477901074578 30.997138341476106
62 78.96296363896829 8.613487652086082 11.204304951953869 32.03032454350091
63 79.07182076758237 8.459176368333072 10.265456135178274 30.017854978673107
64 79.1093026834011 8.583747517554986 10.95382274405038 31.288722276551272
65 79.05379005308701 9.353696759765 11.897194500209984 32.92320475096127
66 78.99854357778393 8.795783433913037 11.282387569763408 32.199829516600744
67 79.07849510650283 8.061675934270507 10.401561417736849 30.65532574797264
68 78.98470909598132 7.932701898447607 10.198328936827695 30.35806783302316
69 79.0941677284104 8.506360168543234 10.880953889219525 31.362008209850245
70 79.05700370637975 9.195591888308385 11.808677839239346 32.82716603257477
71 79.10201296687403 7.293358111270173 9.400929509663836 29.15969708921603
72 78.89972410086195 8.620025160281934 11.475537936512525 32.590315289116354
73 79.16249052403705 7.6471301586257505 9.765625712819148 29.644883924220032
74 78.97629862669895 8.5581458868258 11.152297666241484 32.234844800732986
75 79.07885864843493 8.21684668063003 10.61001417882842 30.930589611272286
76 79.10262139405539 9.176487703979284 11.78783582173205 32.85199275916686
77 79.06191987694937 9.315189164381518 12.048530487870057 33.39667856769529
78 79.19297273869483 8.508051384997287 10.813135867274282 31.304762242321516
79 78.94334116524684 8.63573126474737 11.491179225448588 32.692097245280884
80 78.95481875940725 9.098318184760865 12.06436729291781 33.39430239666391
81 79.18355950223668 7.763795478841828 9.96898202059906 30.145546308055447
82 79.08700046822881 7.291389984203691 9.468851806868662 29.554131104201463
83 78.96798892878394 9.156892551525898 12.194698332977493 33.64525185413926
84 79.04670441487114 8.296994082999946 10.860359525453722 31.537143090394192
85 79.09400093813959 8.178863558370917 10.610118454088003 31.13937556270091
86 79.09442851215431 8.084370287426953 10.464204779925767 30.98469109639804
87 79.11090249118917 8.55573528308358 11.14175283061709 32.04219964635301
88 79.07901578786313 7.59912785403525 9.880550083276828 30.111709086570905
89 79.14028385275529 8.013395249353055 10.386024404060379 30.87463375643874
90 79.27474910980601 7.942614711339065 10.114726247464478 30.150393455016356
91 79.18953759767714 7.846265197410676 10.130563052512231 30.36090286551878
92 78.97917043810894 7.718472639695503 10.386395884672606 31.0521546753002
93 79.18634700619447 7.138370300277643 9.129898558420614 28.88659332885757
94 79.17255450566228 9.092963721424448 11.60014687170311 32.57749659943426
95 79.1616239370126 8.100374589531553 10.495415668556918 30.933141304214185
96 79.12627740527385 7.437103909364925 9.713820460422195 29.939078700291553
97 79.2542243121479 7.574153429172744 9.859610307713684 30.00866787926021
98 79.25125209874211 7.8073809942345305 9.958476288197005 30.104293569536335
99 78.93964377453891 8.49360334031376 11.480908112380572 32.822729602045584
100 79.1101942909546 8.175205261940558 10.730145795061052 31.567889827582263
101 79.05766400779291 8.45930998687421 11.225335968369144 32.31759137088967
102 79.26232187234389 7.9052634279423275 10.020950203089107 30.152731004524824
103 79.25622685829788 8.67105022053047 11.037216882894452 31.640956953943455
104 79.14068920563714 8.532566050680602 11.178229619856717 32.008570660893355
105 79.14086282183624 8.767631887897979 11.50661848106922 32.64073123755009
106 79.22427355555403 8.204554922090313 10.662243049467401 31.35317317982389
107 79.36606350678956 7.52503137378239 9.379852872822504 29.374923586994083
108 79.19570087733936 9.124955784927371 11.970343594800948 33.11327465784978
109 79.14172997866842 8.661899814545675 11.464940963258352 32.460586234344724
110 79.33007965126424 8.608518799479235 10.687875211711361 31.208985507802044
111 79.1605497251205 8.974846929011871 11.850589976384263 33.089271994913794
112 79.16800017049167 7.845778065145822 10.328875044610253 31.023146112110055
113 79.22943928063897 8.75305029931025 11.068584184414965 32.04108078597648
114 79.15374919201075 8.609937956868347 11.438878665568652 32.3521080779378
115 79.3711012424684 7.830831781023025 9.708163527590319 29.929560149409863
116 79.3140656175489 8.599476108513624 10.656579599431804 31.11193991549478
117 79.26234360643247 8.236556922295563 10.443180280714214 31.028462514955123
118 79.19517215426188 8.83480587101157 11.668212547389844 32.92848226019981
119 79.17865385353058 8.88267042683669 11.788024820640041 32.84265072637308
120 79.23716139717504 9.469137550007241 12.397709228960052 33.89282648025078
121 79.28399588740301 7.94230965573545 10.339080985641036 30.780159945449647
122 79.31040445308449 7.918790572680083 10.083534910444492 30.336791365614758
123 79.22980923558379 9.54635671547095 12.355940470297055 33.83101754803272
124 79.28807535444369 8.526851560812949 11.042619644781116 31.87917317314467
125 79.23559667301268 7.963018041784959 10.526887245337003 31.251725107271344
126 79.38787043031698 6.413327909297769 7.87888871770368 27.21761893170419
127 79.3398570963072 7.246739416974206 9.108952265653736 29.041305595991574
128 79.11228573016524 7.369803518326727 9.92258604729248 30.544639430767074
129 79.26646791134752 8.685205485179758 11.261539035052392 32.256444370076196
130 79.3203131894104 8.016787577654998 10.234721002418922 30.661760119718274
131 79.25927987068998 7.385125997854816 9.656351757989635 29.617536700867287
132 79.2306789790705 9.192268298195486 11.99641892689809 33.34416988900818
133 79.34762315599369 7.626167459524824 9.525786098595901 29.568863270471258
134 79.29842300832465 8.9324803296236 11.584622892434071 32.68489364572479
135 79.21628242004866 9.864933500835715 12.871992212723615 34.748176324171645
136 79.3157128239431 7.730647980061979 9.948153037499207 30.261363103869098
137 79.28509029236488 6.533591585807141 8.754931242197273 28.36955732868356
138 79.36044611697297 7.982818439877411 10.09905237250981 30.229935299494638
139 79.41309853658831 7.706474519895766 9.457909421817146 29.51392250422421
140 79.28520148733512 6.70099821612168 8.973791977635049 28.64241519908385
141 79.26627395500014 9.334834557729637 12.194496299662072 33.776175669893284
142 79.32149054302194 9.596705454328038 12.12639803795672 33.40425896297323
143 79.31429264730929 8.730572293457131 11.151965288851596 32.06366321481
144 79.29124941420275 8.399996663205766 10.823726323324735 31.621553720590224
145 79.1866717961839 7.912287937614638 10.427903955186668 31.200280622785538
146 79.29944028381483 7.410770906709985 9.776281340906845 29.857093779900403
147 79.18412029172764 9.874784610686877 12.903281307799453 34.78782851942886
148 79.35622326618548 8.355482839923141 10.41695505293142 30.95400040793962
149 79.34146193689762 8.705083033683515 11.105087042469497 32.11580539239958
150 79.34154217625562 8.406165059106685 10.66724174472321 31.347021678064912
151 79.2980684380704 8.31826478791091 10.797709646061094 31.567862766365817
152 79.33185021330647 7.804663267232854 10.120155078166038 30.463550969942045
153 79.31397042835337 8.025329413622922 10.432954788072257 31.152390178551627
154 79.17841508119233 8.59811968024064 11.178327377912566 32.46699304984979
155 79.38641273130965 6.353730332858613 8.014576899223957 27.478547188782798
156 79.3099960312698 8.905097135761698 11.423041860520888 32.59854022744687
157 79.29985987219392 9.147920989161827 11.819157502826517 33.1552052456061
158 79.36157066225924 8.176074396088772 10.250244981687961 30.759201603388053
159 79.3091420352659 8.403284807054948 10.802916891836055 31.750754061019258
160 79.22672063881835 5.914541279320932 7.900330317953519 27.30580198870175
161 79.37452107279694 9.048893628296238 11.52191435820794 32.55558625988617
162 79.25558797088603 7.979108641093617 10.41743732600695 31.30649456190534
163 79.24916772033684 7.771374503905159 10.172553396101824 31.04176005219792
164 79.3770348186141 6.830891684043137 8.932068839398111 28.959006200449057
165 79.48216795961271 6.927014844206549 8.525128121708004 28.301822296536873
166 79.11153343432977 8.209115718360113 10.949254184240298 32.24283264099651
167 79.24055066001578 8.22637919784949 10.949104288554668 31.998530218249023
168 79.33231783046405 8.225141438279852 10.662106188189213 31.151259495739748
169 79.23103166724977 8.15535861440921 10.745826187219453 31.784422942523527
170 79.29496473157317 7.9187756297970315 10.229754893181731 31.067377327490075
171 79.26605393921348 7.7435072264079405 10.115195486132567 30.924468836912645
172 79.33928828317278 8.310718013946234 10.599619238889668 31.488946716105872
173 79.46494106862384 7.895729624033413 9.708026666312131 29.8315298482395
174 79.38411234038985 7.811251568773008 10.010718193243429 30.5663536378075
175 79.33437173595084 7.913854806995979 10.271354204547912 30.84538508735545
176 79.27359992843864 8.727166359330933 11.29812009955159 32.63009806907225
177 79.39164996563673 7.847890125941151 9.989732797254225 30.301008173970757
178 79.4832206279372 6.412713240154509 8.07705733131977 27.559934683804478
179 79.42178164981787 8.045195187461426 10.312946998710382 30.9552959590938
180 79.42518860523944 7.852206345373163 10.010666055613648 30.564050004494813
181 79.44076583335861 8.021791016433903 9.906175728317068 30.305039547440337
182 79.41367179991386 8.539244122935624 10.917489333292673 31.918418685355988
183 79.46348904460068 7.367946920550961 9.280908685894506 29.33821431522834
184 79.45974900313048 7.613070193136762 9.30674288145389 29.31684667407867
185 79.38853387171152 7.904227872186145 10.318291105763521 30.96312964085658
186 79.45374529333678 7.477657386008289 9.452988933006012 29.77670011359914
187 79.23041721765416 8.168866539776074 10.8448681322033 31.861462540884546
188 79.3597055796093 7.627206918220083 9.875303734279516 30.38555697754528
189 79.4383020817766 6.733117884335991 8.686982876177563 28.503214593420644
190 79.3979325153947 8.26681293882795 10.703887981259651 31.543780470405803
191 79.47186753172208 7.969312402302404 9.702799868926004 29.956154162770034
192 79.48274973953752 8.117094552746787 10.328464460775677 30.867975785447754
193 79.3088875139644 9.14939751641151 11.80878863170266 33.32534716561073
194 79.3679003466542 6.80755752669398 8.853914532347618 28.958834863400384
195 79.44743375564832 8.098242611133582 10.34943682235745 31.11476862920136
196 79.32029855085834 8.964469975226338 11.673315517905236 33.038200270632686
197 79.51025605756345 7.576957386839241 9.405843481271248 29.466890509722678
198 79.49481527597992 7.571515729868375 9.57280772345992 29.88463464680775
199 79.42192801402732 6.852825904337251 8.968506525415398 28.941346191466288
200 79.49749799165637 8.725078720028938 11.09457479286371 32.08934382029186
201 79.28942498470617 7.6429896551518075 10.011011467410992 30.872311385659522
202 79.53065080324349 8.3419139020983 10.401320281199089 31.11144134488997
203 79.53581989551077 7.2017527313087815 8.957714036049513 28.92658705046822
204 79.26819748078064 8.792491645749932 11.412888057119897 33.07695115661162
205 79.33370655099881 9.2178731763264 12.11629637218551 33.53464921834748
206 79.41772973666185 8.966793150131029 11.495930266962917 32.63562274308628
207 79.49109958883635 7.149491936874804 8.989016165532803 28.84152153881675
208 79.49835381417176 8.269973766971196 10.458684708372079 31.01229958984816
209 79.50475937588992 6.5431565289018225 8.149965289372973 27.728048477318666
210 79.52644962596858 8.386720195725948 10.646432313234532 31.60545436165021
211 79.52076995971733 7.846477723215783 9.995024766677595 30.639303953315313
212 79.52467115779874 7.238023996140861 8.868949721337405 28.61904360116564
213 79.46624871221238 7.084343389659208 9.166499174530983 29.347220782543136
214 79.5129053718825 7.569538586797542 9.718740949233329 29.899154318581033
215 79.47849885559033 8.482356804524926 10.91223646709164 31.757199469590102
216 79.10736533645189 9.62369222136854 12.867104309931099 35.10579879970036
217 79.33020094979673 7.154276100272288 9.338592456049932 29.609157510919204
218 79.4554168679093 8.40092935410434 11.037458019432222 31.93009157141484
219 79.48996534006449 6.774501213427167 8.363494952165029 27.845850700953857
220 79.49749752492657 8.319802141491072 10.568193282535642 31.270519037977806
221 79.54615221449593 6.586935446472165 8.066336531194862 27.340308271242886
222 79.3663643071508 7.899337684656454 10.334049704366599 31.25977339817487
223 79.56656228107535 7.891038461711624 10.078366767891877 30.660138343715193
224 79.52933070426081 7.617165684513736 9.322364618778778 29.362438611910648
225 79.48869212211214 7.763645009482449 10.02639206819811 30.675403008827463
226 79.47313170755835 7.858175962046649 9.979448649778766 30.76789239648474
227 79.49990108342364 8.0444309854039 10.312986101932708 31.14106545847749
228 79.4488994620771 7.979518109126392 10.349560649228184 31.188815045591735
229 79.511198854742 7.813119774807123 9.885431468865624 30.193269044709048
230 79.50078628374624 8.378023109033233 10.542150536457108 31.440977272304583
231 79.54041373739659 9.133478086325026 11.615670850972148 32.7614004361011
232 79.50143492137641 8.737439019852818 11.28230936331872 32.41637411995348
233 79.51682517961565 7.154801859663362 9.14027394674819 29.146148598599897
234 79.52693033929019 8.483902836028394 10.802734410131798 31.670914219969394
235 79.55837229304254 7.630518087191255 9.843890812332956 30.24087099379299
236 79.54443833352924 7.299621271903388 9.10878281835693 28.961317134368734
237 79.52627257172202 7.343023851929107 9.160855276106549 28.92528707326093
238 79.49650083461144 7.818420244546751 9.603855681997997 29.863292133516563
239 79.46341524384435 7.585885845581942 9.896145751786811 30.392904078267403
240 79.5221358590024 7.901757309339646 10.161839113180626 30.849411673374238
241 79.5066822874314 8.056032504208233 9.833111357374523 30.20544846410196
242 79.53180747470992 6.805984525398223 8.879833451555408 28.781100100429168
243 79.48352089418125 7.680733476038726 9.901248722302203 30.33913068326336
244 79.5506716129901 7.686834776102424 9.6560910698407 29.924308754858252
245 79.39356123125172 8.64994027562706 11.21478461554103 32.75138795178631
246 79.56189506031444 6.6552984031912175 8.582701099400136 28.358256697564045
247 79.60637124214871 7.617794731927169 9.484075994766417 29.781230175767625
248 79.52648050206672 7.953494362962815 9.697612174762217 30.036916796299163
249 79.56050670703566 6.30095514811538 7.508607270957446 26.661791486777307
250 79.54914624349358 7.993882107709519 10.052232780961223 30.670468469087453
251 79.44294317464656 7.284452323008907 9.500219108389174 30.169183016144196
252 79.5234809894933 7.774924150587734 9.979429098167591 30.591207141764375
253 79.37716657806617 6.477796380703352 8.504872652535811 28.62502230670394
254 79.56039178662617 6.822874398516195 8.394764495629692 28.01252023085985
255 79.25570482712683 7.981609075826415 10.6417073405351 31.760011604361505
256 79.5211950938296 8.493803590549485 10.677630167458252 31.633190837195848
257 79.51716539517206 8.886358032256982 11.45425926635577 32.64017118407695
258 79.58685269338555 7.716525462868471 9.859440860416868 30.239059632944254
259 79.40402434840321 7.508893925376997 9.943239065891795 30.65248065689994
260 79.54978681237799 7.716270045130851 9.416179766376498 29.591433936040012
261 79.57700713221799 7.020123008194193 9.01001459592946 29.011020195050897
262 79.56751327010313 7.467388387381642 9.53106503361183 29.620269100577957
263 79.41207042903496 8.267601516133698 10.839497956335254 31.83996751189899
264 79.4740628574574 7.834940603580007 10.099378232695976 30.867103025666133
265 79.4832136711066 6.282054810374296 8.040789092599299 27.769031047888394
266 79.55164175740437 7.9690625662865555 10.260835437738415 30.950057087302163
267 79.59928634079316 5.6792733997272595 7.123147256739504 25.85421498541145
268 79.56057467932625 7.476824379222502 9.265163121698883 29.405723663121506
269 79.52069113103802 6.0885013448491465 7.905374633635387 27.604963767384604
270 79.46756271197962 9.245439125691304 11.865957542763939 33.24964133941556
271 79.54572515646788 6.461990833558602 8.369119298978289 28.174577146268163
272 79.63170779542843 7.304010033018588 9.254839871001074 29.3523674143097
273 79.58902210056173 7.4490901532458045 9.332994178051568 29.5592937756186
274 79.56085360766835 7.193143458742907 8.910744548815286 28.788602699248823
275 79.47627487443489 7.460232515359262 9.692893719266493 30.161783021542398
276 79.31756866752823 8.47179780782936 11.157504912016448 32.419811397902386
277 79.58761348874388 7.015288772565816 8.775297503832757 28.58506811522361
278 79.55599479421822 8.053261754346504 10.166863877251341 30.726930167594556
279 79.5349945096652 8.045948532871982 9.880015672571519 30.206657708581318
280 79.4735377156273 7.136332192861245 9.296869317813005 29.651882243899884
281 79.60388885052305 7.2123144574610585 8.879481522554345 28.892659196065274
282 79.55348644307215 6.623470804285484 8.582759754233638 28.419647597547414
283 79.44037698605256 6.965843164277542 9.036285444138315 29.269831475593154
284 79.57960435484796 7.929493722560439 10.130452260048939 30.67090698673256
285 79.52731493282923 7.962095987654655 10.1617218035136 30.68060284524723
286 79.57723975675262 7.794884237752731 9.723869988563616 30.24163836287448
287 79.60871449696816 8.424433504513608 10.375134156638644 31.044590979349906
288 79.58187032011068 6.980161755086603 8.791049585232113 28.776848630261043
289 79.54805916581749 7.910969996045051 9.410744418471207 29.47202335129727
290 79.58089142252184 7.297834132136309 9.046308903464828 29.157879694658085
291 79.48839129727259 8.635250160522672 11.391798385871121 32.29519103736555
292 79.55914265571042 7.192063559766503 8.712517280365672 28.390946574130226
293 79.56477721846768 7.0534019089160696 8.676125214774455 28.311444739264637
294 79.4662867435629 8.212976315641136 10.630947437187842 31.571036151368915
295 79.54874272183528 8.753402405039738 10.73990204903492 31.50519833510893
296 79.56198245962365 7.5744067360197125 9.332844282365926 29.437334169086625
297 79.44691162176095 8.651227828659088 11.204233262712915 32.45227224339139
298 79.53797763034048 6.878004859566168 8.999763034472618 29.081935198144148
299 79.57049542104315 7.420376467270103 9.411278829176528 29.73872460848861


==> data/individual_runs_shuffle/run_47.dat <==
x y1 y2 y3 y4
1 75.13637384935816 12.832669174155301 16.682294921195272 37.75686108209001
2 76.20627563225995 11.433977448429927 14.075869636113236 34.45078368303472
3 76.37438377731031 13.824623396122899 17.911967436921937 40.35478248828939
4 76.56414382213165 13.786498102075019 18.115369365127897 41.06188998750901
5 77.11888359713228 13.112287998178878 16.91122473638562 39.48247771823624
6 77.24901884818307 13.259970517559527 17.343869305560666 40.22245974304063
7 77.44091740973434 12.416791644963565 16.166073731471908 38.865583806666926
8 77.90536315638013 11.085998304763873 13.987131390216001 35.25048317729791
9 77.93471631292871 10.599432823964014 13.643329342197774 34.79756450257885
10 78.016242183494 10.94372214316633 14.20095432717562 35.508284940738356
11 77.88953903552597 11.405561145611165 15.050647797015703 36.8927294697058
12 78.20129801211031 11.155311992006508 14.414549162004908 35.8968394175527
13 78.15454077565718 9.930850545446235 13.038949937708566 34.1973116201005
14 78.35554433960175 10.839157749166072 13.966230717875206 35.09979319518638
15 78.32187742096794 10.228194480157567 13.241993419709742 34.37854827738418
16 78.17937039561346 10.959667662328703 14.524168528631765 36.00089799776136
17 78.23528173863825 11.155882929478725 14.664822819389256 36.28117689305208
18 78.35367867317512 11.263413824199615 14.664659889296171 36.13573318369847
19 78.37442070599828 9.340616077740783 12.309192567989424 32.880025630369595
20 78.42060148995809 9.49789200040666 12.501984488533758 33.139070292871466
21 78.44491962204074 9.703995388706764 12.642599676068912 33.30831734837919
22 78.4638070798676 10.520121255414221 13.69005117569052 34.694524303559724
23 78.67317436562853 10.187458775770443 12.981051099830266 33.68112362592732
24 78.41974015117958 10.098968958740329 13.116889177036196 34.15623296188469
25 78.67243661929875 10.26774753575195 13.226039304994963 33.93918969424568
26 78.67215529896482 10.054310964809272 12.949879314421453 33.68185836882663
27 78.43155901684871 10.842981147726903 14.35208828152026 35.76480571187851
28 78.73064457052908 9.564953138185086 12.121190792181757 32.705235346706196
29 78.71491604006657 9.48735061803208 12.340207940508884 32.85541904747935
30 78.61605078599545 9.842762711728547 12.871940075093836 33.85451886926427
31 78.74698945709365 10.043321774564633 12.762242502022293 33.707806711011976
32 78.44422820674662 9.983887208755288 13.393329407369814 34.58635470974439
33 78.21880993366594 10.424434763731957 14.357758248759577 36.083557411535224
34 78.7234060977379 9.583596585040992 12.590494632300675 33.403835659460476
35 78.62186206158799 10.841574950648731 14.471861451548108 35.686350727942006
36 78.63479949936003 9.714338062907018 12.955405903178862 33.829109390835946
37 78.69590692519473 9.885358150614975 13.153365966275821 34.00497607912422
38 78.79871483837753 9.500823719344131 12.507022287011926 33.07745966527339
39 78.89809446101457 9.018642055470966 11.443610155471806 31.64446338270762
40 78.90583752092054 8.924180197603667 11.542762892918956 31.788311507194024
41 78.9649656362202 8.851929859516053 11.375942029212194 31.590991753626106
42 78.78073630803249 10.054901070860282 13.267977510954765 34.31990199627927
43 78.5995723021355 9.703916764184745 13.07021948117324 34.22660736353475
44 78.62969976104392 10.065404439374355 13.586114810710425 34.827116415175716
45 78.90725803889313 9.095633566119023 11.547859346230616 31.845177812066304
46 78.88812168394816 9.43675963927791 12.069183506469361 32.91233072032643
47 78.71600618351813 9.541388026109928 12.762640051449402 33.75939222597738
48 78.82167750872591 8.800256726708383 11.527395326539281 32.15603463606328
49 78.75978552747623 10.55606096200331 13.99765667422923 35.44742719178768
50 78.83354892360268 8.586816726783477 11.371197504901588 32.14529445322592
51 78.57127769550179 9.946628964158888 13.617566835879346 35.068130137656105
52 78.87534141947825 8.329223909364378 11.121054191591718 31.698730927178588
53 78.88128695417643 8.66001071303765 11.230334663624951 31.958982284929338
54 79.04034521414624 9.520607633363152 12.04815900725782 32.77028465342481
55 78.91756902652362 8.831140165343292 11.449182364655275 32.230505045072746
56 78.7284189840095 9.369328606098916 12.710697937774263 33.92796707125875
57 79.01426388891794 9.08519002592084 11.709661963070396 32.57028123174531
58 79.06619580821595 7.658026148210137 9.478784025343057 29.126665848637444
59 79.0025685631861 8.709117393436994 11.240723086359994 32.10171457672789
60 79.02891053674138 9.767503671570093 12.329721759717993 33.612789646303796
61 78.99494212970681 8.55447696708424 11.042580541558767 31.513292891486945
62 79.08729521184874 9.347954935499494 11.959583691453679 32.5327441818669
63 79.10323790651444 8.693358513808485 11.089347995477583 31.5569684091913
64 78.87774309085914 8.591442867727814 11.475537936512525 32.50220584253629
65 79.01227532702086 8.512215375809523 10.917489333292673 31.424240426157525
66 79.06071819127412 8.846125835430376 11.402173774198697 32.14089990567168
67 79.01983312891116 9.001080752431601 11.61591850471363 32.58971287709064
68 79.00890139329313 8.907542964595175 11.4909055028922 32.574852098717834
69 79.01724296197963 8.983083065038954 11.626326479059834 32.50505387361813
70 78.89236281491247 9.030785374582498 11.902825364226965 33.245094928661324
71 79.13135668387568 7.151281210836944 9.255048421520218 29.011020195050897
72 78.94618973380906 8.953388539733783 11.694281362283265 32.929689523388795
73 79.02500598435596 7.8697312903940215 10.261024436646393 30.66138063583983
74 79.09444163856558 7.940440931756316 10.313051273969954 30.649163715627292
75 79.05967185587708 8.719516732131535 11.313676664839246 32.15402960626644
76 79.15177798195252 8.555472627028813 10.964289373230084 31.385883640976765
77 78.97396186269528 8.553394887667675 11.3191315643557 32.379569081901195
78 79.17615082560484 7.594317544506257 9.718760500844503 29.649110297545235
79 79.22549009429369 8.50597677158229 10.886050342531195 31.201556642385665
80 79.09369216107586 8.466339204991513 10.95401826016208 31.536723305793014
81 79.16210598563389 7.7038307804469675 9.916922597256884 30.144417811803216
82 79.08830309310059 9.464554749181115 12.18914567540519 33.44748332993973
83 79.16481250755261 7.7619832427131 10.036669698469836 29.953984389453005
84 79.23057377477069 7.948669266569908 10.073029178042447 30.11265881829235
85 79.13284353175068 7.717512078027246 10.005550050690815 30.207433671619732
86 78.98727841975094 8.61422085742777 11.319079426725908 32.3790517777365
87 78.97911638383862 8.4501048396547 11.256631580648701 32.2783941512113
88 79.1398360606738 7.474912450460542 9.583378627899208 29.67045169469974
89 79.24400551102435 7.266012975797374 9.19230730127547 28.899421033089478
90 78.84553241978101 8.931415438352966 12.179259077356864 33.59882472175693
91 79.0579593149113 8.472010974270175 11.136604239675641 31.977067617320987
92 79.14943437043273 7.22857262801522 9.474059052643625 29.470937155665656
93 79.26527364868718 8.222232752984821 10.370031186123263 30.536779528658407
94 79.13102976394116 8.117905055035315 10.636298061444727 31.371297735109206
95 79.23167181767003 8.558554055524421 10.833886643929446 31.20282882892883
96 79.23172793936533 7.206813116993323 9.275838301397732 29.094969467466903
97 79.17701752820523 7.6816963112109 9.875186424612503 30.008721736773538
98 79.30800940630216 7.349660173791441 9.140137085470002 29.02242672996057
99 79.16081720628375 9.50830169174161 12.324638340813776 33.58156972756131
100 79.27318667315883 7.964526953601382 10.146054445762665 30.336878666588273
101 79.3156291834055 7.2463534740043665 9.124665243830755 29.20122305856372
102 79.15118131925654 9.424602030140997 12.126606588475862 33.440901495000766
103 79.31731833962743 8.357790904244096 10.463846333720973 30.878598951297043
104 79.20889072538253 8.725849361973568 11.282387569763408 32.283084182293834
105 79.26438761240959 8.186061298117298 10.255413124240576 30.568198024365103
106 79.12135483108376 8.722571912911429 11.579624197178251 32.635796919260784
107 79.27643792940127 7.5450736503274465 9.541557731606432 29.65331657178467
108 79.12196147668925 8.571215043267651 11.235600564233428 32.18471597558317
109 79.13909382472485 7.367762708400891 9.859884030270072 30.14042828790019
110 79.10623278944229 7.792932218953977 10.422748847041497 31.00208362775878
111 79.18244996314023 8.927659808207613 11.657713332191522 32.89768271072927
112 79.20929034936617 8.124494855494188 10.531957629833787 31.192938303042727
113 79.31315652876258 9.019131728385348 11.31850591279825 32.03429084006333
114 79.32496369284185 8.373624904352722 10.432570273052589 30.907639628246553
115 79.30053456999462 8.119421139592802 10.583984467157325 31.0377448457954
116 79.28204614261125 8.171613859895553 10.568317109406388 31.04651513701021
117 79.29745783064047 7.367043473489009 9.468675842368125 29.50126638099768
118 79.33228330045031 9.16216497063186 11.396666737052463 32.30702562897636
119 79.24470985615861 7.979057287532641 10.474638823086845 30.947180474054935
120 79.2068678535246 7.882685064975423 10.281866454153688 30.87321249482623
121 79.37355245129795 7.852261318980469 9.8644982105062 29.922485185773894
122 79.26812773997219 6.508759162353038 8.6506624998273 28.22426580547527
123 79.40461836068748 7.377594385265971 9.1297030423089 29.155683187168158
124 79.25458040777337 7.181903361547416 9.338501215197814 29.359444592750005
125 79.29152342268762 6.571041299837989 8.624541547304077 28.23947384022687
126 79.42132992268625 7.921970841366691 9.577623937011492 29.594965765285764
127 79.33438052815004 7.092758224157403 8.983958815443483 28.92710395113275
128 79.28190124694713 7.763647741618837 10.15151586248283 30.553271929781378
129 79.25497616608868 8.214568317815012 10.75090960612367 31.585312234370612
130 79.35455978173154 6.65459445647012 8.379390412046295 28.042203796168952
131 79.3153033839287 8.348583186748112 10.526483178706158 31.097723141081723
132 79.00160534049677 8.019448144768432 10.928509924788866 31.990108426512386
133 79.22060515426985 7.238284636295053 9.635744359816378 29.866766631532847
134 79.27297221959962 7.818002269934198 10.177493436524133 30.44910183767605
135 79.1076772768085 8.723097924546483 11.647553011586808 33.133501779308524
136 79.25359300050523 8.152967442689897 10.751007364179522 31.718904837636565
137 79.32030723360808 8.032395353070527 10.265964477068701 30.623949275159358
138 79.28311920759815 7.637881719400445 9.838774807410111 30.208557357458798
139 79.31840875656475 7.344184043010099 9.604246714221398 29.62604827945211
140 79.10405661536053 9.184540477618855 12.309440221730917 34.118299038108816
141 79.3562100207795 7.356395219476605 9.442509269418853 29.277733096849413
142 79.22587944800759 9.148417146914648 12.01214493948255 33.50834775171325
143 79.29880530961483 8.46587800620616 10.912360293962386 31.85972478279212
144 79.30233670039311 7.712021592820549 10.068134758046199 30.486253629531966
145 79.15635907277934 9.25312875124967 12.168531760028213 33.752371987947704
146 79.32643278324223 6.553002253182733 8.509832244569282 28.125620052318034
147 79.41948305181847 7.3486078578730325 9.181847189299486 29.168212770080615
148 79.43761240541333 7.622066498034309 9.494438348686563 29.469477844915904
149 79.30447448916993 7.784361743894679 10.255804156463988 30.757038947627436
150 79.23829832875411 8.14252131689085 10.70936243238727 31.817914597744547
151 79.3435318333667 8.065380871269848 10.328549184424096 30.827653467286808
152 79.42051543626137 7.545310937092832 9.431970950998181 29.470768974250394
153 79.33285304172098 7.2358460484583995 9.260170943646784 29.18577485656285
154 79.38248230912919 7.347398744198694 9.374782488325728 29.354039066510484
155 79.37108218731908 7.847921760190278 10.010548745946634 30.200114355933483
156 79.07937241757999 9.200206883600307 12.361525713887978 34.024080784597956
157 79.39411636051115 8.886470017923234 11.339523894806069 32.29854850225934
158 79.44061887285234 8.607633338570515 10.719157789583477 31.35218308183897
159 79.36558674021552 8.07568267082406 10.239889144971547 30.723484498580934
160 79.29944028381483 8.05826224972292 10.42767585305635 31.02946290967472
161 79.43987321800456 6.654991273127826 8.243702230526019 27.72691080101415
162 79.42829825938995 7.494292838649883 9.35897175209287 29.293654222888797
163 79.26227519157176 7.443011535286429 9.87031807343116 30.47084515358609
164 79.43322958405926 6.267315583328968 8.035477571564764 27.45643738503952
165 79.36186160803084 7.562804861130281 9.817867617865584 29.977852750649138
166 79.33431189621004 7.626547394715523 9.937810235190248 30.263275534218714
167 79.35180655334659 8.854581550415377 11.386578105688706 32.590081177561544
168 79.44669875896491 7.03095829955681 8.650199778362943 28.45214502433232
169 79.42374432030374 7.188401927417669 9.020376949849595 29.068063478853546
170 79.28189458556983 6.804555207877389 9.005172313563003 29.14216773133148
171 79.4473497071277 8.349977234649101 10.23450593469606 30.95323545533859
172 79.45248666156297 8.648965183312319 10.786904122287766 31.430676175342253
173 79.46099301952691 7.239858372161298 8.962836558176079 28.723751970444088
174 79.37047347037232 7.798061461452649 10.015879818592332 30.394028889311407
175 79.44348546562851 7.333848199827033 9.114152994224977 29.30713547407343
176 79.33570395479794 8.298488596402846 10.693506075728344 31.656912282532236
177 79.28520498823441 7.893654802513403 10.302812746920553 31.250446685262133
178 79.28763465025676 8.98751583033017 11.720232867509672 33.08259922104556
179 79.52092782870817 6.829316946368646 8.196608916421033 27.765967172685137
180 79.35565772866826 7.995302446561032 10.281801282116465 31.107184471118245
181 79.48688487314782 7.635789663338601 9.390189157927754 29.5228092469624
182 79.29788460092641 7.2289658246265915 9.427337219150889 30.110125401400943
183 79.48940561738553 7.736239627616423 9.765606161207996 30.127112931740207
184 79.46533150756494 7.321895241067534 9.187126124315393 29.31899122948537
185 79.28089689783876 8.091345118678138 10.578966220290354 31.47533017164632
186 79.49329025193161 7.803444257201504 9.583013664490704 29.84215176140771
187 79.35841625100208 7.798282138715584 10.125473116404294 30.75542392401964
188 79.38136236968005 8.605224196022366 11.115612326482715 32.22469786703552
189 79.34710173018091 8.089568113481436 10.469451128923058 31.364383641325045
190 79.38234644315041 7.018556240397045 8.958000793013355 29.062193528641465
191 79.38281388078936 7.57178216514971 9.859681996954638 30.325612619011977
192 79.47135040666045 7.733320655374714 9.833417665949518 30.244743017859243
193 79.45839667582761 7.239098278890937 9.150694955501837 29.260672078611595
194 79.46455128572367 7.300395648123251 9.275766612156778 29.36382404738872
195 79.48524355999096 8.28173270402383 10.516081721563674 31.19492898069336
196 79.47535352172588 7.0486504314048775 8.905706750337128 28.802303469506786
197 79.4374380574004 6.86483309490689 8.86421171423053 28.846157773961334
198 79.28141065447336 9.839202812721519 13.044039873816516 34.95227009298214
199 79.41664179053618 7.263193658464248 9.411493896899403 29.77511131510334
200 79.47424815222422 7.72222541940997 9.989928313365926 30.62041370935551
201 79.42923437549612 8.460631537620591 10.917554505329896 31.944234978965813
202 79.49177444339854 8.91891573027883 11.256123238758287 32.442912253207204
203 79.51691458535393 7.739271462234197 9.687314992879303 29.884252031705394
204 79.48626057281622 7.794788257806838 9.932381404488687 30.235336424554927
205 79.51915008238464 7.026384517955135 9.046537005595145 29.059129806975093
206 79.47484694655655 7.786478652594645 10.031547176343281 30.562149891638157
207 79.20784557533497 6.6745468580364316 8.942874363171438 29.403067610784273
208 79.5314128050178 7.538854435851474 9.353692817076952 29.33353783469127
209 79.5250773599009 6.996886542361651 8.780628576478467 28.761676427628057
210 79.16621469515164 9.20024349386279 12.2051063073237 33.925335205486874
211 79.46143503135642 7.526181465337974 9.51029470534549 29.826519077895885
212 79.50511112371731 7.176065212932439 9.145507261338048 29.23197555054943
213 79.46526050312123 9.294142124664555 11.740735990423357 32.96466576533227
214 79.50975089892489 8.267838904483288 10.52134762217215 31.333148110608423
215 79.53430412194787 7.911624022911565 9.416068973913205 29.72056501360595
216 79.5472669276497 7.56038372178124 9.729272750450269 30.188294005709405
217 79.55076275729903 7.1126196680362765 8.900382194895151 28.75067606524849
218 79.5190976534021 8.878264477575543 11.323882605870017 32.40224202035146
219 79.51945383006979 8.03172320203572 10.219014541445636 30.723772550620442
220 79.47246195849146 7.54188390164465 9.677271981941605 30.372421075431856
221 79.33468063145864 7.621125007907644 9.964035462973019 30.68739769879243
222 79.46602109821333 8.065747711777375 10.375518671658323 31.124407621303263
223 79.55817470056432 6.872871007376209 8.51462890650967 28.091662554522443
224 79.45722707240108 7.5488563779510525 9.833645768079824 30.416461289805397
225 79.53856358716682 7.668486107387087 9.791629355675358 29.943614911620188
226 79.1878893601565 9.071569083121926 11.975857149150904 33.87927718140451
227 79.5446226426668 6.649933278818948 8.290639131741617 27.88501437457044
228 79.46723125620147 8.81598868691395 11.469985278940232 32.68703220840411
229 79.50525004932585 7.069931873374546 9.291636003223147 29.484809051994986
230 79.49691243106322 7.8155207911281845 9.968864710932035 30.290985310607798
231 79.53144377172976 7.936918409076512 10.19316079427508 31.068842559548692
232 79.4801987258446 8.271681905447387 10.802962512262116 31.779763663432902
233 79.518160224295 8.022348459149683 10.41204759852774 31.20941019171881
234 79.4916089940304 7.449870546728439 9.54155121440271 29.657005408112603
235 79.57123021979697 6.811644061379152 8.566831708333755 28.16249304499018
236 79.51171660501508 6.81705109574708 8.838168968151994 28.860174287887773
237 79.38426207303013 8.606656455651912 11.209492646117658 32.41912760373531
238 79.42625005564771 6.42347710400376 8.45265681630426 28.317158074685423
239 79.31106053981557 8.501419331102339 11.220050516149493 32.488102463593684
240 79.55557080905244 6.204748599105433 7.8268423287689455 27.094575456026092
241 79.5295857288744 8.626984023537407 11.09462041328978 32.03922607333693
242 79.60549885549301 6.449900935663876 7.904833705726344 27.257227481112956
243 79.52599253308601 6.808019670022151 8.34267900347263 28.02391075667854
244 79.56093983973669 7.959651953972041 9.749697666919277 30.004094727193298
245 79.5638419735554 7.432300720821747 9.23908778960173 29.27740881743076
246 79.51214488454161 8.624878310318786 10.02034410314283 30.432716294360084
247 79.58379927026355 6.895873283185307 8.697143196782275 28.383871594899148
248 79.40420980907786 8.687852083157146 11.423185239002809 32.64018580958717
249 79.52054297328687 8.999199182006706 11.641850458328873 32.78867456444377
250 79.45133548790008 6.915873051793378 8.958007310217075 28.92563312450891
251 79.55336996211557 8.14941814754543 10.364928215607872 30.96211019869334
252 79.29319648749234 8.95997207748985 11.793342858878297 33.4522881641042
253 79.46321663599693 6.54208881243105 8.551607520436 28.434280807382773
254 79.2767204145287 7.727473357710053 10.115299761392137 31.18593917970516
255 79.55724579869442 8.527042000198119 10.599312930314674 31.3786609729774
256 79.5352849183952 7.054721356961647 8.676203421219132 28.46233976167143
257 79.32136716999693 8.718155940147728 11.423269962651206 32.854737776023214
258 79.51579000490278 7.605264088798832 9.807446609111937 30.24054242662062
259 79.53754478491592 7.935418263700152 10.18782320442565 30.742558375744487
260 79.50069561640098 8.260206563911593 10.667417709223749 31.676799581711045
261 79.50274174362384 8.857835279766634 11.282198570855428 32.36995704293487
262 79.49356434448688 7.388116880087193 9.343512944861065 29.56169880282734
263 79.4833363144243 8.126089427521787 10.599658342112006 31.353050156026907
264 79.53142967049536 7.465952459593336 9.588520701636938 29.88874582525599
265 79.50474101148221 8.335788762735463 10.855021935604292 31.784352099349533
266 79.57309746450353 6.725873204145633 8.640098112591732 28.681788028659426
267 79.63219413041782 8.146658662924388 10.234486383084885 30.671106764060106
268 79.56488776723533 7.808520178351047 9.760307674580893 30.144458895322945
269 79.5589775592964 7.0553581813209965 8.874398103650128 28.814381162495106
270 79.51732820863786 6.575155558757322 8.582896615511837 28.607048809788825
271 79.4904897427284 7.9420675957023485 10.187855790444267 30.79090807829453
272 79.52633709960266 8.176315680573508 10.067730691415356 30.684375112187734
273 79.48557026229834 6.952579893065088 9.015482529853358 29.401559729121917
274 79.54361110421108 7.802549131555013 9.87502349451943 30.2441934899354
275 79.51326983566476 7.394594617563194 9.541746730514411 30.052378263290368
276 79.2503008017632 8.078724330323006 10.844991959074047 32.03708390308544
277 79.56082339744708 8.694855851988775 11.094568275659988 32.07679773762814
278 79.57945891293359 8.849167496223092 11.198700156751784 32.14146053996486
279 79.50222122964064 7.581826743294997 9.94835507081464 30.665060867982575
280 79.53056304371715 7.887991865791282 9.864563382543434 30.3213703047336
281 79.53672119709879 7.013847126966989 9.124834691127548 29.344048249741828
282 79.43655684455773 9.064997058843948 11.829617614802501 33.23694843651389
283 79.51818220824475 7.048100502190905 8.488416713134328 28.08227589093487
284 79.4114733710227 6.999330387659841 9.11974475501961 29.48701783212825
285 79.55585256344743 6.582652747364618 8.55666487052532 28.248779918232536
286 79.54736114448103 7.619163834126298 9.797071220784359 30.42921236640871
287 79.37513362700544 7.750121752359387 10.375877117863109 31.30499363042283
288 79.41131407040515 8.771019596271676 11.527401843743002 32.77235976082595
289 79.59833985379025 8.216003122490289 10.08842933044074 30.473783389949617
290 79.54183846506876 7.853097039475837 9.96365094795335 30.413861809938012
291 79.44754679421784 8.355775957285076 10.860235698582976 31.76963001706199
292 79.54039775714372 7.613314455738347 9.729201061209313 30.113368487452885
293 79.50997769261716 8.452735230459844 10.95397263973602 31.839940614602757
294 79.54115415360098 7.3860235652463215 9.604201093795329 29.83816442313325
295 79.58086130264086 8.294861502113655 10.218760370500423 30.70268698567147
296 79.57936796747195 7.454746940049449 9.44773606680499 29.757237647182656
297 79.56410662931128 7.51991000939108 9.59372143020818 30.011805895586352
298 79.56456189340966 7.568094423430852 9.207681384858867 29.24677637279407
299 79.54473091856093 5.8701638614813785 7.623792329564038 26.83631144509303


==> data/individual_runs_shuffle/run_48.dat <==
x y1 y2 y3 y4
1 74.7586235875626 14.472244210566085 19.18411908651745 41.4573069877461
2 75.61102148510787 14.754651084087882 19.679048571676596 42.51017202212653
3 76.07414095829108 13.771819990035027 18.56383118773952 41.37189502857376
4 76.87084780352366 13.036456031594906 16.645427099732245 39.010343305353736
5 77.11942672808253 14.409006198446296 18.662221412351045 41.68289676818006
6 77.4871660660787 11.991027078870632 15.378789004486704 36.988207068447245
7 77.63088712235215 11.338152197348505 14.529362739999286 36.084832083486575
8 77.57623937620642 11.900723909402702 15.488512646373142 37.81499256729566
9 77.88653565931457 11.31895486637135 14.61267215519495 36.10293953308212
10 77.85441028114772 11.621028232729072 15.238173816951562 36.98934662223684
11 77.80402357821457 11.058997105228057 14.566139320610183 36.64908394352071
12 78.31317086474587 10.202748299737738 13.101078440803327 33.750601250719434
13 78.07830976753164 9.440228685012187 12.403170645680229 33.23222943025485
14 78.30839625001285 10.22908550650052 13.231474652900243 34.08825661702011
15 78.28947286360288 10.414629392931953 13.565129414721211 34.75032323607837
16 78.27320075487994 10.527645913754759 13.705842360312204 34.95403192218286
17 78.54948902927352 11.315156910409927 14.476794974766683 35.73567352944749
18 78.60998094901076 9.956704971881305 12.67361504858836 33.30499058489019
19 78.28370422041431 10.238714048617204 13.492293145908985 34.759474415164114
20 78.61768806765615 10.033035699282607 12.803900468221984 33.44354826538522
21 78.54587946999443 10.41935149223429 13.439771001102452 34.246858934944115
22 78.42601261429454 11.23240215768124 14.753293859933825 36.26365530619765
23 78.44776632820185 10.371623527979748 13.585932329006178 34.71114651052957
24 78.5516340177078 10.935602231958304 14.143348763464857 35.27961475016811
25 78.48531172634408 9.479092480128353 12.60100688190644 33.166776106288076
26 78.5530083536059 10.555735582342585 13.86724091052114 34.83974019727787
27 78.52093910045977 10.200256884229397 13.481709207062254 34.472224162258236
28 78.70316098187764 9.25881890133681 11.82942209869079 32.29128580999371
29 78.81187440645655 9.502707900931231 11.855236742639008 32.26602642084993
30 78.66633477778208 9.264643632511966 12.090175419662296 32.7052964789214
31 78.71364385089517 10.346237261712863 13.460684707850701 34.47617142337472
32 78.79175317641293 8.793593824349651 11.18314359146414 31.389097629253182
33 78.80750982562839 8.989588175060202 11.245578403133894 31.5369386807843
34 78.83211232837381 8.999505189802562 11.41766516744912 31.83152584141704
35 78.37386044575526 10.422743274350184 14.008364439946707 35.5943048454191
36 78.77625166396648 9.599603107177721 12.360991303182656 32.98133765800691
37 78.85154746548126 8.694759184140246 11.292652165627693 31.39994588467333
38 78.78504540041573 10.613038724129865 13.6481651073605 34.69104048065462
39 78.83319371572664 9.974793468558541 12.77262440755359 33.54566065062665
40 78.52637596386231 10.092608746380717 13.63306474633349 34.8993553827459
41 78.81968851397859 9.978300880231865 13.095871195028364 33.86304576758488
42 78.88689455292642 9.752725835402616 12.517293400079932 33.27697433746826
43 78.96322270083628 8.92562772019325 11.099521350489749 31.251898314669123
44 78.74365276328604 9.168945383205347 12.241459269692578 32.986924248810844
45 78.79535064365261 9.621980061328166 12.637398947497669 33.56095355675765
46 78.89745625223067 10.138417455370018 13.022780755270913 33.926138539203436
47 78.68589656250387 9.844235878792162 13.0701282403211 34.353229095441826
48 78.84749175305879 9.86482021625805 12.757113462692004 33.68234024486528
49 78.82305437904631 9.69923939510846 12.772872061295082 33.659251316990336
50 79.02084560864525 8.974178523875178 11.485385431338525 31.892132152181894
51 78.77912582025697 10.194497085492205 13.231539824937489 34.744234487671065
52 78.96742641612488 7.020240269748794 9.07261885489602 28.529738778694746
53 78.9258192447949 8.813457827304868 11.386571588484983 32.014093587585734
54 79.01111657311357 9.433751050954575 11.912620721423172 32.47761910954936
55 78.98517237955049 9.222181178606837 11.782511266290074 32.509140428672566
56 79.01781178779281 7.347089888203359 9.489459205041918 29.01220141964863
57 79.01963158282241 9.122807974291826 11.589628104893613 32.21674819639855
58 79.05660696942269 8.79604949736213 11.31870142890995 31.80779194344471
59 79.02389277519212 8.587748839461309 11.068584184414965 31.468199366703743
60 78.98131645494058 9.631183547769046 12.44454185491609 33.731071786297505
61 79.06987532867468 8.379452088895773 10.635757133535684 30.464311101607045
62 79.03305392255545 9.476579441710152 12.225635499052267 33.43134620963729
63 78.97312199788674 8.21208690822791 10.651795971898858 31.03389029649495
64 79.05486269131706 8.639460214105888 11.047742166907671 31.625403536915165
65 79.0581855499 9.073810395046058 11.65222584665645 32.30537640263914
66 78.98113381441124 8.35088161059888 10.813377003812052 31.37681807758629
67 79.10807857595982 8.894276224808529 11.376000684045696 31.98783768738207
68 78.88111926874303 8.495655816516726 11.20450698526929 32.248635525098024
69 79.01224467150605 8.491209711102302 10.9905211182166 31.554504195890367
70 78.83024148318073 8.6472491056997 11.803998486965984 32.913397160290245
71 79.0637109437925 8.749896798964059 11.287549195112302 32.036693543477
72 78.96990820052851 8.795071626665901 11.444033773713825 32.38673063294863
73 78.86330146014177 9.340322057262194 12.54911690586108 33.97523481049725
74 79.1332862041408 7.498812900545669 9.379794217989001 28.946095445828558
75 79.06635453070791 7.676318024322478 9.87521901063112 29.962381608679056
76 79.01906032731438 8.673213591321352 11.27729763365547 32.2970620963922
77 79.12925230780351 7.775653316361171 10.015899370203496 30.139706658559973
78 79.06092199428821 7.239852720890005 9.406345305957952 29.505275127678644
79 78.93117748180136 9.155232568284527 12.158241095349032 33.674408889301674
80 79.16523705856272 7.699457929308704 9.838683566557993 29.985362267327385
81 78.91770931135164 7.868905421304344 10.761708612693276 31.488403176661862
82 78.92624170065339 9.454012233879293 12.507354664401815 34.09013287480378
83 79.01809922022471 8.839348009843665 11.52749308459512 32.73491637719276
84 78.94891244732958 9.020600503919866 11.996673097843303 33.39323717324919
85 79.21674995791352 7.684709785163533 9.744731557682073 29.667510843587273
86 79.18219491956617 8.45523865128952 10.781957564661738 31.424240426157525
87 79.18042863830735 7.71741689651138 9.760411949840464 29.8086982482053
88 79.09592192913499 7.107718003036638 9.349072119637093 29.397723311674937
89 79.31010710720685 8.362528180669397 10.265638616882534 30.49408960095532
90 79.19828749691567 7.717356096705422 9.896002373304913 30.028297950598727
91 79.22999076141144 6.890087009178751 8.577272268698566 28.028077077729396
92 79.16288090578696 8.194126417838932 10.745695843144986 31.43370552240572
93 78.98334333243523 9.09683575983668 12.01747601212826 33.46813273603466
94 79.22171038231428 7.3802764209866325 9.40085130321916 29.2808113228487
95 79.23174057942153 7.830240254333081 9.942874102483291 30.21662909959735
96 79.02019586052924 9.310180067104637 12.28844179133426 33.833847308531794
97 79.22848384011986 8.394858113770946 10.698517805391605 31.21470741550798
98 79.21409037311544 7.50557413195431 9.708443767350428 29.76345033333512
99 79.20867791923828 8.08781032181487 10.558000375912313 31.068769552409993
100 79.20192824057223 7.50920388235704 9.687575681028237 29.707381971376634
101 79.20597942758118 8.67512613377176 11.13635658593416 31.89993928646625
102 79.19692760503449 7.784230972681994 10.234929552938066 30.56814365936078
103 79.26235292910229 8.52386571390647 10.79750761274566 31.43136863690583
104 79.23827728489589 7.811823110450058 9.968955951784164 30.240561518802377
105 79.27884083435465 7.998976536059739 10.203366735305863 30.36958087233478
106 79.21473595547059 8.427202298750478 10.995741398399005 31.66131056348892
107 79.26675248632588 8.273237577843796 10.474378134937922 30.92194433522195
108 79.27885827663323 8.500620800806704 10.693167181134722 31.133631951418337
109 79.19405117664047 8.152747956372979 10.589289470988138 31.241219583488434
110 79.28952476228488 7.817490941321924 9.843753951054756 30.015356568126382
111 79.2357085991058 7.424498572354259 9.51563229519492 29.683296578139206
112 79.22884233669706 8.465802505373349 11.120884744294901 31.921647482875848
113 79.08083666228505 8.634824184571634 11.470291587515224 32.730834629247866
114 79.25654206738982 7.795305158116854 10.07328334898766 30.453518089154308
115 79.18890051950002 8.49904702266882 11.193923046422572 32.15095961245375
116 79.28563144594175 8.652340205265979 11.09986676228708 31.91970060708892
117 79.28232591154807 8.64954290143237 10.985092287515052 31.60769190226348
118 79.3059178783824 7.5142233421806885 9.687595232639401 29.87678426789575
119 79.34619457582528 6.9862514158204405 8.822358231919125 28.63690956874706
120 79.22770578175512 7.10945602459926 9.442822095197577 29.379000996221038
121 79.2977393334447 8.142598088665979 10.218962403815846 30.592922543402466
122 79.22264109804739 7.906821073214308 10.464282986370444 30.946593454626324
123 79.20403153312532 7.963583874171941 10.500772810017523 31.06855000203479
124 79.32402349156405 7.45998322595222 9.551952671545184 29.449757612775517
125 79.22181532209673 9.448889100321212 12.257002800572781 33.866554995293455
126 79.28473532073109 9.023932381697026 11.4645890342573 32.41786455844573
127 79.3059886978812 7.939452512385818 10.06271244454837 30.439514795769206
128 79.24018035911737 7.547585069815919 9.906599346559087 30.145906756336295
129 79.28957112042292 8.076003508295901 10.375473051232264 30.836748689608285
130 79.27917345826391 8.374584224282863 10.969822479191226 32.004053088687975
131 79.2854019171587 7.722902157584989 10.161949905643919 30.49513858759434
132 79.04188839069303 9.832999048296234 13.20053748682547 35.10578327750493
133 79.29744081445058 8.399009426260845 10.79769661165365 31.705838490307002
134 79.3243921003767 8.838073885028848 11.13101899608473 32.03633367762231
135 79.21537809166723 8.6809125431137 11.496249609945352 32.69358693823112
136 79.35375965517437 7.8028960378417445 10.010659538409927 30.365227400576543
137 79.11929372498328 8.442774412993339 11.204565640102803 32.574344510616385
138 79.33202716823406 8.752491292099695 11.151932702832978 32.04165367362347
139 79.29580602842914 8.4235397739447 10.94363635463077 31.778921417647666
140 79.32914867655205 8.827918359787041 11.41780202872732 32.3778452867182
141 79.07571211963264 9.840469740527682 13.132719464880227 34.95792307934305
142 79.19182537422371 9.4797759086258 12.439543159660282 34.28043054504422
143 79.30885897254262 9.020798558391032 11.433384662829859 32.61939535932851
144 79.36777276465223 7.237649938904086 9.108965300061179 29.081596714767667
145 79.4148105492706 6.836718245414118 8.488670884079541 28.10272271405192
146 79.27741964546142 8.09376461525261 10.69887625159639 31.580246424123338
147 79.30933903822289 6.847265660375854 8.926809455993357 28.806968797597598
148 79.37501065129094 5.999797887421357 7.295292675888254 26.640728398400682
149 79.2797622880593 8.228831698519922 10.641303273904256 31.219759912971423
150 79.35950144777239 8.10038513097914 10.338944124362847 30.845103672533426
151 79.22126296531363 9.09504001094246 11.923582658085852 33.49994285054918
152 79.45699475005978 7.597817866595878 9.291127661332721 29.33037567656076
153 79.33011797663366 8.450556534176277 10.948817531590837 31.791498826387443
154 79.40857864145892 8.191883518328526 10.166792188010376 30.683629386531653
155 79.32924921534497 8.875844454535597 11.32908985164498 32.177395857987925
156 79.25450692843658 9.50559459925127 12.397715746163772 34.009987672497346
157 79.3716467461661 7.2662280633585015 9.301861495865094 29.279801474202927
158 79.37455506495925 8.114107557165944 10.307628960472115 30.7774647545506
159 79.28343945885537 7.805216915397684 10.28182735093135 30.683957139100226
160 79.39824526666688 7.866565077974292 10.026229138105014 30.38100470957089
161 79.33334417313284 8.68849265925538 11.06860373602614 32.0703744133489
162 79.40305414987976 9.30700755865365 11.829382995468462 33.05045963911885
163 79.37072873915028 8.405105468863008 10.588996196820599 31.20024082486075
164 79.41029023477967 8.465569642925091 10.453334084115195 30.978121000331882
165 79.38554773610885 8.229696237007472 10.312764517006123 30.839340422009943
166 79.3960716830623 9.019778217482473 11.255973343072645 32.14925064444017
167 79.19435749962327 8.706242204198842 11.480634389824196 32.78317604117403
168 79.40735431849323 9.27915726249112 11.80340542142716 33.22408211585297
169 79.38411234038985 7.402842426671342 9.489602583523837 29.86828398859147
170 79.35929851380537 8.201509941997271 10.479761345213412 31.31544520212106
171 79.35076024573755 8.125514133565433 10.469372922478382 31.236322847095245
172 79.45105610610837 8.023378407199983 9.921790948438236 30.268687617803135
173 79.42802874991204 9.262263842519172 11.636467248053373 32.769089005979524
174 79.32015629329933 7.2591197863542805 9.448042375379984 29.82963927289324
175 79.39014314815576 9.191724724325319 11.422676897112382 32.30082683597411
176 79.43532953911637 7.4635455990695485 9.301633393734775 29.2188696215509
177 79.34062270066799 7.816550958634427 10.042013805522988 30.594243450766754
178 79.36107277126008 7.928204383320753 10.22965061792216 30.882688957309355
179 79.45870317340875 7.347709354036408 9.489537411486593 29.6632646906254
180 79.39446790585325 7.229780388883618 9.176783322006433 29.24425622210861
181 79.45088940839737 6.478286722494481 7.623192746821495 26.766038110686097
182 79.4073532322765 7.675561003526486 9.927343606010531 30.33760728596957
183 79.4138071513329 6.952155920910346 8.952767478423496 28.897886535277696
184 79.38471310665386 8.48452356202638 10.86020311256436 31.888832187504732
185 79.3509438939248 7.613950044623097 9.870200763764148 30.633386273306883
186 79.43621271668759 7.028112838771854 9.015260944926762 28.96587617847849
187 79.51857688263739 6.426142965340214 7.962341511381254 27.507362803894598
188 79.40683712157617 8.11672873012524 10.391251201446504 31.429242189507068
189 79.46996217162334 6.4463640599446395 8.150082599039987 27.750269977901766
190 79.44696359527272 8.564052928263049 11.00605161468936 31.902428649526236
191 79.40768944898488 7.347057478405872 9.134903770880143 29.067520486803023
192 79.4538361240973 8.038750221708787 10.229598480292367 31.084620011624942
193 79.46644689000463 8.058311402972338 10.036409010320902 30.250745884783313
194 79.41762795816308 7.372479580350033 9.515736570454491 30.02812899658338
195 79.28581125762558 7.908891856610636 10.386239471783243 31.386862622677214
196 79.49419915591086 7.123968304874909 9.030719752158568 28.80904870068015
197 79.52504501738815 8.084076430524787 10.072937937190318 30.477885448234886
198 79.37818450796318 7.6019332486282325 9.854507337198292 30.483919094780088
199 79.51652773608538 7.473136399290274 9.390280398779872 29.4274551526035
200 79.48307020951961 7.629652040301367 9.69802275859678 30.324606901994944
201 79.51718719600251 8.195271609734602 10.119790114757532 30.566782627204415
202 79.43716774826977 7.974247026116068 10.250479601022 31.016165570132536
203 79.34202272202164 7.260757321731242 9.265704049607915 30.059023055643983
204 79.4538919217322 8.992756666942284 11.542847616567364 32.76125684083064
205 79.3400099354931 8.070135407798332 10.344412058286744 31.437296202864683
206 79.47456647546608 7.464573794240644 9.327689174220765 29.25168634044486
207 79.49940515102173 7.222086517908923 9.254944146260646 29.292600491593944
208 79.53576742447024 8.134256995317445 10.19806824867876 30.70751572880017
209 79.49532147055879 9.30139367814375 11.78248519747519 33.16437214510463
210 79.52421286806081 6.083145565137683 7.743487293147211 26.8817812480287
211 79.45551354364353 8.174680064059928 10.443356245214751 31.572041068640722
212 79.4822605992015 8.685539841252869 11.099879796694534 32.24146296205655
213 79.50859493548634 7.711018241767133 9.645670061087053 29.938930960458944
214 79.54314481849838 7.234638490335647 9.119399343222279 29.280307955492578
215 79.50610620612892 7.423164617507032 9.426874497686521 29.578679547176012
216 79.54910589873404 6.5571907050802665 8.285562230041133 27.997971514083307
217 79.04721838196971 8.50944335500547 11.53311743140838 33.26308565661049
218 79.44403732559874 7.896197804495735 10.047208016890508 30.83182252238966
219 79.480773591312 7.118518802161963 9.072605820488578 29.24207507752833
220 79.48352146018756 7.189824860390489 9.176959286506959 29.688134915484397
221 79.54378615606534 7.45759474993842 9.275584130452529 29.341110112809755
222 79.53142230290182 7.45697898291289 9.593747499023076 29.906791160297676
223 79.5137795509244 7.1876254903459005 9.312484537934163 29.755728052481224
224 79.52401305710835 7.756987552969676 9.718591053547687 29.94033753961928
225 79.52651447256216 7.823397666266028 9.91672056394146 30.27551818212708
226 79.53903044583 7.922327837272462 9.53597900521923 29.83209392728248
227 79.4738533229652 7.37764805514293 9.56256919641053 29.90891740999303
228 79.54286055710028 6.497494000198007 8.14475804359801 27.678260062350603
229 79.44081817643031 7.12442005473559 9.19267878188771 29.712108726612918
230 79.50486387848622 8.909278211749765 11.287379747815507 32.3976394710256
231 79.56451400279312 7.560026393635193 9.73442134139173 30.045084212723406
232 79.52876168012921 8.18447153397963 10.067613381748341 30.41413921738785
233 79.42443787780678 8.230597955457785 10.620585083267697 31.730257736062427
234 79.54062674512018 7.420793056711443 9.051379287961614 29.044655538361052
235 79.5522373075968 7.684239448105884 9.838683566557993 30.362306038543363
236 79.57992414010081 7.548667173077329 9.588403391969925 29.825342139579767
237 79.51367901912418 7.667160283313942 9.79703863476573 30.413020246816448
238 79.52811654883773 6.639573530220259 7.878582409128676 27.174831613132888
239 79.5501034489714 7.637047120632191 9.577982383216277 29.990196758516973
240 79.54324418478129 6.359499769386313 8.066655874177297 27.55525258604965
241 79.53500066697967 7.913031243775497 10.047051604001144 30.561299834536715
242 79.58450771533498 6.238264886460379 7.962458821048268 27.429155116555425
243 79.41507821083107 7.299898551668386 9.401151094590443 30.062834127005857
244 79.53512589386918 8.388548464099554 10.588963610801972 31.25597299864209
245 79.55674248606326 8.558464954708127 10.802740927335519 31.87896597523945
246 79.57714236507336 6.976231137863712 8.99434072097478 28.82418317924604
247 79.53073388950759 8.856680268830564 10.990188740826712 32.00475720220022
248 79.50650441277017 7.089696041557208 8.994347238178513 29.01257466380246
249 79.56655611223246 7.778339929315682 9.921888706494075 30.11230375496241
250 79.61426041761402 8.521301244610688 10.667176572685989 31.712700338355415
251 79.49011006469901 8.891704897548294 11.485593981857667 32.799804560875515
252 79.53616012737513 7.692127648760125 9.687373647712816 29.947940575922296
253 79.55479766414679 7.200393064154525 8.884675733921865 28.776803676717066
254 79.57348366815492 8.078812331871108 10.2294681362179 30.95856247257395
255 79.6043050137152 6.4936809821880175 8.191707979221075 27.826865947346946
256 79.56841733936156 7.374326337497497 9.218310944131659 29.328042818234202
257 79.544501390001 6.661016609330038 8.504605447183145 28.552758235044863
258 79.54817622815847 6.431380074481023 8.317007738006332 28.12863055636149
259 79.56590686452721 7.260128949575735 8.837719281095069 28.800950763364032
260 79.60000479239969 7.651361184576752 9.572703448200349 29.907102292072885
261 79.56255390390294 5.943687560035585 7.535001946037035 26.606884219505154
262 79.55508976508554 8.761475259435631 11.094516138030208 32.07148768560831
263 79.5258378902093 6.992358219326139 9.02059201757247 29.27446177312528
264 79.55628346759222 7.363482913103865 9.54679104619629 29.607346178195513
265 79.57119824276845 7.425198571184935 8.941844644983144 28.89145352370295
266 79.51871010064528 8.071342899381854 10.33375643019906 31.016333929042737
267 79.53660299099103 7.000579908827291 9.072677509729532 29.219984717786584
268 79.53642131531802 8.785810256874276 11.245760884838141 32.377396184311166
269 79.50889885927018 7.70558825787733 9.98475365360958 30.719643299632228
270 79.55691413290697 7.752904712967777 9.770780820964331 30.14044774145731
271 79.53182027208317 7.683405053469185 9.906508105706957 30.51940373759887
272 79.5680437466926 8.063618755484422 10.219008024241916 30.826607128724415
273 79.5286521619035 7.699091938563722 9.958606632271472 30.49740483221567
274 79.55984524018245 8.677054185162653 10.938142351891978 31.849692239407702
275 79.19248095834327 8.935801117087433 11.970819350672745 34.122538045579645
276 79.5019578845318 6.411288526814797 7.7746004237225215 27.219553317074862
277 79.4904417987618 7.578050900160349 9.332785627532425 29.23490640476485
278 79.5568494181119 7.149340872253784 9.082948622797538 29.19005240825101
279 79.53737544691617 6.014214595591485 7.7280154515079635 27.10851523456498
280 79.5941423622082 7.668567206442152 9.306710295435272 29.491481441862177
281 79.56830153770863 7.3507497640301285 8.994080032825845 28.99971915806735
282 79.60748633460393 7.705675272610975 9.749971389475665 30.18796768840507
283 79.55678646445214 7.315466247284072 8.748968000790413 28.571589320423275
284 79.51811361841618 7.533020489087404 9.416388316895642 29.67358858194169
285 79.56076086740205 7.010806488033706 8.587575967785199 28.33992760511822
286 79.56649942920811 7.243213171219301 8.691544918783912 28.229509399645845
287 79.46402429181278 7.401469384348908 9.656475584860381 30.188474179826418
288 79.57952712281447 7.499818019379938 9.499815041758342 29.755033676100705
289 79.55048031981666 8.611505172851182 10.807869966665805 31.764404497424437
290 79.5550994229052 7.537410390356531 9.614602550937812 30.125017106681696
291 79.25615020761794 7.809661189653115 10.454220423821582 31.773500966302436
292 79.61068225747765 7.708844506712967 9.953314662848111 30.39987047888796
293 79.55757333334468 7.9375221114681525 10.047097224427205 30.754690136194196
294 79.45175959196344 7.779618458727056 10.136004917621232 31.10658942463648
295 79.57828898109048 8.057227162836183 10.192958760959659 30.84985099456152
296 79.55076275729903 6.9649108586682775 8.691935951007313 28.50926747915833
297 79.47549021101901 6.830711966722886 8.034845402803603 27.317319597994107
298 79.49586951732512 8.657969432856456 10.933026346969143 31.995324907024102
299 79.51114529956139 5.4990687635011355 6.940808930967424 25.55367884051445


==> data/individual_runs_shuffle/run_49.dat <==
x y1 y2 y3 y4
1 74.73121346480583 14.987392232580216 19.96585767313408 42.46070494586528
2 75.67780624393313 14.107336931143728 18.594970387129727 41.04186636366421
3 76.4645447159344 13.465347362000257 17.354231659480803 39.43330136552392
4 76.68145872419299 14.521335057036861 18.87608996973671 42.04822023111245
5 77.02368919104654 14.086433100939761 18.302758523785577 41.42325183534935
6 77.32145352924378 12.215043369345494 15.952374621383058 38.22642360937457
7 77.59277338619002 11.49730138660515 14.763936453614058 36.51224252633416
8 77.84814483975686 10.755675156404939 13.669332985053973 34.85873050639244
9 77.95696026818695 10.33015021498127 13.283716557946669 34.26040001722098
10 78.14114494193355 10.828255469813937 13.815207555993858 35.181405521549415
11 77.94527728864699 11.71354196070609 15.441393263453273 37.17023932194137
12 77.94297911726981 11.892659412430396 15.623894519318426 37.84149532167503
13 78.35039627604414 10.695328033079628 13.731663521464144 34.688713553706165
14 78.14317436267426 9.823733568306006 12.919118112847205 34.07195717825713
15 78.03684903110113 10.652825478360315 14.143928794596249 35.868947411699345
16 78.50342233598329 10.240307064130056 13.147956687185424 33.96065979545402
17 78.22244089252403 10.26327796061369 13.533990215331016 34.749011750690414
18 78.31936796493257 10.702688041658655 13.987203079456966 35.14941264979324
19 78.36472018290199 8.971359871445348 11.798484932616027 32.22153032544066
20 78.45609009734832 10.120661852278054 13.163689216973617 33.93647877963306
21 78.71999597520332 9.427538922842192 11.792723724524578 32.09085373993948
22 78.31027118846029 10.38711517389689 13.904082663169282 35.29404172270271
23 78.5646956541742 10.22131031433513 13.273060929858982 34.050565934704316
24 78.50224953782222 10.632281831129486 13.935013312040322 34.99812404907302
25 78.4767385136154 10.70598828614986 14.18004713763109 35.366755874065746
26 78.46656252911424 9.310735504579556 12.34047514586154 32.953262056925894
27 78.35655836963412 10.118144485286143 13.591413297337507 34.88466519186326
28 78.48706921345011 10.232734341901928 13.679871303474645 34.847231168659334
29 78.63719900909373 9.225974041223575 12.048478350240266 32.58416280019991
30 78.55914176747902 11.301930779568284 14.878287310144088 36.29005334558533
31 78.61383100650657 10.575208656830986 13.794306883653052 35.04089317053815
32 78.80340594127664 9.58288362815631 12.230673297530426 32.91431328359376
33 78.50192854695727 9.891800570358713 13.247331009559172 34.24832467213441
34 78.72107403737444 9.507644005659552 12.215136283853944 32.93734900321545
35 78.69449047001827 9.58201908966876 12.55921205442856 33.33441087482115
36 78.8220923115764 8.888827897717226 11.130973375658659 31.486630098680134
37 78.78303970181086 9.612089372581295 12.626867146280729 33.21913651036503
38 78.82440525981195 8.313072952594679 10.917593608552245 31.07071672813577
39 78.7505586091223 9.837917338968207 12.809296712904928 33.70324233409022
40 78.93096905967722 8.541601520792721 10.943375666481836 30.951947590925233
41 78.67412536242064 9.17887486361804 12.36653744355124 32.91455413420658
42 78.95634556020586 9.173486416928487 11.688591843432782 32.09226082058424
43 78.88861388154484 8.269967310465937 10.84462047846182 31.028944718798932
44 78.55432331528107 9.85850897599011 13.341256949620185 34.58514484970123
45 78.97649610631117 9.08760144877684 11.41752178896721 31.794755388062445
46 78.90607558168006 8.494524683567608 11.047794304537451 31.294678599648684
47 78.70715999696128 9.483541658017145 12.679258947012784 33.64703253457743
48 78.96782150846356 9.32333253679292 11.860632987321951 32.55101320288342
49 78.79383261071125 8.19293643089449 10.855223968919713 31.238825942142455
50 79.01671277702789 9.845497412838226 12.209498902633232 32.80716236106933
51 78.81885389220477 9.152064545812312 12.05373773364502 32.76180122465052
52 78.80691672883223 9.98255302325198 13.059511715455752 34.213149623872106
53 78.7808815783775 8.707258643131485 11.756931241675893 32.51652020267747
54 78.97767739667503 9.034257275592129 11.47484059571413 31.656096895636853
55 78.98928693373209 8.524634476579692 11.00609723511542 31.442732865876387
56 78.88435037585654 9.211108582474765 12.059036220272102 33.20888405592976
57 78.99188748683333 8.249208878710053 10.688116348249121 30.711234483406656
58 78.90949317127979 8.660999898050148 11.32418239724129 32.08798869670652
59 79.06405201009831 9.222685480590817 11.688487568173212 32.03591656871557
60 78.93688342395376 8.673634238757742 11.209499163321379 32.08226656163451
61 78.84174698721537 9.444159576996993 12.533338755646827 33.74670323991788
62 79.08972186822673 9.019934982873114 11.422826792798023 32.01792071685144
63 78.98658213642219 8.844854814584185 11.381383894321196 32.213323885654546
64 79.00700335724267 8.123016592828938 10.526691729225302 30.82795554624269
65 78.95051242363817 9.252098940251289 12.11115429844779 33.37263976642018
66 79.0786607155897 8.318633824605739 10.625609847338414 31.043702349166157
67 79.0268033659076 8.856957545434474 11.475166455900299 32.20029782464441
68 78.92191014152284 7.754204430924122 10.188142547408097 30.519252747562952
69 78.99361155448308 8.192814369970405 10.636285027037273 31.347367966219853
70 79.05616390185179 7.578378219790944 9.828373350267638 29.89482595913362
71 79.0513144327148 8.780888623902646 11.334531716753993 32.29762761638163
72 79.00069191592283 8.080421001566215 10.558111168375605 31.1213563781499
73 78.94356167403444 9.584838138198412 12.475948259658953 33.985764333548694
74 79.03202104991014 8.059664969706452 10.490234491596851 30.785992987631772
75 79.19089279946081 8.059158066374481 10.125101635792067 30.1898926370331
76 79.02303138409358 8.720785275764996 11.43367793699741 32.47665602122386
77 79.15123137297121 9.013645267845268 11.245526265504102 31.815010289463043
78 79.13099612097044 8.44280926625236 11.011324032501557 31.461342251827663
79 79.15619603648017 8.91605731282579 11.454239714744595 32.25146479502279
80 79.02795811747218 8.553756623089965 11.0897129588861 32.16330513027973
81 79.01724726775956 9.279545740692473 12.116341992611579 33.43778618531851
82 79.10262892497899 8.280879515320263 10.724729998766946 31.23744067049182
83 79.09947445065221 9.115316470707025 11.620936751580624 32.3885159080675
84 79.19785502257417 8.292691833997745 10.562992553964401 30.922392971417324
85 79.193523931354 8.133306455857985 10.318010866003425 30.5210618355636
86 79.04682112189529 8.28435184575817 10.954246362292396 31.712064831224684
87 79.11823130918467 7.914311248260758 10.307909200232224 30.801482240886124
88 79.1288545685315 7.817170206397446 10.245350561691712 30.55902765211411
89 79.09592192913499 8.606709284286774 11.199032534141685 31.996459862645853
90 79.20596495008063 7.534127480124045 9.640599676590277 29.594970276274125
91 79.19357943813108 7.522649679379584 9.797142910025302 30.024173898222017
92 79.29550852011718 8.403131736770325 10.422090609465428 30.798299177747968
93 79.21705796451842 8.08110709876325 10.34935209870904 30.61212257664757
94 79.06666437520408 8.894410075722261 11.793284204044785 32.87730670911638
95 79.14715287221439 7.975905435801783 10.427767093908468 30.9271061905542
96 79.14378025508077 7.698957074311016 10.005621739931769 30.36367572325377
97 79.07707162065543 9.573657753703992 12.548843183304703 33.90906000493372
98 79.22350860594318 7.512043744919733 9.598909124371968 29.577494301672914
99 79.22749462844561 7.1643794640394765 9.093350079940022 28.82988925636042
100 79.29592703893124 7.549962458526684 9.505015770329573 29.540919929114406
101 79.28407207501391 7.104516592472916 8.994321169363618 28.754235116792138
102 79.19852877341758 7.928102957528892 10.40171131342249 30.888505807408173
103 79.26192439513471 8.981749331364192 11.31331821863446 31.965231759285228
104 79.23612227651971 8.737730087022562 11.14151169407933 31.91335929753295
105 79.2162455674266 7.983262125503233 10.318271554152359 30.895499715098886
106 79.2019495399211 8.498788125156869 10.974905898095443 31.833382764773322
107 79.21275657641618 8.877402422564238 11.339608618454477 32.3109813453251
108 79.1070132294714 9.598979467462856 12.616713342879738 34.346934037299384
109 79.23520525818189 8.38121474647105 10.854969797974501 31.4462756722397
110 79.249691099933 8.710051403390297 11.11020956459604 31.78688691338445
111 79.22245975016193 8.543792108650127 10.938311799188794 31.65271404319958
112 79.24749752592821 8.149994988955667 10.458860672872616 30.9441515563887
113 79.11951705897442 8.379779668868052 11.10023824289932 32.173288033532074
114 79.30561909857161 6.545295611244699 8.535868473444086 28.03168138819475
115 79.25213248463574 7.177725570685732 9.390612776169771 29.32877157007143
116 79.26480168340471 7.399986034602489 9.567698235740806 29.528537699014123
117 79.28031443596248 7.926963287832633 10.130484846067557 30.431081935103222
118 79.24111539029735 8.216323993713328 10.672598886183815 31.215734226216586
119 79.27613832163523 8.791146011980887 11.386532485262657 32.24490457981618
120 79.36245196213724 7.205483542897814 9.046367558298341 28.87771976776231
121 79.33765753193485 7.470259908461038 9.442489717807689 29.455052299896234
122 79.2756719598019 8.38122550057065 10.750681503993354 31.354504706922214
123 79.2083571326812 8.498798140138982 10.943551630982373 31.61615583577777
124 79.20246279874027 7.645300238957136 10.13084329227234 30.670285146174393
125 79.25139417654408 8.292022762663983 10.912451534814505 31.680730975056036
126 79.18554105815507 8.400280199410059 11.126294023385297 32.28399972980789
127 79.31367757777504 8.474957878851056 10.79235902180422 31.54934622196681
128 79.2231477222294 8.336212591457102 10.975068828188517 31.953793206938986
129 79.3765229949905 7.962819282278108 10.057374854698942 30.248086113066552
130 79.35971004897645 7.776829912813055 9.911493766555324 29.96514266615128
131 79.24582895109353 8.477619552367207 11.08971947608981 32.26110140581559
132 79.33212133486273 8.404280969620162 10.641153378218625 31.257167839294596
133 79.36493133068355 7.873631397774586 9.833365528319726 30.30129995293486
134 79.33574263498011 7.557805700555731 9.468519429478771 29.567281319137983
135 79.31194294832838 7.5665116027640895 9.870005247652436 29.980173411185774
136 79.11017149041002 8.080560067669829 10.766785514393762 31.797796762812425
137 79.464859612244 6.595283753870255 7.842157757518842 27.14743472240394
138 79.30436273989538 8.359101836226278 10.500375260590388 30.983895402058724
139 79.41431968701615 6.7497290098417695 8.39494697733395 28.124903632896313
140 79.20521782069724 7.580669818042544 10.037112868323028 30.75459646575538
141 79.03295951285487 9.88582012768703 13.315233755152821 35.32997663037097
142 79.33260327266011 6.490684354657428 8.134441310103934 27.696470417265928
143 79.26617413684458 7.565436381311966 9.906631932577703 30.297639428066304
144 79.30862377471476 8.986249165968122 11.579454749881457 32.93432072364251
145 79.28221558492248 8.800918751270515 11.324032501555658 32.387785171287696
146 79.31609195402298 8.324614401767324 10.755888749768317 31.265192753252535
147 79.40412100507461 7.640823698760063 9.567483168017944 29.66209408630178
148 79.38632219812894 8.010367678155665 10.276457175063303 30.82479144129807
149 79.28121153772867 8.634639216593781 11.120747883016712 31.96835316993788
150 79.43421872275236 8.061063451408197 9.890430164121444 30.112663324630972
151 79.29936538289867 7.823139041681805 10.114915246372458 30.396925140057007
152 79.41788545150803 6.987027129099106 8.837973452040282 28.66297154261043
153 79.40089743666684 6.6797513252791 8.10287849247171 27.5211449573468
154 79.37991832413577 8.515949615958025 10.86526046265368 31.537515432449204
155 79.39103017257251 7.184193812841154 8.983861057387632 28.948317501591937
156 79.3598520125118 8.73092660217785 11.115436361982178 31.990139662974883
157 79.30355337823714 8.48392763658065 11.042749988855583 32.16278169177169
158 79.32795697454506 6.943130731904132 9.062256500975884 28.88232255997758
159 79.42990433678887 6.76063343190942 8.473094767180722 28.091224113111046
160 79.31095586658094 8.013484610511025 10.386063507282717 31.164739945411192
161 79.33572544686001 7.890800367032582 10.17229270795289 30.702739177695715
162 79.37362072013553 6.6264303098720845 8.431528041833147 28.041934921814814
163 79.37488240082351 7.930797832045886 10.067834966674926 30.26889091428524
164 79.51976279679167 6.786541986313497 8.347834111617802 27.8453322875139
165 79.36440293946538 6.244995420065015 8.014752863724494 27.621090860766706
166 79.22877462996847 8.849826075184847 11.689087150915755 33.079337584877
167 79.39410008544077 8.190899959025979 10.45873684600187 30.86793022606068
168 79.35600776638151 8.642688272999013 11.110313839855623 32.03944867637804
169 79.41491054029792 7.319193118749788 9.317489750393705 29.4207030086967
170 79.15094142850978 9.229489879057626 12.074794818875178 33.91985048557294
171 79.34964682710802 7.781103624308082 10.03158627956562 30.51741811609109
172 79.23637485436907 8.612239722478348 11.30341858617867 32.58519011587509
173 79.41714511909699 5.700751517260387 6.945924935890268 25.70456476838794
174 79.44186263660544 7.828717017295514 9.796712774579575 29.868717280289893
175 79.32410880557157 7.586609418973893 9.974489057745295 30.6795033985891
176 79.11668554697336 9.00005492168891 12.017560735776655 33.66630654114387
177 79.38378719022101 8.977144825011246 11.495936784166638 32.63802908046733
178 79.42197402635041 7.666250728605169 9.833450251968134 30.130738570073845
179 79.48100211996473 7.070536886300475 9.077760928633749 28.99972609105412
180 79.37705237954228 6.907836679551249 8.73909443714952 28.80265668448144
181 79.40484562418943 8.44692117606767 10.776769870497949 31.712244133570668
182 79.44773562476112 7.385657804617003 9.244360207413916 29.204073550411714
183 79.33336330277257 7.630947861699814 9.958828217198068 30.72000431594749
184 79.43684270785556 8.006436881068794 10.13040663962288 30.567472262686035
185 79.45051201940431 8.12167640806694 10.344177438952705 31.043755427816965
186 79.49432275129034 8.777275778811749 10.766042553169298 31.705253910926746
187 79.48461793809867 7.579413775124378 9.510112223641244 29.51845805522767
188 79.47006089077657 7.9546100737716685 10.193069553422962 30.8008762901961
189 79.43283341548126 6.744233479825555 8.546172172530719 28.31336747920815
190 79.38244196005625 8.206893887383671 10.568362729832447 31.3517852733721
191 79.51355077878952 8.487728777378019 10.495063739555855 31.21996355165997
192 79.37854887496397 8.920971423775175 11.553320762950792 32.662497591555514
193 79.46395160479747 8.181726852932798 10.401418039254951 30.952948057349282
194 79.52205204756599 5.708915094140636 7.128484846588934 26.10499292625117
195 79.47014812713635 8.302997607003725 10.422129712687777 30.869308477845124
196 79.49009314988025 6.733948101389357 8.342744175509853 27.97740736437495
197 79.44853480137799 8.580588941809157 10.620233154266645 31.56361435870757
198 79.50523629541011 8.735383778185016 11.005921270614893 31.979703283079296
199 79.40825673150134 7.969682083334454 10.177552091357644 31.077141865885448
200 79.40980261411624 6.967179264097215 8.98933550851524 29.13407822878685
201 79.51979935639675 6.285236518667069 7.920690062385283 27.303507529216997
202 79.51857200097947 7.239100346546777 9.202826068084969 29.352078845577488
203 79.24930062792929 7.659429416787461 10.162236662607748 31.0870120104921
204 79.52784611281538 7.202209028717714 9.030680648936219 28.918192080420546
205 79.50364406095164 8.135489906982443 10.370181081808894 30.9853499890418
206 79.3581377503002 8.119454701225754 10.521653930747155 31.672450682988163
207 79.4691148763693 8.054152251544295 10.323374524667738 31.03554087471345
208 79.51501626430539 8.567427847669347 10.781833737791002 31.693986522789576
209 79.5145914404905 7.935852294825171 9.60367971749747 29.707859853802244
210 79.39408482077712 7.526728357122543 9.703327762427582 30.24533412764128
211 79.21596801738997 9.180734505957737 12.189373777535506 33.649447770597284
212 79.44754363052657 7.657516529029332 9.969060227043736 30.39717107734964
213 79.47791586838353 7.8216083392548486 9.817802445828349 30.493013170888826
214 79.51217264300018 7.658169127489803 9.270226988991926 29.387844675582354
215 79.40915649547351 6.942392766362186 8.984291192833371 29.501427173914074
216 79.54770704361846 8.059029234286179 10.427558543389326 30.99104448557246
217 79.35261489436012 8.007726754000638 10.438233723088185 31.33767238089501
218 79.3929208847454 8.77862265169827 11.553425038210374 32.66603544000586
219 79.55899953334756 6.40035261757397 8.322136777336597 27.876091887255573
220 79.54881318242373 7.175147480241304 9.02034436383098 29.08986409452442
221 79.49738093613739 7.57302692879658 9.80751178114917 30.318474464182586
222 79.29354859227018 8.331587827163538 10.933423896396278 32.16299288244057
223 79.48480406583862 9.072551028854113 11.58975844896808 32.977691412675625
224 79.51333123538336 6.613669042331686 8.019510422442533 27.54266696603256
225 79.55434080788868 6.7824719087544825 8.728582187543743 28.500797174283086
226 79.55104233892965 7.770538656594843 9.55694484959727 29.80980224673483
227 79.45293858600455 6.71564770749711 8.770416118243974 28.5814142275188
228 79.3953336311261 7.997123856970184 10.464256917555549 31.26378331116343
229 79.47988239832735 9.412720329054928 12.308957948655387 33.610677885019
230 79.48992695648226 6.516907986451173 8.264694143718943 27.80463602926092
231 79.54959808001524 6.29951466067454 8.103178283842993 27.518265774061124
232 79.29759691500847 8.119693170416719 10.636376267889403 31.777148941984233
233 79.58315639976475 8.59351081285656 10.906879325631035 31.7200516352622
234 79.53578948940428 8.013010149341824 10.057407440717558 30.6025714077269
235 79.56064847174088 7.579875967528123 9.68225112558625 29.955214744389956
236 79.56954330678786 6.694675854799499 8.43139769775868 28.086354688021874
237 79.50016088331131 8.490856661701022 11.042600093169941 31.982282120513595
238 79.48645895363202 7.822820170281609 10.240026006249735 30.663020319691313
239 79.56873205784731 7.637229538054148 9.364087757015705 29.509580815247716
240 79.50868526882083 8.89083311125999 11.610620018086548 32.65740386919457
241 79.53443995539173 8.202830625517459 10.537034531534273 31.356469664155117
242 79.54568981813166 8.201672655431771 10.578672946122802 31.216958503445525
243 79.57532579133206 6.411623634168687 7.967405378674297 27.206257526749276
244 79.54128455674277 7.754751841947486 9.723915608989675 30.232566541006612
245 79.49611102638401 9.648862898747424 12.15769365023628 33.7766257207785
246 79.49912846045275 9.330669597143837 11.918016966106105 33.299586260989585
247 79.47451474632778 9.346685853777675 12.262125322699335 33.67665745068407
248 79.57805451510984 8.109513175899762 9.973895992206472 30.546419861942265
249 79.37420308756535 7.345306309651474 9.568037130334428 30.397764589867514
250 79.40208352341953 6.107234619475528 7.905491943302412 27.802628842948053
251 79.55935327134121 7.663847381184152 9.749984423883095 30.080517538633412
252 79.57953384081206 8.043301501070122 9.890436681325166 30.239982993585134
253 79.55588849999435 6.494250073176852 8.165600061105305 27.670879539854674
254 79.51740349724994 6.956615038181148 8.39984791453391 27.966991669584583
255 79.41432865230516 8.470015664759387 11.06876014891549 32.120063060631225
256 79.58786676801006 8.664769856004188 10.75556940678587 31.44361459734829
257 79.59540741667348 8.00978682102202 10.062575583270183 30.548119483788515
258 79.60687262989406 6.533944822206933 8.009095930892606 27.485389751433075
259 79.52788283591698 8.87992330265892 11.115306017907711 32.13766711373055
260 79.53839618408975 8.2781364851457 10.729865555300954 31.502377213407694
261 79.50730219452278 8.511703936669853 11.047826890556077 32.076043674588306
262 79.59584099151103 8.342804527404812 10.265710306123488 30.925187504438068
263 79.56563326884603 8.62864400677877 11.13107765091823 32.01291406350399
264 79.55154639591167 7.396322156990774 9.411252760361632 29.602683352683666
265 79.3786043883631 8.815069736752278 11.48050404574973 32.85487850660578
266 79.483437023191 8.828067141420517 11.261467345811427 32.604667376501894
267 79.6188888448848 6.629462620163236 8.332401373200893 28.066720920880574
268 79.4277646225479 6.6507217805246 7.82643174493437 27.039981763746134
269 79.5257253358284 8.382376758804677 10.849723448977212 31.673060781370243
270 79.58162549065077 8.40627643960494 10.098798201564597 30.715699308323984
271 79.2609982753563 8.516178699179713 11.423400306725673 32.72106850143118
272 79.55757333334468 7.633336091310408 9.734427858595451 30.21242394758531
273 79.58832913303728 8.207368783671114 9.91637515214413 30.296656571705448
274 79.47500506729519 7.578716139758926 9.765853814949477 30.403110112212538
275 79.50718132919359 9.60995187911845 12.334922488289246 33.78692607580051
276 79.57875543617536 7.820964096714378 9.536063728867639 29.863274199593583
277 79.54069302236681 5.979106228746045 7.6602756360073965 27.07103228173392
278 79.44489602503415 8.443931628214417 10.980152247092745 32.07892920532728
279 79.48680137284543 7.121368048977423 9.328177964500018 29.728432437096863
280 79.57587322928096 8.138832494330613 9.624489148986148 30.097007450245627
281 79.52832531714753 6.3580525780738375 7.800649687004768 27.10843140276884
282 79.45798950652134 7.713276940186656 10.03164493439913 30.640022607369175
283 79.55885819756554 8.117421736078821 9.838286017130859 30.296113078204566
284 79.4945825327172 6.843433262851571 8.066095394657092 27.315468456110924
285 79.56614697488216 7.290018874201695 9.44783382486083 29.63034529671871
286 79.53914675406524 7.662532951423584 9.744822798534203 30.18276279193943
287 79.58681437809364 7.371335461105886 9.296628181275235 29.678229298766222
288 79.54383170450548 6.889817341820077 8.20683440906298 27.488374179512785
289 79.48173727961485 7.298568537907634 9.578269140180096 29.90843299149757
290 79.51049499131099 8.38969545891319 10.875863953111587 31.892521292856546
291 79.58208772916775 8.054736231944409 10.297240537737085 30.963252807402487
292 79.4295604217406 7.4409353806810605 9.765984159023933 30.393147975388136
293 79.57905880528926 7.77914782757653 9.812477890386372 30.22427729048597
294 79.55818464630622 7.451242337829135 9.061774227900365 29.058955418505672
295 79.49464726925741 7.081409384150381 9.270748365289794 29.398015369111974
296 79.53634944066536 7.311154603792147 9.171452249360733 29.27715578897797
297 79.5602414950093 7.4197720945571435 9.718871293307796 29.953258392942818
298 79.51181026235905 6.911690862175908 8.957955172587283 28.852509925876713
299 79.59401589737271 8.864824048119177 10.692860872559729 31.442770140492225


==> data/individual_runs_shuffle/run_5.dat <==
x y1 y2 y3 y4
1 74.89976342717188 13.342685724155007 17.662306396687587 39.2606445529451
2 75.67841045903847 13.746076809185562 18.141620661725575 40.53301991429831
3 76.05364815865659 14.933587619565888 20.017708545957102 43.1062919222751
4 76.69641670726845 13.052179799879656 16.958318050490607 39.48503738023792
5 77.2507342047983 11.649290690795693 14.998477581210224 36.46260828571377
6 77.46296042538346 12.528523900560407 16.191875341012686 38.25067511971585
7 77.56588424781519 11.425253766151773 14.779636397383634 36.5364101148076
8 77.98211025698276 10.238736475257438 12.835300355761115 33.52515784913629
9 77.96524491837809 10.76574285273594 13.815272728031092 35.044573718370216
10 78.12745746200926 10.621422203570182 13.648419278305713 34.70389184238852
11 77.95462559914861 11.073728345355152 14.440872147843553 36.26085852576648
12 77.88317608222455 11.000550891286812 14.55039375641456 36.26190316372411
13 78.26023490557056 11.363854685672848 14.836616309536932 36.138122931443895
14 77.99694755040383 10.614872042282745 14.097030996602978 35.76465422955626
15 78.3306210614636 9.812072178914145 12.7469010044575 33.59327892089773
16 78.46475108941655 10.484133307330488 13.517977445782725 34.37423226344529
17 78.36793755116776 9.591925526955405 12.502017074552384 33.3722291074322
18 78.66274654687125 9.47653233398825 11.923022178565645 32.13692723973084
19 78.63358569734562 10.782385988836957 13.668948470034293 34.68418569800893
20 78.35737974153437 10.835244062485776 14.305183966323264 35.66544249005762
21 78.62497749659234 9.934497859377855 12.715318635214123 33.30079488612454
22 78.54473731044256 9.544086635324913 12.42885494555398 32.914154662959994
23 78.60065335027527 9.722573917485928 12.590364288226208 33.191506172306596
24 78.51855359377606 9.942141864510155 13.017801611626268 33.75569783801309
25 78.76797822795555 9.378565081311365 11.85534101789858 32.237234120336275
26 78.51181914908824 9.635934933602405 12.913754454182891 33.646445162793995
27 78.36502920246993 10.800435602170545 14.352205591187273 35.96391443059297
28 78.49817692741915 10.260325570172137 13.606800415328358 34.59834324792557
29 78.50311129048669 9.49483409697399 12.580223519232659 33.40413251028045
30 78.47118333468401 10.969565032396156 14.62834603014963 36.18948220518826
31 78.73761185357657 9.172051961534384 11.834701033706718 32.32767716931361
32 78.53528084581394 10.452475618867918 13.924742198972318 35.119459879749535
33 78.64639748718402 9.699321976041347 12.845916880626461 33.6893965530008
34 78.82183608395658 9.807377334402984 12.22521188081025 32.72676454113929
35 78.63060940866508 9.357252524000774 12.345656322821608 33.150560749159276
36 78.82962453412703 9.405270858156477 12.282863064947058 32.76866720865949
37 78.86592352241206 8.88076908351048 11.334264511401326 31.590798188963397
38 78.84837215528715 10.228644872665313 12.725557162263513 33.63815157318024
39 78.81719693805668 8.685267751539152 11.449123709821762 31.64960910109865
40 78.77858424962373 9.197016766187707 12.225687636682059 32.70055267651436
41 78.90302469453 9.460380150804813 12.110756749020657 32.64746500156739
42 78.75808873507279 9.713602475673284 12.944880619165634 33.6720876160162
43 78.85821806945744 9.146146641464584 11.980692914313629 32.57179119733779
44 78.90751050273808 9.517258851567918 12.361023889201284 33.04384655253774
45 78.77074525792696 9.714555490088541 12.788558970657204 33.781248734133875
46 78.63165559427316 9.277897706139576 12.627303798930189 33.59766867153196
47 78.7287957238566 8.732936547562167 11.725583491766557 32.29414519441423
48 78.81357535681903 9.512828151252855 12.361160750479472 33.313784145512614
49 78.92809363774762 9.498466689195014 12.178561736558468 32.893163969263185
50 78.91350171863121 8.913441370803515 11.417717305078911 31.876235044672907
51 78.94487932081606 8.26658255497834 10.703790223203802 30.796309380045905
52 78.80715070250189 9.874276696695611 12.960534942509138 34.12304205917699
53 78.90100525846715 8.347815454546915 10.875968228371157 31.414110675617877
54 78.94948176261354 9.442102055021342 12.152636300146957 33.16896790229432
55 79.01053380949847 8.942646244359446 11.475133869881681 32.27545557189975
56 79.03118208773864 8.797763404440948 11.266615936752888 31.871565836558446
57 78.80773380135098 9.685248924616957 12.997213765064187 34.30648250217365
58 78.8415681272192 9.54583723678676 12.54373369558559 33.88010767112798
59 78.88456607659661 9.058146999969486 11.907954403557241 33.054241856597265
60 79.05134393619014 8.693401752342501 11.19368842708852 31.7747027718165
61 79.00895042893295 8.879665393347345 11.282211605262871 31.914027721546645
62 79.00860403492001 8.707302688615982 11.131188443381523 31.87063625047919
63 78.8632628290354 9.853808087691664 12.861551652358793 34.26356582332373
64 78.98314259410309 9.844873339721634 12.658208378986346 34.135257916848374
65 78.90356190177378 8.759844110896745 11.631820481798627 32.69334037291745
66 79.01892106079933 8.154655427489349 10.620545980045371 31.015672116682545
67 79.0504313723895 8.182688590222693 10.495350496519684 30.82061505390774
68 79.0685622342304 8.234347231975846 10.510926613418503 30.7968231723744
69 79.08135406124303 7.815619428573531 10.03140379786136 29.84783943824818
70 78.99624745275239 9.504992811598747 12.183931912426505 33.42378319292555
71 79.05970403827845 8.858289246498364 11.376052821675486 31.998893949890494
72 78.93761555087629 8.710444397256023 11.501535062165003 32.652864961944715
73 78.95659568764428 8.803546417588699 11.449312708729742 32.578892770086966
74 78.95273323004028 8.966608231651504 11.850681217236392 33.0984239001709
75 79.14280599625745 8.512957695155917 10.91737854082936 31.2757899084801
76 79.13565209623947 9.234538057968944 11.813774292551017 32.67795123139583
77 79.10199528839111 8.097108735270698 10.406866421567674 30.999670460105477
78 79.1647143589686 9.092200261164095 11.485339810912453 32.17216463406366
79 79.18193421678077 8.874061545823633 11.39683618434928 31.99358355993205
80 79.11991178598056 7.160583640016189 9.223863601703963 29.23217596318013
81 79.1976318769131 8.567190494787468 10.760913513839022 31.167121814921785
82 79.25126634802552 7.792160421531036 9.947990107406124 29.91717201066383
83 79.15579613290424 8.26581664135009 10.646549622901558 31.25612240894151
84 79.14194401427461 8.90457968246169 11.490814262040072 32.46276318382716
85 78.98012736172491 7.9358160901461305 10.459245187892286 31.21427707820891
86 79.07761412828118 7.602280777123867 9.890984126437917 30.14351248175251
87 79.21807968211392 8.54554961302775 10.943506010556304 31.60480560527157
88 79.20087018931878 8.593297009305203 10.813070695237048 31.323906362891783
89 79.08307686495479 7.92235920678371 10.417469912025567 31.07939744649425
90 78.94878100991734 8.529325134564338 11.506885686421885 32.67127458875814
91 79.19052479206789 8.453272193522114 10.735007629038673 31.31560620430568
92 79.0957070103702 9.258940151244822 12.05369211321895 33.17141069253042
93 79.17527634209517 9.417619038911527 12.043147277594556 33.25361157821458
94 79.15923664574605 7.8856519136834615 10.339185260900607 30.796533612464515
95 79.2517905394892 7.028281336556101 8.97351825507866 28.6633740010792
96 79.08595616898701 7.557452233499857 9.969294846377775 30.400523550196944
97 79.22749860876883 9.293307254354486 11.829396029875905 32.86429566089792
98 79.15248126641141 7.6180323073674225 10.04741005020593 30.44017797474495
99 79.23689273633644 8.274886857777666 10.510841889770106 30.844400389057935
100 79.24022383105192 9.045965263281316 11.52192087541165 32.4202910438015
101 79.24235576030334 8.68693621441303 11.04245671468802 31.73326235044077
102 79.06514613941805 8.87887477319376 11.798569656264423 33.05553620963385
103 79.0636202743083 8.064381773822596 10.803236234818492 31.618278205298612
104 79.22844566081378 8.192386594321519 10.484883867339978 30.92051197519775
105 79.06827880654119 8.661014617081056 11.444125014565943 32.46448967621235
106 79.23612835543553 7.34972727911228 9.698120516652619 29.70096014659953
107 79.26194593891847 8.123014099869076 10.370194116216336 30.734901195268705
108 79.29703479608466 8.050763642193202 10.219060161871695 30.645078534675164
109 79.14665590837127 8.62081931154237 11.355478009520859 32.33535355876654
110 79.37781061058938 7.7963955917369026 9.603816578775648 29.60318621087714
111 79.19537995663406 7.157154225355641 9.53150168626129 29.646979576961975
112 79.24718893857741 7.756256329446767 10.120220250203271 30.43637960304523
113 79.24017580067921 7.251580520050642 9.573055377201412 29.542268581117103
114 79.22946810225504 7.432251160695119 9.739785000056056 29.79631323476889
115 79.24009914928158 7.910001112207999 10.459056188984306 30.93272727195987
116 79.19932583964227 8.282423895528721 10.922976818827735 31.882915358193664
117 79.27004420562334 8.720984820634428 11.151919668425524 31.872794140336502
118 79.20112733156185 8.496740047709691 11.303470723808474 32.4416266660168
119 79.20818825711251 9.64907785235907 12.793890043302913 34.50215847231307
120 79.30068540468271 7.35537536998855 9.499971454647692 29.53917181608361
121 79.2847314432365 8.254249394904361 10.458749880409313 30.919662432703642
122 79.07852007175323 7.958362086550361 10.761669509470927 31.762247504063147
123 79.26618034769646 8.31560367461142 10.823817564176853 31.65906521143581
124 79.29498315687813 7.781758461767923 10.010659538409927 30.25742920272406
125 79.3442617830348 8.377763634263715 10.552532441988415 31.164191791549833
126 79.28441409335872 8.065103332607741 10.662334290319532 31.363000519808438
127 79.20592485985595 8.896204878687753 11.673406758757366 33.0232172273824
128 79.29990286606898 8.307353399490678 10.656827253173285 31.11661983673455
129 79.37685431896071 7.561953526467372 9.280719686986528 29.21184532267217
130 79.34441982161515 8.52939701348349 10.771360591407564 31.30285957307537
131 79.30432462670812 7.818636176452413 10.13574422947231 30.345068154940446
132 79.31845692027579 7.667522973185413 9.50495711549606 29.671562205041766
133 79.27891961841617 8.883750214745278 11.72550528532188 33.02314617299397
134 79.39869891553265 8.562281632356427 10.880888717182302 31.636563179742396
135 79.29577939153842 8.402606922885237 10.813259694145028 31.51716154167177
136 79.27213872723809 7.934472751046143 10.026248689716189 30.44241289751214
137 79.29459582924449 7.785297208238118 10.02106751275612 30.224567439121564
138 79.33447717083352 7.647205285909803 10.094197055735899 30.38704564567436
139 79.29054316501878 9.149924287847785 11.954747926290942 33.38927477878254
140 79.33827539853459 7.526518715407385 9.630224288262701 29.83704572694199
141 79.34298969827769 7.846438306179976 10.17224708752682 30.49657558066745
142 79.37806361409984 9.355507780680123 11.902356125558889 33.146127390851476
143 79.25890852661833 7.468966188469627 9.682401021271891 29.77350527084487
144 79.42631269001193 7.3360035922201225 8.947221338054923 28.93957057666261
145 79.36349419479507 7.853477868839992 9.947983590202403 30.148136519466885
146 79.2698733504332 8.15606007711364 10.537125772386402 31.21067853467785
147 79.24004645257232 7.6660836258985015 10.151685309779634 30.74301708844318
148 79.39219489861745 8.193754974444053 10.317945693966191 30.692921134559448
149 79.32580360998006 7.754330949493793 10.05760947403298 30.340621060145565
150 79.34428909178129 6.98719638400491 8.916173379516845 28.637274629915645
151 79.34929286903937 7.972336511729533 10.229487687829064 30.542715636977913
152 79.34439393562478 7.851131934514366 10.021041443941225 30.35236787434269
153 79.30705697916727 8.418085303738856 10.886324065087582 31.828541549755307
154 79.23400327785825 8.890392909955485 11.741211746295166 33.193097662839044
155 79.34834170410876 8.340447142133755 10.688142417064018 31.354385281295862
156 79.39174264219531 7.848399497002231 9.786343903455707 29.992250270383646
157 79.30322322323751 8.480075709996262 10.94892832405414 32.12975473705645
158 79.36435126055457 8.235517879961126 10.45354263463435 30.97639189098048
159 79.15573806422802 8.49868005989334 11.204552605695362 32.70207971400535
160 79.42188841736835 9.01666855093194 11.542756375715236 32.52523362736655
161 79.35457338394953 8.504525978227544 10.901887147578949 31.869601892489808
162 79.35642883117941 8.578581535299207 11.042567507151336 31.923544779838377
163 79.37862190182643 8.843779765769359 11.235209532010026 31.98389524293559
164 79.3295726547128 7.999140530824321 10.359936037555784 30.972445907896052
165 79.52093563980074 6.040282611091712 7.488058527617691 26.699773112253144
166 79.35887756807251 8.017872973269464 10.36511721451584 30.96376271159388
167 79.38590808084373 8.052713756159203 10.37025928825358 30.885193481247875
168 79.47677313113776 7.004089932085571 8.790990930398612 28.583315073926386
169 79.40635098361501 7.268808687648523 9.234115163160805 29.34255054239595
170 79.44730306692054 7.80971035410267 9.744607730811339 29.86831094466811
171 79.55855195114594 8.034484415268384 9.8538686512334 29.996354723813845
172 79.5068807180944 7.280182569641261 9.093135012217147 28.85444726127947
173 79.40727165330446 8.095596150748525 10.364980353237652 30.826156146232297
174 79.42659036389483 8.527464996738525 10.724423690191943 31.308305941948312
175 79.48141387576705 6.007989340007909 7.54022222621944 26.68508539839841
176 79.24270508791307 8.73272493667293 11.412777264656604 32.5992721626288
177 79.42427386310614 8.60141494775532 10.802662720890844 31.61982069785896
178 79.46339261318742 7.4891734070017595 9.405869550086143 29.295814751484507
179 79.29876663452538 8.47094184471775 11.068877458582516 32.321284607671664
180 79.28584872893798 8.898682724379979 11.67338068994247 33.044519201531095
181 79.45644862384343 7.6310581142074385 9.765625712819148 29.916385808479028
182 79.40093056733262 7.289898378735559 9.38541856480225 29.776614611480014
183 79.42184074550272 7.8367313427096725 9.921921292512703 30.166443335065374
184 79.30461632379296 8.762167360438363 11.308508522286619 32.64099613196924
185 79.42280894922483 8.260970765969114 10.66737860600141 31.487332229892917
186 79.35872301807045 7.171316254905631 9.44802934097254 29.64383738305978
187 79.41385817328889 6.35291653692327 8.066727563418263 27.57409521794122
188 79.45662084278126 8.55793016982909 10.609760007883217 31.396852713610613
189 79.41740191191495 7.062968484548343 9.103934018786752 29.194164079963414
190 79.16146281641015 8.879293607475232 11.882055035960626 33.45530633326895
191 79.47476532755046 8.625088311761914 10.792130919673903 31.44275020878914
192 79.50874528859246 8.461275790398025 10.135203301563267 30.56520435728485
193 79.44170508628235 8.096158544669658 9.98951772953135 30.343057099984193
194 79.16516888869154 8.26087069030351 10.985691870257597 32.28919022427832
195 79.51173980998182 7.405467007024957 9.432075226257751 29.519138418796985
196 79.48085509572056 7.603250206393632 9.656175793489098 29.882478320869808
197 79.04922170751414 8.562753275552168 11.54869354830721 33.203876545987484
198 79.48472866363738 7.225480648165663 9.270702744863723 29.588683682921836
199 79.47125760707307 6.8169259407607266 8.733776398911264 28.44869002885615
200 79.40845212407788 8.276210040098475 10.49009111311493 31.280326265652292
201 79.49700783647225 8.611565233539663 10.745213570069456 31.41080093041332
202 79.33414092711229 7.565089047464273 9.729461749358247 30.459097458099848
203 79.38972897119189 7.864676680116042 10.057759369718621 31.042241169496208
204 79.25020972111963 8.642789852130326 11.371151884475516 32.609422073644566
205 79.3443336812702 7.4059395682390035 9.630543631245148 30.40360757766957
206 79.32538970745249 10.074301483654482 13.064686375212098 34.8927909968898
207 79.43505548404298 8.585760684687532 11.136382654749044 32.03087467373897
208 79.55697423597282 7.330394248058335 9.129676973494005 29.14855668764471
209 79.4611426527493 7.333294680734091 9.406104169420193 29.528537699014123
210 79.29618871525278 8.208511003923265 10.751039950198138 31.980468896059012
211 79.55756844523607 5.852958640725695 7.394223828408797 26.29231563834954
212 79.48148069306733 8.326265338836972 10.250082051594877 30.790172577357122
213 79.48209642274487 8.62719662708187 10.792163505692521 31.538985934791274
214 79.48496880769478 6.872951137620885 8.603328049184555 28.236120358428053
215 79.49616744852331 7.107088317667162 9.030810993010686 28.991898942908545
216 79.5606722199286 6.239755947036224 7.957212472050967 27.331183547258654
217 79.46687539635933 7.679450800115545 9.901216136283598 30.23537311111332
218 79.5096647926449 6.312394277745454 7.967574825971113 27.300616122877376
219 79.50099605487976 6.8146552284994195 8.41561954754444 27.952540617232856
220 79.43248721021685 7.898208948923771 10.307876614213596 31.022708097781624
221 79.54645796358105 6.408546152600331 8.129162375088017 27.58046649616872
222 79.61313435565897 5.817848963345972 7.394295517649763 26.422203130714227
223 79.45583147185616 9.228064590717274 11.938904604039468 33.14831918169949
224 79.51492461534882 7.93536077328815 10.219138368316383 30.83226676801778
225 79.58952467987773 6.798824035164119 8.426092693927878 28.11727681876568
226 79.56440749524272 7.914430501025609 9.780986761995115 29.955756488251918
227 79.56519309208112 6.654371295730935 8.582609858547997 28.145256968034293
228 79.62853641358963 6.894802588597681 8.493812957817271 28.28021918852237
229 79.46187731676868 9.659754397475439 12.49656217503593 34.05447559581417
230 79.48374285983118 8.153729220583724 10.683065515363532 31.460694363983265
231 79.54197954282778 8.143702490999328 10.260718128071389 31.00832200147461
232 79.53409644934678 7.356975761410872 9.067027094101377 28.931850476992505
233 79.51330727981546 6.527305206697778 8.3897983863925 27.889310138728018
234 79.54722002258616 7.38101263000652 9.291297108629538 29.366784072604545
235 79.42183428949429 8.58900444132833 11.23550932338131 32.30416628714809
236 79.56356207276923 7.680500213517198 9.85435092430893 30.44781953657465
237 79.40354984009211 6.075891813214257 7.983639733149184 27.657811862016267
238 79.32600500901754 8.241819717218885 10.865684080895699 32.04193684637858
239 79.5349650361661 7.380733083001119 9.192235612034505 29.269913735578758
240 79.5693348515439 6.807771775269946 8.457310099762749 27.993525550531206
241 79.50645971368931 8.509096357371506 10.541955020345405 31.217623492976188
242 79.55307873038764 7.9215733697120525 10.10962979415282 30.690053337632893
243 79.5571967928763 7.6813665831637445 9.567404961573267 29.71586217875798
244 79.54825665771628 8.057997729721135 10.505778022477063 31.098478251854132
245 79.60161769297454 6.807394536747928 8.509480315568219 28.138750846683415
246 79.47787697260719 8.27555308590722 9.775512310867496 29.99188330089516
247 79.3944933613232 8.367959488701352 10.881188508553564 32.027388521345344
248 79.54935699970021 6.3288161966609815 8.217952758615022 27.83825958473104
249 79.6325902323501 7.482045416526457 9.395546299388347 29.69708912515059
250 79.37442873805051 8.100009430967805 10.610274866977354 31.702469275267255
251 79.50221807940142 6.660881280181341 8.23318998092023 27.60520697927278
252 79.38598191946939 7.97227936888219 10.532087973908244 31.408986478392244
253 79.56271397986046 6.834418783956798 8.686800394473316 28.418964800435752
254 79.55112660895013 7.105160070665153 8.623974550580149 28.33711072375391
255 79.52428150796491 6.249789354721086 7.790293850288366 27.020426035356948
256 79.53101235688847 9.18092059737922 11.58962158768989 32.87756289760295
257 79.50967971363399 9.060387907754755 11.480223805989631 32.739287385371526
258 79.40900507387533 6.313975472347947 8.33801920281042 28.115670112415224
259 79.25417754713509 7.072267186256284 9.604800676537884 30.410774925230545
260 79.51179025526062 6.915228229315655 8.947579784259707 28.978414375123883
261 79.46181489519192 7.557931493075366 9.708541525406266 30.39143501359002
262 79.55307123456606 6.2765885147110945 8.124202783054546 27.88054828130472
263 79.49396781235431 7.411769815772801 9.228686332459246 29.21606945619304
264 79.54494218244335 7.2243240479268085 8.863814164803397 28.78561534433388
265 79.51753665567763 8.81607425352097 11.125824784717208 32.24684514236246
266 79.63824354802117 7.622200246400671 9.374541351787968 29.619425206284877
267 79.54413511474779 6.8691293135788705 8.82238430073402 28.64792573634497
268 79.53867362375138 7.6359474403517 9.880400187591187 30.29851106346072
269 79.51938884363634 6.7213275522107585 8.577396095569313 28.23983925873573
270 79.60122163663279 8.304848820503013 10.583808502656812 31.296788441066326
271 79.59867648788897 7.455987517592545 9.395585402610696 29.70208679408889
272 79.43494680621387 7.038952792874786 9.380335145898034 29.58765513847442
273 79.36831938281104 8.467612240021765 11.173133166545057 32.447822863340036
274 79.56570086193344 8.46617810015763 10.354285621927616 31.083903048013095
275 79.56772753436005 7.515391871718031 9.682361918049542 30.10278273106438
276 79.5663266329653 6.842890316277728 8.6920728122855 28.583269428906544
277 79.57469035245934 7.962850012870152 10.036571940413985 30.567472262686035
278 79.51606419201117 8.335972889048467 10.740319150073208 31.68264862222222
279 79.47277959395626 8.357947020478571 10.79249588308241 31.840718137272116
280 79.49273146389143 8.54312506270056 11.167749956269567 32.268630416432686
281 79.6096943760046 7.630482445739167 9.426692015982274 29.683317587792214
282 79.57670405077988 7.777390663959628 9.567346306739754 29.796616930170472
283 79.59350233265921 7.330810054394029 9.45821573039215 29.643147460231045
284 79.53660299099103 6.870301006397393 8.812119704869737 29.02893591161888
285 79.53426737593021 8.466989556472582 10.578536084844604 31.41049725465911
286 79.56100628446686 7.343461318840286 8.967972114710088 28.865643815459674
287 79.4915695461061 8.174409640542867 10.698719838707039 31.56520040960994
288 79.59733540047563 8.017873909291833 10.088657432571058 30.623804685215607
289 79.59285684562603 6.282973880124233 8.014583416427678 27.54586950437249
290 79.5597812462633 7.467082974729741 9.01482429227729 28.995780419099106
291 79.46879555190579 8.862920118016016 11.548133068786992 32.706655337073265
292 79.56165531188564 6.972535261397315 9.098661600974555 28.99887004446494
293 79.40867476586459 8.08560455147513 10.719737820714847 31.74921240757258
294 79.5390040210331 6.235558637351403 7.712126508830419 27.032102864463916
295 79.6085900397265 7.689466424392823 9.4527347620608 29.76598732350819
296 79.50729689261323 7.163007749292234 8.639544150275258 28.267417255843817
297 79.55737500194728 8.135960785829955 10.385900577189632 31.263989326888908
298 79.53329287877924 8.063121159088595 10.385952714819414 31.21925279574108
299 79.57451764896224 8.76919078568547 11.454278817966944 32.508005120322814


==> data/individual_runs_shuffle/run_6.dat <==
x y1 y2 y3 y4
1 74.62441648034215 14.778560395966869 19.79405114857894 42.58622173185418
2 75.74116034184019 14.574595270803725 18.766783428888566 41.43834739083355
3 76.27105242295598 13.748510488419113 18.016360006162667 40.64410458223069
4 76.79895366523085 13.171569271237377 16.93213844313388 39.4343300293707
5 77.29454251325231 13.320974317601367 17.004850885075374 39.4911598381418
6 77.47780671682092 12.15282210898312 15.65506630472725 37.48807376381127
7 77.6153444458286 11.684572642083808 15.087065931421806 36.93564706863056
8 77.75219134027242 11.605447486418385 14.909797990146512 36.71414150977533
9 77.57021275665123 11.684120971407058 15.35323504868742 38.126029115673596
10 77.79471086757246 11.059262980292724 14.529545221703543 36.273805187529874
11 77.86669822568201 11.072572655577305 14.586824925228115 36.23074150908517
12 78.19065597948223 10.832107465194493 13.997624088210614 35.26163483595436
13 78.23912451638981 10.873456530447523 14.065376938118634 35.403373108133216
14 78.28190596500957 10.225750336370302 13.314966549800166 34.35216352008609
15 78.53516517013676 10.170273956811227 12.93933447879706 33.43464892465167
16 78.41765697175182 9.57562036655109 12.376795522211804 33.002590587113566
17 78.56901090930121 10.391637966543142 13.283364628945616 34.066262169997074
18 78.37884815618318 9.556420821805315 12.507217803123616 33.27753696426715
19 78.6247061529488 9.310348600356596 11.907628543371073 32.39163498462132
20 78.23398671013155 11.13689783476079 14.769169768203916 36.598992997702254
21 78.47539254846734 9.596025895441219 12.507054873030532 33.00951670644309
22 78.13988531907643 10.36408234468005 14.133625095509627 35.75975193990758
23 78.39919404214709 10.469948126806743 13.841341542924512 34.959531197983296
24 78.70412102043257 9.821992606891605 12.543316594547294 33.12172455335314
25 78.43759160626045 10.866009970703951 14.471907071974178 35.661556654517426
26 78.51662206669462 9.49632727599777 12.522826506041051 33.22915932709739
27 78.28908904971034 10.991466852799144 14.800458863279752 36.419277482087864
28 78.76035760609335 9.707751639675106 12.298321872178875 32.841168149389645
29 78.68779126693133 9.106013368949526 11.876482826777156 32.371196105780086
30 78.69046827493959 8.45586182213495 11.058293519735784 31.17838562256242
31 78.78328850814044 9.367895887836884 12.084785692183075 32.562856377503714
32 78.7701111919844 9.603553464396217 12.23064722871553 32.85000125638666
33 78.67149082738214 10.327380652058993 13.71611347338022 34.540787370413184
34 78.77621601129438 9.699065136701622 12.209720487559839 32.83919492763007
35 78.77162702660542 9.690730953072805 12.590364288226208 33.314431452526286
36 78.82352489407836 9.437063495415055 12.173387076802111 32.752294835869236
37 78.83573865677161 10.012626588070788 12.360704546218837 33.1180270042675
38 78.67438338072637 9.288733993800271 12.35605777996408 32.990435448077314
39 78.8679388957978 9.15498493869295 11.433117457477204 31.7168391667048
40 78.80626035912222 8.733043972612725 11.402219394624769 31.745601766432607
41 78.88374554281785 9.896735680082717 12.710085320624264 33.44732322999536
42 78.97207085792915 8.181020781922994 10.484779592080395 30.36113621661102
43 78.91835485535978 9.101848237983363 11.719972179360738 32.192240843927124
44 78.97110786483684 9.538405233673759 12.188917573274871 32.83845634351458
45 78.82324400149014 9.532073472021093 12.600896089443147 33.344119233006474
46 78.68750596940066 10.29038417732393 13.54424829399159 34.84780965963925
47 78.89655362149006 8.939375653261761 11.53244615942488 32.09544491473382
48 78.9902409111588 9.547238971249593 12.178457461298887 32.778971958538975
49 78.73874164223726 8.434979262762319 11.376463405510062 31.85857838283741
50 79.01959363104683 8.095595438578304 10.375277535120553 30.101354555362438
51 79.02057432169886 8.141022927073385 10.145800274817452 29.827215531270788
52 78.88617414991903 9.624053722973667 12.58523524889592 33.53672342449474
53 78.8166537794449 8.79009014791473 11.584811891342051 32.369298522649146
54 78.95154353100978 8.923295167839727 11.443890395231904 32.24463886574451
55 78.92706863767404 8.649087999101024 11.188618042591758 31.926130191679224
56 78.67170290108685 9.675208643643266 13.169267943360808 34.3250783942938
57 78.80021505577393 9.334287274814985 12.366602615588473 33.58328746840602
58 79.05078213553168 8.621657349529812 10.432218344051524 30.281881574452786
59 79.0297293903613 8.878808709122325 11.459394822889768 31.88310100968431
60 79.04741654045759 9.426217039432784 12.043088622761044 32.966876445769735
61 78.96437431329015 8.530213862595366 11.199175912623582 32.08154173903787
62 79.07957270910707 8.303235013780126 10.317776246669386 30.181887545953558
63 78.99012456021288 8.555956752935789 11.032218187638643 31.675056244053746
64 78.9810331824329 8.168159684697466 10.870923912689289 31.56942285779464
65 79.03263869650425 8.801761826510198 11.334310131827385 31.722980471034724
66 79.00746248144459 8.350512388199299 10.870656707336623 31.26963164288744
67 79.10492736853392 7.755217032611422 9.927167641510003 29.748721264218283
68 79.05623619045485 8.393169297213008 10.854963280770779 31.260795214446745
69 78.97747515425566 8.436829326624059 11.016674656758429 31.65398165273352
70 79.1189383142977 9.16323249968137 11.667860618388781 32.557428551171206
71 79.09225696346421 8.171492466131694 10.380458712080621 30.26029937023932
72 79.01021393449284 8.393749352273769 10.81866245603168 31.70011808014732
73 78.97468904523339 8.739358520558104 11.501456855720315 32.53403757002773
74 79.13436349826166 7.653832064339144 9.530863000296396 29.09234428333193
75 78.9584856540629 8.82154531393144 11.579656783196878 32.75914722561806
76 79.01595685472755 9.334809015802959 12.090247108903252 33.45050941110781
77 79.04477551862522 8.262429929274473 10.714335058828194 31.211307568498924
78 79.06787640080887 8.008253321728105 10.276496278285641 30.580736332711588
79 79.05307663824016 8.692072169726545 11.240651397119027 31.92545792627649
80 79.14563062902353 8.044066927824865 10.286858632205787 30.582698509472138
81 79.21079768336108 8.163981171759199 10.44310207426954 30.619317320242835
82 78.93230145514032 9.041942966867955 12.022761464347898 33.508422166056285
83 79.31652232660676 6.3706707215155545 7.7118918894963695 26.60977061327555
84 79.17577297586394 8.99704665612223 11.428183934258618 32.453245273177565
85 79.20800878114227 7.0562609076922715 8.973361842189298 28.314650410745013
86 79.08250446842682 7.9180872041797326 10.396569239684773 30.925918118227045
87 79.12549144148878 8.116588916383694 10.531944595426335 31.049909967145016
88 79.12957362901658 8.287600129263462 10.81341610703438 31.508215944707086
89 79.25913847606716 9.387010807838776 11.787542547564511 32.6627927563224
90 79.19719942479281 8.440180125283037 10.860222664175534 31.641004065591037
91 79.14147493437467 8.277576787352817 10.844698684906495 31.530811300695294
92 79.13302031472233 7.811633418702825 10.06289492625263 30.44775678296572
93 79.19595272909325 8.62102099912732 11.000844368914397 31.762538874049216
94 79.24338081102542 7.746244183980646 9.59871360826028 29.621205650641823
95 78.95393312191965 8.337179032795799 11.220298169890984 32.43215824470339
96 79.20017065169688 7.239754128395989 9.474046018236182 29.516499924817275
97 79.1688764852238 7.880254984681713 10.14627603068925 30.611541702397282
98 79.05379737588031 8.18338044578539 10.954318051533363 31.697811608951156
99 79.03627518002095 8.265422123004301 11.07942881141063 31.934272588979518
100 79.1651456591892 7.69223394088344 9.843995087592528 30.221937529958964
101 79.34226473911505 7.346052281832242 9.181801568873416 28.97649224978166
102 79.26873033353952 8.237504059720063 10.380562987340202 30.844785011092057
103 79.33213338904848 8.059015996169917 10.11983573518359 30.202888183795416
104 79.28542466362381 7.891484199668897 10.1149282807799 30.562707626530038
105 79.1550594867685 8.509783141600158 11.173120132137605 32.26110140581559
106 79.10675254146469 8.288517811162494 11.042860781318875 31.82502958411947
107 79.41145065576056 7.3520831078685855 8.863651234710312 28.55042952660095
108 79.261095632977 7.893214758521817 10.0158146465551 30.316758974825962
109 79.18514447264069 8.236732473232623 10.745643705515196 31.409551539747603
110 79.20659858127334 7.649204619664457 10.005556567894535 30.154698814879733
111 79.23306896251161 7.459019667409697 9.906658001392598 30.095911045059676
112 79.18332448574824 8.490065080717072 11.131318787456001 31.952145134907273
113 79.15688344337617 8.056246928674717 10.636337164667054 31.371845880518944
114 79.23164115303345 8.113239520900008 10.667535018890772 31.379473977440153
115 79.28149713040385 8.310806450281978 10.557772273781996 31.027956945629466
116 79.21081902146085 7.4302691405154375 9.896302164676186 30.18595827108551
117 79.37044116067574 8.255807559837884 10.265742892142104 30.59061919339554
118 79.26752216823895 8.116890040384448 10.511024371474353 31.012425587592517
119 79.29986254709114 9.360709631401217 11.772038119906647 33.00789720078181
120 79.24745583165924 7.747355325653343 10.161975974458814 30.575766667836835
121 79.34078221554968 7.629864425353052 9.57790417677159 29.56704585886285
122 79.26285283337829 8.337923649490948 10.77163431396394 31.52829392714405
123 79.29582542496637 7.321623582075869 9.385294737931504 29.4248523694884
124 79.31923364217404 8.363980629443404 10.495187566426601 31.07166937770338
125 79.2863838979979 7.620445346050718 9.786591557197188 30.0107755025386
126 79.21057622866834 8.058194056003412 10.458997534150793 31.066586717547406
127 79.30892621660968 7.442865960499538 9.385196979875655 29.460020368803608
128 79.28704221666504 8.401791178882316 10.797592336394079 31.421534961732156
129 79.2002429977395 8.387235327832375 11.068857906971353 31.972699715689934
130 79.29069173409964 7.90286406972021 10.14099057846961 30.6003298690942
131 79.3096577736988 7.756491428968057 9.974189266374022 30.251529867708328
132 79.20224320827838 7.819521745749269 10.407120592512886 31.188410056079707
133 79.21891797554386 7.923718661285963 10.438324963940316 31.25397037770057
134 79.20931703596213 9.162320791056944 12.095493457900563 33.401620495620065
135 79.45841372138499 6.995942435562616 8.556280355505642 28.154024897023653
136 79.2797319668646 7.583837504150237 9.5519852575638 29.74884792264906
137 79.29827208399658 8.505346461746978 10.729780831652548 31.50236418578042
138 79.18923210545667 8.09079792840448 10.798022471839808 31.813920774547388
139 79.20160811258152 8.99666890645913 11.840260208482745 33.45922641894773
140 79.29034709918639 7.800524076972875 10.25581719087143 30.811679353698462
141 79.42606766717564 8.425903209266552 10.265619065271359 30.695884515343486
142 79.4327643695016 8.006373384594154 9.801802710687513 29.937508408188684
143 79.23777565997472 8.341031425569941 10.823973977066215 32.1162535884869
144 79.33961350972692 8.122379741522321 10.39113389177948 31.05586428127666
145 79.26044532009742 8.251982059116663 10.91256884448153 31.928924330079422
146 79.29290353946067 8.001019123672789 10.453855460413076 31.219550501672778
147 79.3626979493928 8.824266121927932 11.0058104781516 31.722221951211605
148 79.30202683538408 7.901979509788884 10.255804156463988 31.01152895777104
149 79.36096292616858 8.442492094259588 10.766316275725686 31.5752227892803
150 79.31742382887703 7.0813812719472295 9.197840407236601 29.357766208546643
151 79.34386253030101 7.928958060971586 9.833215632634095 30.026140757413767
152 79.38477927905751 7.5547877770552105 9.65109237458488 29.998630155306184
153 79.08802945825967 7.192275836580859 9.693362957934582 30.38764687445319
154 79.36357161337348 7.98687130372914 10.229520273847692 30.672434764643995
155 79.31835588943837 9.258324281671925 11.834674964891823 33.0772949233657
156 79.31038264704509 8.049196389779482 10.443395348437079 31.245599620079833
157 79.22150143328236 8.032504018142692 10.57385021536752 31.544142516649387
158 79.31904161412358 7.971847721365734 10.224326062480172 30.638202610581867
159 79.37621497221352 7.76737159269606 9.94291320570564 30.333551135786173
160 79.38759796940849 7.39808004440078 9.348661535802528 29.319374111800766
161 79.47122547601771 6.120738157286744 7.634024339409717 26.88820481954881
162 79.4327735364676 8.165661002421128 10.109421243633676 30.55341770376977
163 79.40951286343561 7.375197666116495 9.30699705239909 29.36766325858975
164 79.38685903303593 7.19341955024156 9.213325283283291 29.300783167071977
165 79.32031829583724 8.862806890071216 11.094450965992964 31.859065877437075
166 79.34909039567961 8.268470905205575 10.583932329527546 31.272790098501048
167 79.43681858271975 7.608251688584514 9.536246210571896 29.710516152118405
168 79.39665454221391 8.92392619836571 11.313429011097753 32.28376637924353
169 79.33119903935545 6.921121519238619 8.916349344017382 28.90336206741402
170 79.42112388533221 7.67118385521663 9.58837732315503 29.85750183025271
171 79.47249479674613 7.575542790065837 8.863468753006066 28.66502116898142
172 79.38706142027132 8.265189916093405 10.740384322110453 31.564539548082028
173 79.36263459225317 8.739397964118425 11.240677465933924 32.44013598566442
174 79.2431660492219 8.059887951122068 10.662497220412604 31.757056185655497
175 79.51213669434361 6.825644977997556 8.180980661892423 27.766573663952187
176 79.50066445961956 7.686258921929403 9.202337277805716 29.124379566406578
177 79.36207051940241 6.5052946569734535 8.395259803112666 28.27341359465124
178 79.35768150722429 8.27144628798108 10.797677060042476 31.444507351611772
179 79.4097216153365 8.412621467284307 10.677649719069414 31.392683785362507
180 79.4016192232794 7.895489426230822 10.088892051905097 30.755984289547023
181 79.43162205889813 7.661770562520987 9.59357805172626 29.820957608025623
182 79.43403600295042 8.220503860751299 10.396184724665092 30.948325690247536
183 79.24261850807011 8.30662206222027 10.839621783205999 32.08106422750223
184 79.36631451420726 8.49811368529376 11.100075312806224 32.25059619816775
185 79.51150993132671 6.803852564463895 8.201907403048114 27.893336458063555
186 79.48893224432241 7.693700039047115 9.442268132881093 29.5508114593531
187 79.43702176435734 8.42934844180346 10.703672913536789 31.36303421794001
188 79.45259467380019 8.066485776223836 10.286832563390892 30.890626538616452
189 79.37607287175287 8.724711709141047 11.16757399176903 32.04634682890887
190 79.18753894371385 7.807372898115792 10.183117783337392 31.441766118449376
191 79.39749779995972 7.56552922224426 9.682427090086787 30.19666354857521
192 79.40395915349119 8.624186121762474 11.058280485328343 32.28581745401623
193 79.43494690979638 8.129126331216668 10.41200197810167 31.228017273465326
194 79.1296065624755 8.889891866573366 11.83524196161575 33.7237398177612
195 79.3638514409045 8.834829736835236 11.37611147650901 32.44213781819219
196 79.43699150424433 9.103672128766336 11.610606983679094 32.99398256042386
197 79.50347081688291 7.1555181852545475 9.015104532037398 28.934792518447516
198 79.4768253152313 8.185000065099054 10.208482740228686 30.729268588202352
199 79.30698173578324 7.909579926142832 10.224573716221663 31.143119245192597
200 79.44192583531273 9.565988137426094 12.032595924766444 33.50243567338526
201 79.45046034561489 7.943269094290684 10.114902211965015 30.78339466958121
202 79.34428343910027 8.395694804039877 10.96979641037633 32.05030027213699
203 79.54223416601822 7.311151685951008 8.931508359877904 28.82483199500382
204 79.49425753602746 8.247795530055955 10.479637518342667 31.233719314264118
205 79.50529588649194 6.759156333242937 8.478341116178022 28.24297168109603
206 79.52813915485451 8.617252963587356 10.891335794750834 31.9553214308393
207 79.49541789456593 7.557309839575465 9.651098891788601 30.13796529106727
208 79.54302173165664 7.74658055691749 9.593467259262967 29.845418510153554
209 79.43203538003117 9.034029192792772 11.558404181855009 32.6066749416203
210 79.4138788190487 8.321513640153325 10.703914050074548 31.75011799370505
211 79.52898748527853 7.918364505922243 10.031325591416685 30.33837335957632
212 79.51343464304257 8.909578288660343 11.282172502040543 32.4200811995584
213 79.48348501578167 8.434510779745324 10.724619206303654 31.68517233114957
214 79.45436689347802 6.834972692886051 8.83828627781902 29.13004518309592
215 79.55255359562162 6.271347476647102 7.931058933509139 27.183729139357162
216 79.51377691864363 7.527948883113514 9.692698203154793 29.852404909335426
217 79.5224866296404 5.239314018481157 6.664707595227426 25.281617763897856
218 79.53191885212499 6.535200442500766 8.389817938003663 27.970478154464516
219 79.48497700189631 6.978527568695571 9.083176724927855 29.30506736160663
220 79.52366646480262 8.158347237017484 10.479637518342667 31.07436697985643
221 79.45293341481522 6.8784814984958516 8.895552946936148 29.063835829096185
222 79.4286872177098 8.633603950806231 11.282433190189467 32.45714925853919
223 79.50487336909728 7.573291544119057 9.734447410206625 30.076502060618193
224 79.49198235133174 6.664377297542099 8.567007672834293 28.171235542777328
225 79.49427776789103 7.684244818351743 9.275316925099863 29.142368130176553
226 79.50695953703675 7.108861373256935 9.150883954409817 29.49549942650782
227 79.5072120753419 6.442933037977247 8.149965289372973 27.514593886606242
228 79.57094670953524 6.997985671909085 8.624052757024824 28.307154802280188
229 79.50645708653126 6.217103902232204 8.0408477474328 27.786672670738422
230 79.30249099396103 8.601704241362102 11.0272129751791 32.69654164091399
231 79.56800351347172 6.45816335369829 8.457629442745185 27.96887067241428
232 79.32213119987236 8.502729173722702 11.100140484843468 32.39467638869576
233 79.60702383959858 6.284506239686971 7.769425763966176 27.1319631327668
234 79.50928485022094 8.318134722064517 10.255315366184735 30.85570273178384
235 79.53877260546032 7.374783724268258 9.447716515193816 29.494828685573516
236 79.55641840520474 6.697872596359391 8.274860981527377 27.68170926178214
237 79.40960841343018 7.9702728115943655 10.396491033240085 31.189153969208505
238 79.54424304501752 7.429301678611076 9.583228732213566 29.623799114595094
239 79.42473316427274 8.135348310194317 10.406912041993731 31.558007346798256
240 79.51611965385447 7.384886516618643 9.19735161695735 29.03310587519268
241 79.51348061262632 9.412887923182097 12.22559639582993 33.72746111636404
242 79.45338194879454 8.763472992687364 11.209342750432027 32.415831304162836
243 79.44160745956128 9.426425864291105 12.356044745556638 34.12594917232544
244 79.55307182853007 8.093346384753223 10.302434749104595 30.968901158475926
245 79.53158619420341 7.896287566690151 10.17233832837896 31.047225805097277
246 79.56190347660417 7.442343922316253 9.265065363643021 29.103415823253854
247 79.49465439281072 6.913153547104491 8.931899392101306 28.84734898791089
248 79.51166112426259 7.562058618701468 9.744979211423566 30.335955390439405
249 79.51893585727026 7.220214721032671 9.343728012583929 29.761614292818084
250 79.56885646759247 7.628060040807173 9.536148452516047 29.651358769416902
251 79.53568678334119 9.190898582307915 11.506149242401143 32.67688662055529
252 79.53953183290955 7.991011122038783 9.760177330506426 30.18257843842822
253 79.41776350814176 9.685869138087941 12.647924231510888 34.71687578325299
254 79.44614507935131 6.773108752149275 8.812263083351645 29.075270003379885
255 79.57610817848865 8.057017170876673 9.890482301751224 30.37661930147493
256 79.53292737566038 7.624423755196647 9.364126860238041 29.539270558385734
257 79.56410662931128 6.594430954580248 8.47332286931104 28.40052496418115
258 79.56273812315243 7.1895244719233915 9.296634698478968 29.276184651275518
259 79.54387357667643 9.076536416515921 11.657426575227692 32.81368433649079
260 79.60429300610446 7.076608500182625 8.879605349425091 28.89510548781492
261 79.57387269740504 7.306073143732885 8.889837359270757 28.902389183550746
262 79.57048097208101 5.75874725640753 7.070970523730313 25.88306350791688
263 79.5894027288056 6.84060724941391 8.681671355143028 28.65530062774173
264 79.54856052565023 7.552375335350072 9.087732250330493 29.02638881237142
265 79.47044571980206 7.795624071365946 10.099404301510862 30.846555913001417
266 79.5219885644399 6.603835662416321 8.415977993749213 28.345757303005104
267 79.57322229799067 6.677347586305267 8.363631813443217 28.02925352035257
268 79.61717998054185 8.49122280439955 10.58891147317219 31.42449584064436
269 79.52230802300836 7.431195993052049 9.67205821896292 30.17892969820989
270 79.16491556465878 8.698533842169631 11.725824628304316 33.43220601878948
271 79.47204071315142 6.124802404250904 8.072267186583115 27.896773824780542
272 79.50659879501016 7.296853421878733 9.489602583523837 29.767217488591424
273 79.5454436226096 8.001830716616903 10.109551587708143 30.65324066900621
274 79.41376249188889 7.688981632711537 10.120389697500077 30.919712088812734
275 79.61841866505357 7.0265158003089025 8.707505550702411 28.555314524497344
276 79.47063837491679 7.053470014118823 9.150988229669387 29.599109262026314
277 79.5682495468613 6.513865696222874 8.035184297397214 27.467178415204963
278 79.54714492412715 7.280236382410895 8.743845478663847 28.690274193552746
279 79.59265264013918 7.489757666170367 9.562425817928622 29.915964814050653
280 79.46329014397992 7.306038990962553 9.541824936959086 30.00584390760824
281 79.59464079584461 7.902810662864611 9.635105673851484 30.08862630539496
282 79.50982797069854 8.856369216647929 11.323934743499809 32.48827153325522
283 79.6086438234737 7.962496852823807 9.848824335551532 30.30354550528339
284 79.60666801195995 7.622937850498144 9.541479525161755 29.970641307543
285 79.49411533442634 7.167073085618216 9.234225955624098 29.487522079066096
286 79.43800409624077 8.878591611078642 11.68373000945515 32.9604525970042
287 79.43429902958779 7.478959171197724 9.901561548080927 30.666485456354565
288 79.49066325368615 7.409077766033195 9.734636409114595 30.188474179826418
289 79.27546888895698 8.450474085899112 11.15770694533188 32.913397160290245
290 79.52529547828729 7.014224825838 8.817040193680869 28.629602752574744
291 79.46150179903708 8.850013606212496 11.475146904289124 32.612959080555235
292 79.50936416250968 7.336474261095304 8.868845446077833 28.574115657895828
293 79.59229128985939 7.268270847876431 9.3488244658956 29.652936093211324
294 79.5412242917673 6.779393508204663 8.613931539642461 28.509735792645184
295 79.52445192715247 8.054158197331219 10.318265036948638 31.36814363417698
296 79.52870533154363 6.515216096996124 8.535953197092494 28.398170736304852
297 79.50674306629774 7.999107474973092 10.14618478983712 30.993708872434635
298 79.54580848655888 7.650016509381133 10.036819594155478 30.49953469134702
299 79.52092782870817 7.98077904791082 9.525453721206013 29.69653143132227


==> data/individual_runs_shuffle/run_7.dat <==
x y1 y2 y3 y4
1 75.02471737515253 13.671142123126906 17.93833604318664 39.427308942998906
2 75.86907567741312 13.541277715112493 17.307464205561995 39.31765056333767
3 76.56435533988343 13.302853097735923 16.74950684319425 38.657503810782714
4 76.7543214140099 12.568763734906401 16.187006989831342 38.61641917957306
5 77.28376928872518 12.31689738118203 15.769671332202472 37.421138941869614
6 77.50116760956442 12.238652614668542 15.712398145881611 37.701565022309346
7 77.78033698103472 11.915447264195743 15.024103226250462 36.29000591125773
8 77.77777723097972 11.955606025588445 15.399676642420069 37.3930056252545
9 78.0803367712719 10.89182937070228 13.757790991191088 34.985291981134004
10 78.01592028628912 10.91976483339855 14.060260933195789 35.53054871585235
11 78.29122400660889 10.538645058705802 13.497096325053104 34.19565887609951
12 78.25164618381469 10.399875853732926 13.330444908643146 34.22409951285407
13 77.95609573915634 10.862773228950898 14.394065590702398 36.13409588985627
14 78.34916624477634 9.726085572318635 12.59570839527936 33.28984942848666
15 78.40421995153959 9.92189448618189 12.84065749722172 33.74704868283119
16 78.30165860556568 10.917550286231002 14.268635487842685 35.56842378574117
17 78.2337566190214 11.367465785441812 14.899240120114676 36.37150015357488
18 78.43159545713132 10.6252920655157 13.690038141283079 34.83696067490233
19 78.4736623234321 9.765552735329232 12.673817081903781 33.31899596796283
20 78.62534795859733 9.85942607018479 12.585046249987942 33.2090742757588
21 78.52679409605105 8.964093742368345 11.579461267085179 32.037412836288695
22 78.44962194471763 9.871062881160023 13.038741387189411 33.795171571589464
23 78.55077023052147 9.703871729959442 12.585215697284745 33.27362948305817
24 78.63437572686155 10.734331429708085 13.757543337449608 34.57270876606538
25 78.81255292318923 8.871134925167475 11.156963984107415 31.26483284763334
26 78.46709848986136 10.015223048663977 13.252447014482005 34.185514614877874
27 78.70823831044616 10.699756859964054 13.517781929671035 34.52875418204457
28 78.51669747518899 9.379318179988115 12.475961294066396 33.09716775641412
29 78.59086145184726 10.447658433370407 13.810000310218895 34.92234207446304
30 78.73999906659736 9.725787427728495 12.413024657709936 32.97173876966226
31 78.82198327271888 9.056360663991805 11.308006697599915 31.400368312275862
32 78.74380745660065 9.218845532803247 11.88683866349357 32.48545434995249
33 78.71115858171498 9.936469541818765 13.022969754178904 33.83560652578387
34 78.74178882720796 10.145510263025708 13.14793713557425 33.975210641845024
35 78.53661405765128 10.025103291283953 13.424488158371183 34.44349407152328
36 78.50947988322751 10.74466634270955 14.289575263405819 35.73731157982382
37 78.86509945394738 8.557546196033318 10.865175739005284 30.86110936190092
38 78.46296095574878 9.89336055525109 13.414262665729225 34.678991047052634
39 78.83335612670685 9.132772670312157 11.302714728176555 31.36788214096771
40 78.45816559970831 11.257453157954417 15.212183208502816 37.18628238793141
41 78.66551906531984 9.03204242767856 12.15813682008946 32.79342007694187
42 78.79681064180055 9.227632902315085 12.225655050663441 32.69501820366024
43 78.78530121595124 9.419746041296136 12.366361479050703 33.054159579165734
44 78.83104637801002 9.20185299119213 11.954630616623929 32.650829194181874
45 78.9412199694513 8.748149641808824 11.28749705748252 31.759117396542624
46 78.9257102840237 8.925382384517382 11.501157064349044 32.048957373861256
47 78.89315948882252 9.63640789714665 12.428737635886955 33.166578717939665
48 78.94119206798655 8.967535401104007 11.42814483103628 32.0299842515406
49 78.86917368919929 8.647649623304185 11.219815896815454 31.661873867229385
50 78.87546254594511 9.824865378769992 12.746725039956974 33.73011429479007
51 78.98774902591697 9.382672083909489 11.886617078566974 32.49456441378419
52 78.90938354768883 8.476366018156032 10.974925449706607 31.517359801967515
53 78.88861778025844 8.767927542207929 11.490892468484748 32.10568949536964
54 78.95438702912779 7.413839489605321 9.739680724796473 29.208617162571638
55 79.01894406288538 9.270777680031447 11.980627742276395 32.83272419275415
56 78.97927678057461 9.18281236265021 11.881677038144666 32.80787675782331
57 78.96329983707149 8.371213098887093 10.81341610703438 31.506146482292852
58 79.02181823727976 8.024520692124051 10.291915982295109 30.024740655046354
59 79.0350598806402 9.075059369064283 11.579311371399537 32.421212941475005
60 78.90420652893336 9.37885429985847 12.204897756804545 33.39188825562245
61 78.99475598839467 9.775960401279987 12.61649175795313 33.938501612516944
62 79.05510762432331 8.920928092600155 11.402030395716789 31.90838594872214
63 79.04939621292905 7.6113005409678705 9.896008890508634 29.660605653740802
64 79.01651926666318 8.726880340073146 11.32928536775668 32.04868067380248
65 78.94796545386029 8.650822334500823 11.240827361619566 32.20403391309513
66 78.95721711642052 7.56194525680719 9.817939307106549 29.728816926201652
67 79.04267287631282 8.375647057804018 10.813285762959913 31.254437445551197
68 79.03137968225641 8.140242923427062 10.380680297007228 30.68670230980618
69 79.0731272644556 8.945315942518496 11.501170098756496 32.287358395083906
70 79.08444949014648 7.971042016612509 10.156579729775883 30.408160516415627
71 79.12365740332831 7.675529635401151 9.8125169936087 29.626360645317305
72 78.99685738543583 8.598084482096649 11.058371726180471 32.02952838177856
73 79.15642306573325 8.264889874650539 10.40652100977033 30.529517949717732
74 79.00302990210497 8.95601276132262 11.68381473310357 32.87652591074317
75 79.1637411682508 8.573546335878977 10.854761247455357 31.232020815241334
76 78.99073687354397 7.75815359719659 10.10992306832037 30.49384326370246
77 79.11560863404125 8.357901400475258 10.813324866182262 31.39918056138784
78 79.0701786073396 8.854787960475948 11.3970382176647 32.37870065485775
79 79.18274161186454 8.786143993840913 11.162268987938218 31.71932217591117
80 79.05795105523472 7.6652920534349995 9.963970290935798 30.311075190916814
81 79.0754188352035 9.333982236252266 12.038089927505236 33.40323454006349
82 79.10212363105158 8.360461255683566 10.88122109457219 31.775222770694455
83 79.04107010872924 8.081152327636493 10.693662488617706 31.284096831207787
84 79.15231714993148 8.16084637015919 10.51620554843442 30.902547488785114
85 79.23577631353257 9.164269689268913 11.594718041001551 32.21216848558433
86 79.23012603871129 7.025399545993682 8.89003287538247 28.41460992055379
87 79.23772193570812 8.428664525046587 10.437653691956806 30.61215778861626
88 79.1329825988464 8.593735455473558 11.26162375870079 32.14560926117605
89 79.00058358312135 8.023130349294098 10.68853344928743 31.33858443213853
90 79.24895082980635 8.950808291249462 11.162099540641412 31.692764214594902
91 78.96911438659598 9.89226055709155 13.16922884013847 35.02711110299482
92 79.20764613457827 8.666756239894687 11.011206722834533 31.709031452824664
93 79.22378280948628 7.346199558706237 9.254892008630854 29.14884019056496
94 79.19494753883039 7.7714999515398215 10.099378232695976 30.427600387196886
95 79.04807799486753 9.262436389778037 12.163259342216026 33.46893131091706
96 79.02297737459342 8.187846350507954 10.860535489954248 31.758429267608225
97 79.21019062299841 7.431185205624002 9.348681087413691 29.25497642792555
98 79.15492353356157 7.511449647953317 9.864960931970568 30.1216826107356
99 79.21325449224238 8.444485880584073 10.849788621014433 31.63995195446504
100 79.18234349624824 7.558322618869815 9.802298018170486 29.94508027063111
101 79.24802124302101 8.029041133949773 10.265944925457527 30.490663306649026
102 79.15906219021656 8.060999477543664 10.370317943087082 30.812052823118297
103 79.20971910685488 8.864214143723187 11.428275175110747 32.45958737656246
104 79.19636417281043 7.785225465948129 10.188038272148525 30.610676462535956
105 79.23488085589756 8.869205969696747 11.29263913122025 32.14714388761502
106 79.4182333566646 7.149984308597126 8.56137029161359 28.166425972791163
107 79.28623527928522 9.112745128122395 11.495741268054926 32.286634486528456
108 79.19730724000541 8.140156793923683 10.443284555973786 31.024548420518983
109 79.13572075701438 8.72381636858561 11.470232932681723 32.818535189794275
110 79.22875506451548 9.296510741094497 11.959844379602613 33.30069048444727
111 79.27647964747946 8.007621560182347 10.182537752206011 30.432138419006115
112 79.30722728557096 8.76273686098409 11.131058099307056 31.963379562876714
113 79.24966103740128 8.135340987756624 10.349326029894145 30.69554200798581
114 79.14796358586266 8.373640797288754 11.053255721257626 31.977395776065965
115 79.2455609926176 8.381769423721988 10.808052448370054 31.43032847614622
116 79.26084065643076 7.63324923163275 9.614452655252181 29.64964343953668
117 79.20001656367226 8.423259078264934 11.06885138976763 32.032776690720425
118 79.16776509897817 8.578479819538721 11.350283798153338 32.31678280800462
119 79.25950393669217 8.722251934145337 11.355419354687335 32.5167195593689
120 79.21345161636502 6.959687635083385 9.270852640549364 29.092556430082716
121 79.28013226897627 8.7157912468002 11.27716077237727 32.29923112000762
122 79.4037323230615 7.683169776763594 9.66128528120821 29.72153769544147
123 79.35112876729508 6.959770131472974 8.999593587175813 28.654002082576223
124 79.40038245347303 7.3743971945572255 9.22351818990662 29.145484725731976
125 79.31409453006698 9.097056983285672 11.407172469454519 32.37023983287061
126 79.28574522492042 8.287621825847086 10.677747477125266 31.249777471713337
127 79.38943250935853 6.564036679857896 8.019601663294672 27.516553046946846
128 79.20930334229566 8.33717609068708 11.001078988248436 31.804180844522932
129 79.32071386088879 8.659194381870797 10.953835778457833 31.707588847547196
130 79.1315176088124 8.576369834919682 11.4651234449626 32.78825528176856
131 79.30065508850026 7.78051032845138 9.8020764332439 29.99206658803306
132 79.32643856693613 7.2006986714543615 9.260223081276564 29.23022881138343
133 79.3199599059802 8.313054403122349 10.771601727945324 31.449844407009454
134 79.25225725878072 8.78087967401477 11.543049649882775 32.64890451007899
135 79.24663912387699 9.515023164390557 12.32470351285101 33.882103915532035
136 79.31091681688214 7.370040346459639 9.280967340728008 29.327330149831198
137 79.29091758851507 8.056632930957107 10.239908696582711 30.653701359408892
138 79.34560564841817 7.703665041323629 10.000232012452559 30.13346763111764
139 79.3372751982128 7.612699463298014 9.635359844796698 29.831277787983655
140 79.30404035288578 8.255161179128894 10.630934402780401 31.448971681016957
141 79.31823874782796 8.606442397176895 10.891348829158275 31.739570503792912
142 79.31555765365282 8.405321858437974 10.907172599798598 31.813594045018355
143 79.37827849203633 6.8762698178369135 8.723329321342721 28.427963603053954
144 79.42807065040107 7.673418306496638 9.546582495677146 29.627665942636273
145 79.44553572209803 7.811236917575096 9.233626372881554 29.36709211934585
146 79.32684639808426 8.15766823696143 10.41709843141334 30.871138880350777
147 79.40819351572105 7.450517759618655 9.17129583647136 29.071924014968964
148 79.1548276163212 8.290076186068346 10.943949180409495 32.203349146325834
149 79.34331271907334 6.8696396966851605 8.96327321082554 28.843299057138736
150 79.36418019535789 7.421555820125956 9.411272311972807 29.51003163121876
151 79.33319567398587 7.8917083239181345 10.297436053848797 30.85542911533612
152 79.3295726547128 8.563991251747268 11.037386330191257 31.946031814227215
153 79.15642289518694 8.568426603062097 11.355660491225105 32.75563689689979
154 79.21345446621974 6.037722829226566 8.082812022207497 27.72101246241795
155 79.39081383827289 6.8281369389386075 8.613853333197774 28.278893952930005
156 79.15450657387815 9.504267296943164 12.548993078990334 34.29770448226333
157 79.37106545402277 7.465190172274933 9.22871240127413 29.266149051281644
158 79.35902265623403 8.59602792363104 11.063396490251176 31.91394328790137
159 79.40317991005298 6.9144289994945 8.70769454961039 28.538161507538018
160 79.24317887737806 7.165188060109323 9.484597371064297 29.72368932540077
161 79.37181137980015 7.679576457722534 9.922136360235568 30.320222140794517
162 79.35800617972436 8.680311308451168 11.073791430189928 32.01468243846883
163 79.4234496432844 6.440292385786778 7.9832095977034445 27.48863985913025
164 79.27462538579755 7.388229255589756 9.672214631852283 30.224340303580366
165 79.36752015637731 7.824988357905617 10.10449423761881 30.480684129631964
166 79.46896003702027 7.240630808834041 8.785568616900786 28.5925096859743
167 79.42033174684103 8.07269901116169 10.031221316157113 30.292622704089734
168 79.38018081764807 8.259543024683612 10.609975075606082 31.243664371493963
169 79.43729022099545 7.660102182804486 9.577884625160415 29.68284363555107
170 79.47182432940981 7.520890142391093 9.379826804007617 29.411749239976547
171 79.44801074816338 7.724074609241577 9.483971719506846 29.592502898519058
172 79.42898692359384 7.632625696181751 9.61969900424947 29.90738131453431
173 79.37364562772724 8.827130470806672 11.313539803561056 32.35479810313866
174 79.30768095719989 8.091803534535003 10.599782168982752 31.420104177114172
175 79.35337443627164 8.149740107167126 10.359792659073863 30.946624862552707
176 79.42496996405526 8.146794946522265 10.443238935547727 31.16474236944342
177 79.40542200893215 7.842304262313718 10.010705158835986 30.622510791074966
178 79.36202847498167 7.368896497463541 9.520982919451793 30.04939139674342
179 79.34845525173024 8.236427716118083 10.557909135060184 31.298864716252016
180 79.45903770569221 7.572621478203731 9.207681384858867 29.150787405022683
181 79.37621210348483 9.106067818829706 11.641902595958664 33.00066574629814
182 79.40902238877874 6.758792979313663 8.718350177698076 28.760793434707765
183 79.26027512803924 7.654918876196352 9.93801878570939 30.794585951370625
184 79.54254790669162 7.5983943007061585 9.473570262364372 29.477710192171546
185 79.48731010558116 7.2196142884430285 9.171452249360733 29.03093967945948
186 79.27916364533732 9.1380925879395 11.996477581731602 33.45359932018495
187 79.49950265299314 6.402278209215788 7.6911867332672745 27.15154398964946
188 79.43947217938103 8.933201870404671 11.250844303742358 32.23510577252894
189 79.4652454149745 7.302402495379702 9.275707957323265 29.22668686635791
190 79.50240296431271 6.7569115374202235 8.473081732773268 28.126003925985366
191 79.44807952273072 8.633925529112068 10.557426861984654 31.005085803262723
192 79.42746789169348 7.979476061538401 10.193095622237847 30.87651868034159
193 79.5358832967201 6.399235758090745 8.050955930407733 27.490054027946933
194 79.15836012926685 8.542016582651561 11.428672724537869 32.837473497018784
195 79.52592435418897 7.865976776135013 9.812360580719348 30.06296516910044
196 79.37959636729974 7.611808215782606 9.870129074523181 30.4706016034324
197 79.48916668267438 7.739458727560798 9.588305633914063 29.897190815227713
198 79.41933783432582 7.643607558629341 9.83357407883888 30.39570789112569
199 79.42727174985679 7.558628718883928 9.604142438961826 29.943987903440906
200 79.48264852439632 8.010955087537997 10.13036101919681 30.510072663237477
201 79.5426991152976 6.60510428604609 8.3062282830479 27.682072339342824
202 79.49219433899106 7.061580680923346 8.97871246644617 28.939565964799574
203 79.54592394575039 7.611876360426523 9.155432962608712 29.02275729031526
204 79.40233537258338 5.039761962693941 6.618135657420321 25.424753393430542
205 79.47710484744192 7.9430093560770505 10.177382644060827 30.6509888277801
206 79.4629818105411 8.480425688757363 10.948830565998291 32.038013426181465
207 79.43461290105004 5.408688456689349 7.076770835044099 26.233517907531912
208 79.4970507816493 6.728752358315095 8.62441772043333 28.5021750885183
209 79.17353972170957 8.341123399276041 10.964823783935406 32.41658848079369
210 79.51061067748645 7.456436370295832 9.468565049904832 29.643111869197924
211 79.53095509168251 7.116026901496626 9.004761729728427 29.072056325414696
212 79.36663029853126 8.198714125882244 10.688429174027847 31.845496856605205
213 79.53115745654847 6.812815015080188 8.629501139337547 28.415754518964942
214 79.51133289887107 8.3520304954613 10.740234426424811 31.48519716644187
215 79.5048496721964 7.099430979638331 9.140391256415203 29.300780757468736
216 79.38193248447519 7.560468301573803 9.765853814949477 30.263001098075282
217 79.53493843118753 7.947332884338879 9.233456925584738 29.347692958029224
218 79.55997869681364 8.094438638332141 10.192906623329867 30.776141622891583
219 79.5323330202248 7.551116975362565 9.604064232517139 29.84309697019063
220 79.25084004799116 8.208412504492992 10.886610822051402 32.10862037793613
221 79.52877560445135 6.484172669836425 8.108235633932315 27.549394554661333
222 79.5129053718825 7.673832972678395 9.822964071177243 30.085887828828696
223 79.49601676934346 8.09304606866612 10.339015813603803 31.163331379070904
224 79.53841055522086 7.62267392618074 9.603979508868743 29.793609905887774
225 79.49672652594643 7.00913153180094 8.95258499671925 28.66987491045264
226 79.51988983569044 7.622043227472284 9.750017009901713 30.03095468795921
227 79.59217407950018 7.636445326716153 9.57779990151202 29.58746964619249
228 79.57719198511981 6.833421032088801 8.733685158059135 28.37817081244176
229 79.46046484951735 7.766748458281501 10.073250762969032 30.52614995204098
230 79.48275083241202 7.937161635788052 10.312986101932708 30.89065407190993
231 79.55827299148201 8.978994030167238 11.224768971645204 32.41641652631482
232 79.26393123787665 7.333745213124229 9.703744863465891 30.791827705357232
233 79.53277232914446 8.82418103099428 11.329135472071039 32.41475340388291
234 79.51251130048638 8.776431857029618 11.271784079305503 32.23317045661549
235 79.543468325078 6.643135844025037 8.008978621225593 27.400427930944627
236 79.55240563954607 7.980297660944179 10.093871195549742 30.501637139103423
237 79.50947680017958 8.11053129677619 10.412021529712845 31.32112861925538
238 79.53313434106981 8.245306547231758 10.651737317065347 31.55889999881014
239 79.5174448549582 8.765294693065147 11.25614279036945 32.19925846876088
240 79.56566203981758 7.336690539602459 8.926275045288056 28.852641868950514
241 79.4866207506467 8.728192462578605 11.292769475294717 32.48129142583805
242 79.52486630490847 8.928116760190731 11.313442045505207 32.46781438952095
243 79.5283981987333 7.737331252182498 9.244014795616584 29.21583494210799
244 79.56428576647056 7.024873387823104 8.90042781532122 28.68361822197357
245 79.49211372163775 7.03875126790309 8.358033535444854 27.85589313468502
246 79.53017171646792 8.314978199613307 10.484812178099013 31.317927890776765
247 79.5339779546137 7.228269318064131 8.649958641825172 28.408213594114528
248 79.57340024250105 7.890495627922108 10.17743478169062 30.775996322548384
249 79.51869720794629 7.8770465542936305 9.874984391297081 30.27884705366396
250 79.59097211276097 7.099338784759778 9.223791912463009 29.41606236993527
251 79.42946738146655 6.991931028161498 9.171934522436253 29.672122293181758
252 79.48645895363202 7.853384863368099 10.057635542847876 30.79493437888403
253 79.48861214091878 8.499753078354228 10.875772712259458 31.85692544910822
254 79.58104390865611 7.723340850487162 9.556951366801004 29.756967392800515
255 79.51768790693245 8.336716671305455 10.359551522536103 30.8998177248202
256 79.57182765426238 7.111031885717374 9.228986123830518 29.37732571428675
257 79.5901982692492 7.820334556163921 9.927135055491387 30.312532516864742
258 79.44145441609305 8.916875429777564 11.621171370914663 32.99844232172594
259 79.54763484915381 7.198901094080837 9.082824795926802 28.989806154483233
260 79.40509320031504 7.786377274915202 10.14123823221109 31.12811516463232
261 79.56727290644909 8.280759548576535 10.47436510053048 31.224130216256906
262 79.5242404686388 7.136095614141821 8.843024284925892 28.712174022098537
263 79.4399607455833 8.31272224013411 10.73518359353921 31.755789072907305
264 79.51102331483045 8.583506852176725 11.05816969286505 32.01326151478076
265 79.53713442336931 7.100101727075105 9.187282537204755 29.29653668416703
266 79.62672445423816 7.0852115455134115 8.790906206750215 28.710388897657957
267 79.4703849034952 7.49639136696412 9.677330636775118 30.42392620620138
268 79.59915588959385 6.6413313821625435 8.155061742684634 27.772804102466143
269 79.5367271486513 7.197486854355708 9.281045547172695 29.380838780595763
270 79.58934871024714 7.212558423290086 8.926372803343895 28.84075485892772
271 79.62431655749094 7.3925569551714005 9.218304426927936 29.40852136719272
272 79.42281420765028 7.618025006094885 9.990091243459009 30.768007064853276
273 79.41732872258245 8.380158310565347 11.02720645797537 32.324041373541355
274 79.56391897888825 8.669637895121715 10.854670006603229 31.622002524199367
275 79.50671708632238 7.197768501804974 9.13507973538068 29.2716011485749
276 79.3886622941962 7.710190873758735 10.141257783822265 30.994798794245593
277 79.53111175829564 7.0874864190704905 8.40494436784558 28.0004925626169
278 79.3195811136739 8.718490859117193 11.5431669595498 32.92713940672236
279 79.55679323547722 8.917998287556317 10.995304745749534 31.909780161283862
280 79.55920324810755 8.33019484339362 10.656820735969564 31.426840989093286
281 79.54360498383994 8.068043600396631 10.33376294740278 31.05312151562233
282 79.58807426701739 8.6973337992652 10.885978653290241 31.80354083703453
283 79.54585945446846 6.283439612578028 8.327506953204654 27.977361982321046
284 79.5628920166726 7.33693399429039 9.333072384496244 29.482643803857478
285 79.57886826907355 7.217132971496923 9.119288550758975 29.013626603854416
286 79.55439768783266 8.43567248678593 10.620239671470365 31.388592019377846
287 79.59052646401561 6.941677448269208 8.879683555869766 28.776295207585058
288 79.52581173025443 7.808765403922265 9.843669227406348 30.03332572352648
289 79.58671329585528 6.725570669742911 8.149737187242657 27.69069632339799
290 79.61983602847909 6.78036119353841 8.639922148091195 28.428925871197297
291 79.49819142802207 8.362075235466488 10.985372527275139 31.984231696560872
292 79.57634643443741 8.56016399890019 10.667124435056197 31.617009623976756
293 79.53177016866825 7.461286787865698 9.442567924252366 29.830242055405776
294 79.51363475671509 6.3308972764876055 8.249333094542987 28.063016948112175
295 79.52946140572969 7.468333498458782 8.84272449355461 28.72978417911525
296 79.56006508162558 5.8684808400505855 7.300317439958959 26.141282054518022
297 79.62496139923321 7.793060966076228 9.755067842787312 30.105139417734208
298 79.52237394056326 6.273209247341104 8.19197518457372 27.881165803391394
299 79.56480517471869 8.39186276356387 10.84967782855114 31.613764881698202


==> data/individual_runs_shuffle/run_8.dat <==
x y1 y2 y3 y4
1 74.85415108837655 13.707481094804974 18.157431397958447 40.02305936374838
2 75.59328210865348 14.945856316975492 19.590329877390545 42.40425146339205
3 76.52453192651592 13.117211382195537 16.389894058943156 38.21993396040712
4 76.89679238050489 12.99584041086009 16.66107490587202 39.00358511929558
5 77.11708977737726 12.408033145199182 16.041028143631873 38.5597115896181
6 77.41458698426646 12.098121788010433 15.629166937130623 37.82041621150712
7 77.57804002055761 12.430407064177155 16.030346446729283 38.30224855899683
8 77.83399489113576 10.85825877422057 13.841335025720792 35.095480040528706
9 77.73641435944263 12.020138566601984 15.571730820716677 37.697403366918216
10 78.17782784275508 10.320882064964563 13.158449385180038 33.95984969300996
11 78.0640707288297 10.549130378111249 13.64860176000997 35.023848264897936
12 77.90148541887028 11.194773674126182 14.816197910271667 36.71579477806595
13 77.93781331171739 11.483442991597103 15.154942608200573 37.31539215985832
14 77.82651744727846 11.27515724737514 14.884074587050423 37.207075478002984
15 78.09862534696308 10.49891390938556 13.904115249187887 35.38209427897986
16 78.53178288394483 9.717664851346065 12.40264275217864 32.84203956068566
17 78.30550434492018 10.754577256068595 14.096705136416798 35.40857668094495
18 78.51837597777815 9.959223129745963 12.814419235031483 33.44571598996817
19 78.35851647076298 9.598776624822333 12.705321244702484 33.5037740199744
20 78.6646466035779 9.746335816732769 12.371334105491627 32.94304922744489
21 78.3254086150453 10.581199477373827 14.201123774472425 35.63682018940436
22 78.75254076252078 9.4491642601937 12.00647497224322 32.34188289978351
23 78.23504898637236 10.927329671796237 14.659771986503657 36.31366136815216
24 78.51999365901939 10.969591229319764 14.336277545287402 35.593779299150995
25 78.4297089335586 10.769130665913943 14.31040424650567 35.63856672925348
26 78.80387794456959 9.826452053723001 12.068805508653412 32.61196044064519
27 78.62195273053028 9.875484544786987 12.965650947431973 33.63886488245931
28 78.7944300815343 8.863014254580962 11.042248164168878 31.09182551013091
29 78.76160345343233 8.090000394829676 10.380628159377437 30.16440859495402
30 78.74322853952754 9.038579246585861 11.652277984286242 32.02940991373454
31 78.45165079075791 10.739520986102383 14.300009306566919 35.69091252681286
32 78.63553609483536 9.842588549605557 13.059570370289276 33.893832453342775
33 78.75688234139375 8.65240141505158 10.83385405791083 30.81965986285876
34 78.46412403712138 10.088798229851031 13.560078581835612 34.751191181611894
35 78.81260585210134 8.666055393558393 11.355269459001704 31.494639522322032
36 78.61555451114673 9.48364833542977 12.705262589868981 33.3808675784063
37 78.67751368409493 10.463520408089849 13.674442472773073 34.899928670526926
38 78.86583586083708 9.450574499519803 11.9230938678066 32.48775994616623
39 78.85236389951069 9.298403265203557 11.58418623978461 31.803040036459684
40 78.90319091312892 9.675427481980108 11.980301882090227 32.665532546895506
41 78.81452464710196 9.53960605342033 12.55392660220892 33.17125381560603
42 78.92154171542177 9.333798163411036 12.006598799113966 32.616463753228345
43 78.46888067630671 10.405993438825902 14.086577401830713 35.791534650851034
44 78.83764909431508 9.123661071317562 12.079773962519823 32.65818222626537
45 78.9309204490429 9.000113826899089 11.667958376444643 32.27389138038923
46 78.87761059662623 7.914145177319888 10.37564249852907 30.485589467932716
47 78.92544968113624 8.506046581551836 10.906970566483166 31.07060873758607
48 78.90598738508885 9.917172134212834 12.678848363178219 33.608097038397624
49 78.82180523983212 9.20389313079665 12.17886152792974 32.99008665612588
50 78.95150339402133 8.207847919203507 10.672494610924243 30.616028563843123
51 78.86680482937649 10.162676601731517 13.153176967367841 34.23116220572576
52 78.91601021074736 9.582289438126143 12.42885494555398 33.40717574895332
53 78.7303249186724 9.474915733677166 12.679317601846297 33.829130281903794
54 78.96894948265214 7.863645273974106 10.12002473409157 29.87893029201536
55 79.00449463709549 9.257070696668654 11.824162715286057 32.486455872107214
56 78.91129144902865 9.383026833258622 12.18924343346105 33.35439223103705
57 79.02113901060012 8.552299676655654 10.974651727150231 31.081741018703912
58 79.03040001785388 8.337338292440071 10.735072801075917 31.067695440694642
59 78.97841416331212 8.716304421355431 11.162457986846197 31.852822208067
60 79.05116814744243 8.497289571762975 11.042534921132718 31.33186466221458
61 78.87315153799841 9.535674155771499 12.569782958867847 33.866225686595364
62 78.97438731853488 8.37073765090343 10.86550159919144 31.42845987780385
63 79.12036788170032 8.80215977383821 10.781468774382486 30.8454660071367
64 79.09608906868311 8.255310747510878 10.489993355059092 30.652231520470718
65 79.0879445402189 8.71000105239092 11.042378508243345 31.41243685765026
66 79.01604790761778 8.840350689612604 11.365742605385144 32.22032953634846
67 79.06612445107075 8.049625265990333 10.432889616035034 30.763773847153473
68 78.9694170576432 8.833543868849413 11.527499601798851 32.68576126218091
69 79.02314217603056 7.990614051843339 10.438194619865849 30.83412889928058
70 79.001746594972 8.402039516942608 10.980204384722525 31.639966454472955
71 78.95523869180138 8.21920157164746 10.839660886428348 31.67497782402071
72 79.13423586308971 8.76008935350886 11.162314608364287 31.73249538419366
73 79.01306571407648 8.817651357763125 11.522246735597829 32.58412064127108
74 79.03148324915057 8.502825650448463 11.042678299614629 31.7047291580151
75 79.01300734990464 7.998384581808835 10.396543170869876 30.95539041738763
76 78.97198075184357 8.56355024252912 11.152317217852659 32.296942092902455
77 79.19971766851606 8.340009088481393 10.641114274996276 30.88032112285479
78 79.05707248205853 8.982504129448369 11.563819978149127 32.64635820090358
79 79.1699342284325 7.9112478593901585 10.135633437009018 30.12253416901415
80 79.08557217817332 9.035844373709896 11.668023548481866 32.70031587914889
81 79.0653144358346 8.605261632625304 11.188650628610365 32.07434767789542
82 79.02523158917927 7.940821138911569 10.396543170869876 30.843332237240528
83 79.21176616394973 7.309367910012841 9.3643093419423 28.978449974434373
84 79.2141548412148 7.177530282432749 8.973290152948344 28.414210936451223
85 79.04617921503305 7.7442110116918705 10.18296137044803 30.714948605340663
86 78.98121128935213 8.914308196402846 11.704715405444366 32.91503427031043
87 79.24622266845043 7.971051818942606 10.07304221244989 30.20845844540242
88 79.11443611377828 7.318493699856362 9.619966209602138 29.564595342987644
89 79.20792761834878 7.09106981715636 8.989061785958874 28.53683640728214
90 79.1746171623574 8.093497874678263 10.312868792265695 30.593234880716924
91 79.1965399663962 8.500880718884321 10.980028420221998 31.59133492613445
92 79.23100142146681 7.89136230328441 10.010542228742903 30.1298558111739
93 79.10085622060133 8.237080307021273 10.881253680590808 31.59478334618957
94 79.08974215719297 9.326039423435184 12.246594826226575 33.4980812348597
95 79.13504437570778 7.792946572416158 10.078529697984962 30.40720587755903
96 79.26672003473118 7.063270323821749 9.051724699758946 28.819400246811313
97 79.12455666592034 9.296780895326679 11.991100888659822 33.14371094955292
98 79.24666782887601 8.152224682715092 10.411962874879343 30.971507022229428
99 79.13592116520928 7.908903463575216 10.427851817556878 30.99516060149363
100 79.10141241431874 7.705688553421626 10.25076635798583 30.827581065838128
101 79.10206307935906 8.11427965259627 10.813611623146091 31.63675438211595
102 79.17475903495215 7.7907137396431345 10.10973406941239 30.272901594421075
103 79.28262392822971 8.264015048253144 10.349202203023399 30.68887810518699
104 79.24393209958949 8.574787601747454 10.8339583331704 31.43489684742424
105 79.26069060879479 8.013799441920224 10.161728320717323 30.524978686672334
106 79.18128353653519 8.214018380080583 10.610053282050757 31.137242149629184
107 79.19233856243125 8.346819037058042 10.813396555423205 31.652409402833204
108 79.28346695351942 7.462847676415155 9.651118443399776 29.758166357363535
109 79.28841781787514 7.316384082522566 9.411311415195145 29.300565300951643
110 79.242186584796 8.131980820169275 10.396328103147 30.92553399993322
111 79.18888546967034 8.018167885782255 10.464237365944374 31.030537770286305
112 79.29086698711431 7.6550987948176825 9.802148122484844 29.891836307176824
113 79.33188830150803 7.062430441067437 8.910946582130707 28.75158235292551
114 79.17637722354792 8.017466713046456 10.537282185275764 31.227225583729247
115 79.28517527962488 8.212608616427858 10.672598886183815 31.25561556792482
116 79.26593559160185 8.05280366220946 10.45897798253963 31.06324300732052
117 79.31553334763603 6.286362208449901 7.999039885547477 27.48515995372298
118 79.24990300409651 8.264753861300713 10.656892425210529 31.14223094142955
119 79.27580420215045 8.001728363323128 10.28163835202337 30.608981366228804
120 79.22072043153851 7.913236403577498 10.490351801263875 30.984014674093597
121 79.1727084156076 9.057194060191165 11.918349343496004 33.298840248836534
122 79.2980750102958 7.536580498739501 9.484115097988767 29.386818761715595
123 79.24087301998132 8.757639728407916 11.537907576145056 32.78476159048043
124 79.17364014735863 8.463555920663302 11.246184503080169 32.46318709925375
125 79.14063167306512 8.440463730283494 11.251385231651401 32.342633607079875
126 79.29205029376602 8.212465839893843 10.44310859147326 30.82438208988404
127 79.30318878740749 8.400697665561205 10.870650190132903 31.68264862222222
128 79.33377009305484 8.001272134710364 10.29726660655198 30.65075922320366
129 79.46435398474514 8.47484343569265 10.411526222229872 30.773294569339438
130 79.37014877483472 6.496356653081246 8.149997875391591 27.566872626105866
131 79.3153033839287 8.539742051571723 10.787040983565966 31.40960845379539
132 79.31500938901812 8.118399230969358 10.312881826673138 30.828549993738406
133 79.28376245863635 7.869745278827899 10.177467367709237 30.505154959830115
134 79.33342463782256 8.04906700641771 10.166870394455064 30.50007400073662
135 79.35763116871148 7.2939081263212175 9.353946988022166 29.242860886853993
136 79.30671315266011 7.109920897384135 9.098622497752217 28.93838435044178
137 79.29051645135718 8.070343343302135 10.276411554637244 30.733007797359324
138 79.36787766180487 7.834972979626293 10.005348017375383 30.197087014469183
139 79.3511353567018 7.3568207233380996 9.213162353190219 29.220003747940027
140 79.4097185428973 7.071093095258164 8.738781611370804 28.451224752792857
141 79.39415770731144 7.639607989602223 9.202500207898801 29.29696324809378
142 79.4373708601445 7.13451079365222 8.796067832099109 28.50934483743417
143 79.35825534117569 6.583615130708247 8.509793141346933 28.133098483016994
144 79.32620368381733 8.709307560857601 11.125948611587955 32.14674792908468
145 79.33253867156445 8.914884647554024 11.334290580216223 32.233329805168985
146 79.45215264415937 7.966436907771238 9.84357798655422 30.06650393661191
147 79.32393949256442 9.109869112966537 11.527115086779183 32.59811588245112
148 79.1488732726892 9.410556187685422 12.330112791941394 34.13160105811651
149 79.4233315102827 6.466704575437346 7.753764923418949 27.288265196123827
150 79.33788588103256 8.502415664047916 10.938318316392515 31.707429200266535
151 79.36533090242774 7.844206314108641 9.921953878531319 30.20450661981977
152 79.34664145016268 8.876995907417564 11.287438402649009 32.31561605969077
153 79.32377068533532 7.182111294371529 9.312412848693208 29.361135705408902
154 79.17319962353488 7.760869978196265 10.355126341207942 31.37119588037366
155 79.27755038300997 7.497146005868068 9.729455232154526 30.231522096157846
156 79.06260686254579 7.7561826786811645 10.433437061147789 31.613671413457823
157 79.39990224029563 8.126931700688592 10.359753555851526 30.84670002912403
158 79.35730908233242 8.776316119084058 11.214471789762303 32.11168023673577
159 79.34288103273084 6.880308219838326 8.895357430824447 28.479883458962874
160 79.37861400750388 7.894845004789539 10.203555734213833 30.73624999830198
161 79.31877784350755 8.068882486852859 10.385972266430588 31.050442443236637
162 79.44369144556843 8.387361190864691 10.60981866271672 31.175897970725032
163 79.35052211790952 7.651102270023909 9.906553726133026 30.372421075431856
164 79.30933105295132 8.08225701993847 10.599762617371578 31.34792597345857
165 79.38150820464675 7.49995276446712 9.489407067412126 29.588487228788818
166 79.37286770504376 7.688935757784556 9.916883494034535 30.236661016960387
167 79.4331423185242 8.887752983815046 11.203900885323016 32.035127095564455
168 79.40293568066306 7.7452926150123185 9.9063256240027 30.05149092572319
169 79.42752835188283 8.403435778612216 10.641114274996276 31.25572423861932
170 79.28083640885808 7.43883791252445 9.729533438599203 30.31175311802229
171 79.46115490999671 7.443193161835635 9.087895180423565 29.087182069729334
172 79.46949314315476 7.897495593682334 9.781051934032337 29.98062601717464
173 79.35867285686868 6.987968479916925 8.978842810520648 28.95683175882997
174 79.23276673086752 7.534835847188824 9.917261491850493 30.741675224532617
175 79.03553346537771 8.76172493910173 11.699814468244407 33.56869036784159
176 79.34152781190345 6.8520977172805715 8.848648631739142 28.895959712555218
177 79.33255584673846 8.25391808210142 10.610144522902887 31.63307128898647
178 79.36319107445684 8.29087502605319 10.740397356517894 31.62911041166321
179 79.4721161288545 7.703075530534255 9.64561140625355 29.741491557668777
180 79.31935557436198 6.691136672247894 8.655889297213426 28.719244085334374
181 79.34350145449878 7.376260054613057 9.640873399146665 30.089669485890457
182 79.41547947055747 7.988964756162341 10.146021859744048 30.456266920039454
183 79.43655662905881 9.065236727501382 11.61578164343544 32.808417394058644
184 79.28083640885808 8.611989409825963 11.136545584842128 32.36637821534543
185 79.39836811699918 9.240145274739591 11.938982810484145 33.33114105259012
186 79.38100939457173 6.3847370894801125 8.233685288403203 28.016875749343285
187 79.4297307222332 7.777441269882665 9.859512549657834 30.385361668314058
188 79.40342616578134 8.154636291275835 10.234642795974247 30.843194819156338
189 79.36931383478698 7.692348197914349 10.089087568016797 30.794764396162
190 79.48980161251191 6.5836057549759355 7.8891207275493365 27.26297399361055
191 79.47167143498164 7.605798678489512 9.416297076043524 29.55956022674673
192 79.53028212623556 7.951446626276358 9.786239628196135 30.09718011931386
193 79.38936651619537 8.978592357084448 11.52200559906007 32.67415922169856
194 79.4867308108623 7.582267240831636 9.46850639507133 29.743508495890946
195 79.32061584731535 7.339050509180602 9.515866914528958 30.18880091833601
196 79.49342285440089 7.216509340725246 9.119497101278117 29.428660731044964
197 79.41470182782082 8.070580169718532 10.422449055670214 31.14170639604934
198 79.50581283413212 7.295962287147645 9.197462409420643 29.09513662983575
199 79.51612391793765 6.908541658038132 8.691903364988685 28.27900598075096
200 79.47530480913949 7.985482689510809 10.130550018104788 30.93267616922556
201 79.55046703400646 7.892046569322451 9.760190364913878 30.018370679131667
202 79.49922848907764 7.802778046112854 9.76547581713353 29.95683916783959
203 79.4748897774038 7.849697792933723 9.989850106921239 30.693445426859768
204 79.51511505403931 7.389780121930423 9.379976699693248 29.53946627719756
205 79.22150143328236 8.775556977583195 11.381579410432895 32.876861778148935
206 79.21567257991234 9.022096277064955 11.866289920153827 33.44426959041918
207 79.49237791582931 7.738704771141477 9.802050364429004 30.038254200168435
208 79.30204169501309 9.717095655670601 12.658306137042196 34.52184742579419
209 79.47913033368212 8.36829823672631 10.260470474329896 30.787318466344093
210 79.52996246806718 8.237600287362937 9.864244039561 30.270815063986024
211 79.51625441671521 7.608026101424703 9.734395272576835 30.032003618905346
212 79.49675935478602 6.588542497237543 8.384649795451049 28.153163667025293
213 79.36740554368765 7.231919288682836 9.255256972039373 29.96206561770385
214 79.50489106115893 7.704083287900734 9.098062018232 29.082693598824207
215 79.15800393859507 7.914235574367906 10.678314473849204 31.853470690468534
216 79.53799815259572 6.169009703931902 7.7851713281618 27.055060084667048
217 79.44068527468792 6.918615034455019 8.947664507908105 29.12031086446317
218 79.50726479091725 8.258185586081929 9.999788842599354 30.375179149463328
219 79.40279746698404 7.7803393026622985 10.047312292150078 30.810201458113916
220 79.55622148177572 8.002977423178416 9.744451317921964 30.00683474217636
221 79.48969808967374 6.494780483567689 8.2856925741156 28.105409183772657
222 79.2483937903786 7.72206024676681 10.183104748929939 31.283548538793728
223 79.42728647138124 7.973693557815226 10.43814899943979 31.116889884855336
224 79.5375580575722 6.3136076885913734 8.03536677910146 27.41124817863988
225 79.46278209819707 8.204265625803847 10.47960493232405 31.022478496395824
226 79.51891165717672 6.815329234538053 8.462517345537712 27.949252466711204
227 79.32436128916784 8.88165586133468 11.725472699303264 32.97637931163522
228 79.54433194426676 8.050277395158615 10.245194148802362 31.10214873667304
229 79.49745568124006 8.151218890457077 10.474462858586332 31.128225457431192
230 79.52914902107217 6.0289886070996666 7.451490497525937 26.505157723636007
231 79.51046194098255 8.26980382374001 10.349137030986178 30.775509631182764
232 79.53837437198708 7.4519539841795215 9.489407067412126 29.648534596372244
233 79.42675001529877 8.342430718828188 10.943662423445666 31.81964557963766
234 79.49569825797842 7.138548113095733 9.322879477872913 29.554996521678245
235 79.58086459393594 6.774127421891442 8.488579643227412 27.928190509695927
236 79.16767063302142 8.49587251990515 11.345382860953368 33.0409469910497
237 79.60080638332619 8.452170427158977 10.771497452685752 31.774608196188925
238 79.56478727075034 8.722118627701152 11.005895201799998 31.946832025117764
239 79.59785119388201 6.572354146136552 8.280302846636388 27.97078036193644
240 79.27472684550064 8.476007113351901 11.141896209099011 32.45679465347223
241 79.54811716835643 7.518642605911544 9.52587733944804 29.769448813864685
242 79.51645304734858 7.576390304193695 9.864798001877473 30.231406874457157
243 79.33950070731434 6.572788098228438 8.671654413020235 28.7982842327142
244 79.42341412354577 8.208727811575569 10.641440135182446 31.702641487955972
245 79.34816038492608 7.320750644433506 9.776509443037163 30.306650069148443
246 79.36084748084815 8.427232790165995 11.006312302838294 32.230336142034055
247 79.38064090659039 9.016801192895576 11.819287846900984 33.341215636067176
248 79.53269399255825 7.296565570498778 8.733430987113922 28.731516349184062
249 79.55387365626937 7.093540531956412 8.81174822425751 28.641414814719923
250 79.52978351902374 6.7229899258646215 8.233170429309055 27.72067255223032
251 79.56273812315243 8.701650539321914 11.016316210553645 31.89445950543056
252 79.41828098135466 8.80056279977523 11.391876592315796 32.792533290493495
253 79.5534337727739 8.000051303003639 10.187842756036824 30.949285855254296
254 79.56467248144898 8.438175431519488 10.448139872747685 31.126895143134124
255 79.53913768884216 8.181531902760858 9.786070180899332 30.17605496190826
256 79.484428069912 8.680192856373289 11.084231990554748 32.198812678169794
257 79.52938274972479 6.739559139658224 8.749515445903167 28.5856085972925
258 79.49003427787696 6.616046139357318 8.541238649312143 28.761826596332863
259 79.45639425761402 8.384952236700968 11.079181157669138 31.9750944199523
260 79.3728701251634 7.220341348413227 9.536774104073487 30.13943303784642
261 79.53469709146407 5.947184247717652 7.7072907436676825 27.238154796538804
262 79.56576065304314 7.488255153685924 9.171302353675092 29.325590010590297
263 79.60772429472844 7.154471297178035 8.900388712098872 28.91291037356686
264 79.55015860684149 6.339893242340946 7.889309726457327 27.212210354015
265 79.5414214975818 7.742256270570937 9.671706289961858 29.981986053424926
266 79.52775207872456 9.00778779559552 11.339465239972569 32.54095079788598
267 79.49506536161688 7.614070353421315 9.072051858172092 28.999983978815138
268 79.57953887116862 7.256035645442872 8.85854174699121 28.747731120938226
269 79.52060610937086 7.53502029171149 8.795689834283149 28.577408864350716
270 79.56070474319174 7.264666316103294 9.181931912947883 29.337561592186656
271 79.58026232482234 7.951952176802394 10.047032052389982 30.642500345144384
272 79.51924396124043 8.874376578261966 11.522109874319641 32.88922110106126
273 79.39064257839452 7.847153600005371 10.297579432330695 31.206559322788628
274 79.44835865720346 8.713249988753887 11.27196656100976 32.53038789320492
275 79.52380435188667 7.393327163291557 9.578184416531698 29.944257339731728
276 79.53390301919106 6.605433238544878 8.280270260617762 27.903600058008436
277 79.29286344928516 8.705222142058775 11.485913324840114 33.09061484726185
278 79.33584491921712 9.017712288794723 11.960124619362722 33.64147539087167
279 79.61939957423611 7.823786466801291 9.77592289470206 30.18282352257893
280 79.49181969245053 9.607577739525922 12.267202224399831 33.859174178724516
281 79.36908173009981 7.439733574120037 9.781716688812125 30.58289355111765
282 79.60143576112314 7.209601009626909 9.109010920487249 29.373119736194376
283 79.57990676469777 7.194368763842357 8.926405389362523 28.86867395039362
284 79.39920209274199 8.583177301736608 11.16256226210577 32.31792978853356
285 79.52024058145358 8.887551134370183 11.402069498939127 32.44899536506237
286 79.58427177911582 8.649246277348846 10.828692432561926 31.814458500669318
287 79.43826367510758 8.214088019247022 10.730021968190307 31.677296738579162
288 79.60924067419184 6.235924448772822 7.967685618434405 27.482437145726003
289 79.53018686843552 7.395821472373456 9.45822224759587 29.733609488736523
290 79.48218525290571 7.6230406893716545 9.838787841817565 30.42345165364062
291 79.54602700579734 6.27370856382811 7.805876484390906 26.97739212121516
292 79.5354954299323 8.282908014209006 10.458762914816756 31.281725802249618
293 79.4659088702804 6.308672483123943 8.54665444560625 28.553948081393244
294 79.44064542016866 9.449959300808652 12.267371671696647 33.959428803247015
295 79.5692504413782 8.318804039378737 10.385705061077932 31.15589958077901
296 79.52263562300952 7.104049744673204 9.33333958984891 29.599844113889027
297 79.54333718430162 7.392759672805633 9.400825234404264 29.57737311116613
298 79.59696138193539 7.266717039427053 9.421843216412096 29.785745604300516
299 79.29267225043586 8.254083686852537 11.032557082232252 32.301678980894636


==> data/individual_runs_shuffle/run_9.dat <==
x y1 y2 y3 y4
1 75.02083432485172 13.630444065315055 17.844527412792655 39.34370822079876
2 75.59000302236494 15.300564457687354 20.132352676654676 43.17486470808058
3 76.37438045948683 13.714850182792027 17.807659591329617 39.86973937225579
4 76.8909562788531 13.169928866131697 16.81216323979061 39.17832461013343
5 77.25961063137817 12.739446736661797 16.358670135904553 38.500375186626336
6 77.42162790628173 12.257173626511186 15.775034990866798 37.95968335717193
7 77.72859332582308 11.474058950718117 14.560384629722467 35.720666825424715
8 77.65088995041648 11.414966787212668 14.779675500605972 36.74275791983066
9 77.73912839508726 11.17063158250804 14.461701130943394 36.1493691808412
10 78.13960930411542 10.179955809499653 12.95525600749322 33.81430301578733
11 77.90205071117246 10.790518755551611 14.122982501829384 35.68457526049489
12 78.20438686320983 9.668549957919403 12.590670596801202 33.50215653420254
13 78.11542311208265 11.069713148339696 14.607582219087012 36.23770499234047
14 77.97298605841091 11.086647909570187 14.706761025349058 36.604151838734445
15 78.17387613397999 10.893508771182592 14.300009306566919 35.68587749108926
16 78.4494151895824 10.56945128493717 13.57012810997703 34.62728324362683
17 78.58398449539705 9.983095722128848 12.741341829681485 33.257838103001255
18 78.53132465053156 9.810813267230422 12.663330901112902 33.302322446912456
19 78.33214678910784 10.73653741950376 14.159211637327518 35.29708886433297
20 78.31443981921846 10.27870779467966 13.64345316906852 34.93840310002641
21 78.3426478371378 10.64756845258003 14.049885544868213 35.49250092433391
22 78.4305589798402 10.964435908522573 14.273784078784125 35.62330532296213
23 78.5490791403483 10.554709505619432 13.789034465840855 34.74496216412992
24 78.7033508711412 9.062683772951917 11.501033237478298 31.769597208828138
25 78.59586540045568 9.38539110440455 12.209994210116204 32.73540926340951
26 78.82840601599084 9.212375359621152 11.672904934070672 31.902391846846644
27 78.74283569269302 9.963303306407637 12.725700540745422 33.37432030522215
28 78.66408763544715 10.241835911130442 13.424201401407354 34.201228877801185
29 78.76446546325275 9.876074862526844 12.59018832372567 33.204421829926154
30 78.68071574449938 9.221154686486027 12.090168902458576 32.61106541018714
31 78.64822539836989 10.258164928837964 13.533755595996977 34.5288636213612
32 78.75797588732215 8.86946447779513 11.089139444958429 31.028712710443617
33 78.3217333605837 9.42560773072118 12.762900739598349 33.829954960384725
34 78.71565370760042 9.901818262291833 12.850980747919516 33.76833245342225
35 78.7919228657041 9.646602543614868 12.334909453881792 33.03361671076923
36 78.79473115056331 9.849329872354748 12.647585336917277 33.36680781475931
37 78.80258515731241 9.336709870811093 12.288141999962987 32.77988312638303
38 78.7420613523218 9.410232250310559 12.543596834307403 33.0813623064312
39 78.84710278908167 9.354625479891494 12.121216860996654 32.46526501234074
40 78.9047310241136 8.106627107555733 10.589224298950917 30.65732003445365
41 78.74752460471028 8.714979869187783 11.631735758150219 32.178095800723526
42 78.91029283020632 8.994303339081466 11.547983173101361 31.962453556358604
43 78.95225389897743 7.722668404065705 9.901098826616572 29.4997817776143
44 78.86941083199429 10.263760864080373 13.142625614539726 34.078608438827686
45 78.97424296920909 8.300670682499414 10.38555516539229 30.12777429687803
46 78.93690739838473 8.825139494357929 11.188272630794405 31.395388821263616
47 78.88350917816712 8.951077389871017 11.485502741005538 32.00687128492875
48 78.82959382039792 10.731564515705786 13.86190332067171 35.146923953749756
49 78.89238974079129 9.971218569495177 12.704923695275372 33.75056714733125
50 78.9072208839252 8.806521452799542 11.391772317056226 31.949002730784372
51 78.96486544270789 9.051909409503981 11.433137009088368 31.65657043523826
52 78.92790940538677 9.323285980344501 12.137001528414626 32.89639396828707
53 78.82736337231735 8.989708821186118 11.782804540457626 32.6523587240537
54 78.83958104997774 8.521687120170279 11.329533021498172 32.094845762341684
55 78.8744440928677 9.714764162030141 12.689536577284521 33.90438045466897
56 78.98121490539958 7.912403423738964 10.239889144971547 29.97227888556577
57 78.92385989313733 8.933932856136966 11.647253220215525 32.517150623061475
58 78.97426703881831 9.278786969156531 11.918043034921 32.68220602495564
59 78.94130059958124 8.73797642622319 11.36058749723997 32.07460531874303
60 79.03927688335148 8.923250340002928 11.224671213589355 31.490690621084116
61 79.04779002622253 8.833002075346144 11.099632142953041 31.429012781273247
62 79.05045735981341 9.41613156917782 12.084896484646379 33.26538279529701
63 78.81399674981951 8.861064914024071 11.991524506901852 33.07376173145269
64 78.97552239428487 8.59600375251437 11.256364375296046 31.844977698815725
65 78.95774689762709 8.323221168043492 10.849925482292623 31.46781729616983
66 79.062076999067 8.113019107081175 10.505843194514286 30.86295934386023
67 78.97950920270979 9.055018792889822 11.793232066414994 32.97543031267891
68 78.93331288987402 8.364011938678932 11.011649892687725 31.963781707810092
69 79.07844135098061 8.233340674075832 10.729917692930735 31.045422821427373
70 79.07709048203466 7.243681199728071 9.364491823646548 29.137894642446337
71 79.05722648980948 9.058608632156567 11.756624933100902 32.71860699046396
72 79.15134703466796 8.089240854549306 10.359812210685037 30.65264706042601
73 78.88156173055792 9.257630901629167 12.199912095956178 33.76964785247765
74 78.96851759665364 8.635953192268877 11.167932437973816 32.39327428960138
75 79.02688230337877 6.499041229874182 8.515274109678284 28.247188578402394
76 79.19867555969972 8.387257577828736 10.745435154996052 31.19425479388577
77 78.99360453727348 9.00328962631722 11.808945044592011 33.10337598844957
78 79.03017986090862 8.837192958211304 11.454487368486088 32.62930997585056
79 79.07082423520365 7.819173606667605 10.172377431601287 30.482894895854972
80 79.14157854572186 9.267860715169864 11.735541779055847 32.6041737825731
81 78.87607734231172 8.210317899433072 11.142169931655388 32.201453098586484
82 79.1573806103922 7.9425314663483775 9.989608970383479 29.95111664466601
83 79.15937885363019 7.9748571202824055 10.354637550928691 30.511776799267267
84 79.08451911537801 8.386803270759025 10.912438500407063 31.665920868005426
85 79.07101870548294 8.34553000579105 10.969815961987495 31.690570445059773
86 79.17624151399156 7.280881708472428 9.416544729785004 29.15969708921603
87 79.19102114472386 7.866436757449828 9.989700211235608 30.049099527676216
88 79.12240278069223 8.500676664191287 10.94887618642436 31.83009666795744
89 79.12294393711093 9.096227098472578 11.787907510973017 32.905122449740595
90 79.16801218045916 8.470812674007988 10.84453575481341 31.537309502617504
91 79.11441321729988 8.230645236662479 10.782237804421834 31.620996732987205
92 79.15783604977887 8.025993168182605 10.500668534757951 30.876242780922947
93 79.24233625439786 6.186417626997434 7.962471855455721 27.00477528154581
94 79.13631959975187 8.86600442250386 11.506442516568683 32.35436210386269
95 79.2015628545581 8.714418757890504 11.256279651647638 32.11653674765401
96 78.97116449296621 9.511710176423701 12.741921860812855 34.382635933475015
97 79.19240379857911 8.42601788308104 10.89151175925137 31.653910258092623
98 79.15273661552543 8.572662694929116 11.245982469764737 32.10599079086892
99 79.34426288796321 7.658305030734984 9.504852840236488 29.428768514964364
100 79.16585928358464 7.641875665397302 10.042144149597465 30.36509417035719
101 79.19631436872953 7.967963702862914 10.323400593482635 30.624721030122803
102 79.15204340770009 7.338904986148981 9.672208114648562 29.964758542907866
103 79.15936875842895 8.510866929907781 10.99576095001018 31.833382764773322
104 79.21702740620145 8.630109337043514 10.948674153108929 31.667122297533368
105 79.25118925676384 9.100286778017102 11.506299138086773 32.58376907561127
106 79.06295876280281 8.24884758975694 11.022168659497222 32.12773819117727
107 79.22314980837022 8.42751660953498 10.662001912929641 31.192905083961932
108 79.29071180555556 8.507199727577715 10.708801952867052 31.157789764332378
109 79.27248590082799 8.34649449183549 10.615084563325194 31.04690052866259
110 79.37818482158065 6.650403852373452 8.207225441286381 27.672217600836213
111 79.08281899561254 7.673299640472974 10.313416237378458 31.029810121343836
112 79.04444366428991 9.061338209423603 12.158319301793718 33.839123361958286
113 79.24996580024512 9.052012909755614 11.824429920638712 33.066553526281986
114 79.27325953790867 7.519082916026923 9.718864776104075 29.84810179009594
115 79.29091850741041 8.668747413671046 10.953868364476438 31.78177096574718
116 79.30072096952945 8.29684543531594 10.490052009892592 31.106693690280885
117 79.3600616799002 7.386389214267409 8.97847132990841 28.928965007591533
118 79.2364515660779 8.769938581408924 11.25629268605508 32.30936917911084
119 79.17043349254233 8.97344808131865 11.96531231352651 33.28085858554475
120 79.18688547916703 7.780702570754505 10.271575789474507 30.985232798305518
121 79.2717786694489 8.086533881647227 10.417202706672912 30.9305955558836
122 79.35477385028187 8.02451390879653 10.385913611597076 30.839875190051824
123 79.29825277325794 7.997490732945427 10.172155846674702 30.539475863377596
124 79.32016720418828 7.242461866940066 9.260164426443062 29.171105219166915
125 79.19549350108042 9.561976095171373 12.470708427865373 34.144767854629364
126 79.38399364996276 8.3078420099905 10.312647207339099 30.706745361980758
127 79.28892705500692 9.2329575404917 11.79302351589585 33.111536976984524
128 79.3835735803681 6.225138879819496 8.004188476488928 27.275625597349674
129 79.31009978326809 8.87454529721868 11.256116721554566 32.13390285771954
130 79.29412085436186 8.748441226500837 11.277095600340036 32.205332507386544
131 79.28144293999846 7.865842277451035 10.323537454760833 30.854227226787046
132 79.23597175771089 8.6359782342546 11.313741836876478 32.351741653775335
133 79.23825450054979 9.292589549432844 11.933782081912902 33.293706630642674
134 79.29812178171503 9.025789645247105 11.37068264580744 32.18585209993695
135 79.13917064893705 8.741532288940727 11.621477679489656 33.16232148190448
136 79.30926642143187 7.682691851567211 9.812582165645944 29.995823579140612
137 79.40290264034522 7.567481208677732 9.301626876531055 29.389855744256778
138 79.49569073940648 8.261757965660925 9.994549010805788 30.303659887475533
139 79.34122986207122 9.437667798909107 11.75627952130357 32.87733276792939
140 79.11148646626084 7.3360094616535925 9.87569476650293 30.510057866615426
141 79.30486422388883 8.531541760165116 11.01137617013135 31.982894353328728
142 79.35552047289924 8.042490198094633 10.099084958528426 30.431798909235543
143 79.32700411863232 8.42004679401335 10.834075642837426 31.504623555674527
144 79.28747510087504 8.932440110514916 11.511662796751098 32.68755254424542
145 79.28642213188701 8.181168669383016 10.756136403509798 31.588385762806315
146 79.44593302770971 8.426540204006272 10.343845061562817 30.835353765496365
147 79.3300076485028 8.409169317470406 10.860235698582976 31.7552507662751
148 79.33368187735229 8.283180448749045 10.59433378667003 31.2290447666831
149 79.28495487103362 8.354510594936857 10.928079789343116 31.83379486653004
150 79.31285865779485 7.006615406547151 9.223902704926301 29.194976706127274
151 79.27828884125114 9.141556273242127 11.808821217721267 33.367830920723705
152 79.30381894343034 9.054344481135429 11.626280858633764 32.84835672860537
153 79.36295164744935 8.552253134568437 10.740064979127995 31.30754875354499
154 79.2752485623191 7.261215348714966 9.588827010211931 29.950166367622476
155 79.40334351471336 8.329557142324461 10.354370345576037 30.84254581471898
156 79.33758954852405 7.994965947772398 10.516335892508888 31.08902501731462
157 79.36271345067424 8.162589248146906 10.448407078100342 31.01694809196893
158 79.35473135492676 8.055743523121144 10.239837007341768 30.537186460075873
159 79.29718766929139 8.501313275898623 11.094887618642435 32.24757495275876
160 79.2691904578813 8.943115429640297 11.62645030593058 33.0519834812026
161 79.31410843571555 6.746577236390691 8.905980472893516 28.635758433906343
162 79.43326983299006 7.4815702827790025 9.291251488203468 29.354581189148433
163 79.35602167579614 8.466621516498584 10.860124906119683 31.60887246151112
164 79.29080817489886 8.426603572372194 10.964569612990193 32.01605969426975
165 79.34164525128239 7.473667091129293 9.651151029418404 29.925457875999438
166 79.32850942059142 8.382692252014746 10.740293081258322 31.5082870895223
167 79.43884541380454 7.861636409431166 9.942750275612545 30.190833257535676
168 79.41412619479749 7.769213533010398 10.021100098774749 30.39984771582922
169 79.35026814457594 8.328152337644184 10.79254802071219 31.78337641927773
170 79.41603623942154 7.4399967705200885 9.473804881698412 29.57802686630172
171 79.31772605067641 9.0087913170293 11.641961250792166 32.89313221834481
172 79.2913701366251 7.275009038838709 9.453288724377284 29.92264004033721
173 79.37415835132906 6.775706480041937 8.718298040068294 28.634821476082184
174 79.32443422454048 8.428931146032665 10.839348060649613 31.682768914099423
175 79.40594783804084 8.419166811738622 10.604650520164105 31.315945818409674
176 79.42946479194855 8.947107683787001 11.177760381188639 31.94147356260526
177 79.46058726022795 8.403916723233937 10.521197726486509 31.17926729696262
178 79.23882121906449 8.216705508723186 10.730191415487123 31.930250989576248
179 79.42882462658638 7.993958120646583 10.229546342662587 30.82479144129807
180 79.37897596116645 8.36162669699941 10.756012576639062 31.744049508336538
181 79.34882941388632 9.02358003904794 11.761812627264689 32.90235600980711
182 79.43124747189987 7.239564471693716 9.207994210637583 29.15634986630292
183 79.50987599763026 7.515009078961922 9.3954224725176 29.342514600773217
184 79.24201607765944 8.263580777951605 10.964719508675834 32.02480258104321
185 79.4382776674991 8.801673874368285 11.078887883501597 32.04904806513345
186 79.37467314656085 8.302059835827912 10.636109062536736 31.527332902116644
187 79.47303187762019 7.451623634346208 9.301705082975731 29.402914183200334
188 79.5237391865223 7.134418350113511 8.441531949548498 28.318469529250766
189 79.41379471042931 9.02882073806772 11.407237641491752 32.511307486840145
190 79.35011750938342 7.66547208628523 9.89623699263895 30.684230258617497
191 79.45711135636277 7.448256380818008 9.301659462549662 29.27044239259412
192 79.35689473550973 7.643349340922323 9.922338393550989 30.755176948114926
193 79.50475937588992 7.420854775498871 9.192196508812177 29.231308283518654
194 79.45627333883183 8.013059905079569 10.16176090673595 30.81459209210746
195 79.32866858228151 7.531707810489531 9.682570468568708 30.420952284736124
196 79.44315920239751 8.59501146085356 10.828744570191716 31.685934405899406
197 79.28431657738433 7.726343763271625 10.177747607469346 30.93323984452383
198 79.46147033831406 7.619403903820171 9.708326457683402 29.975531696645863
199 79.35168150328651 7.544516851948887 9.68253788255008 30.388553847799837
200 79.49303552145679 6.2257420107943355 7.853002384514496 27.30030019107109
201 79.45299880307903 8.988041470132982 11.537601267570052 32.65458661841399
202 79.4780825062128 7.512466244680277 9.572970653553014 30.150182219158594
203 79.52091310338997 7.243680612564135 9.103660296230364 29.029178405092203
204 79.35339191847162 6.066918097357281 8.020240349259556 27.86636717047104
205 79.52623570178147 7.254402038989091 8.879357695683609 28.618714181788818
206 79.51718719600251 8.077913701642286 10.041622773299586 30.348621561171917
207 79.49997205253983 8.082112771010252 10.281618800412195 30.969885449042
208 79.33467901301485 8.03909334876895 10.255823708075152 31.39937651679716
209 79.40050700284004 7.2655932954548526 9.47414377629202 30.039487162818368
210 79.30678521443193 9.172380692437965 12.012073250241585 33.44323588694633
211 79.21364326894032 7.742055406646764 10.297709776405162 31.13417148215093
212 79.52464491727869 7.531867776463247 9.421569493855708 29.603110354991514
213 79.46811964708537 8.152256912225848 10.396256413906046 31.02461970457604
214 79.45662606329856 7.1706302435456575 9.192515851794614 29.418896961759287
215 79.51710632461042 8.464050224706055 10.630647645816559 31.367808731435343
216 79.51606419201117 8.305586355804314 10.662151808615272 31.645230034327763
217 79.56057467932625 7.259574101944436 9.004605316839065 29.03663341242958
218 79.3842409220247 8.106463941869944 10.448583042600868 31.386088786227962
219 79.53123013655701 7.530170060809542 9.68225112558625 29.817579666108095
220 79.53133891146781 7.936106213644077 10.041844358226182 30.618535822144256
221 79.53848877668325 9.337531200450226 11.579096303676673 32.934648441737565
222 79.54371394944152 6.23528212777541 7.837321992356106 27.272152493550706
223 79.52962788715135 7.32141952111932 9.567743856166878 29.751019127458388
224 79.53369431750428 7.0024202418347805 8.84310900857429 28.634041387267175
225 79.46369033730683 9.243862958857433 11.959740104343041 33.15752423241458
226 79.33797995718696 8.594692623204558 11.402440979551354 32.656751530136475
227 79.54651855443157 7.93768696761817 10.073133453302018 30.683661875238855
228 79.57001051317141 6.470654968663979 8.009174137337304 27.486369560627942
229 79.43620287229737 7.670743357679992 10.068225998898338 30.78295059698073
230 79.51242551897732 8.691420224877096 10.776502665145294 31.6399099995481
231 79.53317526816772 7.629386125644732 9.520552784006043 29.714411507821858
232 79.50619911617822 7.896669903493468 9.885333710809775 30.123223189077606
233 79.33949175858407 7.247991707190321 9.442985025290652 30.230552550009136
234 79.54419499078182 7.708799472487665 9.468310878959619 29.598393908618924
235 79.51139473179596 6.977450288108063 8.791238584140103 29.155064281382447
236 79.55045189304732 7.5090157726859035 9.364250687108788 29.610836191380663
237 79.54103209447257 7.241441023410864 9.166225451974597 29.097159446124298
238 79.56425673552911 8.137018786770858 10.349267375060645 30.8824819155177
239 79.54651376081127 6.955059009699635 8.733580882799563 28.36694371608942
240 79.5344513797492 8.18384604194061 10.281475421930287 30.85417477576464
241 79.52851130212122 7.6423491400826356 9.197221272882883 29.281252907401523
242 79.56733443469167 7.941690766737225 10.088683501385953 30.49631103077366
243 79.55429542659499 7.536048104813377 9.6352751211483 29.684477521773957
244 79.5382138602367 7.5753409914130625 8.95735558984473 28.88726911286491
245 79.56365010685586 9.138656956452728 11.605275911033397 32.87670227253437
246 79.53624741219016 7.297860559715998 8.999300313008263 28.87550507283414
247 79.42558546001958 7.071411470841657 9.20836569124982 29.710006947959634
248 79.57594791884237 7.9806516796962725 10.192997864181997 30.784486549219892
249 79.51488269597193 7.833164858125498 10.026333413364597 30.701187802751186
250 79.52201884653186 7.343542266482224 9.541642455254829 29.685849983061452
251 79.48734275096973 6.86304390548804 8.942483330948036 29.123581643574703
252 79.21559100779764 8.16307944891268 10.964849852750302 32.14475944805722
253 79.58546912215948 7.463802904599033 9.447683929175199 29.654522700950814
254 79.58641244837384 7.709099157845421 9.80732278224119 30.22481089473348
255 79.3206594382377 7.67634910247918 10.12570121853461 31.060027050212902
256 79.50093531856118 7.787564900110927 9.562099957742454 29.658827069072778
257 79.56101164380527 6.981716074677076 8.358124776296982 28.001885925980986
258 79.38771312835398 8.175688010774012 10.71445888569894 31.736800071411643
259 79.53042014784783 6.7420087732796175 8.0974887649925 27.39425838492059
260 79.38627208707993 7.688617598977329 10.052617295980893 30.83956152002131
261 79.3823501428605 7.944956974826253 10.234916518530623 31.0856506832234
262 79.59780473206955 7.225203868341626 8.93677426048638 28.823894743185207
263 79.57309746450353 7.568676004898017 9.838664014946819 30.084865026744723
264 79.46256552696514 8.522220467700082 11.073869636634603 32.004147484975434
265 79.5714381731775 8.010563435278081 10.1617218035136 30.83125190854268
266 79.5360246483504 7.886604504511212 9.290840904368903 29.344217201969492
267 79.38555378309098 8.637573758051701 11.360691772499543 32.64760070462626
268 79.64048077219435 7.456261678064516 9.07748068887364 29.31739407210757
269 79.52774954929646 8.18185350683786 10.510907061807329 31.12468605185399
270 79.51521259545711 7.911467063295727 9.410829142119626 29.63603486405828
271 79.41287983871037 7.14808563327582 9.422097387357308 29.981707310637738
272 79.50339204328097 7.423503244227218 9.609499580422431 30.100518289793186
273 79.59351092280903 6.946575981481934 8.947442922981509 28.799883752060573
274 79.47346368329048 6.73559354450063 7.862856396544215 27.13509407088849
275 79.55405743089028 6.9501828348713985 8.645057704625202 28.549263889123754
276 79.52755094274208 8.702113183554204 11.209264543987342 32.152806387319984
277 79.57563799708578 7.415794662742058 9.291284074222084 29.438755965744345
278 79.57498759915418 7.855337735995008 10.250401394577324 30.702739177695715
279 79.57799247763471 7.914255289132754 10.026242172512468 30.707162144026178
280 79.29961949043283 8.63565367783191 11.43377569505326 32.887930779805906
281 79.5990600126235 7.2931828921506385 9.114042201761674 29.114687256822858
282 79.37233906194776 8.765195544901456 11.574429985810742 33.06725113723142
283 79.5195559621396 9.091401761517227 11.428034038572976 32.61984420129358
284 79.53220010907425 7.386994320797509 9.557290261394613 29.821432320926732
285 79.55957217137059 7.411830122441741 9.645878611606197 29.869124129554848
286 79.57629123433185 7.941671197121989 9.895767753970874 30.31599678132767
287 79.52529038536703 8.609979620460795 10.91738505803309 31.910164215522464
288 79.57651575087145 5.654985007812628 7.378908399658924 26.571104024221537
289 79.5846091220913 8.7678852032654 10.703418742591575 31.571914051016282
290 79.40923189949272 9.21270557824332 12.17371945419201 33.887111110875715
291 79.59416839166535 7.440038775836438 9.4581179723363 29.637693595094593
292 79.61921807350012 8.164278872618485 10.307622443268382 31.128246767705125
293 79.61067173662357 7.219928845207985 9.317561439634659 29.58813044924774
294 79.57342685917588 7.951932158038296 9.791394736341308 30.005081330506066
295 79.54382629669969 8.187904964363582 9.879924431719378 30.289629661728434
296 79.60934907514243 6.657392026004777 8.379233999156932 27.945661809982724
297 79.0443361518582 9.287819430771508 12.71616587169816 34.937229491263146
298 79.23829725415656 7.866019016654441 10.615788421327322 31.88377647383831
299 79.57101465946559 8.598410016390602 10.813109798459386 31.83294022815225


==> data/individual_runs_weight/run_0.dat <==
x y1 y2 y3 y4
1 74.55881927321131 15.295384694231679 20.61227955884265 43.59555991543426
2 75.78573690053668 13.286820241505993 17.11480914629584 39.30848850712446
3 76.20817065075163 13.829276006918573 18.141451214428784 40.771165990858634
4 76.67341797435469 12.964199329643039 16.911491941738287 39.55385512451587
5 77.2906400870117 12.7021087956452 16.322141209035145 38.306397331903575
6 77.34850463385621 12.288049851096531 15.941894957795888 38.22061220968869
7 77.60238478411179 11.846510959871397 15.23292746795426 37.04087756479946
8 77.54315668146113 11.542803356330545 15.003834722670828 37.06027584658632
9 77.62597882334488 11.829895815962526 15.446926369414404 38.0931053268581
10 78.08248262430423 11.123048457896354 14.315429010576386 35.401118582666825
11 77.80553067029072 11.196883060803891 14.779792810272985 36.85567453670392
12 78.22592610124993 10.798940678247584 13.92465747532391 35.22751412346452
13 78.28629491608983 11.1963882158423 14.456161507778553 35.83149473220426
14 78.09081299693064 10.395423424046202 13.763408820800615 35.18603502631452
15 78.59633990954435 10.554207102627448 13.267501755082966 33.797802949555376
16 78.22316314261526 10.728477019578063 14.07593480815047 35.49254178540268
17 78.6544478160023 8.35471090629379 10.531670872869947 30.35704303370571
18 78.43970983979045 10.082874011467977 13.069893620987061 33.88681401594997
19 78.25242422634958 11.622402884615287 15.316223848742471 37.06644094396928
20 78.40066511287472 9.551820486231763 12.455028035706983 33.088756253229825
21 78.51775061804622 9.735265910465438 12.600830917405915 33.24607535694108
22 78.40238515852805 12.019939145834686 15.712137457732677 37.496147095150874
23 78.5094256057121 10.009450430851032 13.012522676610361 33.694766636081205
24 78.71069287046606 9.04004536049667 11.506260034864436 31.769324816332045
25 78.57215175973518 10.124392118974797 13.163663148158722 33.999981037339644
26 78.56197593888777 9.471643415684367 12.444561406527265 32.9787090899146
27 78.69799249859685 9.981820389327101 12.949859762810279 33.50618934242554
28 78.4410930759994 10.543163511155473 13.976899380370345 35.32158939624126
29 78.72666048658148 9.502146647164023 12.282856547743338 32.84035946008914
30 78.68802583976287 10.676262733057342 13.872317812221635 34.84631846605747
31 78.62980474159444 9.716835630590776 12.835450251446757 33.58334578947392
32 78.74325323425226 10.157724408125457 13.12186180347712 33.95560296767462
33 78.7889169538737 9.19214973815222 11.7251207703022 32.07311889196907
34 78.74475631308965 9.701236379759093 12.49132234324235 33.25722486408933
35 78.78881499107794 9.096039332664596 11.203653231581534 31.158912000161187
36 78.85711247931991 9.195999605601218 11.490377609390611 31.61113069357847
37 78.85082165035793 8.846309826830739 11.0683691166921 31.27075173221777
38 78.83849605175908 9.37156429815387 11.766752667686998 32.33189525448079
39 78.76047696773291 10.867587091564253 14.294541372643021 35.53402418818897
40 78.71345346764807 10.129446319273145 13.497350495998317 34.56280903398442
41 78.73633665485625 9.60135815234669 12.65827355102358 33.52937173590724
42 78.82122930643705 10.038331465513856 13.09585164341719 33.933970354027046
43 78.69190723662325 9.997579236167578 13.398393274662856 34.45720021953259
44 78.93134277046792 8.564336314230307 10.854728661436742 30.885797699546703
45 78.91880583088913 9.270358845749978 11.897142362580205 32.459058674530716
46 78.81139374457979 9.355304333834772 12.282999926225258 33.02394062017145
47 78.74514911068728 8.76681371163366 11.720402314806488 32.473412075273245
48 78.646142373866 10.071970092561386 13.633097332352095 35.09921351572495
49 78.94396546451236 9.124437864474436 11.782517783493795 32.277092396252606
50 78.92226594535813 9.870397662726596 12.605940405125015 33.689637437203956
51 78.8074787556021 9.651844910217203 12.653118442878398 33.88248173370031
52 78.91221143698304 10.568103793061862 13.564816588942497 34.8573868493244
53 78.88309656103316 7.68201529367891 10.010822468503001 30.018922755465262
54 78.96121146371014 9.298081695418169 12.032758854859527 32.862338193798344
55 79.00410356279667 9.779777826566221 12.345271807801927 33.37321034964384
56 78.95423178405125 9.42326345578827 12.230855779234673 33.25415730353666
57 79.02124263592077 8.688913590819634 11.09967124617538 31.201137199576845
58 78.91702275124824 8.55844327655132 11.152206425389355 31.915168351948587
59 79.03423735960246 8.56269076005122 11.073869636634603 31.621391373407914
60 78.99047915420213 7.237090779739985 9.526079372763462 29.077057842094977
61 79.01488585981977 9.386870013123534 12.074455924281569 33.11630161399485
62 79.07996591757637 9.07609757921749 11.574012884772456 32.23849395161808
63 79.10054661916952 8.130993636696138 10.224104477553587 30.19047966316665
64 78.94835216944458 8.971886962535857 11.532622123925407 32.70689036047575
65 78.84433895265708 9.581818718458859 12.611512614308495 34.03703049251439
66 79.02342745218598 7.654567140431789 9.901294342728272 29.91001385840927
67 79.14744165171525 8.65553453160537 10.6199138112842 30.607151447345327
68 78.87665046988415 7.775241439911833 10.271582306678228 30.64830532713001
69 79.1651179438111 8.672952203529222 10.859870735174471 31.18008146203557
70 78.87774309085914 9.099780010983697 12.126932448662032 33.37805602773122
71 79.0268033659076 7.60567433864349 9.859708065769535 30.084306955743976
72 79.08568033906305 8.274066688494441 10.526567902354566 30.913937243899635
73 79.02774499096957 8.299846309648773 10.933247931895751 31.313177354479393
74 79.13911642472236 8.125908287305663 10.318076038040658 30.612835026565822
75 79.14884735085484 8.918496300735718 11.20916026872777 31.91970060708892
76 79.20523124513899 5.635239738383463 7.305817959901473 25.898457460983593
77 78.98928531233096 8.020088960043187 10.54255460308795 31.190528544536022
78 79.07877502167374 8.593800773623578 11.162510124475988 31.84199143480272
79 79.01280336240961 9.008439501268436 11.834987790670537 33.089308023333075
80 78.98266519659167 9.107750077298176 12.079956444224072 33.310859715911775
81 79.03125795066398 8.984219245477272 11.652486534805384 32.805893315437665
82 78.98510875790453 7.847509875220483 10.542665395551253 31.10832838403539
83 79.18807542056916 8.737600004135272 11.15198484046277 31.993532127316083
84 79.01372844937976 8.815900490177487 11.50137864927564 32.522330387996334
85 79.24674411133677 8.675627278738068 10.833762817058702 31.1483785158135
86 79.18874879532018 7.742137666539513 10.01591240461095 30.16354554126278
87 79.09016410097753 8.47037575782986 10.891576931288593 31.813793326958805
88 79.1895370134626 7.128986762559716 9.176692081154314 28.59961817915654
89 79.11117100172713 8.045574799355037 10.43296130527599 30.99230296930575
90 79.1348997554351 8.140546845680685 10.615390871900187 31.263023364045537
91 79.21909423475344 7.88275616973213 9.979266168074519 30.087590641650664
92 79.18791966607728 7.787853047723011 9.969014606617666 30.28458564343105
93 79.2338491491227 7.814039081476655 9.890684335066657 30.007640975878004
94 79.23910378001762 8.012188483819562 10.026124862845442 30.262415988210535
95 79.16964301241136 8.149930003045924 10.594470647948217 31.126719847114682
96 79.11000669174716 8.28492065529883 10.7873603265484 31.49025159422084
97 79.19461531352871 7.251334486565776 9.474032983828728 29.50317019484864
98 79.05990293384758 8.64693027560798 11.355517112743186 32.404634677834245
99 79.18068287110319 8.229552132898265 10.703953153296874 31.400596576806993
100 79.2141211171846 8.48550392568247 10.89136838076945 31.42251383237363
101 79.22032541027632 7.535358042685028 9.619803279509053 29.739247298635597
102 79.19866408128937 7.539871841878003 9.844027673611144 30.010133599677648
103 79.39215049359545 7.424763315785443 9.150447301760344 28.999836896491704
104 79.17265673297769 8.595390010873034 11.454506920097263 32.32140446858466
105 79.31232024818726 6.448776093809412 8.077129020560736 27.629646452771716
106 79.10236248494375 8.211003996630106 10.933410861988824 31.646438758152662
107 79.17920489594114 9.18269271962631 11.944242193888899 33.09729326374621
108 79.25809289017064 7.168385262018203 9.072436373191772 28.71404835254627
109 79.22947311717415 8.805329753861626 11.4231005153544 32.45878195256311
110 79.12116831499935 8.254938084928945 10.985581077794304 31.90913220900716
111 78.89798082903951 8.83047715086427 12.054278661554052 33.75308473589873
112 79.20465113917844 7.780164494485571 10.375746773788642 30.824490652154058
113 79.27804037798232 8.861510201446574 11.198700156751784 31.843307202450255
114 79.3001932149887 8.607447994786968 10.969542239431117 31.76397153848217
115 79.35797303392522 6.976601134848484 8.525056432467037 28.121691806770656
116 79.42688776468711 7.659423879594267 9.270259575010542 29.381113172099028
117 79.23359337727125 7.347277067270156 9.833802180969197 30.139015932031466
118 79.25350210919933 7.702678875736462 9.937764614764177 30.224984640922703
119 79.28334658379069 8.016350110743826 10.427604163815396 30.73414149993907
120 79.27745851486762 8.297507478304885 10.500486053053681 31.109998338089405
121 79.25092856801686 8.076872676195315 10.344157887341531 30.68416501064557
122 79.23972193472638 8.85312749261801 11.63692996951774 32.98529845481208
123 79.41690376296178 7.398916437897146 9.244373241821368 29.231865788876966
124 79.25689012832524 8.506665119882973 10.907074841742737 31.70222436039053
125 79.31059215232759 8.875300292207731 11.303092725992514 32.32373988028815
126 79.2990842025652 8.040221255000091 10.245148528376301 30.698934608850237
127 79.33190160079602 7.946049749029874 10.234792691659877 30.70728007855167
128 79.28891608712301 8.771646210460549 11.172820340766332 32.14392555362794
129 79.31372409133803 9.412084336876807 12.105699398931336 33.42643866968875
130 79.36875951147442 8.431968698460972 10.46897537305126 30.879184206251264
131 79.28582940949656 7.637141656094309 9.963924670509726 30.376806143906155
132 79.24238341516497 8.181308459279732 10.65708794132223 31.476040888530953
133 79.2819424475226 7.980732713598025 10.323315869834238 30.525732135107308
134 79.3284784849731 8.57877155928671 10.985124873533659 31.593557576779553
135 79.3454679737415 6.83845607007186 8.785946614716734 28.486704135361883
136 79.4244366764201 8.367645230425472 10.32299000964807 30.672492046056487
137 79.24756155728667 8.153306410170805 10.693695074636322 31.76289731625035
138 79.3260608025928 8.248164294786225 10.636069959314398 31.254658721432595
139 79.23946454401721 8.64227080684786 11.365957673108007 32.64651783453115
140 79.3002595493168 8.278899861285502 10.521288967338648 30.979733427608146
141 79.27741964546142 9.605819418714203 12.522780885615003 34.19840074483883
142 79.28397490545828 9.172047033210696 11.928646525378905 33.30663777590252
143 79.29758721552513 9.500976522541787 12.236115162639427 33.94571162276594
144 79.28057910651279 8.493767022558654 11.006201510375002 31.97663583551703
145 79.34123566739382 9.041335190734118 11.621014958025299 32.71176986512189
146 79.32843777381919 7.6648814982973335 9.812575648442223 29.961457267691983
147 79.28720790396969 7.405678851731364 9.797331908933293 30.362003354955803
148 79.23400327785825 9.04676322483983 12.001769551154961 33.439350147109245
149 79.26227068485903 7.253111159522202 9.547051734345224 29.711260271125962
150 79.30486422388883 8.740023636021418 11.376157096935058 32.30012378055094
151 79.40766831726536 6.978493468433854 8.843226318241316 28.731173975717383
152 79.42365900285206 7.2431595504179285 8.942053195502297 28.84263905059481
153 79.32766167495362 7.981638321379558 10.255549985518774 30.547026720422544
154 79.3159601442598 8.587172497992036 10.933091519006389 31.824071464217653
155 79.39522755901484 5.833291906879061 7.378778055584445 26.49896589210504
156 79.30430980336146 8.289194563698738 10.70392708448199 31.594978899358217
157 79.28861024716069 7.688862306603522 9.98466241275745 30.20896586781834
158 79.34849629170111 8.795088541461368 11.3239868811296 32.323088194485564
159 79.33326839361635 7.699831475404382 9.958574046252854 30.206452134063312
160 79.38308950762374 7.8732523307732585 9.80203081281783 30.161706964336886
161 79.3525043617748 7.727845987503952 9.916870459627091 30.26576736314831
162 79.4175314217467 8.013799229268216 10.10954507050441 30.527291111199183
163 79.41235392747879 7.468357398033643 8.999209072156134 28.899450265080795
164 79.32573293498821 8.385422340422863 10.782081391532483 31.762793386977208
165 79.2952648560125 8.481671616825736 10.928092823750568 32.157218020212596
166 79.44579534785323 8.714886796213493 10.844216411830965 31.514223816638598
167 79.46247090596381 6.951558387194597 8.08181489003783 27.683703343962062
168 79.37786900205562 7.274272882867855 9.395728781092593 29.433265103218332
169 79.3896951610866 8.343074622324448 10.677682305088032 31.308806775959663
170 79.431362435165 8.161728835487416 10.411897702842099 31.020252810176697
171 79.38613083618688 7.350450818753029 9.327878173128735 29.371613986167013
172 79.37681549183158 8.526751690572674 10.880973440830699 31.76267471402472
173 79.28539361215385 9.624400159005047 12.486264993153029 34.14809316990123
174 79.47781764009882 8.100366488865816 10.146002308132873 30.708608020631456
175 79.09698240015973 9.325475129558896 12.491869788355114 34.47525934828335
176 79.35888638962274 6.39929288121751 8.343135207733265 28.02318597667276
177 79.41822651866306 8.001633241119817 9.655784761265707 29.71400425345011
178 79.42759944203164 8.809040980088287 11.06312928489852 31.729467710926308
179 79.36322475256831 7.690791352035562 9.937849338412574 30.53597579102647
180 79.40380396979651 6.97995919079184 9.041427517876045 29.088446255284396
181 79.43701082005788 8.133706767614395 10.19286752010753 30.630902603846412
182 79.5066822874314 7.178191729737314 8.999326381823158 28.65330822281478
183 79.48522566732788 6.401238409759803 7.581606469862756 26.864887048152298
184 79.49941171125923 7.950160742543407 9.681918748196361 29.8644532498615
185 79.40785690369933 7.466323962300764 9.635555360908409 30.082215018127645
186 79.46720920524743 7.821472788933695 9.770637442482421 29.841297951502877
187 79.5145914404905 7.801135743731688 9.473400815067556 29.474178466432676
188 79.35756000327562 7.3572785084656145 9.609571269663386 29.983276112550683
189 79.43733046595143 8.433032304428066 10.667170055482256 31.31953222344219
190 79.44189632870746 7.623118021363452 9.6718561856475 29.995513526658325
191 79.29031772255391 8.166491379617893 10.709303777553759 31.765120656004044
192 79.50692446500528 7.646120877109805 9.583059284916773 29.634757279304203
193 79.31546295396359 7.7332986180303624 10.209023668137728 30.996483882694303
194 79.39335317488492 8.11831738063351 10.443336693603577 31.32893585543062
195 79.45121945604092 7.419398027836756 9.489576514708942 29.909543141141192
196 79.4390060278757 8.248302492700477 10.464054884240126 31.314403192453266
197 79.50829219654909 8.053187492572132 10.260894092571926 31.239769319938205
198 79.33220180586989 7.425751681684158 9.54698004510426 29.98154987409578
199 79.56294446096237 6.41289634590186 7.894510455028558 27.35639935538281
200 79.50480710515977 8.889339683576058 11.23008049267974 32.43937815046625
201 79.51589738550273 8.72919588146502 11.058084969216642 32.09936215492314
202 79.52443502599736 7.447948646549789 9.254696492519166 29.20646605102246
203 79.45408285102357 8.204589491221473 10.370135461382834 30.961785575018265
204 79.46315158091322 9.188248453764102 11.673028760941406 32.868074067981844
205 79.51772534090166 8.090874035699066 10.234629761566804 30.79561540553719
206 79.49814925188635 8.346497136748898 10.437816622049889 31.12067885605342
207 79.55238676728341 6.42457755260594 7.951835778979211 27.35639935538281
208 79.4075916601277 8.128006961732678 10.537190944423624 31.476040888530953
209 79.36595332106852 6.652720319973475 8.74457540548087 28.890224081991168
210 79.3970747470935 8.003051306467412 10.292261394092439 31.267015770477823
211 79.40110080653464 6.249951892838594 8.113918635579076 27.997057115517176
212 79.52279007187109 7.470027743821787 9.275597164859972 29.377137197708723
213 79.39601194639918 6.428254979890437 8.301535896367074 28.358577254228955
214 79.38739495981716 8.341953822717905 10.88636968551363 31.878040577629076
215 79.5364277015777 7.528775432008136 9.499795490147168 29.72409306129743
216 79.50622037774124 7.796544502442278 9.901105343820305 30.24825177408026
217 79.53313149987451 8.053186414410433 9.786109284121657 29.998516906432382
218 79.51902434119225 9.37985154187914 11.709342620087948 32.86813373120575
219 79.49385062154181 7.679777992931193 9.880348049961407 30.2125563270478
220 79.37189816616726 8.045532285154543 10.745721911959883 31.411814959293082
221 79.49338980009031 7.399749010858468 9.604266265832573 29.98288595604245
222 79.41507821083107 7.777671001837774 10.234936070141798 30.80846516484875
223 79.52159300701848 7.179433675410723 9.286304930577439 29.44327907143428
224 79.45149219956032 7.959392366418193 10.286988976280254 31.069425949273587
225 79.59843618668853 7.0414254912101235 8.931769048026839 28.91901248708354
226 79.43700864106972 7.257596070963658 9.364628684924748 29.89192686189732
227 79.58862087868158 6.383965310061244 7.951803192960583 27.233662950095006
228 79.27916711711167 8.331219155497017 10.84486161499958 32.256015449242625
229 79.52845693963503 7.779082790874694 10.052369642239412 30.538838441665362
230 79.56494540290534 7.848344950955879 9.974045887892103 30.355306553778938
231 79.61303282441705 6.839507110500946 8.452057233561716 28.012353741603114
232 79.54910226661252 7.447686320055615 9.155641513127865 29.164424525415246
233 79.55858819461406 7.054254203868923 8.916088655868448 28.799817819852414
234 79.5273400081943 8.050434994987423 10.34415137013781 30.905750935677844
235 79.43089712068716 7.17501807715895 9.338598973253664 29.77978320273067
236 79.44776624254091 7.765252690977176 9.969112364673515 30.768372683627387
237 79.54029619301011 8.41557174153486 10.594157822169493 31.272850928950046
238 79.309776569994 8.432247205180122 11.094972342290832 32.35076378651544
239 79.52463782703296 7.708311379932872 9.963807360842713 30.48419681977026
240 79.5416381265667 7.9334570633942825 10.104416031174136 30.69847492619775
241 79.55903678900125 8.344385290862522 10.766309758521963 31.5634001640981
242 79.6323891617278 6.1570543452763 7.769517004818304 27.081763625031165
243 79.55304515939197 6.305808782978624 8.056208796608766 27.39634595079726
244 79.53550107830497 8.747005605722062 10.64602824660369 31.326374818603774
245 79.45377230510589 6.45918115711841 8.36922357423786 28.323382997013702
246 79.55076275729903 6.960580105910104 8.665880170521334 28.50926747915833
247 79.33230681886937 7.457459440661104 9.813012301091684 30.647581610700758
248 79.55009091480285 8.0240890235011 9.81226933986723 30.19685423643854
249 79.37478654371586 8.993687383248762 11.772318359666745 33.10136588268335
250 79.46503669286042 6.725008836038447 8.848668183350316 28.793117595706697
251 79.51067791308049 7.415199368025678 9.098237982732538 28.890510866355747
252 79.57811737425074 7.767030404219848 9.51519564254546 29.701076945773085
253 79.56656228107535 7.5650917818576 9.791753182546092 30.060655796665124
254 79.52671926622625 7.71801949207755 9.98985662412496 30.48122550129585
255 79.50485232491016 8.303375022710036 10.761213305210294 31.726816565911854
256 79.4943546164725 7.715284526560594 9.958652252697542 30.614477161326693
257 79.53996654609755 7.3911235468674725 9.348700639024853 29.5569758322224
258 79.53919102753224 6.86248499986168 8.817268295811187 28.859346263348428
259 79.5220926673348 7.456207847290819 9.233893578234209 29.32765538155866
260 79.52113527155612 8.034062209600728 10.297286158163155 30.972360446447176
261 79.35058124336192 8.029618466357766 10.573830663756345 31.62837804397194
262 79.55626878758034 6.794475891514357 8.519999082377716 28.28309591068483
263 79.5615303523997 9.26329622379404 11.662503476928187 32.85462978336462
264 79.55837229304254 8.14762363186888 10.391062202538526 31.15772696456248
265 79.57510688248443 7.244471137937467 9.307088293251232 29.481407569335026
266 79.532452105413 7.246194770029766 9.359304129482759 29.681827386161174
267 79.58166436851735 7.91286971502351 10.109616759745366 30.66834187713312
268 79.55278747985415 8.606079248672954 10.651398422471736 31.45397367643602
269 79.47563099337145 6.747466552879429 8.050525794961993 27.23805622938996
270 79.54561254114769 7.81441429419173 9.937614719078535 30.393904438259543
271 79.55675875516339 6.802697921776237 8.33214720225568 27.80309667741664
272 79.54125379285914 7.823445312076283 9.79679098102425 30.151560922682098
273 79.59855277903488 7.309909917461891 9.03578361945161 28.962774377945124
274 79.49257701872949 7.308959962063934 9.437549677385382 29.947415857832937
275 79.52686436782848 6.448803406619362 7.8579424249368035 27.21507790127501
276 79.30696000335917 8.595897329602659 11.43377569505326 32.80897601776165
277 79.39289791827728 8.784716785824818 11.490970674929436 32.928845780418115
278 79.50407521855199 7.4611478481542814 9.729429163339631 30.329745395651386
279 79.45986289367303 9.461947511183919 12.168160279415986 33.466503319167664
280 79.58325008388478 8.21308277091813 10.135457472508481 30.751518601336947
281 79.57895888444865 6.7844494613822155 8.431306456906562 28.080166705491628
282 79.60478738492598 7.848145542715609 9.68724982084207 30.04543879407693
283 79.08364364087632 9.55340531310255 12.992286759049332 35.24635160015163
284 79.25859632580817 9.325751256102519 12.434459740756065 34.41802350604901
285 79.5555931306986 6.549040410304441 7.79522085630322 27.07654651312047
286 79.57478753022191 7.768981419163241 9.749925769049595 30.174764923680296
287 79.42422645581857 7.301232551044191 9.599228467354415 30.142627085581797
288 79.58679382415504 6.451323060723057 8.045755201836503 27.678446038104997
289 79.47167476094083 8.112156668614755 10.568434419073414 31.43731345898406
290 79.58739775838902 7.97523284145889 10.08357401366684 30.85102534381623
291 79.54284920412708 7.733768954665273 10.09415143530985 30.682136701365724
292 79.58260715503258 7.396730628725473 9.254807284982459 29.421340996339886
293 79.58153470517347 7.601643134944499 9.186898022185074 29.484983396152774
294 79.58503137380077 7.193121839475898 8.858574333009816 28.69554114913764
295 79.51947695479183 7.103241086611122 9.364719925776866 29.87561245845245
296 79.56254308999921 7.2780275756049315 9.427070013798222 29.811662050536004
297 79.55689461822095 9.001912330388611 11.078666298575001 32.010635176265765
298 79.61876795383863 7.211426189779016 8.931567014711417 28.826701458616654
299 79.56361081657802 6.526677365554745 8.410751196363087 28.184042813275767


==> data/individual_runs_weight/run_1.dat <==
x y1 y2 y3 y4
1 73.54410989291306 14.502621357841333 20.752842608748022 40.00155091878364
2 75.32484976702348 12.250623732615773 16.192396717310555 36.792066610614896
3 75.78524539758689 13.250660599991553 17.30758803243273 39.0501828982668
4 76.25977624459519 12.647428452010445 16.421567669038662 38.281860247043255
5 76.69984818715363 12.305723338033928 15.34246862813644 37.20510624143159
6 76.98856988798066 11.983534866699436 15.2487056181685 37.04533111453592
7 77.18703512306355 11.633669794172487 14.685736526137505 36.23877066339465
8 77.32609410836893 11.64805896739704 14.816152289845597 36.819339408416596
9 77.39057020245484 12.062679591557353 15.597969082906914 37.95918603203131
10 77.8515947949121 11.041387083517092 13.424247021833413 35.05683685392622
11 77.69996177823748 11.433738859345628 14.659817606929714 36.87872345568805
12 78.02226657685787 10.872909675034807 13.403496245178248 35.188786045714295
13 78.21239095893759 11.023243753081811 13.585762881709362 35.28492894825832
14 78.04958500566144 10.671036089374395 13.440162033325842 35.35412822793936
15 78.41099476510529 10.10747722621235 11.990709856436432 32.975054765563414
16 78.25104110741519 10.699813519521722 13.382673779282129 35.16756810106265
17 78.47197747029801 7.931993041289218 9.577936762790207 29.396747994960194
18 78.4205646494445 9.927515592845623 12.194359438383874 33.67484238952625
19 78.32476404283723 11.463248219345312 14.424924550332497 36.52476656236809
20 78.43045797604098 9.585652544602107 11.918160344588024 33.048770966980236
21 78.47839409817554 9.669178414948803 11.808638736017018 33.07212264277136
22 78.36898734935201 11.8939965556974 14.857399672210725 37.147148021175816
23 78.52147173567423 9.789070800439596 11.944085780999536 33.20228731680606
24 78.59247170172807 8.607942057819013 10.469131785940622 30.82881287973358
25 78.51215404466652 9.930215785099872 12.189054434553071 33.52105466764971
26 78.56560312288006 9.147076884718357 11.313565872375953 32.21729058396271
27 78.57215887027206 9.40538809538448 11.490670883558163 32.50134956159666
28 78.47226629370854 10.129249535685267 12.903242204577104 34.38451769735396
29 78.61497532396989 8.973457650195316 10.974723416391186 31.71607432402146
30 78.62133342866858 10.008049135090262 12.225466051755463 33.60425757087797
31 78.59455474908823 9.315784500829123 11.688904669211508 32.841970672756446
32 78.64508308078376 9.69389267629366 11.787692443250153 33.03467256433714
33 78.66729345701492 8.69769582282193 10.604657037367826 31.13504210036293
34 78.64789387202865 9.342457996408202 11.490670883558163 32.45276155181212
35 78.70513628891791 8.421938384720704 9.817443999623565 30.073123158991745
36 78.73671424861335 8.205278784910465 9.880106913423647 29.944580649929055
37 78.77601115061424 8.272954003374428 9.848889507588755 30.254607913122943
38 78.66536855857763 8.948447336183747 10.844392376331502 31.627462548177455
39 78.58142000698017 10.364577707917265 13.054252332051009 34.61432123967227
40 78.56535901930665 9.496500498455545 11.907824059482774 33.25608152960644
41 78.5373872338592 9.180637789937771 11.574306158939995 32.66367088911455
42 78.64015042650504 9.577282336488825 11.949390784830339 33.150720234474065
43 78.55110732084779 9.522779544485005 12.231064329753815 33.6083461034656
44 78.74415022373992 7.810333920084749 9.505035321940735 29.573393090994482
45 78.6533098029396 9.002145997953159 11.099886313898255 32.02402570954834
46 78.63003271091598 9.250889084239367 11.694111914986472 32.73173223636092
47 78.58687973353857 8.53002905422049 11.068929596212307 31.79697021930876
48 78.46935233495032 9.826089251489952 12.908716655704733 34.52574854669726
49 78.76557647307048 8.636078603895404 10.709003986182486 31.392190335515025
50 78.73204992584833 9.331590552851447 11.678353316383394 32.674931617049666
51 78.66014668986716 9.522396027935798 12.251847692427608 33.54658759827933
52 78.77215105860489 9.932847538194567 12.460046282573956 33.75390848340793
53 78.75377890193656 7.42395859655291 9.51053584188325 29.462946521521495
54 78.71951604469525 9.045536531349063 11.516935214563295 32.465630246856506
55 78.82833890958732 9.347769085875198 11.610528777234407 32.62128837328877
56 78.79414312697276 8.927290005330363 11.261480380218881 32.09207825714451
57 78.83124880666969 8.374996855056391 10.172090674637468 30.681876981763267
58 78.78514718084692 8.412848372205087 10.943831870742471 31.725721094916516
59 78.83942038174825 8.21906655405529 10.453777253968399 30.988900259952235
60 78.8817946709218 6.885373826976263 8.791271170158721 28.380592723944055
61 78.85361948226135 8.906598379443082 11.329304919367855 32.305881118295886
62 78.9282771496667 8.621846883964132 10.755869198157143 31.42792105098996
63 78.99626980857913 7.707425033253458 9.44244409738162 29.498305575784368
64 78.85135613740968 8.819959335283842 11.287666504779326 32.273327759555734
65 78.70301367289237 9.680464995459378 12.721008154064606 34.22903407386922
66 78.9657987617201 7.532662281974598 9.380113560971438 29.611182440251614
67 79.06829679115891 8.116740863014867 9.582922423638573 29.845687617846462
68 78.88731478871799 7.694090029234632 10.057922299811706 30.552505125226148
69 79.00177371755332 8.316140628190077 10.135542196156877 30.57359225049481
70 78.77983722937827 9.308755677484747 12.298914937717697 33.69899817739943
71 79.00544229601219 7.3266116953620894 9.291675106445485 29.6155995653822
72 78.97518681098006 8.024397946458405 9.869940075615203 30.44206997544826
73 78.9696055194242 8.153251923859745 10.521601793117362 31.174780083848397
74 79.05792722332286 8.056019279159415 9.823009691603312 30.53705212221639
75 79.00809928260375 8.729700145183926 10.641140343811173 31.562179341846395
76 79.08083439918374 5.541222448152144 6.769100164468156 25.833639026509946
77 78.964279610379 8.069343138488993 10.401783002663457 31.13135656764756
78 79.04199765288955 8.372248250927147 10.432896133238756 31.44715609881551
79 78.88564774622016 9.102605441804423 11.824579816324343 33.19272300849019
80 78.84444201515083 9.254371803748562 12.080002064650142 33.60323506786735
81 78.99768277283349 8.867661491487922 11.13126664982621 32.41283191477764
82 78.90536155457659 7.818049222482447 10.130960601939364 31.041202516542967
83 79.08052531924395 8.616857634107816 10.62564243335703 31.7642588909409
84 78.94903390778455 8.784927627429203 11.256436064537 32.41956355891043
85 79.19105112937484 8.473527701661308 10.260574749589491 30.966956024757696
86 79.1411739424563 7.461837285276371 9.182068774226071 29.661233284110054
87 78.99327815247368 8.510542738513394 10.855132728067584 31.899022826753555
88 79.16410602301414 6.650878064882501 8.097944969253135 27.84553940320249
89 79.10821814794807 7.867090006511031 9.724117642305096 30.527852628219232
90 79.00529234244014 8.59491586752387 10.797781335302048 32.035601695602566
91 79.25007611333203 7.555953257422604 9.015124083648573 29.57534718033752
92 79.12676337619054 7.951881751310198 9.932589955007831 30.722902725948064
93 79.22255799165418 7.741058587581034 9.38522304869055 30.07105221606051
94 79.30915065217971 7.675285827789192 9.218258806501877 29.57531884632956
95 79.14299345436326 7.822166161782898 9.572977170756737 30.47885447432501
96 79.02137914915099 8.475266256916083 10.761350166488493 31.93783911531015
97 79.10686453219753 7.5619298526119705 9.47403950103245 30.103924939922834
98 78.98371691829975 9.012328570844295 11.43367141979369 33.0430479361435
99 79.04729141448381 8.292709058092797 10.391309856280017 31.573347786471583
100 79.09025073388321 8.079503588952061 10.042046391541614 30.976749518091484
101 79.21420311474512 7.354719907099702 8.937145741098607 29.59774329567456
102 79.17053204672285 7.302678081037614 8.978849327724369 29.460168853109547
103 79.30636629349954 7.307876870061723 8.644999049791691 28.923361779211433
104 79.03346354877571 8.750799459700257 11.105308627396083 32.48376065608895
105 79.21875618862637 6.4328252457096475 7.743689326462633 27.79128112024982
106 79.01040250455338 8.271868129947329 10.506064779440882 31.74544198220126
107 79.11649299637638 8.71558922375487 10.912386362777282 32.26518157327756
108 79.29227896018175 6.903053040362299 8.327233230648268 28.427643430416417
109 79.06154810127529 8.183288654563926 10.245376630506609 31.348834536143656
110 79.00498003406918 8.195350017631158 10.490475628134611 31.70062838853299
111 78.7717636605806 8.985819922894771 11.934375147451725 33.8469723009115
112 79.12340129365279 7.349537838645858 9.31256274437885 29.893543836850856
113 79.30733143858355 8.39037683764119 10.151242139926453 31.211511801363955
114 79.24113733649507 7.889128052493115 9.677122086255974 30.489682555649857
115 79.39194890052588 6.838454851638147 8.175884208580753 27.930717346932177
116 79.45006009262814 7.409771286711699 8.650075951492198 28.96851642183248
117 79.11972716022203 7.179151606664015 9.177135251007495 29.72461971593444
118 79.2119916034796 7.552592009957042 9.374997556048603 30.154880212305724
119 79.28473532073109 7.555577057470314 9.328015034406922 30.04669487305237
120 79.2594699810964 7.912114017288829 9.66672714631721 30.63192054594245
121 79.3057851289928 7.64944408777416 9.29141441829655 29.97650234070022
122 79.09859723169446 8.477969537391823 10.87602036600095 32.0569474725349
123 79.33362393823825 7.192696321194172 8.723355390157616 29.125125926307128
124 79.2446510810937 8.242862059463665 10.28173611007922 31.346918867419593
125 79.25951719546302 8.413947914470496 10.44330410758496 31.73121907308967
126 79.34907964453583 7.508946732364934 9.03607037641544 29.81859777443283
127 79.29912741284922 7.81187073557656 9.698061861819118 30.622510791074966
128 79.2536374339064 8.478947677372933 10.46406791864758 31.639937716631106
129 79.22389117921067 9.023782439225867 11.41780202872732 32.6775518062679
130 79.38406851496735 8.085500638023763 9.775955480720677 30.570974794278328
131 79.23143790457597 7.582010995459779 9.604364023888422 30.351963864415175
132 79.2080520522616 7.795041263907791 9.880537048869375 30.64307373332045
133 79.3630874295938 7.459470377737479 9.062152225716314 29.782405392237244
134 79.34684877938905 8.0270201930324 9.85429226947543 30.8100065991722
135 79.36959978248457 6.746369392987465 8.296107065665515 28.509919378319182
136 79.42420148999885 7.653361409825182 9.098283603158608 29.407066594724697
137 79.23828513527033 7.878374201909455 10.057824541755844 31.080896757121568
138 79.30060693725021 7.83536190333365 9.677174223885753 30.571069119500283
139 79.1850972231399 8.219769408734873 10.542561120291683 31.86454614892673
140 79.39148878639142 7.689817259602738 9.426848428871637 29.96514266615128
141 79.28815791617758 8.7340713207596 11.047852959370974 32.3820357689638
142 79.2086606076205 8.76411652889838 11.266857073290648 32.65896180153965
143 79.27566699603929 8.991143162832724 11.417860683560821 32.82918496442658
144 79.30774049322223 8.215350129256898 10.448570008193435 31.502696408647967
145 79.28062160599978 8.751203739067666 11.162484055661093 32.32999695348538
146 79.40985550883954 7.210934904198411 8.832740137450424 29.084758562558633
147 79.26741305423101 7.109739150283491 9.150988229669387 29.505931483246762
148 79.24625325636052 8.627295609412194 11.167899851955198 32.59631813537837
149 79.3555572163432 6.6515533459877085 8.416101820619959 28.576004690456625
150 79.24962731691183 8.524731901972526 10.94887618642436 32.02243260230072
151 79.48774340159137 6.4294870318865165 7.81652559527487 27.753618322405625
152 79.4485826753597 6.949542443937491 8.389635456299406 28.35816205455962
153 79.41661537995432 6.973204644287597 8.634734453927406 28.69542189051093
154 79.3031243396692 8.22834781537331 10.370311425883362 31.309632222687377
155 79.42269295967196 5.607718621732957 6.795110324528075 26.204805331769755
156 79.37931018040267 7.809947773523769 9.9169551832755 30.690395004834016
157 79.41126334361974 7.251442028524918 9.176894114469736 29.582104913526408
158 79.31734013853786 8.604676086767245 11.058260933717168 32.09410541236254
159 79.42728067965584 7.369291985582886 9.260229598480285 29.71727245715716
160 79.42573638498041 7.24611482494942 8.660601235505416 28.834779977509616
161 79.41298433586212 7.252008600029376 9.077845652282157 29.529983003147464
162 79.51930711168052 7.256959305916847 8.785718512586405 29.023518737520092
163 79.5038360168554 6.7586174696850785 7.842294618797019 27.821584119813824
164 79.34096768729437 8.539666598851328 10.93319579426596 32.03246434182707
165 79.35671077112333 8.59330016364318 11.063552903140527 32.335077662567336
166 79.48990677080346 8.171153962160863 9.989537281142525 30.597952515062776
167 79.41631780441327 6.04688485921684 7.143832861357435 26.133861971385176
168 79.46420175024711 6.6628453596405315 8.212699892414 28.38718086052078
169 79.45869211520348 7.9376314580617695 9.875108218167828 30.6571993758324
170 79.41329967086672 8.114855445530406 10.156592764183326 31.10019539759321
171 79.4998796533579 7.047063779756285 8.817157503347882 28.952210501916433
172 79.43013969389636 7.9262896886712095 9.974156680355406 30.660950987066492
173 79.3152782265683 9.096022549679354 11.56379390933423 33.10424853006664
174 79.49641043738085 7.773354252297442 9.635288155555754 30.162203170886038
175 79.11548161082378 8.719340999613975 11.449527776452618 33.20315213496485
176 79.4770978840821 6.2352598597749775 7.967868100138653 27.768510358882416
177 79.51653415482187 7.5354117021151925 8.837615005835497 29.087433811330932
178 79.52637929186184 8.636304064780688 10.7192229616207 31.671232361129398
179 79.44752480370096 7.607611714011435 9.640703951849861 30.269569559700148
180 79.43986315516239 6.836356438515981 8.671406759278744 28.87561741306346
181 79.51291443516155 7.738721453023922 9.499775938535993 30.098704348016813
182 79.57276454088759 7.205139254999975 8.817020642069695 29.039578577018045
183 79.50946457969445 5.852495978489341 7.008398850782371 25.97094854990747
184 79.58632016094143 7.62260515156081 9.160868310513992 29.604762860157464
185 79.4308285760575 7.317028671664529 9.218591183891768 29.750059759489776
186 79.56556567086996 7.283718207206212 8.832603276172247 29.07371934061572
187 79.6170039013949 7.044999910957269 8.316473327301011 28.286636629300578
188 79.4165443398736 7.1237745947245745 9.046621729243554 29.37275967517928
189 79.48926686344538 8.30363063413244 10.31803693481832 31.261283785107185
190 79.50723080841759 7.361431310390611 9.244536171914453 29.640709757735863
191 79.32318700652014 8.296347147915053 10.667561087705668 31.952391913483524
192 79.54333014619172 7.516097314137742 9.207857349359394 29.532039604410333
193 79.30809753206015 7.697669996952359 9.99533759245631 30.910240229589057
194 79.3098028942963 8.224026736836525 10.55283875056341 31.609952485548508
195 79.41156794197717 7.584467410269426 9.62507569732125 30.20003614061393
196 79.40240444684474 8.34800802770441 10.61529963104807 31.75901971734537
197 79.43734941300362 8.022448080729808 10.135757263879752 30.95919868434166
198 79.47093690601271 7.1142559351506 8.958007310217075 29.379814489679347
199 79.54712569054145 6.081602142539487 7.289968120446266 26.742427405794967
200 79.38686425043713 9.041555688133073 11.38126658465417 32.7496687310218
201 79.48848474800481 8.555453081258415 10.729728694022766 31.67562627148629
202 79.50818317158 7.069984078837329 8.634591075445497 28.659400757656208
203 79.53956869250169 7.941949296000765 9.885451020476799 30.546027546488407
204 79.47668804897769 8.893342034568498 11.136252310674589 32.37562091107626
205 79.51740526144417 8.076572724713763 10.09915664776938 30.856154024615755
206 79.5047468811603 8.454505589380934 10.609851248735335 31.46723904096008
207 79.57305366966192 6.147829039020677 7.409897703363477 27.024356488038194
208 79.42806513266444 7.690763835094053 9.828418970693697 30.656137738136458
209 79.33788319411654 6.581924632687936 8.353712629376275 28.78199229020435
210 79.39586853040603 7.7723518539766845 9.937816752393969 30.663506271604803
211 79.47261198256557 5.872058277506547 7.504058262758528 27.089026572587194
212 79.52801528321388 7.344072957358073 9.056769015440825 29.28880602350845
213 79.44706569488405 6.500665425127934 8.212856305303362 28.38724759951834
214 79.48588676476554 8.458588708151332 10.740351736091835 32.001586012035446
215 79.55327492209338 7.163383785668086 8.95784438012398 29.17308066147938
216 79.5600745833981 7.448782111004887 9.228810159329992 29.661106470388145
217 79.562573602687 7.64596635601887 9.134766909601943 29.53051670350493
218 79.49178423669751 8.661454857014359 10.781853289402166 31.919068225549463
219 79.5219885644399 7.312135703886035 9.171595627842644 29.61462867910818
220 79.49493089364317 7.7167004751767685 9.859623342121138 30.60968030747334
221 79.4710988309569 7.407573703837936 9.442698268326833 29.97820664132429
222 79.37543341486312 7.195090428758694 9.15099474687312 29.826582052061234
223 79.47954832048514 6.860766317258219 8.671374173260126 28.890983225972956
224 79.4452758655787 7.812742057932049 10.000349322119572 30.778697233958564
225 79.51743719920702 6.8077653992423866 8.462797585297821 28.576785142778448
226 79.45986289367303 7.14624484163585 9.119633962556318 29.58164706056482
227 79.52078475519319 6.003772359123652 7.3107840691386645 26.482251811851743
228 79.33324030300281 8.388720828814753 10.808326170926442 32.293742902792744
229 79.48318848111172 7.39566706235034 9.270676676048828 29.891831549382864
230 79.51013826585162 7.779176634368579 9.703132246315892 30.41399833866283
231 79.52577746418727 6.712629995685436 8.259428243110467 28.13956603525598
232 79.5370786090022 7.02234186957423 8.509499867179382 28.576988511394553
233 79.5414214975818 7.008007344520656 8.70764241198061 28.75741443807328
234 79.50927837964676 7.507954444346973 9.312282504618741 29.93747299968411
235 79.42422201493058 7.046720904940103 9.0571795992754 29.548940347222107
236 79.41375445613026 7.850027885586444 10.016049265889137 30.99595163296529
237 79.48442314624748 8.102805755544237 10.083613116889179 31.115479353974564
238 79.34481029749506 8.137824989208099 10.438285860717967 31.757001720571665
239 79.53424431074161 7.78470569590939 9.744822798534203 30.43984656650953
240 79.49343142921454 7.61776713766904 9.562484472762122 30.23537311111332
241 79.48892746594767 7.591682362006584 9.546810597807454 30.077723982843096
242 79.5851601475741 5.920671370429541 7.290118016131897 26.75501450347142
243 79.57856713556517 6.557588991452483 8.280439707914567 28.237599586178362
244 79.52820668313872 8.275699809368481 10.03635687269112 30.639363870030834
245 79.58000500893665 6.782467890351389 8.650545190160274 28.869877469894345
246 79.62519630323811 6.8052743572828 8.306332558307473 28.431012736507622
247 79.3586274528536 7.709438428362403 9.911976039630854 31.068919625407798
248 79.61011610179361 7.774984839325884 9.583091870935379 30.09272416678782
249 79.37321871674934 8.983091673743349 11.636825694258157 33.11776210462225
250 79.4595101712838 6.982448221728449 8.806958079520832 29.319230805984596
251 79.56142218437301 6.861746527574843 8.269640701344972 28.01459547048548
252 79.59892661634044 6.9852453749022825 8.446921677027719 28.480191703669654
253 79.53050129173411 6.876148726686387 8.676516246997846 28.808129653892443
254 79.47906459533871 7.371920085302798 9.192522368998334 29.897028779693755
255 79.51537256234889 8.11256713920912 10.375525188862046 31.2963408291023
256 79.49735679010614 7.318864094775147 9.296765042553435 29.812725535480734
257 79.56532836751978 7.153896470374605 9.025701505291572 29.414734450705826
258 79.4550510379716 7.041202097557925 8.952760961219763 29.11909570963106
259 79.62547609972665 7.200379269945845 8.806619184927222 29.136394962249355
260 79.48396515943115 7.74949424249346 9.687582198231958 30.541416547564925
261 79.39689353157738 8.524320578513173 10.995884776880926 32.471634023014836
262 79.59562477898169 6.643374020567692 8.301268691014418 28.397907643242604
263 79.52762889751487 8.837284233685649 11.07375884417131 32.444849476210415
264 79.55961710739847 7.855758652716278 9.895982821693739 30.658847705013027
265 79.48407167751503 7.130325214644487 9.130041936902511 29.532478604402222
266 79.54971779183326 7.334390241027282 9.234212921216656 29.878608458945564
267 79.55430148596264 7.512109775239972 9.489498308264267 30.022012010946597
268 79.5414092506245 8.027789867460399 9.807146817740664 30.414543022754636
269 79.51771093682669 6.0361745456562765 7.216786439836687 26.175067568988897
270 79.56004169708469 7.149368658480175 8.905758887966918 29.231691034318363
271 79.58153470517347 6.689156338408194 8.144666802745881 27.922262108121632
272 79.56582758811848 7.3689463898304455 9.056782049848266 29.411893904124
273 79.55944965016451 6.773529937251277 8.301001485661763 28.024792228187177
274 79.49793506619953 7.505008305408099 9.500036626684928 30.238465883858023
275 79.5972044337528 6.055510798881207 7.3785629878615815 26.71433310685697
276 79.27218191142246 8.37283585549785 10.870930429893011 32.367305881282626
277 79.36795425323534 8.80400571599615 11.33986278939969 33.04195733948166
278 79.47778121960746 7.6529880769219325 9.755400220177213 30.490347555157726
279 79.56120877578695 8.694904168120347 10.813109798459386 32.02595156205249
280 79.53239507990197 7.785462240609263 9.692613479506395 30.211769387458887
281 79.5843970593906 6.649155734381291 8.233431117458 28.20648406101237
282 79.5761452740706 7.44515978730372 9.056788567051989 29.600672849373066
283 79.27382966378104 8.822014148967947 11.501600234202236 33.478801600787065
284 79.32974471688097 9.1319648000204 11.923615244104468 33.80300133003886
285 79.59892606983625 6.065138592396786 7.24300515041576 26.640948092575954
286 79.59010958658564 7.427064459186554 9.114146477021256 29.64189754565778
287 79.48750626295421 7.571655918121853 9.640762606683372 30.385545972495855
288 79.60216339903272 6.373442692972077 7.795592336915447 27.553772733951433
289 79.48260645362302 7.802311273372814 9.979487753001104 30.759483478648885
290 79.54629417648187 7.628150165350209 9.442528821030027 30.106328417121397
291 79.50595254173413 7.647414397516647 9.588585873674171 30.420225301053627
292 79.59849179212056 6.820278600687045 8.363670916665566 28.452200203117794
293 79.54056886411297 6.908332734756706 8.39490135690788 28.486615155799377
294 79.64518219962163 6.589186927199271 7.993552400012405 27.845898345349205
295 79.33493211682428 7.320248331825585 9.364759028999215 30.259687884160712
296 79.4228482147774 7.6316387887974235 9.672077770574095 30.561018612046432
297 79.5143282915798 8.172147195684804 9.906175728317068 30.696596641925368
298 79.59023303630404 6.826075416563926 8.347990524507164 28.353100835938427
299 79.57508811651553 6.6649612392543895 8.197032534663052 28.430799718577948


==> data/individual_runs_weight/run_10.dat <==
x y1 y2 y3 y4
1 74.72746785131191 17.008218767959693 22.222393841920272 46.19272253044504
2 76.13063135454702 13.224985861039972 16.395550991775032 39.44679979876964
3 76.59217254798364 13.0101728030455 16.150517166184265 39.29152590819347
4 76.8405011577962 12.028017118629315 15.082256235073977 38.030943702240286
5 77.32016886992535 11.588266752342474 14.222024446813231 36.713873556114265
6 77.38554252380524 11.450216377661201 14.49317922492721 36.97576387918714
7 77.63827421650227 10.915389211858827 13.533977180923573 35.394481767550126
8 77.54492487898989 10.7032973858711 13.628039982262774 35.61709585156816
9 77.47586815785561 10.910680132179978 14.149396728520147 36.57179046632202
10 78.039672013899 10.248846282072819 12.585300420933155 34.07592567854946
11 77.60341057230178 10.476881677861579 13.555210230654268 35.63264463751351
12 78.03254127267101 9.966763515942521 12.611519131512217 33.94104092956307
13 78.15379029562646 10.395078650991369 13.085587047552904 34.37963145823129
14 77.91873209910018 9.950155930486781 13.044339665187776 34.50215847231307
15 78.53039174786845 9.579207069424895 11.407061676991216 32.236358816258445
16 78.18944904922212 9.87566608056251 12.752245111510652 33.95103716593763
17 78.54508453702441 7.656517846862069 9.353979574040782 29.26096851227953
18 78.3452665906515 9.323500861939872 12.001691344710286 32.798564329500756
19 78.23640194557329 10.634255449897415 13.904004456724595 35.48699924614833
20 78.40599857053513 8.738176274551442 11.261714999552918 31.90102571106642
21 78.47310325930879 8.968706022987522 11.475238145141265 32.025182497132064
22 78.3367469390333 10.974704856357127 14.299989754955744 35.98668909790918
23 78.53210727331295 8.982250439028599 11.433547592922944 32.129565894983216
24 78.63900404620551 8.040372870776904 10.026294310142259 30.11778953934038
25 78.56754364741538 9.063587924086384 11.600322836203647 32.33188377002547
26 78.59379536219437 8.314910380828477 10.745702360348709 31.08951574209684
27 78.60712691719107 8.894462919141075 11.292789026905881 31.92033467307873
28 78.44701471653941 9.440113416476489 12.538624207866478 33.49987326286667
29 78.63654312488092 8.368558128702158 10.651809006306312 31.040455907197316
30 78.6031897037753 9.206836876102924 11.688878600396613 32.54984459352816
31 78.5949657959712 8.374738308751956 10.928190581806419 31.416688911837188
32 78.65216271600188 8.944311892362304 11.386623726114776 32.133513447984164
33 78.71097594518518 8.334188634216826 10.511043923085527 30.93058372760009
34 78.66407847907347 8.596932415948979 10.943668940649399 31.54700056729197
35 78.7897311569734 7.884373234939199 9.54140131871707 29.495135790736338
36 78.83356737426233 7.913332664431142 9.697794656466463 29.685361933215894
37 78.80656918971854 7.738913638153763 9.583254801028463 29.584823486947986
38 78.83770494396818 8.116210026026238 10.167039841751857 30.549126351458177
39 78.61970467765393 9.562539878329327 12.606259748107473 33.615747697849876
40 78.60085415799006 9.224198975573998 12.283214993948121 33.12003020590072
41 78.67168465058705 8.592701500643047 11.376417785084003 31.999926292574777
42 78.71079089595577 8.924029037661969 11.631657551705544 32.36923280816973
43 78.66155295625701 8.830547711151436 11.68391900836314 32.515486519215266
44 78.8088786004503 7.673225305778188 9.765716953671289 29.55745625623508
45 78.80112971675194 8.272802277915714 10.573661216459529 31.09213442361124
46 78.73565041567474 8.48416634537089 11.147018731225566 31.620112348580932
47 78.64688950843089 8.112295472119749 10.871047739560025 31.41519611281306
48 78.56297506643148 9.073160083156957 12.241772095471305 33.49132836159811
49 78.85027105979775 8.296314044374158 10.537099703571506 30.989709700681033
50 78.8070421983779 9.092172071644331 11.600270698573855 32.51326493040829
51 78.73107784848668 8.993460800213619 11.902818847023244 32.9594095588153
52 78.75189757698084 9.744983753464377 12.496659933091781 33.712024408465446
53 78.80804288331485 7.0210144575842275 9.166694690642673 28.99981336958948
54 78.80683284983704 8.864437986946989 11.490925054503375 32.31171027314369
55 78.82369553195174 9.27316990510445 11.746132235106298 32.722298457831876
56 78.7897343375475 8.852872781632575 11.438813493531407 32.28649176244118
57 78.91969996172259 7.91219110426334 9.765690884856394 30.117167221940566
58 78.76487233500906 8.094670223456891 10.652030591232908 31.179100002507187
59 78.85336274765365 7.997375199131432 10.443460520474323 30.807137574898046
60 78.89010993123897 6.648616151095932 8.629859585542333 28.24937939969744
61 78.85675641169169 8.786618317417776 11.313735319672746 32.23466353392014
62 78.85439418569635 8.694027837386216 11.006136338337758 31.76067907248903
63 78.89292558033118 7.9273418431524485 9.796901773487543 29.971970844273955
64 78.8289164433712 8.561651383219573 11.110568010800826 31.97943611565478
65 78.65015552816978 9.392667212995955 12.736734166649066 33.81815450343949
66 78.9248179023187 7.35028539160896 9.317639646079346 29.34532965569011
67 79.02094858405515 8.34656308337133 10.025942381141196 30.28982608263876
68 78.8389946959584 7.752337673016626 10.422807501874997 30.7745482692208
69 79.0228305558563 8.567523878830077 10.489960769040463 31.14769644330231
70 78.65861368107936 9.077649363245849 12.366759028477837 33.32469012393765
71 78.89018360280761 7.5274550456832525 9.83900942674415 30.15156810781321
72 78.93095402526598 7.939795884886021 9.8439625015739 30.422528308131756
73 78.86834669045595 8.00005993055759 10.433059063331829 30.888505807408173
74 78.97029475318926 7.9659936425128235 9.833469803579309 30.345381238956293
75 78.94702242732569 8.531158803292152 10.630804058705934 31.307409858137714
76 78.91314522781016 5.5882527712004775 7.1132020038576655 26.000962094896252
77 78.92292543204726 7.877936609569256 10.500916188499431 30.957651284500997
78 78.93147023602948 8.315960389491773 10.662314738708357 31.46598706021203
79 78.8242487084123 8.871501195221363 11.944555019667613 32.92216340224703
80 78.74399720019593 8.897802752011616 11.934186148543757 33.04782521049767
81 78.95618827912578 8.605404441947357 11.120982502350763 32.1908280636289
82 78.83058117260362 7.763510298569202 10.506305915978642 31.0894857134261
83 78.94964864526148 8.561043221796433 10.839439301501752 31.801641542678848
84 78.84907342150068 8.570333197468651 11.282661292319796 32.310218576837926
85 79.02907941063056 8.369884467077464 10.093884229957183 30.80663047930665
86 79.03404446979843 7.099902768406433 8.984128262740276 29.042252797047517
87 78.88952259318296 8.543169091566902 11.115794808186962 32.048640568060335
88 79.00992170266761 6.936676738406593 8.650440914900702 28.369211320358268
89 78.93129819215915 7.905247701413204 10.13078463743884 30.787323140362144
90 78.93596685544443 8.30382856188081 10.813533416701404 31.649587292264535
91 79.06920732093377 7.629814266321936 9.411291863583982 29.697528717730194
92 78.96500686814414 7.64443879399143 9.620011830028197 30.23281690716204
93 79.01738503734973 7.8956067444182905 9.812692958109237 30.424060812582333
94 79.05972377988293 7.975254281284661 9.80732278224119 30.23952782834739
95 79.05299837659985 7.979966968093207 10.208938944489333 31.019949520138134
96 78.9361059294319 8.40414100708615 10.92300288764263 31.926240250079864
97 78.94516207870066 7.229908231477775 9.296980110276298 29.57520915437669
98 78.84113616890464 8.462511959371115 11.115899083446534 32.111075952413415
99 78.93765069270347 8.184529813007444 10.667658845761508 31.54799951845444
100 79.03277513573737 8.15431328230702 10.318323691782139 31.204206809274815
101 79.04782328640003 7.3942474037265145 9.369809861884814 29.697552410503782
102 79.00498277928405 7.482393699886705 9.614798067049513 29.917567544768854
103 79.13817614812561 7.502338454332334 9.062021881641847 29.324627412003878
104 78.94073855447391 8.37096684422977 10.938644176578682 31.875174577400944
105 79.03592356244893 6.472987789008594 8.186761421595035 27.819578782741537
106 78.95376899246062 8.029996061387639 10.537432080961395 31.418022943241063
107 78.94922148375758 9.01789499392837 11.673406758757366 32.993694634945
108 79.07605887178886 7.098287411549991 8.796361106266659 28.750654052237458
109 79.01261238725878 8.510991139388153 10.907302943873065 32.064661571508424
110 78.91471445211926 8.106779588419485 10.772051415002249 31.787024262459052
111 78.64284884300588 8.8040414181467 12.143010390247555 33.798147427493205
112 79.01053717548162 7.7213924018467885 10.141368576285558 30.90108732542055
113 79.12164696924174 8.73154072417188 10.891420518399242 31.982563302742584
114 79.11166373150633 8.415079809900522 10.636135131351631 31.55269608607496
115 79.0997174674694 7.0508492389758635 8.509545487605452 28.305385170958907
116 79.09960208288327 7.686847179240096 9.306886259935798 29.445916613274527
117 79.02149370361029 7.494764463841558 9.833899939025038 30.494705536168944
118 79.02156052776431 7.589003475205888 9.781586344737658 30.1883061762819
119 79.09601920860838 7.843176593494314 9.974358713670828 30.647238083195106
120 79.07354901158772 8.116680641429646 10.234857863697123 30.966345765223203
121 79.08475221391424 8.049830541737736 10.156670970628001 30.811689077748394
122 79.06274533917849 8.718214765361598 11.30341858617867 32.61856690870144
123 79.10403766838246 7.596706059148861 9.463449044982008 29.75677872203173
124 79.08817028619991 8.244004469816765 10.40165265858899 31.295971110362807
125 79.14005047412786 8.591104417228761 10.938422591652087 31.96209182713432
126 79.11436239586928 7.821994519144286 9.833548010023986 30.388260251694287
127 79.12989863400732 7.988199531282221 10.141049233303123 30.763773847153473
128 79.08906952403065 8.530390032098483 10.698648149466072 31.6963358572106
129 79.0823939024178 9.308630297683077 11.714940898086311 33.30736941002772
130 79.13214085740574 8.367007850396442 10.375381810380125 31.05226724882064
131 79.15072903801607 7.692104426733263 9.901502893247416 30.66827021112234
132 79.14499181097725 7.901129136379086 10.167215806252393 30.873570158867526
133 79.15236657526931 7.646258163269266 9.666779283947003 30.079692515388622
134 79.19512345249014 8.1108221247694 10.302597679197689 31.04709851827392
135 79.17149521872311 7.233029546841788 9.203041135807833 29.507717293679946
136 79.11017893486782 7.963969652061759 9.645683095494494 30.09320922241444
137 79.08075786464161 7.98463984534995 10.386252506190697 31.360645251252407
138 79.16144287693585 8.230590944576623 10.448530904971086 31.271121098073085
139 79.05369252506941 8.63140023054102 11.324345327334385 32.647095097623925
140 79.1162621427457 8.138024133463842 10.052356607831959 30.834892079358866
141 79.08422879059998 9.01584692500164 11.725537871340485 33.18103961527036
142 79.07046325813911 9.080137669426191 11.694268327875823 33.30781647697351
143 79.12619710639626 9.088902261513027 11.735880673649458 33.15285613577601
144 79.1330348537577 8.329638904143563 10.730100174634993 31.804399701035535
145 79.19118875514314 8.941261696656632 11.391830971889739 32.71070385893356
146 79.20441041824947 7.511773333506949 9.406149789846241 29.75797563667484
147 79.06248850033239 7.547126106809827 9.859936167899852 30.594264532285496
148 79.033857655853 8.889326707187395 11.657915365506943 33.23130179948697
149 79.11260908367048 7.135716033742467 9.234427988939519 29.522963140354662
150 79.12457355577588 8.707361436090496 11.178255688671612 32.44059588595724
151 79.27781280907732 6.937192949968473 8.739074885538345 28.717020708194852
152 79.20123806369807 7.1224166719290745 8.73370470967031 28.663361225268368
153 79.2974137918051 7.970532082655075 10.078412388317947 30.660950987066492
154 79.17404794157916 8.657444176086022 11.047872510982138 32.14549631049258
155 79.18862652000591 6.2437843911111335 7.842711719835316 27.33611705447633
156 79.20355421653868 8.198022142210837 10.521582241506188 31.475952514991047
157 79.2265435280319 7.504113945826352 9.656475584860381 30.157417313181845
158 79.1826978803799 8.715085468920115 11.032257290860981 32.334455245335405
159 79.16563159346815 7.921624511043756 10.021165270811972 30.630594801532276
160 79.19810444066974 7.783996823967038 9.614465689659625 29.93671822478644
161 79.20716888964749 7.485624379848405 9.541746730514411 29.92414684087218
162 79.21942584208412 7.499550842724174 9.348707156228574 29.47322169852168
163 79.25322355398046 7.2566785441205965 8.780426543163045 28.571408098156002
164 79.14859060014692 8.76503769057174 11.27205780186189 32.56196758249374
165 79.09307916863594 8.735067535080079 11.527551739428644 32.76214671485758
166 79.1437007522159 8.47238785306423 10.38575068150399 31.145513214770272
167 79.06523886726555 6.69217457030415 8.040235130282813 27.014485582654824
168 79.18293398727565 7.079796382661464 9.062289086994513 29.109631964229553
169 79.2206068147686 8.185187184312879 10.208717359562735 31.05902139050891
170 79.25259646250768 8.250372061305947 10.479780896824586 31.356469664155117
171 79.19904751669482 7.262857054871316 9.171680351491041 29.37939092824895
172 79.26888575285062 8.446664319687041 10.693440903691108 31.72601007089807
173 79.20600711787948 9.198842518238012 11.902668951337603 33.511225306177735
174 79.22846316243933 7.968885253409415 10.026294310142259 30.585866384757242
175 78.98354228816783 9.013794661450689 12.05412224866469 33.77992060703697
176 79.17141172594897 6.5745731523356055 8.489120571136455 28.338653528451207
177 79.18186889194253 7.848073698301001 9.337960287288771 29.401192934962882
178 79.22027681072764 8.64633320904516 10.740162737183855 31.606470848241276
179 79.22803485117483 7.763040292788656 9.891010195252814 30.72505838804761
180 79.24571987085135 7.453097846243069 9.547012631122875 30.032275863367186
181 79.16390937300241 7.843182380101002 9.77087206181646 30.14912355952628
182 79.23020381446887 7.48947797573187 9.520696162487962 29.452408476019464
183 79.15690967269218 6.252233456659444 7.566089007797439 26.487228469502753
184 79.2327381712742 7.8529826448525935 9.541368732698452 29.80121097052466
185 79.28964810993551 7.585574927771535 9.724169779934877 30.247175901043388
186 79.25307837385829 7.609392940779617 9.411128933490886 29.44892618589029
187 79.17957832648248 7.333792624154148 8.785620754530566 28.619781789001074
188 79.2191186402321 7.571437614230506 9.703353831242477 30.222213920143748
189 79.27446635526877 8.55870440845662 10.599554066852434 31.773551000402623
190 79.27401309032585 7.634041687069579 9.692822030025539 30.139919982268825
191 79.19712970199177 8.145219253104823 10.579018357920134 31.643476846746456
192 79.17148617092296 7.957157881809731 9.901118378227736 30.27182980259343
193 79.19046621740932 7.982483551979466 10.46965316223849 31.509562381510737
194 79.24443724527303 8.605998673826425 11.074032566727698 32.39358344219466
195 79.25322616502659 7.669471579712246 9.927493501696173 30.548396422334722
196 79.26905191047804 8.439754890706423 10.802949477854673 31.87383614753453
197 79.3135112628024 8.307753565134309 10.630927885576668 31.5551043477559
198 79.29635747817566 7.514674292648172 9.557459708691418 30.281672496635903
199 79.28979505250405 6.640998097447197 8.280283295025214 27.766344077441506
200 79.31542899466875 9.099321968252834 11.548100482768376 32.94791448380675
201 79.30057124884671 8.719311213564746 10.917437195662883 32.037195409903305
202 79.2321487316317 7.488162456609475 9.359095578963617 29.376425796482387
203 79.22371046983316 8.51675313973067 10.68296124010396 31.676415659118973
204 79.28594608820931 8.82512039773639 11.01643352022067 32.16797468666714
205 79.27433696478646 8.269261514159028 10.385920128800796 31.29504038749734
206 79.27105564868002 8.727941016035803 10.860137940527126 32.1066714999402
207 79.2282188810349 6.542122481007559 8.196889156181141 27.487769145981833
208 79.2929962577151 8.249554836388375 10.65189372995471 31.72875487568931
209 79.23487514497512 7.262860041508619 9.500219108389174 29.895185892564246
210 79.28853995156132 8.073733874196282 10.532101008315687 31.559112062939608
211 79.2491156582239 6.40625979208968 8.478745182808867 28.162608306251734
212 79.27647964747946 7.973011170085417 9.921979947346205 30.45061437488772
213 79.2831690341969 7.114177337575835 9.322990270336206 29.55570122101282
214 79.28844444626225 8.454466382317461 10.8811689569424 32.042430994869086
215 79.20644350656636 7.608586631821561 9.635418499630221 29.831207321915777
216 79.22481352663142 7.7772541992040045 9.817828514643246 30.196221256324318
217 79.24112372665545 8.108322889503075 9.749769356160233 30.160103794406258
218 79.20968324005261 9.056692327520489 11.235287738454701 32.4565697420805
219 79.29667905061764 7.84233896678027 9.958619666678914 30.59217589263564
220 79.27334809958796 7.989917642468876 10.281820833727618 31.057760595736504
221 79.25987223918331 7.774327279636023 9.96912539908097 30.61867117145052
222 79.26790991228032 7.89418053537996 10.188051306555968 30.960823150850736
223 79.25639267708303 7.490914062700408 9.661617658598109 29.98119770768858
224 79.27581864504546 8.360326561388467 10.787347292140947 31.801015852067128
225 79.28382746017692 7.298862633023158 9.192418093738763 29.27612661590011
226 79.28699427063037 7.516461381623149 9.724215400360947 30.211415532406793
227 79.2798401475545 6.531207023392136 8.082251542687303 27.573720994981343
228 79.1861020816765 8.59881792393518 11.183684519373172 32.896999671924455
229 79.31328230207167 7.837743718287893 9.989941347773378 30.731498473790097
230 79.28919092950137 7.933931916116298 10.088852948682748 30.616930235051278
231 79.29885288775449 7.0738301019064505 8.905674164318523 28.600185814676205
232 79.2841260445085 7.395319443893388 9.145337814041232 29.068618112840706
233 79.28004359208732 7.265606152678002 9.08291603677892 29.076461847721525
234 79.26136551494673 8.144591252781566 10.401594003755477 31.11476862920136
235 79.19770743893994 7.485874052287819 9.614902342309083 30.404936607937493
236 79.25955899557083 8.197455050081677 10.511226404789786 31.722328518995813
237 79.27092631433987 8.384913411706703 10.53696935949704 31.2891925149424
238 79.2413819542657 8.070727207416 10.526913314151898 31.566544042005575
239 79.28666995865747 8.316304428306724 10.432804892386638 31.35090879079462
240 79.28688581403223 8.003901305788034 10.193121691052742 30.84584242467021
241 79.29757025711757 8.172654619641477 10.380712883025833 31.1255019104551
242 79.34529564933203 6.285797925773739 7.925968997401201 27.281036570040683
243 79.3450258833937 6.6832853237123375 8.577493853625162 28.20853480303993
244 79.2770603682064 8.6166837196818 10.505465196698328 31.184035161466504
245 79.30659192130453 7.275319130731398 9.41672721148925 29.738711318745814
246 79.32133777088973 7.054150171792449 8.733737295688915 28.71546817078223
247 79.17388341658025 8.175801516946885 10.626007396765546 31.915072487562547
248 79.32532760871894 8.138498937650702 10.07824294102113 30.616629309673105
249 79.26537870337495 8.980909198233219 11.522259770005272 33.260959167132654
250 79.23858666867831 7.228508219363052 9.3802699738608 29.62962922872473
251 79.32641265210101 7.179840803282681 8.770005534409398 28.489012143064407
252 79.39084755378687 7.354652688090388 9.035848791488855 29.00035232289856
253 79.30787938088758 7.558477917707024 9.645976369662057 30.16891666938927
254 79.25241362599293 7.954571207468916 10.224449889350918 30.85141004864652
255 79.31477639977072 8.580871738895965 10.995734881195284 32.083945078135876
256 79.21186092870545 7.91376154702318 10.177591194579982 30.84578083174363
257 79.3227547352415 7.414727430887858 9.41657731580362 29.68198301922923
258 79.23730790843366 7.439459287255862 9.604285817443747 29.846326657341816
259 79.32720651578624 7.5034254356657515 9.478986058658478 29.546572491050473
260 79.27838963690625 8.082594829261387 10.297416502237622 31.157754551887418
261 79.20970608874687 8.569890936606011 11.063767970863413 32.729504110103456
262 79.33847855605767 6.790424710029155 8.572280090646478 28.43073069021874
263 79.33956524785005 9.607417144539369 12.116139959296158 33.91592261657491
264 79.31345928309696 8.36371584374057 10.688220623508704 31.574291317449287
265 79.33043440260803 7.875951635117554 10.010815951299278 30.904485689845483
266 79.29499290473562 7.582344103953996 9.833632733672381 30.280392595997295
267 79.31409097011468 7.963358328320607 10.125329737922383 30.69031581651913
268 79.33750437464354 8.497671223401994 10.531573114814108 31.122612490690006
269 79.36983749379056 6.594306813355623 7.925551896362915 27.059174958264354
270 79.3794910930747 7.852824961443659 9.843851709110607 30.42968059757377
271 79.39179988821097 7.066052704492888 8.71793959386351 28.435982967493434
272 79.33660909053695 7.788323195973495 9.781234415736606 30.059935001106975
273 79.39217984645359 7.365560368759892 9.114003098539335 28.96683666039025
274 79.27321946524589 7.805116737184716 10.062960098289864 30.75542392401964
275 79.3540803708433 6.5856362118386205 8.18120224681902 27.59183003372978
276 79.1897297761828 8.628575257389597 11.412985815175746 32.91344258961596
277 79.23347797397868 8.967835711831743 11.475388040826884 33.29651436670257
278 79.29408927792292 7.785052363019594 9.911832661148946 30.778813410956307
279 79.36478953619644 9.295783370471916 11.579213613343686 32.97831580284696
280 79.33887941978067 8.138373510699791 10.302382611474814 30.703338482661312
281 79.36619280759803 7.016126279691597 8.806723460186793 28.72421130970977
282 79.3644777412715 7.657545057052888 9.677024328200122 29.879457246745535
283 79.07870842096987 9.370203324589573 12.314660501913322 34.52258827570327
284 79.1435916036939 9.422259752773998 12.36667430482944 34.39177377605016
285 79.4797867176006 6.317916974458833 7.696407013449679 26.971013618689486
286 79.37256692911939 7.79337405086974 9.833443734764414 30.335133391558767
287 79.26587349685315 7.893997198976539 10.125538288441538 31.03665806085524
288 79.42668373969502 6.584956376921649 8.165639164327644 27.826041046190507
289 79.3061761550546 8.17838787705149 10.459056188984306 31.59046450825861
290 79.38032654233173 8.356352525767578 10.536956325089585 31.311829460348108
291 79.33191300349357 8.12329036758886 10.3182845885598 31.35940620005776
292 79.4069096921519 7.151443104194498 8.910900961704659 28.91106641772553
293 79.44806976450565 7.585970894243949 9.400668821514913 29.511571008728097
294 79.36846391473347 7.328670640233613 9.056736429422196 29.016341421182503
295 79.25774624332442 7.414583784447962 9.594053807598069 30.31024037556299
296 79.24942505028405 7.617402287500736 9.75548494382561 30.38703336901517
297 79.40495337524658 8.610339740055787 10.656644771469036 31.39526248673684
298 79.43363880995682 7.253093887255706 8.905582923466381 28.904874044648288
299 79.33743692359386 7.124464944564616 8.989270336478016 29.24113566676756


==> data/individual_runs_weight/run_11.dat <==
x y1 y2 y3 y4
1 72.6190926809271 23.478852519793104 31.071850606921114 56.839745381238814
2 74.96776656507839 16.375888989293262 19.79356235829969 44.314756808953334
3 75.46995993054804 15.357909378082457 18.62623993059439 43.282267198507896
4 75.95775709387631 13.505225918534242 16.489548621077 40.46842001949423
5 76.55176887419258 12.560982797806524 15.003886860300607 38.12139952063991
6 76.8804834983882 12.312518291972252 15.019508597625485 37.9717902881092
7 77.26535233022773 11.980653231674394 14.659765469299934 37.31600564171872
8 77.41206965383303 11.597604110380836 14.597415381278578 37.323535560041755
9 77.5210822769205 12.001978665715795 15.44166698600965 38.1594375041772
10 77.92219709648545 11.04329093100329 13.71615909380628 35.29745248108992
11 77.80588307290603 11.216955651580166 14.560814765168207 36.61690325309871
12 78.07251993455048 10.762668757878158 13.684915619156513 34.97373605664127
13 78.23576776820649 10.957228467067107 13.757719301950122 35.08498535869854
14 78.08505624456417 10.214840749904864 13.341146157156892 34.46068563906252
15 78.43455098121417 10.604366981918522 13.126834429918032 33.862668907864645
16 78.36428548335068 10.143920640486945 12.9865581369765 34.081341129256884
17 78.54722320302182 8.034611809136434 9.932264094821663 29.489798477500706
18 78.49100216803217 9.549837316414541 12.090077661606458 32.84116363040437
19 78.39353249021528 10.827505486846377 13.976749484684703 35.403373108133216
20 78.51817630304534 8.89638630023438 11.391863557908355 31.96108448510876
21 78.57227319562418 9.081733486294352 11.584570754804291 32.05958904367123
22 78.5131099191188 10.827304717279715 13.862046699153618 35.40786033397991
23 78.6163157420706 9.15856026038066 11.647096807326173 32.22575589906504
24 78.70816265972293 8.315724975193854 10.23990217937899 30.57212045348252
25 78.729336360436 9.213593600367647 11.66270551024361 32.391719988314385
26 78.71039312004629 8.688866570802116 10.948752359553616 31.45234744986569
27 78.81089462720209 8.90198104453077 11.052858171830515 31.663900361935948
28 78.75809169624856 9.600067160848818 12.319476715464884 33.4649092405774
29 78.87105583069778 8.57402190971442 10.573387493903164 31.095441604641504
30 78.86180555555555 9.748514713505042 12.00127424367199 33.104060944458105
31 78.83484181440556 8.773810825669228 11.214582582225596 31.835179330690778
32 78.95298861932606 9.226479189749996 11.43843549571546 32.22962232762957
33 78.99603449527983 8.434676784992455 10.547299127398556 30.861528815959705
34 78.98945780846167 8.7605639247827 11.005973408244675 31.615770699084855
35 78.97776527515326 8.290611959901113 9.989452557494127 30.115330399967455
36 78.99062976896913 8.462423814720513 10.234434245455093 30.536640318163467
37 79.01648212880042 8.243277502910306 10.104200963451259 30.265440658846167
38 79.06033401723519 8.457479652561274 10.443017350621119 30.864963434383785
39 78.97567478248122 9.63076631131081 12.199501512121614 33.47868517711674
40 78.86548892818523 8.973373367175313 11.313709250857851 32.57118672568138
41 78.83918963489853 8.592553334895932 10.771673417186289 31.71597254162669
42 78.9666980268287 9.120580710536865 11.469907072495555 32.56218277133966
43 78.8397881281778 9.042531480396079 11.54306920149395 32.80238658639448
44 78.95403560056522 8.324214963500623 10.302376094271093 30.674630209756714
45 78.9742278403369 8.386079353386256 10.39112085737205 31.191904401225056
46 78.92906395772908 8.347709719420166 10.359903451537155 31.202342895741133
47 78.8434760998825 8.140281147259898 10.318414932634267 31.211131830257997
48 78.67323567150486 9.354497917392719 12.07485347370868 33.809162228665265
49 78.99022076381527 8.407098240885343 10.391023099316188 31.00109658768574
50 78.99785884076425 9.25087967303934 11.412510059303948 32.68673881457435
51 78.88576320939335 9.30262588122235 11.793205997600097 33.32438708018055
52 78.93570627544764 9.684186266776504 12.074436372670394 33.596499250215864
53 78.94636050061317 7.045289624027304 8.879911658000083 28.885567084271567
54 78.90908481672638 8.947139746923979 11.131253615418768 32.447899927728805
55 78.9629431854843 9.348094617912224 11.42809921061022 32.725454901122234
56 78.98257029956837 8.837685949462847 10.96959437706091 32.04564748378378
57 79.03820495666677 8.11849590818383 9.880204671479486 30.309346268152424
58 78.88797507828981 8.460762791192902 10.724912480471193 31.882733224377226
59 78.98018899500042 8.162610804881263 10.198381074457485 30.980754564744917
60 78.94802495698909 6.975690785293506 8.843428351556737 28.73608254527732
61 78.98886680496572 8.719376436394075 10.813285762959913 31.927322673747337
62 78.99789596249087 8.805654774217137 10.875753160648294 31.919700607088906
63 79.05112781784216 7.887312991586999 9.572736034218964 29.919045246530818
64 78.93412163177669 8.5602162538613 10.714374162050522 31.83439096766084
65 78.74558525151782 9.406482492219336 12.033091232249415 33.80283512713411
66 79.0076620223515 7.522995298436444 9.234121680364527 29.491059316893022
67 79.03656109597382 8.494353791187597 10.041564118466084 30.575673179590346
68 78.94760910339717 7.650579664430392 9.630530596837694 30.475094985790395
69 79.06964060173533 8.696971414569067 10.573289735847302 31.311392333146195
70 78.81885268250795 9.048873458482745 11.47026551870034 33.256351422270534
71 78.95136773368966 7.839871711070791 9.76072477561919 30.62223216377198
72 79.00447347613404 8.346321915795174 10.234681899196584 30.926276816877284
73 78.94131528188205 8.383511072498612 10.46945764612679 31.571823941477916
74 78.98898551023379 8.310599502015382 10.265951442661247 30.830385662755443
75 79.03875457111118 8.766932049000877 10.745383017366272 31.68731898326754
76 78.97784002930098 6.127443029376433 7.597756100689235 26.891042129203445
77 78.99361639418714 8.154735288390125 10.120344077074018 31.35222997488265
78 78.9602868518842 8.414787991872744 10.443388831233358 31.633910675953757
79 78.90569009250552 9.066306931995392 11.475381523623163 33.115480532382556
80 78.78879106528433 9.019729851885693 11.532856743259446 33.30418642222915
81 79.02797866159807 8.76646882483133 10.82374587493591 32.168336378554216
82 78.88999807071706 7.889510462639597 10.052767191666522 31.139316373814296
83 79.10554154333616 8.687983234182093 10.693362697246434 31.85198042715751
84 78.98560455812496 8.639260827453512 10.782133529162262 32.075167348488556
85 79.09157874580741 8.623598499187702 10.427369544481346 31.212585487389966
86 79.08727435154258 7.556099005269537 9.338364353919616 29.655110840940136
87 79.02026517689627 8.472371982679261 10.531996733056115 31.841161766705252
88 79.07154878367663 7.52215679501259 9.114126925410082 29.264901249179132
89 79.04361203068008 7.861312242304363 9.781397345829678 30.316575819327817
90 79.02760045828904 8.019911371558639 9.932713781878578 31.088191422922186
91 79.15753345762843 8.078842125900364 9.760301157377171 30.275861876440892
92 79.03827489531943 7.7367343942982325 9.531332238964485 30.311837725217806
93 79.0748593429938 7.786059405536176 9.416492592155212 30.008234898905673
94 79.14782755570285 7.9804375586886005 9.57265782777429 30.023655402597914
95 79.04571187324574 7.945201787620472 9.786708866864213 30.7550298554217
96 78.99842799055861 8.352666931311237 10.386135196523671 31.75011799370505
97 79.05291680469855 7.581117024751169 9.458495970152248 30.325651920822583
98 78.96970683133114 8.219505278028969 10.339276501752737 31.56068492761237
99 79.04672999612532 7.991135966795508 9.870181212152973 31.072700541458353
100 79.07430734900628 8.316547948570722 10.24528538965449 31.405539522793713
101 79.0616063054974 7.380123752642595 9.015339151371437 29.52945131511997
102 78.99324340479856 7.577025081944686 9.30722515452942 29.93045546538653
103 79.18802445357275 7.717612498037403 9.275610199267415 29.58946034856924
104 79.0485701019358 8.364254784978764 10.28182735093135 31.637588380156124
105 79.03382611267807 6.86722425488564 8.452552541044689 28.63570495450779
106 79.01928868350561 8.20730509483859 10.36535183384989 31.633306293018105
107 78.99743181576854 8.913798157641107 11.152199908185633 32.75093982993534
108 79.09009948082704 7.298653234068353 8.916251585961522 29.234216165107142
109 79.03742524525259 8.430386560219812 10.521647413543434 31.97354158859088
110 78.99539970890612 8.316629117385121 10.594705267282256 31.935428988605132
111 78.80727408572956 8.713718890752373 11.36625746447929 33.184043284331324
112 79.09727985468813 7.571044896876346 9.557550949543547 30.4282524322399
113 79.13176720877185 8.643035651739014 10.542202674086898 31.741678237473536
114 79.08889455746537 8.352089614227628 10.3130382395625 31.494122739835507
115 79.20367438095859 7.060948150515486 8.358333326816137 28.2819921132201
116 79.20793395475758 7.765508167486932 9.306834122306018 29.596692273331946
117 79.03195485458419 7.386138906162019 9.385653184136288 30.197797179297968
118 79.09497179463483 7.544937173408522 9.36464171933219 30.187524002281407
119 79.0397824685614 8.00830539640249 9.953484110144906 30.872548588570748
120 79.06089683968037 8.142860469536084 10.042046391541614 31.08108406324499
121 79.12018355901951 8.158709810884519 10.031553693547002 30.99843181486269
122 79.039288735752 8.350100218138481 10.558163306005397 31.89298123853129
123 79.16932111280882 7.834213571461213 9.541642455254829 30.370991204214594
124 79.10867718507724 8.62121474296983 10.558006893116033 32.12356838876157
125 79.07923716410181 8.412248044360721 10.370383115124326 31.651221417208262
126 79.08726832272652 8.03043425793268 9.802304535374207 30.878803467610528
127 79.13866910864759 7.837394580228466 9.708541525406266 30.65046797962314
128 79.11669263814896 8.66465307455228 10.542280880531575 31.979431315908545
129 79.10347709443161 9.3479345166031 11.449078089395693 33.242042433610685
130 79.21746866151918 8.781822696752323 10.6516134901946 32.02556212666473
131 79.05788876029192 7.684243425564221 9.635711773797762 30.587832084627074
132 79.0989094805728 7.913224673804541 9.781514655496693 30.789491431718787
133 79.1756392405883 7.448016748532438 9.04664779805845 29.88874582525599
134 79.18681926979332 8.430565267211367 10.286936838650462 31.65560094676898
135 79.15546334289073 7.094256664226544 8.71841534973531 29.392736547849985
136 79.3390477218742 8.21772110234813 9.838409844001605 30.581680479132224
137 79.099112191543 7.902021332984307 9.95360793701565 31.03498245804037
138 79.2410497861439 8.30980733118781 10.135750746676031 31.345033106424182
139 79.05740624580586 8.21802612971072 10.485268382359658 31.821856723707743
140 79.33406061920813 8.099711376221313 9.812549579627328 30.828692440845472
141 79.12154030499978 8.868007972470634 11.162536193290883 32.54715400645759
142 79.06729204791822 8.866610935252659 11.167886817547757 32.87442228387323
143 79.0998963894868 9.215600450785185 11.470037416570023 33.275436662428994
144 79.10609419059718 8.258160694755992 10.328790320961856 31.624857266327133
145 79.19259078585992 8.892053296853957 10.98532690684909 32.6568056035287
146 79.32031829583724 7.542196007180975 9.114211649058479 29.767706228329736
147 79.10107031230909 7.292571722112669 9.171986660066034 30.120523045698366
148 78.9622026154269 8.642698265040435 10.990827426791594 32.67706879084458
149 79.20972136640479 6.964835843356187 8.49433433411514 29.24458870174812
150 79.15317501342817 8.682748130704896 10.813455210256729 32.495417465367936
151 79.31376438718058 7.0062460671799744 8.379436032472364 28.86738483181961
152 79.29155614591096 7.33539654442638 8.81180687909101 29.026784185987896
153 79.352047870662 7.685413205360138 9.19763837392118 30.196799375283756
154 79.20241239307214 8.51605989363738 10.521556172691293 32.08990135557121
155 79.28927751136689 6.17087479880383 7.451777254489766 27.199337655364207
156 79.3067112982599 8.009793323805505 9.69802275859678 30.95450734779123
157 79.25486125625703 7.407282487335309 8.999828206509852 30.10714539269642
158 79.23869707487933 8.682342926092506 10.693473489709726 32.285123989332355
159 79.2680760303699 7.636380945915396 9.291596900000808 30.369526559575498
160 79.36068137422012 7.343523501560534 8.681475839031327 29.037251019270283
161 79.31821779652365 7.778908485259574 9.421810630393468 30.516220288411134
162 79.39941494503532 7.521875392580618 8.994197342492871 29.466159579995534
163 79.37611680710074 7.340144473367076 8.717874421826266 28.84862262292932
164 79.21649905298524 8.470818700695352 10.479898206491601 32.10928885707346
165 79.15021233653572 8.847800310630413 11.141824519858057 32.918575207485766
166 79.36720590940158 8.510222486819575 10.213716054818544 31.350241796406408
167 79.37771011575119 7.015900096306982 8.29565086140489 28.04874206415613
168 79.3064366180826 7.17327859798609 8.666160410281442 29.386390765195735
169 79.39829100100899 8.166188354698813 9.85429226947543 31.1613049745772
170 79.30473430793698 8.32179793877951 10.167078944974206 31.590723697359145
171 79.29815830590681 7.422917498244172 8.99972393125028 29.92171973467531
172 79.28281528080609 8.267639900863287 10.187953548500117 31.52361245397932
173 79.12219276351034 9.382823693904193 11.730666910670774 33.77133388153776
174 79.40222066609796 8.173405706332085 9.864654623395563 31.022003673544084
175 78.96932328104317 9.006700318868143 11.5381161266642 33.62752343740492
176 79.20854121843732 6.342570054292247 7.769979726282661 28.12447434079185
177 79.41129084884655 8.076430151348148 9.45253924594911 29.905728113991504
178 79.36726196149522 8.559773142813365 10.307668063694454 31.815937023694218
179 79.31970038970368 7.665269901379982 9.374997556048603 30.514666285659242
180 79.31214479350666 7.124292793405573 8.69231394882326 29.519363135858423
181 79.43416631077226 8.12445056622714 9.739498243092227 30.770454265310786
182 79.43283341548126 7.830805553932047 9.379957148082074 30.346880084589344
183 79.36712000664838 6.3549930408098 7.654690392416475 26.897990989375554
184 79.4638472572107 7.956167682072344 9.50490497786628 30.30227441119191
185 79.32229124913364 7.593861615286711 9.192522368998334 30.211032647461
186 79.46012963749651 7.791069855196242 9.260001496349968 30.088111980166797
187 79.49270521621821 7.6699270259727035 9.06690326723063 29.257444937455258
188 79.33902168922793 7.356686032626833 8.947599335870871 29.807424014946093
189 79.38431854837792 8.296816739532686 9.984623309535113 31.51507896491771
190 79.35787020449708 7.9945484927623625 9.578112727290744 30.880651578530895
191 79.25883849279145 8.394800013254315 10.380869295915197 31.98117120008732
192 79.41219565393483 8.254301427307102 9.963585775916117 30.961935517207618
193 79.16888850878333 7.7570402121283175 9.698322549968053 31.052435646669664
194 79.21318368264446 8.403695520409677 10.406944628012349 31.994174666371357
195 79.29194039707559 7.540913490438025 9.31255622717513 30.477917407135735
196 79.2599876241252 8.475416016843571 10.500707637980277 32.06300309187318
197 79.3481571778373 8.205569864302154 9.995089938714818 31.394873630477214
198 79.29521747124558 7.428323062897581 9.140495531674786 30.05831169682478
199 79.39875851829323 6.444577123345957 7.670481577038169 27.454895208911246
200 79.33148524183092 9.096728560836183 11.136323999915543 32.84027011332375
201 79.31984410488153 9.108059576127149 11.141563831709123 32.9287683262969
202 79.41448839618602 7.7768447455324425 9.374749902307112 30.224760630730486
203 79.35209209887326 8.339801122810226 10.088839914275315 31.51761151827014
204 79.41215314927703 9.046521807640364 11.026828460159422 32.69357727393791
205 79.29284306273762 8.36513392290896 10.088918120719992 31.71559343429926
206 79.38555735611344 8.838781084452016 10.693336628431538 32.404562395810956
207 79.41970587359852 6.5525237376023036 7.717385892235173 27.698282691818644
208 79.2559585743587 8.033327559716254 9.901444238413914 31.371692245897755
209 79.21338050778915 6.8063246186128135 8.51011248432938 29.25648033904492
210 79.25883196804489 8.235610485300722 10.089022395979564 31.681757076938567
211 79.2456860057462 6.17961967248296 7.441629968292496 27.81012617100774
212 79.39493706776351 7.839193859266361 9.452988933006012 30.489490205467007
213 79.23912290828557 6.823791656438099 8.410985815697124 29.07016145485005
214 79.1881124218861 8.762260895959557 10.902050077672031 32.688724287221625
215 79.3275813425461 7.815488292273527 9.395670126259093 30.398098117444604
216 79.39579523357258 8.062706505011114 9.661448211301305 30.92579060887577
217 79.46450789386783 8.096182653253683 9.494353625038165 30.28379408555173
218 79.39051625182684 9.149464922842085 11.037249468913068 32.87827606586975
219 79.38148248975048 7.948335164938691 9.562582230817984 31.081282776513053
220 79.29454415321943 8.176389297198293 9.984727584794694 31.437381551086098
221 79.31170245797077 7.623690712619021 9.276040334713153 30.594202131520156
222 79.30447442662864 7.886228868359423 9.755511012640506 31.10180413165856
223 79.3227288979959 7.402849245947967 8.905837094411595 29.72282179105683
224 79.19642977658205 8.243942679553488 10.214152707468017 31.75664102382203
225 79.35989330767177 7.554906028585363 9.140345635989144 30.021092544147344
226 79.30838595146652 7.516932562543569 9.156156372222013 30.330173982873788
227 79.44650851839788 6.4542523414993305 7.639244619592123 27.600323171237797
228 79.13986556484873 8.589416456696892 11.048159267945968 32.76967987992574
229 79.34915751234448 7.739004381803273 9.411467828084508 30.672596204816127
230 79.3317311677016 8.341931227777554 10.021074029959854 31.469098282447195
231 79.34487705271097 7.298924321643222 8.712960450218866 29.434536516673436
232 79.42115194564111 7.684752780878171 9.176613874709627 29.83081853202426
233 79.3723315615271 7.223484519000678 8.780719817330606 29.311579377413864
234 79.34460802467626 8.087882294701911 9.760568362729828 31.17091898437152
235 79.24422656829536 7.50892355486666 9.359519197205636 30.50352981391248
236 79.25008221105682 8.189246044743621 10.22979399640407 31.713244704096066
237 79.34537064556038 8.693880734053666 10.620467773600684 32.31738980902722
238 79.16349692347349 8.297448749738592 10.516518374213145 32.05624457933528
239 79.374960113101 8.166262087328027 9.92729146838075 31.222954689650994
240 79.35394132071004 8.10537415960397 9.8179002038842 31.22206474793433
241 79.33816630623214 8.38631435716411 10.219131851112662 31.58993685584499
242 79.3928927040683 6.430127147635764 7.717568373939432 27.82057997933851
243 79.3794988799441 6.650975251098799 8.0720977392863 28.56147956080183
244 79.50063039860038 8.700508694485828 10.260522611959688 31.629759938093716
245 79.35555774256233 6.780568753177499 8.29632865059211 29.11074287654528
246 79.40081507008313 7.42100751032311 8.853614740976345 29.589226301777938
247 79.24227623186313 7.650919915498325 9.568043647538161 30.947463659994057
248 79.40623453450203 8.188526809831744 9.838585808502131 31.033918563277908
249 79.16709737056142 9.093639346874207 11.50667713590272 33.54593798489394
250 79.25773283798472 7.0430962564024995 8.671524068945757 29.42883900995551
251 79.40103470363269 7.229054140410895 8.65543309295279 28.87568788056213
252 79.45273146362695 7.792959961945546 9.32766310540587 29.85831696138207
253 79.35809880237711 7.585959811487903 9.296771559757156 30.261086352616108
254 79.2904021869816 7.8811463792140515 9.682485744920289 30.918292002780433
255 79.3344145064063 8.569225574739487 10.688298829953391 32.25142184974658
256 79.37000804203751 7.562427164879932 9.20822882997162 30.37532646157517
257 79.37222909980383 7.407272899914154 9.07271661295187 30.03263268193136
258 79.30550428446126 7.261471109833982 8.874717446632573 29.778607275239043
259 79.33877991997365 7.756617175995939 9.359147716593396 30.186140817306285
260 79.36266141390473 8.153970711820682 9.911734903093095 31.39206576990904
261 79.1887376292436 8.316463997791002 10.620767564971967 32.1619979975782
262 79.35696322834383 6.964041625556523 8.462967032594616 29.16030748422963
263 79.28429853724111 9.432720620908364 11.761793075653525 33.64309065763528
264 79.3361451081592 8.131235969175195 9.896100131360763 31.316572778037443
265 79.24957234242622 7.722535446090324 9.693082718174473 30.98995402664062
266 79.29207093257216 7.534484266961646 9.375082279697011 30.42074813620608
267 79.43661367144588 7.970993505773969 9.703210452760569 30.94785561199853
268 79.42295409590999 8.745332830833606 10.406481906547993 31.71103678102559
269 79.44450185594866 6.442798289669952 7.477461554363519 27.114553439009015
270 79.36557480362296 7.724994012135938 9.364485306442827 30.4645667547365
271 79.43963494264169 6.967963465951596 8.306313006696298 28.54684144348485
272 79.48530058908965 7.825974304940979 9.473778812883516 30.41085396168276
273 79.39374569182844 7.507123631068797 8.947299544499598 29.45192326141244
274 79.31275600899839 7.665667448634722 9.442809060790136 30.657211382517136
275 79.42666284121526 6.56843805634003 7.847716932294857 27.80976391798051
276 79.14108987849224 8.620055002000862 10.923081094087305 32.853446438113444
277 79.18049722271736 8.871117935793729 11.251320059614168 33.1410216637138
278 79.35183345171887 7.637820650250582 9.38546418522831 30.601473561364944
279 79.43006364548539 9.44006844430208 11.459375271278615 33.443641637860836
280 79.43830760664929 8.727569663024987 10.54217008806827 32.16453232690954
281 79.39651591803589 7.202717092828344 8.723414044991129 29.353760843895817
282 79.37704129924545 7.931501584482767 9.557238123764833 30.696868584738578
283 79.08783388159235 9.071938287517428 11.72570080143357 33.790027573903956
284 79.10633983682163 9.416083262470845 11.960144170973885 34.29770448226333
285 79.43193560950868 6.615814850887452 7.753777957826391 27.641516936651023
286 79.33822168730845 7.74790338673702 9.406175858661136 30.47314292963148
287 79.28432218463779 7.806234018329115 9.734675512336944 30.937404162774374
288 79.38877688564763 6.758516442249984 8.181358659708382 28.35449944646221
289 79.2739550255796 8.020973675511897 9.92228625592121 31.350086104302378
290 79.40563643372006 8.211269278631045 9.994985663455246 31.19492898069336
291 79.3337156498801 7.903653637424249 9.724169779934877 30.985201853454114
292 79.38713481252056 7.221875508967589 8.712934381403969 29.24964872395894
293 79.43442367808014 7.463299715281295 8.93167780717471 29.434286995647064
294 79.4298015009315 7.419986140328436 8.884793043588878 29.39175094973371
295 79.28083640885808 7.443489352998831 9.286585170337547 30.484771308940704
296 79.2845180822289 7.58476109314837 9.432479292888607 30.69812104246179
297 79.48212025194046 8.968077276801491 10.687907797729979 32.199497990752036
298 79.47249503116961 7.292386831451431 8.634604109852939 29.125905922326833
299 79.34314052679848 6.9285381801486325 8.504638033201772 29.008424994074122


==> data/individual_runs_weight/run_12.dat <==
x y1 y2 y3 y4
1 74.97958673222469 17.49570021288337 23.82748336092717 47.22347765424074
2 76.3074439528665 12.78940660167358 16.306995227582068 38.92500868666632
3 76.67004009385198 13.086339281721724 16.64564216745511 39.60547054620195
4 76.9707651166392 12.253126467012912 15.733663781630923 38.48356193154522
5 77.4407757693653 11.524394931679312 14.576338744437244 36.46438849501252
6 77.55470043290073 11.531514609800032 14.93080945495061 36.85095146239291
7 77.78426583367852 11.109966240522539 14.315657112706702 35.71785667168914
8 77.77818891683894 10.996618927521496 14.435743108513266 36.15040122089056
9 77.65099723554255 11.38422905147336 15.050888933553463 37.35518902250243
10 78.19742118077416 10.383758808840511 13.294026774237022 34.31494028464041
11 77.83141272656125 10.86035589309601 14.394156831554527 36.27296319774725
12 78.10802555539392 10.364175960197537 13.49741566803554 34.55251360071485
13 78.2100864858125 10.546098001280866 13.596301200130034 34.64094678329859
14 78.03104761680433 10.098013371791655 13.367384419347129 34.692916686200746
15 78.43302901376322 9.48125903027814 11.53744485468069 32.16000709536531
16 78.17792729068591 9.881782542965215 12.924273220992388 34.06718306869336
17 78.4439723624313 7.5060955415475 9.437432367718356 28.98595916620471
18 78.27991923865474 9.201600219753828 12.10076587571276 32.606522942836946
19 78.20841238393989 10.689352959360045 14.0447760571491 35.740503974611556
20 78.2748879501079 8.790413962963001 11.600544421130232 32.03449405866737
21 78.40154645811452 8.676330194538863 11.329415711831148 31.61868469903244
22 78.29247798967977 10.949981627120339 14.336577336658674 36.21421711048958
23 78.37518721741456 8.873257380003833 11.569170602405999 32.03989637920228
24 78.4801614572676 8.026946685641244 10.281794764912732 30.21788390889151
25 78.36774804854639 9.219540135286296 11.98089494762906 32.74543083096577
26 78.39475720773746 8.325290473627607 10.938670245393578 31.240391314281656
27 78.4196624935268 8.89666371078777 11.35019907450493 31.935620758664772
28 78.33430335178527 9.393324794696465 12.392808291760094 33.60621069755647
29 78.41164295518422 8.414466715158415 10.735313937613677 31.199379365902946
30 78.41295460840577 9.425684532604658 12.017254427201662 32.887703072706884
31 78.34282591522876 8.73025501220521 11.433795246664435 32.062091285703445
32 78.44028904053985 9.008150280464406 11.54826341286147 32.235289413298084
33 78.46791952910093 8.424409136914804 10.79254802071219 31.027351682996485
34 78.42070971025737 8.678803384294707 11.115723118946008 31.626077328523305
35 78.57906250127685 8.0451600225282 9.916753149960067 29.84215176140771
36 78.56648126652578 7.860015981663429 9.948100899869427 29.624041095102882
37 78.603956742675 7.782176452550354 9.713651013125391 29.70767797186804
38 78.53553338522848 8.253693431809465 10.573674250866983 30.799108188618618
39 78.40591723113528 9.85875490467068 12.965931187192082 34.173998001542515
40 78.35979281809651 9.177861136560775 12.085320102888398 33.19057483143789
41 78.3585610206463 8.699991015558517 11.553731346785368 32.19443739012284
42 78.48851328396138 8.94840982590704 11.663024853226055 32.442469522656104
43 78.36116815770309 9.016145045746946 11.949866540702159 32.9961549580085
44 78.58144075716937 7.590985633400652 9.823179138900128 29.466638119006696
45 78.53080650984472 8.325677344099365 10.922931198401676 31.112368257168256
46 78.4508519981711 8.550709016510329 11.298296064052128 31.81663561299034
47 78.39540427144209 8.103717738482306 10.839856402540038 31.335220698249877
48 78.28503545123584 9.199851459415989 12.346092975471068 33.70148734225845
49 78.49624129350534 8.419521606461828 11.058436898217705 31.270420270229394
50 78.50373132391407 9.089998124360902 11.876652274073972 32.602940058685036
51 78.3914198505113 9.001506095819096 11.996770855899152 32.993572334936225
52 78.5689922007822 9.700780005033543 12.606194576070228 33.66249170949559
53 78.53174905270312 6.961548939047208 9.29709090273959 28.819894305006976
54 78.45567951500965 8.901341004804374 11.772552979000794 32.53006084845559
55 78.59313259429118 9.124709922245614 11.772272739240686 32.37895479901345
56 78.52885109248587 8.742913467396617 11.464947480462085 31.967478068112342
57 78.77584364702079 7.852326916321725 9.968995055006502 29.939385396359253
58 78.49833090721172 8.31359275274176 11.105562798341296 31.642694041319107
59 78.52562836080463 8.05488169650898 10.563455275428769 30.899158001655014
60 78.61321831891084 6.782982385347274 8.958261481162289 28.37719768525736
61 78.55451514419501 8.641415295987542 11.319059875114734 31.897666050407736
62 78.69077289802489 8.663286657340302 11.162523158883431 31.60160709125953
63 78.72533410131336 7.954377646533797 10.1201159749437 30.044076261068774
64 78.52319567939576 8.715795807838651 11.506709721921348 32.090067170356065
65 78.44275874065502 9.501892110683215 12.51790601722993 34.01347591032945
66 78.69217609136905 7.45226495094784 9.64085384753549 29.51013760243533
67 78.80138517733664 8.479062397855255 10.432544204237693 30.519297162317503
68 78.60016556829423 7.62463142370563 10.219633675799344 30.466441812164202
69 78.79094768479669 8.682421844226004 10.834030022411357 31.364580556205567
70 78.55960666058533 8.992665628387526 11.955034683254773 33.045953937611095
71 78.7414293820521 7.7279971609358515 10.146517167227021 30.448967250993743
72 78.81605234558504 8.042869834255827 10.198374557253764 30.531660001168483
73 78.75320684929696 8.024870947396705 10.537340840109266 30.935542185521037
74 78.83389239611888 7.971530762447722 10.052421779869192 30.34667017301471
75 78.82945675086121 8.685882049754314 10.870617604114285 31.68765622741817
76 78.89117601246569 5.885233923399339 7.561377069505449 26.50566830192623
77 78.76081861324487 8.02889034852 10.563487861447374 31.190524786157148
78 78.80419760081577 8.353985891579164 10.855171831289933 31.458850146289997
79 78.59986774221008 8.93422980978108 11.882061553164347 32.9415511712425
80 78.56185880097044 9.200087624031521 12.377225657657542 33.60921102565258
81 78.7929203582457 8.608804921707131 11.214810684355914 32.05810293370014
82 78.6657356582716 7.8076702554760296 10.501105187407411 31.033252281791
83 78.84533549492424 8.662957821750087 11.214706409096342 31.945451046558993
84 78.76177088563875 8.673566275694322 11.485880738821496 32.3184283061386
85 79.01748506212397 8.549425761943656 10.76099823748743 31.15640110544521
86 78.94379982009254 7.583925555196673 9.640756089479652 29.816092251898763
87 78.82201825873491 8.48157942236992 11.032413703750333 31.862454191791112
88 78.97515649484457 7.170790820950894 9.171621696657528 28.80574689640377
89 78.88844410874007 8.014052059148044 10.41219097700965 30.886019310583734
90 78.8433162668213 8.402424173645741 11.01157820344676 31.746929480621368
91 79.01185658362229 7.902103943121398 9.90118355026498 30.150659084573693
92 78.93311985049806 7.929867173758189 10.266225165217636 30.66326309266063
93 78.98226334816825 8.193697720951636 10.380719400229555 30.849057600909923
94 79.03176519292633 8.017021154412735 10.125238497070255 30.27460364805131
95 78.97248449891615 8.01068235493164 10.427799679927096 30.898875279888216
96 78.92440977921194 8.582734915867684 11.214797649948471 32.1123782433407
97 78.96464291057231 7.4091358763971655 9.666994351669878 29.912401398315446
98 78.88076236145436 8.746649416436163 11.511910450492579 32.528734427603766
99 78.93375028036063 8.14558400211168 10.61550166436348 31.35230492694967
100 78.99128879989118 8.248483998367655 10.505895332144078 31.215034018099697
101 79.00109458979992 7.5928489861707495 9.666831421576793 29.935893592865536
102 78.96939887387803 7.392287813407174 9.552245945712734 29.659113242000146
103 79.17814348414063 7.362054019923884 9.030752338177184 29.072593363066844
104 78.89605155473014 8.705882883456626 11.308645383564809 32.445684285922994
105 79.05506932851249 6.7677842541856466 8.504651067609203 28.390496219092533
106 78.93614489633751 8.252378993105696 10.824026114696006 31.728447195721298
107 78.89860692957129 9.038647198449155 11.694242259060939 32.94732776773663
108 79.13405484154177 7.123646256196044 8.817216158181406 28.881983624055263
109 78.9792930914189 8.807932072478334 11.282517913837875 32.566886261989914
110 78.89969032867812 8.504452542793638 11.22537507159148 32.34861012809071
111 78.62825252997318 9.084857029457606 12.486884127506748 34.08619824230919
112 78.98137944037664 8.026435695650436 10.474853890809733 31.34162868770668
113 79.1257052913862 8.859270115936177 11.131136305751744 32.17985422938927
114 79.10585386197653 8.44762882147861 10.594418510318427 31.5576630565062
115 79.17309304400513 7.115732898904431 8.733659089244238 28.514935138074737
116 79.27336605786844 7.446170857707024 9.108795852764384 29.028216160211407
117 78.95899586555102 7.4572693748246905 9.719223222308859 30.30113003899031
118 79.04427720758898 7.766674893775713 9.94311523902105 30.49771866462442
119 79.12773539816145 7.985471941674725 10.021236960052926 30.914597101203
120 79.17028073428337 8.096665980730613 10.015931956222113 30.955643626357666
121 79.11781149517759 8.189525645220796 10.182661579076747 30.96743078850951
122 78.98745852425577 8.71738693872073 11.266974382957674 32.64128420585578
123 79.15944648805099 7.312369092259341 8.989205164440783 29.3029872143317
124 79.1414505458913 8.562002609559567 10.719542304603157 31.947287637196208
125 79.1457990199939 8.610365091341095 10.750818365271542 32.06924582367135
126 79.14958952389586 7.928151375244659 9.911689282667025 30.55909018783015
127 79.19967775983545 7.946683949100547 9.885698674218279 30.830677953228758
128 79.19248449371798 8.720965562575717 10.84453575481341 32.09609588654937
129 79.10483828807664 9.38609737590306 11.751417687325938 33.480100813161286
130 79.22299178381213 8.278381587908545 10.146002308132873 30.816088261863307
131 79.14295289207493 7.413721046952039 9.343910494288199 30.254408229796994
132 79.06901422260066 7.9820772822728285 10.172507775675754 31.181548903913068
133 79.20120938938481 7.937485037636585 9.776229203277065 30.760001390604298
134 79.21022128849636 8.206152459531046 10.182694165095363 31.18717367578745
135 79.17522375028214 7.107902569014879 8.827780545416953 29.231888145602834
136 79.32607764493088 8.157012462516061 9.968740884061301 30.525294599508356
137 79.04658006470677 7.9260357743993 10.110046895191116 31.255242878935462
138 79.17230497947885 8.206816381791402 10.172351362786403 31.361728594842
139 79.02923430606091 8.486305609775668 10.943910077187159 32.379982931858905
140 79.24235576030334 8.191769489274012 10.208671739136665 30.977878283471572
141 79.01514429953005 9.200102390211681 11.68905456489714 33.49706387110085
142 78.98573914565836 9.329283832393232 11.991315956382708 33.67492072096616
143 79.08796699712661 9.169112632928938 11.69420315583859 33.33011724706272
144 79.13736785386855 8.200768104587763 10.245435285340132 31.629067578136006
145 79.18168708485891 9.153807292048457 11.57422795249532 33.10668115020019
146 79.3186641104223 7.453219164406819 9.135053666565774 29.56215228704697
147 79.12240391413397 7.347269754257059 9.370005377996515 30.178373360526667
148 78.9957961603853 9.078220967396527 11.751671858271152 33.43399645162507
149 79.09158404085612 7.231893627167896 9.166694690642673 29.767731483503745
150 79.13160023435044 8.79857660827574 11.058378243384192 32.62907920753937
151 79.27554139598503 6.9741743527486095 8.603536599703709 28.728396793132305
152 79.34951436618114 7.140724118974134 8.65023888158527 28.67796015239632
153 79.31976513657818 7.767374363461239 9.536357003035189 30.20134594293905
154 79.22280320719986 8.625508122080461 10.83414081487466 32.004115113465744
155 79.26336945675683 6.036382353955514 7.311129480936007 27.05038202724861
156 79.23637633876666 8.123212329267608 10.260991850627777 31.35575857462807
157 79.21294628994913 7.494844440746766 9.489700341579677 30.135999616916244
158 79.14873506988236 8.955715311321383 11.318877393410487 32.727312097296725
159 79.20350388879345 7.728432712144737 9.567737338963155 30.270334176027735
160 79.36774329364027 7.866082675742334 9.567457099203047 30.036815723753485
161 79.24269393738595 7.690268961351005 9.6511770982333 30.35649296129709
162 79.37013888888889 7.639619423506755 9.40599337695689 29.818009439966907
163 79.38036520741217 7.402547199381923 8.822038888936689 28.812851793721904
164 79.23508454347305 8.610914529134567 10.933234897488298 32.17567309341784
165 79.10745419202212 8.6744568560495 11.22003096453833 32.578312247532196
166 79.33907025087893 8.678561451947573 10.651457077305249 31.529957652011575
167 79.32839085663126 6.72303926524154 7.977643905723697 27.229096501105243
168 79.2851703230401 6.911421973949426 8.749567583532958 28.834482879554535
169 79.24943920435585 8.022584824676674 10.088885534701376 30.849036288419796
170 79.2764614285121 8.229125979340193 10.370272322661023 31.179406007492226
171 79.2843470904068 7.343821469506789 9.197729614773298 29.618832101792524
172 79.29708121374279 8.239134787924673 10.333867222662352 31.429377989435782
173 79.1428618006657 9.40087403328782 12.043368862521152 33.81805990677126
174 79.32197193884166 7.9047229130894525 9.692652582728723 30.342626288729548
175 78.97380754233416 9.274156697024766 12.26257500975625 34.286246099448405
176 79.1765478219147 6.5663620973457775 8.348433694360347 28.41242491593161
177 79.40580488572849 8.204563727159169 9.744392663088464 30.13119166813414
178 79.34863169430567 8.465869361070881 10.495187566426601 31.3173869982602
179 79.21485397838394 7.556423406636248 9.57308796322003 30.265851974656222
180 79.25302985808003 7.056467081737394 8.822586334049443 29.24505507383276
181 79.31330132684573 7.967499448644095 9.864609002969505 30.376670546223707
182 79.37219543177952 7.508047949759816 9.161070343829413 29.62993511809575
183 79.39330890864687 6.443781409307267 7.592105685061091 27.02482165975557
184 79.38142940819203 7.896828825960843 9.468356499385688 29.935072410052488
185 79.26227695624523 7.271582666907904 9.025838366569761 29.693375876355454
186 79.38140106187197 7.828266578873265 9.437165162365702 29.98513345384417
187 79.37800418000761 7.553923389980794 8.921041730698198 29.07035224609762
188 79.26694585230986 7.329398660493763 9.124873794349897 29.84802926763175
189 79.32113221133217 8.369006418086348 10.422312194392024 31.319036808558664
190 79.31827217086045 7.42322612990596 9.301907116291153 29.675210880770642
191 79.19734050822123 8.377187120157133 10.599840823816253 32.08097417785347
192 79.36877814370796 7.793096673104379 9.577949797197661 30.05278197657033
193 79.16619176956432 7.831272887851918 10.235157655068383 31.251895953734042
194 79.22662529019082 8.525165751517045 10.803047235910523 32.281469917266094
195 79.2342281468317 7.42370121912483 9.296882352220448 30.059980272541154
196 79.25125037294856 8.501819989882993 10.64136844594149 31.949276696204333
197 79.27099774808146 8.252221308733592 10.380765020655625 31.405385468648294
198 79.23343772891083 7.510216885984929 9.42191490565305 30.112144650089935
199 79.42437804851498 6.766179106536514 8.123916026090717 28.150444744343318
200 79.29269074717145 9.10758985543763 11.370878161919151 32.882452315675536
201 79.38195964227262 8.60613733208966 10.646393210012196 31.810830867082785
202 79.29768588133204 7.744243452891471 9.473694089235119 29.832868971676476
203 79.35010567784553 8.356558941668913 10.31289486108059 31.406692046736474
204 79.31526318664869 8.983175103898365 11.151939220036699 32.52796774484109
205 79.36317582950821 8.086497429601808 10.02625520691991 30.87981696003046
206 79.32521143619473 8.73784521754318 10.807948173110482 31.99490790383852
207 79.39284847834948 6.807022920715753 8.264531213625858 27.961804413792212
208 79.22630807867621 8.171578069651002 10.292274428499892 31.48039762448277
209 79.20837254663596 7.282962716823199 9.40124233544256 30.03920390520899
210 79.22045908060326 8.092887634399146 10.307954820658283 31.424675372797463
211 79.25749191990805 6.307877164221895 7.95237018968451 28.030650056110684
212 79.44061887285234 7.834336373759718 9.624815009172305 30.11132647522824
213 79.25162230010156 6.765437416202948 8.536090058370682 28.99919205353221
214 79.25554615669182 8.591161955753181 10.844737788128834 32.445437302454316
215 79.37905780395423 7.4656022321720865 9.150681921094383 29.632899670298308
216 79.31695303538608 7.7340668083236075 9.666746697928385 30.360893330576786
217 79.43616386342701 8.189886556982302 9.681873127770292 30.187040478748738
218 79.39902991835355 9.113876439972323 11.25605154951732 32.556621918913685
219 79.35826252451663 7.695271439839956 9.619816313916496 30.261638482660047
220 79.26963737820064 7.850815636974481 9.943121756224782 30.94301901156511
221 79.2540105369091 7.7095267959019775 9.781534207107867 30.566459168610848
222 79.25552576411357 7.671417088533958 9.760744327230364 30.636495331782932
223 79.30371740001148 7.4846835977677095 9.447912031305517 29.972562320059804
224 79.31110119376626 8.166529970735978 10.323543971964554 31.55869035966914
225 79.44129648134644 7.201213638058021 8.822351714715404 29.18116959705843
226 79.2759640106004 7.569190918452639 9.567906786259961 30.43983569615444
227 79.45725803402561 6.540053062098697 7.910229950409297 27.710044567868408
228 79.15574861694114 8.479147885006398 11.042958539374725 32.57777902016761
229 79.26582703325384 7.754744990246549 9.750238594828309 30.613870377739737
230 79.36235248501598 7.847100669245901 9.791779251360989 30.517463572521287
231 79.44268057275306 7.111822766635391 8.702441683409369 28.905979005020534
232 79.41259295955774 7.3771737198255085 9.00462486845024 29.182266241988742
233 79.39037148549109 7.184691619209308 8.911011754167951 29.231691034318363
234 79.35566303630975 8.005378691743461 10.094131883698676 31.016785692701955
235 79.30285869663352 7.576907404992417 9.630484976411624 30.580044817175832
236 79.28272728244526 8.028521897603193 10.229754893181731 31.293176823220215
237 79.38029163751425 8.373301018251352 10.39107523694598 31.481482295584772
238 79.23759667318404 8.228589992314992 10.547761848862914 31.911821398780038
239 79.40556635198692 8.012362041737726 10.130530466493626 30.864519277378577
240 79.34460802467626 7.961613457313985 9.995070387103656 30.81642302799431
241 79.32172788529057 8.289494221568807 10.380751986248182 31.50580934823197
242 79.42707866674425 6.335457835297395 7.780061840442687 27.534682443830725
243 79.379025822256 6.7942121591652125 8.483717809249791 28.577628116829224
244 79.46001616005644 8.797539432145268 10.750342609399743 31.54619273012034
245 79.3087760649055 7.062592868117136 8.973824563653654 29.55084803589052
246 79.43014059122517 7.1817163052299655 8.785861891068325 29.112683462469946
247 79.20999901732834 7.868332089776777 10.188285925890007 31.48042141867473
248 79.44299661659092 8.086833497245646 9.921875672086633 30.603854454913602
249 79.22444259344297 8.962579730884707 11.428464174018726 33.22332563597581
250 79.29816993263763 6.973386003419252 8.754898656178668 29.278011786496517
251 79.47326723587047 7.4797281118085825 8.968004700728693 29.13883149176877
252 79.48914246838231 7.78430437210777 9.52568834054006 29.811483674151063
253 79.36456992234673 7.698097909230414 9.578184416531698 30.436060740423144
254 79.29656889804188 7.74478439620944 9.71374877118123 30.607953917064346
255 79.35864578951985 8.3766152489195 10.563194587279835 31.808789134096628
256 79.3168484613611 7.739595579895793 9.844092845648367 30.742772751410318
257 79.37738344129137 7.511769691872717 9.473928708569158 30.000977634152893
258 79.39089293649761 7.412040919094798 9.281104202006208 29.83910344962665
259 79.48606749109382 7.80478418436016 9.583104905342822 30.059329673340418
260 79.30559729211863 8.027511042531588 10.18801872053735 31.204948508494958
261 79.20849215814819 8.313541886535697 10.672885643147644 32.17744319815418
262 79.40562480542945 7.037422575064401 8.806873355872435 29.172844809315702
263 79.34882981197042 9.09377987230458 11.50638386173518 32.91151780352415
264 79.42616881385386 8.421567187846716 10.594366372688647 31.7111361550235
265 79.31036464022715 7.642476947209076 9.656488619267822 30.58476725156104
266 79.29785470280586 7.595434033061392 9.609603855682003 30.526448164593965
267 79.39777522657326 7.822870347680522 9.744914039386332 30.610353156255165
268 79.47035441288364 8.685217157297654 10.68791431493371 31.616422586364855
269 79.5202112014045 6.832002437596049 8.264237939458308 27.4975112102806
270 79.42278398961767 7.868180874495982 9.807407505889598 30.608057124619414
271 79.52159895576854 7.182233830005819 8.76477221981954 28.639238336581407
272 79.49387501735622 7.784579161592585 9.619646866619691 30.1694914150586
273 79.51282390724832 7.273407822792434 8.86911916863421 29.074662311035524
274 79.36267437227697 7.843416636240925 9.948250795555058 30.80886640926742
275 79.51988579403637 6.515485271971127 7.9257734812895 27.5137078077733
276 79.18411957071855 8.408880366491667 11.011715064724958 32.53495415541037
277 79.19200708323757 8.818808474983827 11.334707681254507 33.03706180391368
278 79.29957894191364 7.882097143488832 10.042124597986291 30.98372811156859
279 79.43855539035 9.287803196111573 11.58967372531967 33.143845223764714
280 79.49060154500977 8.269684994893268 10.213761675244616 31.092804173062827
281 79.50958134589345 7.0047567119113445 8.655563437027258 28.813722506640783
282 79.51570615987774 7.933469798349487 9.770787338168063 30.497364528640702
283 78.982286711027 9.44703689732778 12.517977706470873 34.759539973075725
284 79.14640275829123 9.32008031900509 12.246809893949461 34.19195706949672
285 79.59112916430695 6.756393760400396 8.227924080311766 27.775477995814736
286 79.508003050335 7.909068504466804 9.822964071177243 30.583846633101864
287 79.28474099899063 7.996771529105068 10.27144544540004 31.214660643784143
288 79.53292006267098 6.748351619555645 8.405374503291318 28.24954215999076
289 79.35235444807734 8.193317247672598 10.391238167039063 31.500022656594552
290 79.47383768052347 8.358345698403616 10.44315421189932 31.44625435959554
291 79.31817874043399 8.041624549561506 10.120220250203271 31.13115060512346
292 79.50503101138979 7.265245922015199 9.0829095195752 29.29134062735682
293 79.56235030956861 7.649699992385292 9.395494161758556 29.853729885635506
294 79.55741305826169 7.324288300578706 8.884734388755366 29.179207937361863
295 79.23825440258092 7.526444214456486 9.75562832230753 30.553271929781378
296 79.31367184116533 7.67044519282885 9.755497978233063 30.606660197129308
297 79.50153664586186 8.926083137789936 11.089224168606847 32.14568135389916
298 79.53058609961073 7.432093527115109 9.192242129238238 29.390158468051876
299 79.439531100097 6.916489818700815 8.556723525358834 29.000013598242425


==> data/individual_runs_weight/run_13.dat <==
x y1 y2 y3 y4
1 73.87622313951277 15.193112036979878 21.680846798527952 43.214521745491815
2 75.65180724376607 12.502142027372464 16.84914185371693 37.95924458544311
3 76.16339555540681 12.699853423752677 16.854264375843485 38.70959036403598
4 76.50588019500483 11.330922219993653 15.197128467901855 36.86501528411461
5 77.09020555029943 11.305583895346418 14.581774092342513 36.30073279271575
6 77.06538194060606 11.077728932150569 14.477798624140092 36.63458957089076
7 77.57872279097298 10.690251843972101 13.732132760132231 35.18829856956201
8 77.47580812479255 10.435438801902691 13.539536355699589 35.26660287905617
9 77.50818802620452 10.879136787008123 14.357901627241487 36.66595683916582
10 78.00534804670727 10.306082280873625 13.08566525399758 34.25404840775922
11 77.73640094945526 10.776758100595343 14.321307528334849 36.35413085370524
12 78.1118383766176 10.112660056393766 13.184811474241009 34.3306863888921
13 78.1794749999395 10.947949246457664 13.95595308760348 35.557347677532924
14 78.04908756630631 10.013662720753933 13.388285091687923 34.69862253687336
15 78.3888557641891 10.203462766682247 12.272129230414697 33.09449809776572
16 78.1847890432187 10.420289249953028 13.606969862625162 35.082970301121904
17 78.45898786469719 7.943112763570009 9.817821997439523 29.73490125223166
18 78.34163371927147 9.685792318082722 12.496790277166248 33.49814628983299
19 78.21967868645666 11.125979689960309 14.65964815963291 36.31735035960952
20 78.39204173303848 8.963540016886899 11.60562784003445 32.181266817536844
21 78.42674154580803 9.172501628414844 11.709740169515081 32.322677585849725
22 78.24970151202804 11.703739881836398 15.076436372149015 37.075082086223865
23 78.42470475427876 9.476326152326827 12.2204543220922 32.838412668647756
24 78.54858479179148 8.347981297934137 10.542183122475723 30.452590189636485
25 78.48200042213834 9.588477003028604 12.361115130053403 32.97582535163283
26 78.5071172281729 8.659148559121837 11.412712092619381 31.4471513485556
27 78.56039735119894 9.185664377069772 11.923302418325754 32.16414053309988
28 78.4660779023262 9.595921327956084 12.705334279109938 33.65887194879451
29 78.6058536171315 8.790636054601359 11.370930299548931 31.602358658317996
30 78.60633208640957 9.833438594486127 12.762359811689306 33.44570681796244
31 78.56642014927395 8.744574829968434 11.522188080764318 31.767714181225195
32 78.64259255367631 9.359487145661145 12.183892809204178 32.6160869840079
33 78.66334984834312 8.436977967504129 10.875759677852015 30.801792326355717
34 78.66030598207033 8.860280438701544 11.532511331462114 31.84594493596822
35 78.74086282294577 8.24271840305875 10.140599546246209 29.78224053260583
36 78.75727300602738 8.21023643652579 10.375271017916832 30.05583699098764
37 78.79883245921803 7.857523817553982 9.932355335673792 29.591603530412492
38 78.73180203793696 8.685540864920954 11.146731974261737 31.28343612678134
39 78.57627530269272 9.996316952557244 13.116902211443637 34.15720149500571
40 78.61426149587646 8.931692902378137 11.991400680031106 32.63745004762947
41 78.66264645505805 8.705488538170886 11.579643748789426 32.13581200991187
42 78.7017450030413 9.133061593049868 12.022448638569184 32.539956627846266
43 78.59948096327078 8.895561717411402 11.845460937053975 32.51683903177731
44 78.85886557668982 7.4689087757969865 9.54679756340001 29.12711901125633
45 78.79836439994196 8.525091037432734 11.02696532143761 31.29220604201628
46 78.71811602590577 8.571353899821684 11.371099746845736 31.712168285074117
47 78.60343927328928 7.804231669214729 10.51668782150995 30.809785865332127
48 78.51460427363293 8.97900304171674 12.147943913466131 33.17907936810229
49 78.85499839600672 8.456254689185725 10.933163208247333 31.236407701453352
50 78.83289466896622 9.082481769431736 11.772227118814616 32.42850865145315
51 78.65178027258972 8.982862822563655 12.090410038996335 32.748010807409834
52 78.82586342635395 9.655431472878027 12.423628148167854 33.41755843380363
53 78.84208920045133 7.01138352505505 9.286559101522652 28.990006226438947
54 78.80500780682789 8.812168796037874 11.542990995049273 32.053758611904485
55 78.89427225061394 9.178851523296682 11.78777716689855 32.465799265320825
56 78.86834669045595 8.938495611674483 11.683736526658883 32.46653808128056
57 79.04922610559011 8.303766163288444 10.364934732811593 30.771987228441134
58 78.79272476126526 7.901019338379678 10.339315604975074 30.7764211641386
59 78.89323887410292 8.021508738678033 10.448654731841833 30.856229283949144
60 79.01695272596518 6.80174951383216 8.697560297820573 28.587098538904463
61 78.9485790870205 8.761919253456893 11.391876592315796 32.183752473053296
62 79.06197495995077 8.440861941055614 10.646445347641986 31.254251691376755
63 78.99257398633273 7.8527286582006885 9.760353295006963 29.75841134906647
64 78.9230675146771 8.412015144246835 10.980256522352317 31.717034270448707
65 78.81029973367015 9.324946455006373 12.408332271029131 33.679583433172155
66 79.13821532383507 7.190659781915408 9.004937694228964 29.25456697695403
67 79.07118170490928 8.312501562330747 9.900766449226673 30.055683853657346
68 78.89132794945253 7.228178693190522 9.46393783526126 29.973182085356477
69 79.07394518336177 8.843546661887643 10.661865051651453 31.55236086216314
70 78.76335064935891 8.933446056112391 11.882061553164347 33.12894685927752
71 79.05951780409701 7.248786597990982 9.270911295382867 29.71559871014152
72 79.20971658761889 7.7451174686955335 9.557264192579728 30.18781604652898
73 79.13172986949789 8.013717735440217 10.25577157044536 30.981798737455748
74 79.20807851944815 7.923546521327059 9.823022726010766 30.44664481680286
75 79.17976980241603 8.52096399496402 10.568167213720747 31.288926474925706
76 79.15553835865721 5.514710977682172 7.034897801121531 25.81113499403932
77 78.9618374829329 7.872029839673815 10.297709776405162 31.140858652633298
78 79.12610609895307 8.370594991278002 10.66223653226368 31.586232415951688
79 78.87471750350576 8.87862569375904 11.751723995900932 33.01267393500357
80 78.9279460190605 8.666212850435498 11.360861219796337 32.67527585551513
81 79.02350461863311 8.668985685957137 11.272116456695402 32.37894997865748
82 78.93500095790955 7.790419223230166 10.240449624491754 31.12329206619733
83 79.1552855131168 8.399127339709949 10.484975108192096 31.52233980250977
84 78.99838120935354 8.393985301980354 10.86044424910212 31.927539895406376
85 79.21303109063412 8.424548823841405 10.135398817674968 30.66293948540918
86 79.18240635686212 7.243626046256782 9.161317997570906 29.47268995969129
87 79.08016161312446 8.43699977831665 10.80822841287059 31.842636145744486
88 79.22044820849032 6.689598509790913 8.124000749739114 27.97577847297118
89 79.19442348004304 7.738399721801365 9.81280375057253 30.560387125055566
90 79.11058393300499 8.313087420285761 10.64151182442341 31.77903883148373
91 79.2654774624578 7.5969755489004935 9.421712872337629 29.824531929795906
92 79.21646233139454 7.583525964130926 9.479168540362737 30.05635848273871
93 79.23496857293533 7.654440611955751 9.54159683482877 29.940910120471464
94 79.28364229531645 7.658762549198282 9.270448573918511 29.68395911821591
95 79.18847597352232 7.896656175824017 9.958704390327322 30.814131926706246
96 79.0601732318593 8.357497477192952 10.751000846975789 31.93146699136008
97 79.18645505883198 7.241831530580238 9.187451984501571 29.66042882480162
98 79.00648940403536 8.753656603049889 11.381677168488746 32.8659462447062
99 79.14304890842263 7.914765696506631 10.146406374763728 31.00260122566474
100 79.21157118640603 8.337884151495683 10.432863547220139 31.471083937999232
101 79.23073436847592 7.3986861682764316 9.312412848693208 29.734511813860554
102 79.16932720579477 7.260688490478453 9.161396204015592 29.69302071450595
103 79.34029509732198 7.389296053079071 8.994164756474266 29.049384954159862
104 79.0767069152972 8.52282999403345 11.001215849526636 32.444670448186855
105 79.23649999535382 6.375127910590171 7.899997940563619 27.567229590681098
106 79.13170514214242 7.91772526820971 10.125681666923448 31.329633588419103
107 79.15658714138904 8.88159048917246 11.245956400949842 32.70229211001815
108 79.26287985516937 6.935233969694739 8.39495349453767 28.385486001012872
109 79.22126707824614 8.147855419739273 10.412138839379859 31.4014000743171
110 79.10314434004084 8.015466933726778 10.391511889595439 31.585600697527482
111 78.81741558000729 8.841672876598507 12.002167100582096 33.70054138103696
112 79.15643176313075 7.580980511460386 9.750427593736289 30.613715757364545
113 79.26806411090914 8.890762463632168 10.974684313168847 32.14053830785608
114 79.26998359180087 8.412441132302147 10.4536403926902 31.506159613841756
115 79.27833749754433 7.062220380311766 8.519875255506971 28.293007551615503
116 79.32289874702 7.611817634539913 9.12955314662327 29.214270339639192
117 79.11214298762116 7.202308104111789 9.474287154773942 29.960564843473414
118 79.2240697757894 7.572848305385149 9.640782158294536 30.15590204674019
119 79.22845490097643 7.877651631079112 9.854448682364792 30.76822178436276
120 79.29213766338698 8.144131277730267 10.010653021206206 31.013200766438565
121 79.33133108159208 8.090949441211185 10.02106751275612 30.9177619649428
122 79.17727385646451 8.724065241631823 11.251293990799272 32.74290959453852
123 79.33607407166852 7.631267770706568 9.348694121821133 29.842777210052752
124 79.2286823957962 8.491519569659232 10.750811848067821 31.888172715602813
125 79.26817346125941 8.812412824340527 11.016557347091405 32.45894289419788
126 79.30847857038724 7.964945180457912 9.838664014946819 30.655681002020398
127 79.320194621944 8.181202792949145 10.22961803190353 31.297901180992206
128 79.27444599871691 8.575990408190393 10.735105387094524 31.92673006495086
129 79.2461215657116 9.575108702596115 12.027551609084576 33.777073441382925
130 79.3713576571468 8.621496105387088 10.442952178583898 31.36710077435425
131 79.24858293363977 7.845375529714429 10.010900674947687 30.974050313768476
132 79.22750522844329 8.340331802544958 10.797833472931838 31.876018850585808
133 79.33541950655798 8.10607054471085 9.9949986978627 30.92989912471499
134 79.3108456380134 8.494025371958212 10.453627358282757 31.68906208127371
135 79.30969682172179 7.266520106142569 9.098668118178278 29.39110243880124
136 79.381797514513 8.552634071357557 10.281312491837202 31.054555062506473
137 79.17687988459853 8.219339317733166 10.646836379865388 31.962593525121854
138 79.36170463918208 8.270766016019527 10.271269480899504 31.41971193198321
139 79.1096059218719 8.72484516528185 11.246164951468995 32.90621890392752
140 79.30311312864387 8.566749517934605 10.557765756578274 31.57446071158889
141 79.18156232645434 9.551360696462455 12.157986924403819 34.06243559434089
142 79.16755056131699 9.283826836617422 11.871392890669219 33.63406945701048
143 79.1980832674396 9.493514447957937 12.058918910605087 33.829191521832456
144 79.27593687565917 8.743614457166002 11.063552903140527 32.568429364640195
145 79.33135686053258 9.144401093814112 11.350042661615579 33.03589649129184
146 79.34248144594052 7.696414478242727 9.406052031790402 30.054928996908615
147 79.20291223342875 7.70381669626966 9.97452164376391 30.892682495389778
148 79.15577475945392 9.300905762232825 11.944411641185704 33.815260771333
149 79.24654968565761 7.312550307535144 9.145780983894426 29.941735020228332
150 79.30014354263153 9.149958291825653 11.443916464046799 33.1852338295822
151 79.38505297062002 7.1705078085323946 8.785848856660882 29.01130182242784
152 79.39746187135519 7.605333727424851 9.20259144875093 29.442935177914276
153 79.36959978248457 8.18022122302265 10.015788577740203 30.975405010562906
154 79.29822768620869 8.806746142143044 10.917482816088953 32.34335099866976
155 79.35377075106476 6.376162341516811 7.785288637828824 27.583315101058957
156 79.27798445904376 8.335459915404696 10.500727189591451 31.83481164524322
157 79.2788450549564 7.998622206655264 10.088931155127433 30.948429730846073
158 79.25853475215267 8.849370319025352 11.000968195785143 32.65550584589998
159 79.30856109505741 8.155514355591334 10.141003612877054 31.196313817360956
160 79.35856171693956 8.337636316056026 10.166779153602935 30.904079228195247
161 79.32044068760916 7.890739869299525 9.724104607897655 30.772189742902167
162 79.3582817593919 8.02574765167959 9.807218506981618 30.397765795768393
163 79.4663382594417 7.7723687862357895 9.285822657501907 29.485612454088926
164 79.27078935621648 8.907510716657601 11.292815095720776 32.75178599934737
165 79.1950886766712 8.856360246499056 11.402408393532749 32.96940116956824
166 79.4087512097057 8.753890699046412 10.614934667639552 31.658713698134722
167 79.41140597073118 7.429002316009983 8.811402812460168 28.424179372073066
168 79.34968890909124 7.372094699254328 9.025701505291572 29.66127588678723
169 79.32112506380275 8.573059361831186 10.505706333236098 31.762693518770202
170 79.35495355786495 8.831516846809722 10.88093433760836 32.279518324174376
171 79.36562542441949 7.856066300184272 9.6614742801162 30.519940166848702
172 79.33037039410901 8.809169136495903 11.006025545874465 32.22506175376121
173 79.2206859451444 9.39526220242969 11.85572553291826 33.83961406628434
174 79.35028123561747 8.21597852965343 10.00534150017167 30.970727699462962
175 79.04654823680875 9.230318418291462 12.121862064165256 34.29179451943478
176 79.30975687245751 6.783372714486849 8.546393757457304 28.80275247222516
177 79.43633769603824 8.518175003062245 10.08832505518117 30.677259597080596
178 79.35102982363385 9.215510553255372 11.104885009154064 32.65241736263433
179 79.36571704055949 8.035599159887505 10.005510947468466 31.042139081671483
180 79.30197747303055 7.156836966562641 9.005022417877374 29.564446022545777
181 79.38856135618256 8.486441206341922 10.312738448191228 31.315426490419938
182 79.4259358320307 7.943659977265745 9.536200590145826 30.29650972348502
183 79.4484163368169 6.9402389761885255 8.16009954116279 27.87226428134012
184 79.46479685064732 8.51122868237097 10.213474918280784 30.84919016919596
185 79.32054180912257 7.906239369479194 9.890899402789522 30.84461975921403
186 79.41392625407639 8.309356957977903 10.036487216765588 30.915301563873633
187 79.41315192602092 8.226224747271244 9.80175057305772 30.247312778815484
188 79.30382382655412 7.9216557622605075 10.109766655431008 30.77790614404414
189 79.37869290323474 8.93680584554497 10.922579269400611 32.3925855495269
190 79.39257518628483 7.712427126030362 9.520780886136372 30.310670309344268
191 79.22823278683154 8.41380897475908 10.730165346672226 32.27658848719128
192 79.40877690804768 8.35688842331286 10.119907424424547 31.085936639145974
193 79.24396820933704 8.062297184054291 10.375824980233329 31.70396223938746
194 79.28643265205366 8.720968198968675 10.943701526668004 32.5889693942604
195 79.28945597278383 8.245746557894899 10.511069991900424 31.434696345526735
196 79.30329388198739 8.820285650966929 11.141622486542623 32.46312286546341
197 79.334465685165 8.643818708139118 10.766368413355465 32.115267536740745
198 79.33182104290618 8.055296071336198 10.208828152026028 31.19225311120338
199 79.44120224470711 7.134057165424276 8.52510857009683 28.655192916881845
200 79.37669964946427 9.534905620111502 11.90242129759611 33.704363135284865
201 79.3725484429601 9.131254113959951 11.198797914807635 32.77141411075336
202 79.41676623401563 7.9496796396456 9.473681054827665 30.35694358996818
203 79.39988532275531 8.581450763907448 10.422279608373408 31.76696079609116
204 79.32460189171542 9.574250459176662 11.8346097928546 33.56395118857469
205 79.36067622021442 8.711623321165002 10.693330111227816 32.09153249033001
206 79.40597643868612 9.142700110074928 11.14140741881976 32.667463510691285
207 79.45705752096514 7.127658935984048 8.514733181769241 28.769797807874355
208 79.28316086866445 8.533703529489907 10.709179950683012 32.21158519091296
209 79.23434374293072 7.44725079627539 9.521087194711363 30.35616848406484
210 79.27865502627829 8.333781520706083 10.516388030138678 31.901508783915965
211 79.28644394413512 6.483494209313287 8.218200412356513 28.50306551551991
212 79.40416996241555 8.082578526768454 9.828073558896355 30.58388365568464
213 79.28417732473436 7.295522065159389 9.177089630581426 30.04117664667558
214 79.32160870952765 8.691304526523497 10.933254449099461 32.49892035238441
215 79.4179300944419 8.036806394290435 9.833352493912283 30.670520801714396
216 79.34875591205186 8.585106601129143 10.59434030387375 31.9050721293464
217 79.46785079029067 8.535931932435625 10.13531409402656 30.945759809252525
218 79.39986367918911 9.75246815852229 11.969985148596162 33.649508577144736
219 79.35817239068206 8.233584965822605 10.151385518408373 31.30672085652828
220 79.32144517006388 8.135870476486314 10.234923035734344 31.45078876911499
221 79.33629203890553 8.149554682424116 10.094184021328466 31.4454015951953
222 79.29438808782578 8.166277420047386 10.224508544184419 31.511754967857307
223 79.3249716055057 7.852407315428529 9.750153871179911 30.6682787535236
224 79.31936124502533 8.451557745134847 10.526724315243928 31.96092703923965
225 79.3647557606657 7.60677421314917 9.395676643462814 30.007279016290155
226 79.32521192272371 7.794176952433471 9.750303766865542 30.936236784464523
227 79.44836373682293 6.933231786895118 8.332244960311531 28.189834716206974
228 79.13097827651289 8.830910897861424 11.371269194142542 33.22409803533466
229 79.32071800162667 8.165428162523936 10.208802083211133 31.348278596645386
230 79.35286054621233 8.363243974435747 10.349410753542564 31.51066068148718
231 79.42017752136688 7.540787793239065 9.077571929725769 29.488640485308693
232 79.42661069847365 8.048654745972824 9.744594696403885 30.316495309227378
233 79.44382555027045 7.67230572350125 9.385164393857048 30.00996251412196
234 79.35310827428532 8.424639603921797 10.370285357068465 31.71412024431046
235 79.20490905756195 7.7627546089322275 9.76606236546862 31.06596115222111
236 79.27897834480049 8.208145342198456 10.224547647406768 31.691772744068615
237 79.40564008623447 8.93217834327425 10.990332119308633 32.409677720562044
238 79.25227607756675 8.635831939258438 10.96465433663859 32.665377489815214
239 79.33523272817365 8.613300951853747 10.64651703688294 32.10771473492823
240 79.41665464900363 8.486824220270496 10.375427430806194 31.729266203192672
241 79.39151088009575 8.777801482474112 10.776750318886785 32.34868719875361
242 79.44914208076601 6.846285858652953 8.431456352592193 28.42700743642673
243 79.37393234265792 7.036563404143034 8.613957608457357 28.957360426846467
244 79.42661069847365 9.530287384221792 11.54244354993651 32.75586910200978
245 79.31340679839832 7.393212646400368 9.213501247783828 30.101894936588103
246 79.48418025867116 7.467650896360454 9.062028398845568 29.62157020903502
247 79.25823422235601 8.177661467682029 10.526985003392863 32.0215736502164
248 79.39749622010956 8.630710238502603 10.588891921561029 31.433265943015588
249 79.21905522170005 9.353766710487966 11.902695020152498 33.93585272409661
250 79.32479548866573 7.585444443847804 9.609551718052211 30.39725415718403
251 79.49769499778995 7.822242756914152 9.416147180357882 29.682655125472934
252 79.50071700730696 8.245449637038812 9.979103237981423 30.738808415826245
253 79.33513286711975 7.963302366935666 9.906495071299515 30.878882171743594
254 79.36641770070861 8.311942729624812 10.4172809131176 31.726794704882956
255 79.33686260263838 8.999171150703999 11.209414439672983 32.98860739331624
256 79.33501448208413 8.163708288974446 10.115032556039472 31.47757463808899
257 79.35209209887326 8.005086041534447 9.906449450873446 30.868067722062943
258 79.34430450296146 7.67210939496202 9.494777243280172 30.31473459744961
259 79.54802778058256 8.137787306624695 9.885398882847007 30.837405820508124
260 79.38715093579864 8.50802603461612 10.589185195728568 31.93570970726126
261 79.2419713935481 8.433022122649422 10.646803793846772 32.41246478914531
262 79.38930875918484 7.501925889134858 9.265436844255248 29.9521802104882
263 79.54121516181888 9.422343975095526 11.641739665865568 33.39378094393677
264 79.37644035761942 8.652155878405237 10.71426336958723 32.21533466152465
265 79.33182104290618 8.007657790996278 9.922214566680243 31.19225311120338
266 79.32170560555669 8.183411956803393 10.286988976280254 31.41237470711429
267 79.41698896050934 8.257026087873324 10.161800009958288 31.395912752026376
268 79.48839714464859 9.218123068975109 11.21945745061067 32.57148104226943
269 79.37181717708106 7.214909480164596 8.597755840001087 28.04175096897782
270 79.4542321006786 8.392793952323615 10.3754013619913 31.50159411344996
271 79.510810835382 7.535264416720748 9.040958279207956 29.261216929606825
272 79.49094132300239 8.272721967384312 10.114700178649583 31.00758042098336
273 79.55084604660634 7.749915018038575 9.32766310540587 29.868279313307067
274 79.34703839379674 8.118451993969133 10.021217408441762 31.388246528687326
275 79.56714444718776 6.927838203295467 8.42081375891195 28.21766459139209
276 79.13171275274959 8.846938749296541 11.329591676331674 33.30982294184267
277 79.2181865427777 9.000083267168803 11.418095302894859 33.45730861714754
278 79.38394042826582 7.86897326113665 9.797182013247651 31.087337318877818
279 79.46805191071161 9.809378092498074 12.115977029203073 34.01587275568878
280 79.42568066554689 8.597722030438542 10.573335356273372 31.598318408221402
281 79.46169589039631 7.54053109245484 9.3643093419423 29.729354755981408
282 79.48066581804356 8.31423702894128 10.260646438830435 31.11964387364674
283 79.00525236272844 9.491408922370399 12.590950836561298 34.91239640085563
284 79.04635791967291 9.79686806381821 12.67938277388353 35.09746804470472
285 79.47467056189308 7.193958735592908 8.67081369373992 28.295012575607746
286 79.47258457153146 8.240856737650445 10.203334149287235 31.00314418222947
287 79.27402797276085 7.942051168684536 9.838944254706917 31.30724598374569
288 79.50607189710145 7.152486051184524 8.759740938545113 28.981572576734806
289 79.37003528062164 8.434379919052727 10.464185228314593 31.98802455224854
290 79.45453320259396 8.618704355787571 10.667287365149281 32.0413055409626
291 79.40709153003911 8.313980690505675 10.328633908072494 31.652562908325965
292 79.48295985287447 7.708493019549528 9.479005610269652 30.19542599985484
293 79.57563799708578 8.176277529120664 10.046901708315515 30.782285047659
294 79.51511622765679 8.018504470407951 9.76543019670746 30.315022246922606
295 79.30649554525363 7.829802865642662 9.81814134042196 31.218315334390358
296 79.35927197727443 8.00925702522378 9.989980450995706 31.257066609858075
297 79.50748260133295 9.355062006714707 11.480041324285374 32.85506959093228
298 79.54340400641944 7.773775946824014 9.551776707044656 29.914511236226502
299 79.44075233605778 7.545666245695469 9.31232160784109 30.04455886983909


==> data/individual_runs_weight/run_14.dat <==
x y1 y2 y3 y4
1 73.76545657099062 19.449203759663995 27.392061420213388 48.75319267563718
2 75.8679627797218 13.654146731989048 16.95833760210177 39.732193980045935
3 76.57957409682426 13.391819734463855 16.72902327189175 40.09552821090896
4 76.92710648498226 12.274924069211938 15.587684935431456 38.29603519942307
5 77.32598103829085 11.685480976101944 14.503424269180332 36.81625106599385
6 77.38035331634644 11.299589556341434 14.05535999599582 36.54034359203744
7 77.56434468794365 10.968235219910593 13.596568405482689 35.57076660309251
8 77.55009371929032 10.650031732944534 13.508214674605146 35.651384337248295
9 77.48505256360352 11.04343143445614 14.373477744140317 36.79249123977705
10 78.00275506412197 10.22435850260166 12.705230003850366 34.15222420816298
11 77.63497026140497 10.652311508418459 13.815768035514065 35.95476614026754
12 78.00355223078176 10.109190437408495 12.929454397952444 34.25727109158739
13 78.13180031191096 10.292253416450722 13.05960295630788 34.35887423342125
14 77.80200176638425 9.798788118358978 12.731696368170919 34.22987604691276
15 78.32202771040149 9.278566406004817 11.172683479488143 31.803086917674072
16 78.08514638411582 9.616832428419723 12.392749636926581 33.62588293105798
17 78.3934855105593 7.154402395294893 8.791238584140103 28.38792167611598
18 78.18792327234503 9.222974329055319 11.699547262891752 32.80533148710562
19 78.04302819672834 10.512890747528292 13.758182023414477 35.33217384373128
20 78.22242689935172 8.747976273601992 11.147142558096313 31.960380256747513
21 78.38862638548567 8.672673579511866 10.886447891958317 31.70147195636198
22 78.12195448640709 11.104677188940304 14.54501706334278 36.24135146386135
23 78.41770158736063 8.85031921071498 11.188702766240155 32.0265529514647
24 78.49032627562916 8.042218952666433 9.99514207634461 30.26411784173829
25 78.37191321766525 9.402654800129769 12.090338349755392 33.12745876341663
26 78.4137416354348 8.301802265020127 10.625909638709686 31.07804236221292
27 78.45295003465013 8.883011408383974 11.225133935053721 31.99426829536155
28 78.24296076739526 9.406768745235633 12.225993945257052 33.41995481698251
29 78.47106294784037 8.264731557714894 10.422605468559576 30.950428717472057
30 78.48995977839948 9.466822005395263 11.985997918144442 33.100247046666865
31 78.3524211299794 8.735066589996842 11.355621388002767 32.0931908474889
32 78.51845458030633 9.047333189741131 11.417925855598066 32.28982666028433
33 78.55466965051457 8.050157734976134 10.156723108257793 30.381011769932098
34 78.46736886161534 8.826567045002067 11.235600564233428 32.00681715285807
35 78.71129134941539 7.9047091219832115 9.593604120541166 29.657145786319106
36 78.63775165478995 8.020361869716176 9.932466128137085 30.039382797641057
37 78.66546518739162 7.849911749706873 9.8126538548869 29.85834431486294
38 78.56281446330362 8.474197010877816 10.688318381564542 31.25567042917019
39 78.40132920344543 9.876656381461357 12.918974734365296 34.05701025876713
40 78.3744668579688 9.124701089689074 12.027936124104244 32.934363620995825
41 78.3346571779593 8.811855494078479 11.538096575053025 32.41310249622803
42 78.49185431950951 9.21979102519625 11.918368895107168 32.92993189605077
43 78.35920650227492 9.11736561821819 12.06451067139972 33.16937573521025
44 78.59761907390738 7.958917095501154 10.026424654216726 30.227825918212126
45 78.55947106096085 8.63794134704266 11.100133967639747 31.816591600397903
46 78.44171003227495 8.781752864323865 11.439002492439398 32.27182100949778
47 78.39752049441859 8.19558764654319 10.90761576965178 31.556649924486702
48 78.31003036521926 9.401756526949228 12.643088466348162 33.94283593281461
49 78.63459423735011 8.550561389391984 10.995832639251136 31.53684872421698
50 78.60051590786958 9.293758555489058 11.949553714923432 32.96596544888064
51 78.43009462232511 9.410500238886538 12.559596569448239 33.78889735674176
52 78.60665362913002 10.103544823322215 13.00747184372475 34.46748389046225
53 78.6621661205911 7.127354743151779 9.375219140975199 29.199575669051615
54 78.59150374403761 9.175010315766922 11.949657990183004 32.99885881012966
55 78.67670880439543 9.41002656762692 12.053724699237566 33.113867876854975
56 78.65066636985406 8.850465341171542 11.4232373766326 32.291279931764535
57 78.78869604888601 8.178531404325868 10.31818683050395 30.63624293106001
58 78.581484826572 8.03645660529968 10.673022504425834 31.243044858073134
59 78.66599022703878 8.060159084071017 10.610366107829483 31.076503637859265
60 78.71920306222889 6.946595217022702 9.187614914594644 28.921877256785024
61 78.74099507299806 8.881102025208166 11.51181269243673 32.3862559616455
62 78.78635650156554 8.765534904357935 11.193818771162988 31.99006056925604
63 78.88061143090619 7.745364618489487 9.750088699142678 29.80435228919521
64 78.66760504651343 8.72650007986886 11.412907608731071 32.30562413046832
65 78.51601355315525 9.604807577250881 12.882706495644813 34.25135343387631
66 78.8107294920011 7.345154278359324 9.468851806868662 29.379501505049234
67 78.92838537237844 8.12537136597462 9.98436913858991 30.03148459423831
68 78.7014627629834 7.620733568722486 10.068499721454705 30.597965737399235
69 78.91888718154806 8.721294060084885 10.99037773973468 31.56215187886222
70 78.60106894512225 9.045545526728683 12.163480927142611 33.13377068736568
71 78.76941117109433 7.660750133518425 9.943271651910413 30.378309242782763
72 78.98507293324815 8.200935432109734 10.406781697919264 30.875131765599974
73 78.75883230162736 8.468701047037136 11.011610789465387 31.887085102627356
74 78.9401001208355 8.21959642223352 10.443278038770066 30.901238130555154
75 78.97294348573028 8.562889970423448 10.818447388308815 31.445368316405965
76 78.8912054811945 5.921461369760143 7.639583514185732 26.643667630211187
77 78.81073106868057 8.151683055618726 10.714615298588292 31.471842840195517
78 78.80243809081183 8.545273391163448 10.995878259677205 31.83374960877614
79 78.76705380393392 9.0363154386849 11.819483363012672 33.24988734731452
80 78.76532121734824 8.936519869521998 11.871640544410699 33.14561572078665
81 78.86973884960197 8.672973886655777 11.105380316637037 32.33334910735538
82 78.79667052372376 7.875757222280623 10.506325467589816 31.35741862283975
83 78.9171456778555 8.8462653173544 11.24590426332006 32.216307796797196
84 78.76115230344884 8.777283656048091 11.402538737607204 32.67808735230646
85 79.02815737928667 8.622064780978269 10.802708341316913 31.35933535441945
86 78.98212689892212 7.528881987575555 9.604318403462353 29.852369045182815
87 78.84995228913303 8.69830613602146 11.251300508002993 32.335431342179376
88 78.9714551500187 7.181221135677521 8.978797190094578 28.865454293907188
89 78.8880820253038 8.005114214436068 10.36530621342383 30.924765772881724
90 78.88878705992639 8.540624838362833 11.058495553051205 32.12852787411982
91 79.07794090546933 8.071787811421416 10.161780458347124 30.58780086479187
92 78.91034545105815 8.224375336689922 10.552877853785759 31.277128702151746
93 79.04237431372468 8.140390038441149 10.29730570977433 30.73828027503549
94 79.11538272091889 8.124169984294863 10.083547944851945 30.600708219446826
95 78.95048500574435 8.338540171381096 10.636245923814936 31.509761104595025
96 78.91463618896893 8.687961837050715 11.162686088976514 32.34799304071782
97 78.94954076602099 7.609268888222539 9.760796464860144 30.30497806362873
98 78.89841333939856 8.823737308066558 11.532739433592432 32.663961647632824
99 78.93885589977161 8.313441082952737 10.745787083997104 31.694677342921274
100 79.08529858978564 8.651462596362848 11.042626161984836 31.940823877145675
101 78.98119747941365 7.881219366885022 10.06294054667869 30.55357306555717
102 79.01909741213856 7.764539462550686 9.95874349354966 30.446655559076742
103 79.21465097917795 7.411363588337819 9.103692882248993 29.15157711210574
104 78.94967038470244 8.875620914770618 11.449325743137184 32.76387835556267
105 79.03989536432181 6.8391754393559605 8.671432828093629 28.529487132798003
106 78.92308532869406 8.463804129651711 10.9751731034481 32.187764322127585
107 78.9385493526974 9.416331578943243 12.121568789997706 33.68441201182494
108 79.142763087952 7.39705061375508 9.265410775440364 29.4040005118585
109 79.03351180418261 8.987713134906471 11.569144533591103 32.949597898371195
110 78.8543687497889 8.794442618844425 11.496386471223541 32.92459049280774
111 78.66363774285439 9.207486140148506 12.648445607808757 34.39384878696201
112 78.9824712333695 8.17948364415593 10.573869766978683 31.653692664683685
113 79.17882054509768 9.21779220215994 11.626183100577913 32.78416617152141
114 79.12944891445589 8.818595625458904 11.157315913108468 32.42700537156664
115 79.29737908328127 7.230451219900519 8.822234405048379 28.81888738236954
116 79.28159211734851 7.625139315145835 9.395448541332495 29.40484627328249
117 79.06132355733833 7.694725431991878 10.063181683216449 30.87395990406452
118 79.03723155287253 8.046990559586781 10.261024436646393 31.0599570012142
119 79.13721788894021 8.158685851997113 10.255784604852813 31.336260407867144
120 79.16617979068145 8.405454254421146 10.703855395241035 31.50120564691369
121 79.20181586861193 8.212584860708848 10.479702690379911 31.01478424178701
122 78.99106659629977 8.964814625472798 11.68391249115941 33.1646117603297
123 79.21373983607359 7.549756404973973 9.510327291364106 29.699090007297755
124 79.12283382102208 8.7626235022509 11.011408756149965 32.36632474767729
125 79.17943009288346 8.814096877537118 11.08953047718183 32.38524524010069
126 79.24101567412937 8.507073352441138 10.782003185087795 31.719680578835472
127 79.16313660518607 8.221872068236538 10.41204759852774 31.2534171995552
128 79.16469135611547 9.06348781424683 11.449130227025483 32.855466061192615
129 79.1110801495647 9.583588412899402 12.194398541606223 33.84298156626488
130 79.2695335559185 8.478722951598549 10.531683907277401 31.29475308394096
131 79.10945996744842 7.869023869739371 10.047436119020825 31.013689018209877
132 79.18942885873035 8.248253491827349 10.542476396643274 31.696986129047367
133 79.19714911783858 8.061580681278802 10.109740586616113 30.89628297556709
134 79.22778268703927 8.766410520242156 11.053001550312413 32.21077299423233
135 79.21438522795997 7.104493115522399 8.984115228332845 29.208817860230695
136 79.28519360653692 8.201688343695825 10.145917584484476 30.508300265768508
137 79.14288992555066 8.272662221895215 10.766720342356539 32.07500682809881
138 79.20773408241402 8.452393680961906 10.636148165759085 31.772631181853072
139 79.06957706710706 8.895337973092122 11.6161596412514 33.10546622948032
140 79.29452980879392 8.22378962897195 10.266023131902212 31.15617013751105
141 79.11863900273224 9.60506204809661 12.366452719902831 34.08831588801194
142 79.05344872089613 9.567626747803667 12.517651846284716 34.10375080693032
143 79.08854201493773 9.770818539771527 12.637470636738623 34.42292409790281
144 79.18760318133265 8.79927042310614 11.26681797006831 32.60062010815701
145 79.21046067783453 9.230420944645283 11.787894476565574 33.25236578510252
146 79.31827499124337 7.542575612811076 9.447827307657109 29.899663393744046
147 79.11194255481475 7.695626991261967 10.17262508534278 30.916794349662712
148 79.02005868831914 9.328809542567559 12.288435274130528 33.85453838410909
149 79.23521979048519 7.240281839438459 9.171856315991567 29.8114057801527
150 79.13998325408829 9.14196942518079 11.845317558572066 33.250895946425516
151 79.26599342377594 6.850036239857217 8.713025622256087 28.54038189081067
152 79.33533579584301 7.119527071632706 8.910894444500927 28.754495270825085
153 79.35131039759892 8.18998253789137 10.219105782297767 31.11740751660007
154 79.26018052260156 8.454785041065644 10.7038749468522 31.7617952908526
155 79.32911974539401 6.155528748357324 7.769712520929994 27.212898672939556
156 79.18000447595797 8.475195989277225 10.954142087032825 31.987185224951087
157 79.3545443832451 7.515766615023259 9.536526450332005 30.12536016085918
158 79.17202665904833 9.051059287915418 11.589875758635104 32.91196720630506
159 79.3278813589999 7.772985622902564 9.718877810511517 30.4878896971973
160 79.3603367076294 7.662134458662869 9.484160718414836 29.82810124019093
161 79.34544773051525 7.753168422376236 9.718929948141309 30.59880503358593
162 79.41073451018508 7.752295666314364 9.671830116832602 30.17411693711579
163 79.43513229064007 7.132502737445674 8.655374438119278 28.570163807448658
164 79.25567339952542 8.568634996235202 11.07394784307929 32.089663859391656
165 79.12706593110363 8.951142101136517 11.720337142769255 33.12215784311956
166 79.39559962460726 8.538838951111263 10.500349191775493 31.39074290333643
167 79.5035032085626 6.7187761347860615 7.915143922016698 27.480558382299225
168 79.36909833271386 7.425156435080196 9.291564313982192 29.936116271511892
169 79.36386465791678 8.050436667870327 10.057589922421805 30.968118898841055
170 79.35586380452361 8.455522653683563 10.594379407096078 31.741955272460544
171 79.42400798106308 7.413409461077252 9.27063105562278 29.753445285943236
172 79.25603064262774 8.598924729456517 10.91756753973735 32.0856183623539
173 79.15411314950168 10.024859645109146 12.965774774302707 34.92695236140674
174 79.45664692844409 8.173532949658025 10.172142812267248 31.04913775392776
175 78.92365866244806 10.102953356485244 13.586290775210962 35.819967405799616
176 79.34544773051525 6.723359349716078 8.5464198262722 28.7717196820502
177 79.49217395769385 8.219272028964507 9.911200492387772 30.313116610863034
178 79.41491054029792 8.436044830195035 10.385776750318886 31.424394487259868
179 79.36935322733117 7.82356059593637 9.896126200175658 30.757585638943187
180 79.36720792431917 7.124841492081564 8.947664507908105 29.495786008213553
181 79.43679276725103 7.887229926037542 9.776040204369075 30.41940420812812
182 79.49806078576607 7.41800906605377 9.119321136777604 29.43725212772703
183 79.52554828694751 6.400114641520031 7.654631737582973 27.020649507850614
184 79.48856124193729 7.671238996524619 9.364152929052938 29.65484216219959
185 79.34552004093004 7.5251581688636255 9.494842415317418 30.164577556254034
186 79.47688929825945 7.941118381138389 9.72903161391251 30.321659778524513
187 79.53228928810493 7.973912507219878 9.509929741936984 29.95654844409352
188 79.26857677048133 7.7885185170145 9.901398617987844 30.731431438362968
189 79.4145652354732 8.537541571481551 10.61516276976987 31.809044364381013
190 79.42401237518075 7.827971487459666 9.734447410206625 30.539090476076712
191 79.16793964549562 8.8735611399748 11.62649592635664 32.91756602566789
192 79.47750249414001 7.849022867913627 9.666544664612964 30.266119428218772
193 79.17707094875246 8.347313465236072 10.756227644361926 32.08246850691966
194 79.2187110936315 8.840186189547698 11.334557785568878 32.684604164771336
195 79.28807535444369 7.718908573936758 9.739830620482104 30.601281745193333
196 79.27860054861728 8.417959388951262 10.703901015667094 31.77352124856799
197 79.27798102469974 8.27612712466838 10.443382314029638 31.666700587484986
198 79.29378797181295 7.802650504297835 9.870076936893401 30.65708952493572
199 79.5489365507563 6.605771116663958 8.066519012899109 27.783594933157506
200 79.33683972050731 9.058290320009876 11.459459994927013 32.77436103421368
201 79.35650371867476 9.054647466403528 11.391707145018993 32.7905729157972
202 79.44239991958916 7.9426634343478435 9.723837402544987 30.33290805942278
203 79.4035989574051 8.611819355526965 10.76625110368845 31.807585786864458
204 79.33404550528498 9.515939696652048 12.03268064841484 33.515971774700716
205 79.42726298997135 8.411816977321935 10.516133859193467 31.54575882138635
206 79.43625435227274 8.624077717454734 10.740208357609916 31.91272159126187
207 79.52365242413649 6.627459183884943 8.019621214905836 27.82744217363524
208 79.315564085484 8.638633030839069 10.912405914388446 32.37549589375695
209 79.27630232783002 7.144180716619405 9.203191031493475 29.806632197550876
210 79.26184724815894 8.426644512594294 10.771719037612348 31.94886704500893
211 79.34778719119284 6.4801040259837945 8.233796080866506 28.461480846390508
212 79.48261230530925 7.776153776163186 9.489348412578625 30.137355423581567
213 79.36901464309865 7.02100540246931 8.8799442440187 29.356622467619143
214 79.23503531587596 8.859068215699212 11.433586696145282 32.75606792149816
215 79.46680598708615 7.930745937176457 9.864667657803006 30.608204564863428
216 79.44025284899413 7.912341947289146 9.875088666556653 30.5338307875762
217 79.53265882323366 8.183112537146682 9.83304618533728 30.337866445692608
218 79.47660898617868 9.21169693372023 11.401958706475835 32.78018949783097
219 79.34200676417969 8.028799265884937 10.015938473425845 31.011894848907207
220 79.27516575980667 8.485828928574334 10.875968228371157 32.12626437327991
221 79.32883930901883 7.934861761553735 9.979546407834617 31.034986136828447
222 79.2784861279197 8.114192065482655 10.297527294700915 31.524816885806896
223 79.35610311719938 7.480788262268943 9.369718621032685 29.981823811570784
224 79.2875728414402 8.865140850147018 11.30327520769676 32.782606499743835
225 79.46204467246508 7.546372005571486 9.364348445164639 29.838471628686136
226 79.34148506719522 7.5080453201707975 9.573127066442378 30.398878673503248
227 79.58057137617831 6.658972292142192 8.00396037435861 27.895116974287003
228 79.18128562509143 8.756416182991616 11.517156799489891 32.993484865934164
229 79.36723975234776 8.091947091494982 10.182746302725153 31.249927277897505
230 79.46239570648352 8.148372022853982 10.156553660960988 31.12239994017387
231 79.51957071837641 7.194458319648269 8.785751098605033 28.967716113974163
232 79.52297912679633 7.507597286581283 9.197462409420643 29.562748772564717
233 79.48249116651043 7.385750167196241 9.082903002371479 29.510534932222367
234 79.39001990395731 8.352464207413488 10.417215741080355 31.663824725571487
235 79.31944135665245 7.60826602232612 9.786806624920075 30.575434088142405
236 79.34853619617883 8.263212785126848 10.438194619865849 31.782655384639714
237 79.47790600422549 8.632139927855675 10.714113473901598 31.879844280606495
238 79.16273777533496 9.003197030402216 11.767254492373691 33.30869277014119
239 79.4005231597867 8.051377117710745 10.1149282807799 31.030046924429435
240 79.40448627087176 8.417841107253746 10.594372889892368 31.697015215436043
241 79.32947511263175 8.974712656377946 11.157250741071234 32.80057044278579
242 79.54153544512454 6.214976926794861 7.654996700991479 27.4380134193119
243 79.43728916555771 6.754025369689912 8.358620083779956 28.52385027853126
244 79.48791611720941 8.734382450258849 10.526268110983283 31.53519886170709
245 79.37469923864471 7.121349431131676 9.114511440429762 29.663046883048814
246 79.49845612858256 7.101180979034607 8.780569921644965 28.8197849096157
247 79.20830513240738 8.323367328608407 10.829213808859805 32.12330302390232
248 79.49327343367915 8.272055926676025 10.17719364515286 30.88442993863474
249 79.26140116026079 9.51262197768913 12.361238956924147 34.04978497753872
250 79.42652583741365 7.130026277887835 9.187406364075501 29.554996521678245
251 79.55891422484234 7.448733716593528 8.952363411792641 29.146975686359454
252 79.55990494375838 7.753937177822773 9.395376852091541 29.787127554127935
253 79.3375816380669 7.806707826217895 9.671993046925698 30.628187008183716
254 79.2980684380704 8.179431275870067 10.328705597313458 31.43645839845448
255 79.30302113803296 8.672887433432578 10.85505452162291 32.37586296745253
256 79.37726683513809 8.096688614299774 10.349547614820754 31.32973653746892
257 79.39089293649761 7.933405952593671 9.958554494641692 30.720487055595967
258 79.42278959439606 7.3925338104611535 9.244594826747953 29.765208010134224
259 79.52954935366986 7.86180365331399 9.630015737743546 30.234041380955922
260 79.40961335048593 8.49411972129284 10.70382932642614 31.886377544075394
261 79.27841697742353 8.844461468757608 11.548341619306147 33.04654513247546
262 79.41825114692523 7.101417949306852 8.890195805475543 29.157810645356097
263 79.43851397309575 9.650423104812266 12.100374843489359 33.746494812254156
264 79.40608732562475 8.437480178046085 10.59963227329711 31.868933258734266
265 79.40023626118382 7.839967753549337 9.854409579142443 30.76979571874223
266 79.34680454720456 7.639602481764027 9.5886771145263 30.468539465078813
267 79.41081701071005 8.373405194183666 10.537014979923109 31.53551323729823
268 79.43113234028796 8.897108486646445 10.896360558821549 31.943346946201324
269 79.51990270155257 6.701614050980205 7.99847940602727 27.339887302119138
270 79.45871887153605 8.11548609344676 10.114837039927782 30.991936983668534
271 79.55789193021614 7.179046014066219 8.73351571076233 28.703597335461794
272 79.52134940475106 8.07387042253203 9.880178602664591 30.65350208174058
273 79.59649597041137 7.848949443257109 9.650766514398724 30.038657454403715
274 79.34738209465175 8.289771718922426 10.620559014452802 31.701992934292946
275 79.55448883680573 6.550218569534584 7.889251071623804 27.53693414274492
276 79.18385086732123 9.149966078255188 11.949710127812796 33.779601834400495
277 79.32806163224862 9.3824288397343 12.29873897321716 33.97055582264114
278 79.4078673362345 8.050151591438842 10.323517903149659 31.34192826490971
279 79.42501826323597 9.72639964308111 12.251502280630277 33.84847301113354
280 79.50861698958663 8.633014541601051 10.719249030435595 31.71348049884695
281 79.55833612972206 7.197404237414686 8.822247439455833 29.043618043260032
282 79.56776951010471 7.999983168596687 9.838448947223954 30.459825608602998
283 79.06241362032036 10.058536261749614 13.367384419347129 35.84949017487038
284 79.19362932608382 10.073808166426183 13.299481673753476 35.55907872798729
285 79.59291364627826 6.488924027759349 7.894341007731754 27.180174776201504
286 79.50832101575408 7.923441079389038 9.854214063030742 30.560680813613807
287 79.36435246351492 7.831327077390416 10.031684037621469 30.899016210155473
288 79.57459415158563 6.761607852939673 8.31676008426484 28.294474128055814
289 79.37225070839334 8.429370441423156 10.729969830560526 31.92745153774218
290 79.42278959439606 8.622234517398205 10.6255511925049 31.90323007778573
291 79.43851217731692 8.262359128847605 10.370324460290803 31.564713781870847
292 79.49854523266772 7.422228955295538 9.119392826018547 29.620885302912704
293 79.58801371182322 7.906563620186126 9.650812134824783 30.262682721095302
294 79.5785977594263 7.824980290027906 9.457922456224587 29.961449218298284
295 79.35250620085709 7.758614035757962 10.052630330388334 30.99162845247513
296 79.38951472521872 7.8388960298756 9.859668962547186 30.880736629132798
297 79.53110908365606 8.899569970533195 10.807707036572722 31.919080765513897
298 79.60074750742298 7.482123368047479 9.171367525712327 29.503486946227365
299 79.53505427077768 7.009107773402236 8.801600938060227 29.098058663905213


==> data/individual_runs_weight/run_15.dat <==
x y1 y2 y3 y4
1 73.82775955049514 16.293839366311058 23.145164717110344 44.85334501645012
2 75.63227442624911 13.600833915248135 17.599526173220493 39.872008917932234
3 76.28738536628306 13.329040284710933 17.020954895475782 39.87603575491156
4 76.65462187153351 12.675974615816235 16.322629999314398 39.129824876283806
5 77.24066017672281 11.844212608823378 14.883859519327558 36.97696405330282
6 77.29473354058267 11.841005421136588 15.20190557823109 37.464856801906954
7 77.60343942162125 10.979868349659625 13.9039783879097 35.38788263392066
8 77.6241597625806 10.89894999833556 14.154343286146176 35.866347123128286
9 77.46824238690131 11.488240724810703 15.123914201273669 37.55714981870907
10 78.02337367482333 10.469590248291368 13.13773119454349 34.4628380889109
11 77.6959619809794 10.828863126359511 14.232640971678578 36.19528130973897
12 78.02294547374113 10.36551586935213 13.304630264694929 34.60588116415959
13 78.13054029272404 10.760906064835167 13.804773512832769 34.999158121497096
14 77.93907003599246 10.20815975712903 13.403854691383032 34.78297285299359
15 78.45906884738223 9.600491302843498 11.53739923425463 32.311972953606606
16 78.06343460576109 10.080946460018035 13.22654764688539 34.33288886747151
17 78.4953043296637 7.91945039283954 9.692691685951072 29.614731842842257
18 78.24640484992953 9.563917514055484 12.350857051392838 33.12538953028395
19 78.13224773950287 10.816853520146626 13.9925993241399 35.73283439375822
20 78.23040645815892 9.102186607945693 11.76201466058011 32.38651349521422
21 78.3063345636328 9.173792482320378 11.871347270243149 32.30373875671738
22 78.21700432970799 11.190896375572734 14.477238144619886 36.450950546907514
23 78.36268862489786 9.18157509492383 11.850472666717248 32.307512234139466
24 78.48364690181349 8.161763666228495 10.151444173241874 30.373840163965937
25 78.38491443675255 9.069876092083092 11.834896549818419 32.25782345011137
26 78.37917898845313 8.621451414271599 11.230419387273361 31.553971225631717
27 78.42659634265262 8.802384150754168 11.251144095113641 31.662535033960324
28 78.3284937487594 9.281341038180894 12.210346139117267 33.21151843543689
29 78.4963491283482 8.580532227368266 11.006208027578722 31.32198571241608
30 78.52893733429644 9.401152443241719 12.06928126452521 32.71158920227582
31 78.41073741690332 8.622674669719272 11.386825759430197 31.73058146801656
32 78.50123051524204 9.079795045409412 11.605490978756261 32.17441247102265
33 78.56090631797419 8.276834527741713 10.485014211414445 30.725019988694136
34 78.50927670855239 8.931317967468383 11.381416480339812 31.96223531982706
35 78.65728554267557 8.225304080120827 10.01043143627961 29.969805566896348
36 78.62985808638369 8.048748362876236 9.875049563334326 29.881524616608434
37 78.61818053007337 8.106886052639675 10.021047961144959 30.151291715845385
38 78.61172228938302 8.620873345907206 10.802858237002544 31.30211354705742
39 78.465112740149 9.812471392788284 12.74175241351606 33.930055700852016
40 78.46470894607634 9.385120804059584 12.277981679358263 33.24829537886591
41 78.45409910539558 9.035860496761591 11.808945044592011 32.56169311724685
42 78.55432934151362 9.094880415356407 11.84009727838965 32.46802239516528
43 78.37696526467725 9.238956808724515 12.095715042827148 33.2587365170123
44 78.64103718739415 8.162796167091626 10.161793492754567 30.354036622785973
45 78.63026686002618 8.880461014745045 11.313637561616908 31.919065890841715
46 78.59245372035859 8.919250955386794 11.516993869396796 32.21790182239119
47 78.46501687603207 8.717499750727447 11.38169672009991 32.22710065323907
48 78.30810870724507 9.264790003471948 12.184479357539269 33.72386438531454
49 78.654464818116 8.933567188571393 11.355282493409147 31.924125469399854
50 78.64912856177835 9.429323513920686 11.907726301426925 32.93435161640124
51 78.5325220616376 9.360027951386781 12.24675775631967 33.40797578219683
52 78.65472393046755 9.734166268813746 12.371568724825666 33.556822176068025
53 78.67328063620434 7.628100895614957 9.828490659934664 29.89363172254359
54 78.60318184978131 9.400924267801365 12.105894915043036 33.15983145259225
55 78.71006097197042 9.59846151100179 12.043134243187115 33.080709381603455
56 78.68520202951821 9.169287291831802 11.657622091339393 32.60073273332218
57 78.74925739811906 8.459114994853367 10.458756397613033 30.80342554624227
58 78.5622267169102 8.521548177238762 10.93348255122979 31.919049052385628
59 78.60805109095695 8.50036743142708 10.917736987034143 31.621476517132496
60 78.69240149250555 7.565639709414543 9.583515489177397 29.738063761996436
61 78.65160113822685 9.212472782757036 11.678516246476466 32.78506590082344
62 78.7392412127993 9.29568492225649 11.631422932371493 32.54263132762618
63 78.75421078795351 8.536628809385755 10.568206316943085 30.972380235976505
64 78.64687319232773 9.193536593591547 11.699403884409831 32.852781829163746
65 78.54705395818884 9.733047749515064 12.68457046804733 34.29470860696241
66 78.7581217193537 8.086572422395957 10.156644901813106 30.475150290238584
67 78.83482658641515 8.717428563143963 10.552336925876716 30.846920131806687
68 78.73699175788973 8.125002105850388 10.443551761326441 31.201914017366295
69 78.80998744180057 8.96124136238006 11.073674120522913 31.704524273506397
70 78.60541454418188 9.349960611140883 12.09566942240109 33.62783188953039
71 78.71089348873723 8.11680558418673 10.307987406676899 31.00506852884568
72 78.81331350065804 8.62255685421151 10.787151776029258 31.336462576857716
73 78.73750154586916 8.558950152395605 10.855152279678759 31.77424088406292
74 78.83170358288697 8.622931573249149 10.66204101615198 31.289130135609476
75 78.88953915068934 9.124730867548449 11.282139916021915 32.10785378549053
76 78.87045197046301 6.722476869063468 8.415938890526874 27.85061189400182
77 78.77893207011546 8.576428863301953 10.92814496138036 31.931334287778068
78 78.76997262161927 8.853802109124993 11.17819051663439 32.17979054798078
79 78.71659030796805 9.381655915647634 12.090364418570276 33.549849842202306
80 78.59983307021653 9.480375994073537 12.361454024647022 33.85380002166026
81 78.79310535699543 9.052790993185775 11.329317953775309 32.585396204291484
82 78.71214809459609 8.365061947764977 10.949182494999354 31.92629038362921
83 78.84132691174645 9.231807216023103 11.480354150064088 32.72252089766351
84 78.77516541444048 8.94263099618338 11.522220666782934 32.51257739556227
85 78.96342538876245 8.961008288242958 11.099684280582823 31.7395315389578
86 78.90628775086984 8.137422244227126 10.047136327649554 30.5897187720246
87 78.8195956234348 8.905265469429098 11.287666504779326 32.420376000033336
88 78.92881536678446 7.871912622530123 9.640521470145602 29.835418548696847
89 78.91467082669972 8.39311897632198 10.531885940592822 31.26030875402569
90 78.83870353782694 8.911242982636765 11.277245496025678 32.461681899771456
91 79.00422988090816 8.299298861231353 10.245057287524173 30.704651334756516
92 78.9272968909998 8.322323776873116 10.547585884362388 31.292711014397547
93 78.96449092300402 8.28891136599823 10.224254373239205 30.753671254089998
94 79.05425917811486 8.402540242868408 10.359642763388221 30.78269519559069
95 78.8991272804204 8.621155436241814 10.933215345877123 31.774608196188925
96 78.90127205797992 9.063648696945085 11.527369257724395 32.734952875608414
97 78.95625693743939 8.095614679537096 10.360007726796727 30.965397229104894
98 78.88265888790575 8.94816086563784 11.579572059548472 32.70524003238977
99 78.9136461419749 8.673132345190334 11.115716601742287 32.139264480529405
100 79.00968653841983 8.432208042104815 10.750785779252926 31.451583798999238
101 79.03706858570283 8.009384346289087 10.130550018104788 30.515511044450683
102 78.9914858853537 8.222153258016494 10.47979393123203 31.047606323351275
103 79.10380721338768 8.280879607420841 10.046856087889445 30.39879778761542
104 78.94070801884028 8.878160751214835 11.261584655478451 32.43401574552954
105 79.04364877258926 7.341293272815186 9.129924627235496 29.239463856037528
106 78.95504263349174 8.507321690501442 10.964615233416264 31.94305576983092
107 78.92980897030463 9.411687026541662 12.069346436562455 33.36284556682871
108 79.09011299615243 8.143665369055343 10.05221974655377 30.472462724802373
109 78.99164233169103 8.774252257511728 11.245930332134957 32.21643914740672
110 78.91705232502365 8.741781996847857 11.355562733169256 32.57861812627368
111 78.71520140829251 9.584489548251382 12.966139737711224 34.58399655424923
112 78.97082634924728 8.337515252815935 10.80307330472542 31.661522620720174
113 79.04857800954954 9.28653552961068 11.594848385076029 32.61183455405019
114 79.02294336987954 9.024548972383336 11.417795511523599 32.439746543860096
115 79.19474274799111 7.883975899913727 9.504852840236488 29.749554554700886
116 79.19052075882318 8.064502214313364 9.541277491846323 29.980230825241893
117 79.02945539757025 8.07103344544519 10.526867693725828 31.207101206224642
118 79.03435926039458 8.382088005153557 10.818597283994446 31.52478758412409
119 79.06847940028194 8.668568688675423 10.995702295176669 31.912040807427257
120 79.06224854332986 8.828097354490284 11.110268219429553 31.989283905732535
121 79.1468026844012 8.528809636889184 10.620298326303878 31.30267380502304
122 79.04801866769175 9.069343491345727 11.699351746780051 32.890757454234034
123 79.19036668761649 8.222491043071829 10.198172523938343 30.79440640224742
124 79.08667876260141 9.05249495852312 11.370917265141479 32.646296325010816
125 79.06965921817063 9.15663359373823 11.610652604105153 32.824803360931575
126 79.16849422123755 8.368354483143262 10.448394043692899 31.21302413590853
127 79.13352077575881 8.340639928366004 10.50057729390581 31.285687167781273
128 79.12747974968433 9.215751033469308 11.61054181164186 32.70754428538677
129 79.12869004111725 9.879882695032551 12.475681054306298 34.04092502939745
130 79.17892639499044 9.003412212743608 11.157022638940916 32.078331889042865
131 79.1058490070779 8.21442437460255 10.552819198952236 31.312215454574353
132 79.13217505580687 8.626386275875879 10.980061006240616 31.876250263024218
133 79.21990443090411 8.223444596115856 10.344131818526636 30.896193541585582
134 79.17673511761477 8.834427865884384 11.131129788548023 32.16543659918959
135 79.18881719434451 7.825125891762058 9.880406704794908 30.350871221230502
136 79.23655802164859 8.432292306697999 10.198003076641537 30.85568479954076
137 79.08984045815797 8.512794308720425 11.021907971348288 32.0014436766859
138 79.22960501971232 8.618993322513441 10.771517004296927 31.778245924067694
139 79.07107129308434 8.790418606313336 11.365892501070773 32.59149864854742
140 79.24994059904633 8.623716655033446 10.766185931651219 31.496631071860993
141 79.1211088696067 9.140525322089811 11.699286574742807 32.9406455357126
142 79.09659316801718 9.217877419485788 11.798393691763899 33.31328542733766
143 79.0728884995263 9.616559349660138 12.314230366467571 33.755667192303484
144 79.17031159634082 8.71090567919876 11.120832606665122 32.24063689984457
145 79.12412615212854 9.330607995687739 11.824345196990304 33.27716517761334
146 79.26164412113938 8.098482543235134 10.083502324425886 30.584916229830327
147 79.16109677350758 8.00385135314541 10.292293980111056 31.09734297187572
148 79.00600814797623 9.17445597033352 12.012151456686283 33.33102534458271
149 79.20220194322381 7.740138865513852 9.765834263338313 30.410065430849574
150 79.17420592692818 8.923267267865844 11.402245463439664 32.627799462523356
151 79.27968457664848 7.20978778127607 8.83796041763284 28.96922850168967
152 79.27127834891652 7.606926707892741 9.218245772094436 29.3624754527523
153 79.23925331241351 8.20128054228244 10.140834165580248 30.781537072365882
154 79.1273096687271 9.135687537890954 11.600218560944064 32.81551918830997
155 79.29016545278574 7.009179991788347 8.634714902316231 28.59817143599932
156 79.20718347742394 8.678713025993163 10.9852747692193 32.075148225153086
157 79.25409418065526 8.091089530560147 10.25567381238952 31.02344290802189
158 79.19722490351829 8.87805119196921 11.381390411524917 32.535271118437535
159 79.27336768194651 8.330238446955947 10.500499087461135 31.209037053487975
160 79.2908876826139 8.005023065684517 9.68724982084207 30.052198256942532
161 79.23940730647385 7.957611438561825 10.125394909959617 30.76690751408303
162 79.28105133248081 7.903878224702159 9.609141134217648 29.999841393397354
163 79.24663899827982 7.629270471279312 9.061800296715262 29.179831999081696
164 79.18641080150017 9.227914962482323 11.735737295167548 33.109177742398764
165 79.10195569250939 9.193162275167605 11.928685628601244 33.257678475149476
166 79.23475516732852 8.750253785386224 10.776593905997423 31.704426933119244
167 79.30359665806566 6.825385434431872 8.102767700008418 27.494023822550197
168 79.268016742439 7.385547034164356 9.286246275743936 29.479594448489255
169 79.26521091168277 8.678678423110801 10.828796707821498 31.808481004241607
170 79.27912314990299 8.54663133099985 10.755927852990654 31.802298778707517
171 79.23774286034629 7.9446422984730285 10.10449423761881 30.599576918299533
172 79.26037389977665 8.793760990493114 11.037327675357755 32.20024342688983
173 79.16462744093955 9.471693090039896 12.012001561000641 33.71223357488417
174 79.28752038459903 8.09907080280276 10.12521894545908 30.667983043111658
175 79.0837907844933 9.08595600298589 11.939321705077766 33.6285474441016
176 79.23380507310458 7.2740265414102945 9.23948533902884 29.564892208471917
177 79.29368219352158 8.177755902313297 9.588090566191198 30.093993053730138
178 79.2891277473817 9.002838722998984 11.130966858454938 32.20446638195148
179 79.26499935486389 8.414772883545949 10.604833001868352 31.63601935203497
180 79.2986636437335 7.902310972288437 9.83347632078303 30.57324227546151
181 79.25033059250599 8.342336692250212 10.260646438830435 30.93575100200602
182 79.30461969734385 7.704507464187047 9.489394033004695 29.912964139147537
183 79.33384474798868 6.8999183875547665 8.259180589368986 27.7934172097009
184 79.3208892734915 8.130998950790536 9.848843887162706 30.40735714112406
185 79.2758977776471 8.173330555743618 10.302552058771619 31.14854071229137
186 79.34126600082064 8.101062197751585 9.84363012418401 30.361235922190954
187 79.31019589494174 7.5815399659524845 9.113833651242532 28.94645485947891
188 79.27849472363631 8.028048669651664 10.021126167589633 30.878803467610528
189 79.28929407770835 8.921226846813147 11.037236434505626 32.254400854083485
190 79.31051950012423 7.898406262020524 9.880354567165128 30.504172150319974
191 79.26646271972598 8.488311223814446 10.823824081380584 32.05047486039215
192 79.2670816370698 8.157379566467698 9.963611844731012 30.671591053786294
193 79.207244353733 8.390002008498907 10.761350166488493 31.96005876062814
194 79.22585206142021 8.82064212040724 11.225094831831385 32.6091017501051
195 79.24252487377402 8.274780491921565 10.370370080716873 31.49971784322233
196 79.20082716439853 8.79200650554082 11.063513799918201 32.479190712052194
197 79.30652990719973 8.647749795194622 10.776763353294228 32.0152706831641
198 79.28803041036393 7.916090649710715 9.802219811725799 30.629317635825494
199 79.34597024354906 7.110010512502596 8.577252717087402 28.565807021144096
200 79.28598642634219 9.502889998757619 11.881546694070199 33.45827777917537
201 79.4105344743146 8.885976290174876 10.979917627758695 32.34267742052383
202 79.37600367810332 7.778449928226546 9.395494161758556 29.933733583015343
203 79.32217562323417 8.52120378053004 10.380556470136481 31.482784700739842
204 79.30836658357164 8.943769617403545 11.04249581791037 32.45092005550233
205 79.32098947939406 8.511386013819045 10.46927516442253 31.769553415694563
206 79.28317277456131 8.972921000946506 11.01638789979461 32.35287591442566
207 79.34506380342192 6.874205991309544 8.394797081648308 27.982074559450886
208 79.33086102636517 8.350746733760122 10.412073667342636 31.78368311675265
209 79.23334969296856 7.892570077220257 10.010887640540245 31.02549994399878
210 79.28509029236488 8.480503263509522 10.578835876215887 31.966680499284404
211 79.3386533960045 6.690972776387823 8.332668578553548 28.543289685425975
212 79.36680608903524 8.253155112298401 9.984466896645749 30.997302088318335
213 79.27175627056792 7.730725052193501 9.661630693005552 30.552517441444504
214 79.29666361929189 8.94732655415853 11.225036176997872 32.794689509339136
215 79.30698527506979 7.717824207408405 9.400844786015439 30.075043656503986
216 79.30517858975932 8.198265577931542 9.98975886606912 31.021443479144082
217 79.4190149145393 8.224944689736953 9.708007114700967 30.42077835814562
218 79.3651985657857 9.167473095049457 11.209173303135223 32.70770337151202
219 79.34152805738067 8.096182474352863 9.890756024307601 30.90181613191335
220 79.29412085436186 8.25334576529875 10.339087502844757 31.479228304050956
221 79.30003520016461 8.142425716334483 10.146256479078087 31.267436574431073
222 79.29799254763377 8.119138244505633 10.245357078895445 31.416688911837188
223 79.34317397754315 7.643677595612111 9.395722263888873 30.17847238761968
224 79.28216222307078 8.69591354854081 10.829024809951814 32.48375579402043
225 79.35614127845518 7.67398839736738 9.437354161273682 30.098026675729127
226 79.30844009044878 7.938023371086113 9.833561044431427 30.87972320729534
227 79.3474638568163 6.602960683102217 7.946680670834027 27.662142425040116
228 79.10227332142024 8.937994173096698 11.418153957728382 33.36132671826909
229 79.35620893343068 7.976828353515429 9.724045953064131 30.84311039709835
230 79.3819251954038 8.211380022559183 10.036656664062393 31.10774303050915
231 79.37269985064283 7.456357844137905 9.004709592098648 29.51243653158786
232 79.41460961985673 7.498374499810042 8.910783652037635 29.377541199472034
233 79.37710681891342 7.6179525565122725 9.187093538296786 29.779996350700532
234 79.347927367139 8.400543814791597 10.260828920534692 31.63681318190641
235 79.22628634797286 7.9963375720765635 9.984838377257987 31.270747056933956
236 79.28284386255604 8.4900483987756 10.558072065153269 32.21466748124999
237 79.36175101767174 8.864047327342298 10.907022704112956 32.434878150011585
238 79.17978545991502 8.630376661138936 10.891681206548165 32.5495666111263
239 79.35131039759892 8.520331234440498 10.427552026185605 31.745841844868693
240 79.40400754748748 8.191664460476716 9.916831356404753 31.213099030414316
241 79.29886883008838 8.46083798630996 10.396334620350734 31.705623636680524
242 79.41341150783445 6.671871051267379 8.019738524572851 28.078723166952958
243 79.38919986575164 7.253197785323671 8.73905533392717 29.468539461533684
244 79.3852412075068 8.66024159854473 10.401216005939517 31.35716589921519
245 79.35388952857538 7.71620833941087 9.572983687960457 30.492531000626478
246 79.39715577680856 7.3473252628502905 8.822286542678171 29.291651666688047
247 79.2584765842912 8.584207840111926 10.740527700592361 32.50793065322567
248 79.3735442553552 8.349626854851557 10.109512484485794 31.10697546684017
249 79.19309064029079 9.392152637463354 11.933945012005998 33.92687682573726
250 79.36858336682452 7.697718133219951 9.364537444072617 30.543197510956677
251 79.44078473593561 7.560172553659676 8.988885821458336 29.352665417713087
252 79.40100494819421 7.7024129309124625 9.140019775802976 29.582084048470325
253 79.34435536609439 7.9026639016787 9.77616403123982 30.66987043746643
254 79.39579206608045 8.250349571169895 10.088833397071594 31.357169335260537
255 79.3495839332238 8.724465705764532 10.813305314571087 32.38691269306925
256 79.26794754969113 8.120928843363284 9.93262254102646 31.32511283946524
257 79.32429956618184 7.737938675392305 9.458300454040547 30.45164972632357
258 79.33854576975634 7.941881464629881 9.69802275859678 30.84308191901498
259 79.39691483282684 7.607363433006747 9.140208774710956 29.83273828486608
260 79.33818899260262 8.24980854785562 10.078529697984962 31.61285003579678
261 79.21979012618803 9.026176058953709 11.438878665568652 33.328806903400036
262 79.36358305616392 7.283917908998941 8.812054532832503 29.587986336126637
263 79.38336613922192 9.180583922310444 11.303125312011131 33.13918421779919
264 79.36279232264775 8.506106983482443 10.453679495912539 31.910754948016773
265 79.27549128745002 8.134484833580908 10.229702755551939 31.37468581749866
266 79.31624416989449 8.162578574947755 10.1931673114788 31.339390362783448
267 79.34806613814496 8.279719803496478 10.08881384546042 31.316984024003204
268 79.45367856100091 8.491036053797865 10.15632555883067 31.248186886297425
269 79.44702499382647 6.936389637884685 8.227813287848473 27.771674628604014
270 79.39988532275531 7.986177877771876 9.718773535251945 30.753726860948415
271 79.4023102567615 7.506705553908875 8.983756782128049 29.39728420182832
272 79.4552534029712 8.02948384615918 9.609206306254869 30.605336443349806
273 79.47556160538231 7.549915090521756 9.06189153756738 29.457871964746097
274 79.29137492978478 8.346694250261086 10.255732467223034 31.769751088163645
275 79.38954002773949 6.9381321305830825 8.290632614537897 28.330873861681518
276 79.15436691405131 8.96262622802059 11.532811122833397 33.46862933884369
277 79.16508434860103 9.407613797805748 12.00700286574482 34.20514537120549
278 79.3479990562069 8.188582981189013 10.15151586248283 31.546442022240097
279 79.40641416064621 9.472592928255638 11.59485490227975 33.40919530226303
280 79.35621133377386 8.649070391914568 10.552565028007022 31.833933329198004
281 79.37866023308754 7.542736860114887 9.24448403428466 29.767211523474767
282 79.42018279053136 8.034902564808307 9.734317066132158 30.64435954478737
283 79.0966738507056 9.320943520433826 12.069639710729996 34.227137248546505
284 79.1233194701537 9.546099048496991 12.298862800087907 34.45704214235349
285 79.45324379419448 6.833698244774141 8.149802359279878 27.932010281574648
286 79.38560843960187 8.08174275280131 9.875114735371548 30.903406302162885
287 79.32575216694158 8.385227361046729 10.292202739258938 31.85601463946226
288 79.44360321371018 7.232050792209063 8.691975054229651 29.06226648976099
289 79.37095699122412 8.455698763874135 10.474567133845902 31.92098465649279
290 79.36195088771629 8.630543763845603 10.573446148736664 31.890584281273327
291 79.36900054814836 8.307015991145184 10.20874342837762 31.54811048292119
292 79.3896555263891 7.457952491225189 8.94740381975917 29.59468130269106
293 79.46051618747872 7.739919743802492 9.322534066075583 29.955556929766956
294 79.53947990587788 7.7016725353660584 9.228673298051804 29.84335532405501
295 79.31955702956304 7.826450833766023 9.854565992031816 31.067447873602593
296 79.37589354439967 8.251579224233026 10.260939712997995 31.645503254455022
297 79.39852233079266 8.746110824420118 10.526411489465193 31.834712716820203
298 79.43504310810312 7.563301568652989 9.119268999147812 29.555423734117625
299 79.45609199630752 7.532374030098629 9.223674602795985 29.92025677333231


==> data/individual_runs_weight/run_16.dat <==
x y1 y2 y3 y4
1 74.60496920839772 20.477490358130858 26.552788959126968 50.92794397653901
2 75.97536983099683 14.838161360891766 18.406975128525772 41.51451046625076
3 76.5028814580142 14.438015267131119 18.04214206409227 41.32941758866784
4 76.77655917464341 13.51367248807929 16.952941357418837 39.946657548404744
5 77.21121891194791 13.084372056926405 15.988519033232784 38.73274423343129
6 77.33287700740581 12.781245243979969 15.82188065123028 38.72036928968778
7 77.64522993856731 12.432055945695248 15.024285707954721 37.725438452119676
8 77.50614493046635 11.976014900244394 14.956813097806808 37.53317547093873
9 77.49965065507074 12.425901251902427 15.936700746428379 38.753250025536055
10 77.98040959784183 11.505355867209422 13.893244553377325 35.96063153710529
11 77.70872236862377 11.87648025397763 15.107966603762623 37.62060879453596
12 77.9906741914621 11.168701773631916 13.726651791800892 35.83907832054788
13 78.02768035471179 11.573166895854833 14.028782839211985 36.249856994244325
14 77.89471340411328 11.052676177612266 13.768557411742076 36.139960664101935
15 78.38330713297154 10.98992255514863 12.5795066268231 34.32839669037945
16 78.02264357842203 10.937967257909838 13.47135337034584 35.63569765372983
17 78.35487372999046 8.844760587881227 10.21898195542702 31.121164027328884
18 78.17149155010183 10.262627626114499 12.481083816192962 34.30709352247935
19 78.02117815028026 11.6458852732286 14.529284533554598 36.93312622690412
20 78.18147779589721 9.9650779035515 12.16842096756492 33.82753885529727
21 78.23433532221688 10.017864380059939 12.12663917449448 33.747834295821974
22 78.10906987825767 11.804166443260211 14.570896879328243 37.10311055064438
23 78.31251770531526 9.970148387375529 12.03283054410048 33.74629566015377
24 78.3975667093127 8.995873440903884 10.62039608435973 31.735201150739567
25 78.27019692027085 9.973602527528655 12.090214522884645 33.86017487629221
26 78.38138203505103 9.214514798412864 11.199058602956569 32.57208592439326
27 78.41063736515483 9.506183457546701 11.527317120094605 32.978679973604066
28 78.28302389021478 10.17089532392633 12.960743493028282 34.76659175037125
29 78.44094375703735 9.028648994631387 11.04269133402208 32.21206999098486
30 78.45484958652231 10.145522983560676 12.449742583487334 34.18057715964431
31 78.5211014390901 9.245981607402285 11.621269128970512 32.94288607737054
32 78.57386413083205 9.706419642742791 11.892091529694593 33.431728855681385
33 78.64733466070545 9.002040562278655 10.91747629888522 32.0288096804459
34 78.58277364553872 9.538282964104242 11.767026390243384 33.1416272008387
35 78.76242979222394 8.754736850767047 10.33870950502881 30.995705202550294
36 78.76963458824515 8.624680543559313 10.51080930375149 31.004194600776458
37 78.75895539109335 8.489094755770253 10.323250697797004 30.883924875521764
38 78.75062430726614 9.06662221523314 11.271855768546468 32.208005743581566
39 78.6517265619314 10.09134868864328 12.856337889380109 34.51554973871194
40 78.66396948925485 9.630333216630902 12.52810544105698 33.8770868373541
41 78.66561594880935 9.461799661058926 12.173699902580836 33.508092598949446
42 78.78302175490496 9.791848708258433 12.428887531572585 33.790593121108145
43 78.71371110850833 9.262460603589101 12.163363617475598 33.39000754821667
44 78.81214249628717 8.607188577073059 10.66204101615198 31.23536312285664
45 78.84334726576105 8.9349544980962 11.28754267790858 32.17041352474026
46 78.77876473657199 9.23002753312497 11.845265420942287 32.88339083648329
47 78.77381576833162 8.630372819438742 11.355595319187872 32.26666830405455
48 78.72037057554597 9.47827502187502 12.569971957775817 34.13141957941919
49 78.85953486693843 9.030599392302493 11.271836216935293 32.198160522802446
50 78.92217881988239 9.503206294040575 12.022298742883542 33.148431873607855
51 78.81395794055017 9.748976056686667 12.731344439169856 34.242970407791816
52 78.96329234848784 9.986218982880754 12.757133014303179 34.12110557207612
53 78.97110279016331 7.400891948099781 9.6199857612133 29.641949923495936
54 78.85806969007547 9.137352533576566 11.8661139556533 32.778551473447415
55 78.92820719954297 9.883578095825571 12.392195674610097 33.552749514115
56 78.99018560406941 9.13239508834973 11.636734453406028 32.74861744866951
57 79.0076223088145 8.780912803962508 10.886050342531195 31.546456089165996
58 78.90396096288477 8.488606989192222 11.06884487256391 31.82627995612095
59 78.97013828115333 8.625565487063435 11.053034136331041 31.717458524196317
60 79.01862991437089 7.48589372616694 9.557342399024405 29.62494536001452
61 78.9600453995856 9.119191758237493 11.568962051886844 32.63537106576471
62 79.002024043793 8.85538626781372 11.110242150614658 31.912139069976362
63 79.01896479071296 8.318290541949178 10.22931824053227 30.502122925005903
64 78.92621821983461 8.804833162707078 11.4231005153544 32.12158237263597
65 78.844825036562 9.713661103559527 13.007634773817834 34.40360788193211
66 79.06367411013615 7.793901537578672 9.94811393427687 30.032356150661755
67 79.00530365013876 9.00578049012934 10.828412192801828 31.230675325529244
68 78.94238136935724 7.897768442326263 10.339335156586248 30.98660837044076
69 79.10181406505468 9.03251400240874 11.183026281797115 31.911013254595165
70 78.82417208846957 9.431118463962127 12.434348948292762 33.7994264374431
71 78.95281645507399 7.852387731452073 10.068193412879712 30.567325933921353
72 79.09546458036651 8.530546542565459 10.641166412626058 31.305129165914426
73 78.99606106592269 8.593092946091716 11.058352174569297 31.96419879930914
74 79.09833080692002 8.49866495102612 10.64117292982979 31.257907632108118
75 79.05821349354025 9.12205976579137 11.2560450323136 32.18879269955103
76 79.0592433096078 6.075139014412501 7.717594442754317 26.77356349809614
77 78.95327654302832 8.485582769660438 11.02715432034559 31.885937058769088
78 79.0025376549215 8.67312806602281 11.047865993778416 31.972226759685018
79 78.9748761457836 9.098858549858093 11.788076958269823 33.22788473322256
80 78.90860914231195 8.989024348336832 11.746451578088745 33.11505760232081
81 79.04381852983558 8.848834855304542 11.245949883746121 32.48796423460403
82 78.93302247130708 7.775239539956671 10.141394645100455 31.005466771077195
83 79.08398373436849 9.04498228749985 11.370865127511697 32.48442198454163
84 79.0171939821667 8.780346511226538 11.167789059491895 32.35764028722495
85 79.06588380746211 8.910080912284364 10.85463090338089 31.495602905522844
86 79.09545252347579 7.9407669664139755 10.047149362057006 30.403894400608355
87 79.08641780610574 8.78890397840291 11.251150612317362 32.376269616742384
88 79.07208898712462 7.427891547132688 9.244444931062324 29.112627963855488
89 79.08341550047415 8.21805091719552 10.427662818648898 31.105191419122637
90 79.05928968074394 8.517979746843949 10.907244289039554 31.969524140361315
91 79.12815597107841 8.160874377558045 10.114765350686827 30.55591155303562
92 79.09831069313829 8.241081739032238 10.511017854270632 31.079329222994534
93 79.05331856130896 8.340300323351816 10.422260056762244 30.839758166054022
94 79.12878857619391 8.17258812800909 10.000003910322242 30.333320148639075
95 79.08817028619991 8.252630343364643 10.505875780532904 31.277276055850766
96 79.04862394743478 8.769465105760421 11.355471492317125 32.52841307530039
97 79.09529026280538 7.934023013112587 10.12544704758941 30.69680913032168
98 78.99300921772536 8.837319474524039 11.386786656207848 32.73779494165482
99 79.10538868779172 8.306001462074063 10.552864819378305 31.63281357872266
100 79.11697660569955 8.534881122662616 10.71426336958723 31.68192729766134
101 79.06895343929175 7.882930323334672 10.068069586008976 30.437257931129846
102 79.15214002815227 7.715175688851125 9.833567561635148 30.24811192476726
103 79.17914279738815 8.27002284916751 10.041655359318202 30.480974966219698
104 79.0507175399452 8.763876204703593 11.152186873778192 32.452375908566026
105 79.12879652549834 7.268360361833446 9.05693846273763 29.124123557891902
106 79.04462157159075 8.372373875746103 10.750974778160893 31.874077369002997
107 79.0874379786923 9.201860253354102 11.647188048178304 33.08832912292432
108 79.16610634240543 7.582823184088272 9.244457965469765 29.569243479388906
109 79.07176161988536 8.7395780481835 11.089582614811622 32.25065230838822
110 79.01803911024643 8.323176999327881 10.787523256641485 31.91970060708892
111 78.79797232796145 9.202056505539872 12.471158114922275 34.26706407261039
112 79.04035696023655 7.936499641334269 10.26110264309107 31.032182243251437
113 79.12851368847062 9.071979478116193 11.183130557056685 32.2961463103683
114 79.1261230498361 8.825549911480522 11.141557314505391 32.10186417004065
115 79.21470427817322 7.712282114139829 9.317216027837327 29.39331579684762
116 79.22685165052803 8.157261838182917 9.6663295968901 30.128355693321772
117 79.0003783996314 7.5845359519763385 9.885959362367224 30.51170586834332
118 79.0838363514118 7.990423728403578 10.161982491662535 30.944104738178225
119 79.11707306238355 8.096494218503738 10.292189704851484 30.973356196440584
120 79.15726105517471 8.43660784728824 10.65689894241425 31.425996282843084
121 79.19991136018396 8.571699237007612 10.646380175604742 31.50818506522065
122 79.00901860991304 8.756752325695128 11.287770780038898 32.606076740563324
123 79.2815817970957 7.84827122459018 9.68744533695377 30.19219683160387
124 79.13015114673397 8.775458920497844 11.068649356452198 32.15634523503687
125 79.13060741256693 8.872604549501368 11.256279651647638 32.37533728486754
126 79.17946522413403 8.263823977175463 10.422357814818096 31.06276533532236
127 79.13429892909359 8.349170210841132 10.511004819863178 31.31474921125308
128 79.17522375028214 8.82843924833278 11.016466106239287 32.142166604267274
129 79.13943081656258 9.592926093694421 12.13697545959973 33.626473839955814
130 79.20611281813743 8.957133838734482 10.912073536998557 32.03068821806412
131 79.13434199190972 7.873726672354192 10.1463737887451 30.81672804422003
132 79.138508409789 8.361639994850966 10.703940118889443 31.604343853528306
133 79.18848227981408 7.975317786279751 9.85949299804666 30.503524989902996
134 79.21815889029004 8.589418535552864 10.781944530254295 31.713417826742884
135 79.18156159369818 7.516154871088973 9.327969413980853 29.739052277640965
136 79.30549734762235 8.513798765213398 10.302200129770556 30.99528759616281
137 79.11943610321612 8.152784608907112 10.605022000776332 31.421051279351087
138 79.16939324068409 8.517922264952396 10.662125739800388 31.65166041252967
139 79.08558282671535 8.680184287260856 11.287796848853793 32.60097525269576
140 79.1888881092237 8.489089659745886 10.495252738463833 31.365074950120196
141 79.09579157802395 9.355471933802706 11.96511679741481 33.44913989484718
142 79.08440977607701 9.237834308324631 11.907856645501392 33.38590210869054
143 79.12767076111888 9.554173963744784 12.194385507198769 33.76189075245141
144 79.14326485539188 8.576173906453732 10.954083432199313 32.002788986559736
145 79.16847523505209 9.313661032231034 11.72007645462032 33.19880200666381
146 79.23310559699455 7.93146566522535 9.703093143093543 30.34831131187716
147 79.14974840069888 7.750021268853402 10.057876679385636 30.84201959288705
148 79.0738498319494 9.181776857686135 12.074736164041667 33.55152018939561
149 79.20524929496825 7.517854783470399 9.573042342793958 30.053982320404593
150 79.1743441861044 9.042928721935061 11.490827296447526 32.829695283462925
151 79.26018224737787 7.295999993035464 8.983880608998795 29.100276492575404
152 79.26888829569963 7.619516661391939 9.223498638295446 29.483677668180462
153 79.29780816820129 8.123042795593317 10.000101668378091 30.64818786511989
154 79.22583562950493 8.817858709686822 11.02172548964404 32.304011000494015
155 79.21813617173576 6.656307606427382 8.207362302564569 27.833546227703664
156 79.20007136499501 8.33254163416806 10.557974307097417 31.51745933349368
157 79.25539474722642 7.701672739497617 9.557290261394613 30.208659078373866
158 79.16412930527407 9.336663358832226 11.798308968115489 33.39970711563046
159 79.26276622598287 8.07294105051104 10.031482004306048 30.782457294809117
160 79.2862720316333 7.964659926842123 9.713338187346665 30.032978770713825
161 79.24924501149053 8.165723553389787 10.245174597191198 30.98099117400135
162 79.3383299567874 7.964085578391755 9.775903343090897 30.1396279616055
163 79.32556862228196 7.931570540683186 9.56203478570522 29.627910349111232
164 79.17619496838513 8.953944033418825 11.386591140096158 32.64285424773908
165 79.15229599114917 9.085124306734388 11.683684389029104 32.95132755488815
166 79.37994857182947 8.7353276998915 10.760861376209242 31.57627547581643
167 79.34952765281831 7.390974908126667 8.722879634285807 28.462573691137262
168 79.25455868200777 7.5137420293105635 9.3852621519129 29.715435594367467
169 79.25008497883255 8.451497857506405 10.427499888555813 31.3545304234914
170 79.27405223158921 8.805165977589818 11.0841928873324 32.12773819117726
171 79.25614995627544 7.8679194008667865 9.85425316625308 30.27551818212708
172 79.24943920435585 8.79165793263469 11.000837851710676 32.16492741851147
173 79.15588312258627 9.642062050718412 12.251704313945687 33.94816390371197
174 79.3297198501402 8.62200886412191 10.693193249949617 31.508680006656842
175 79.07587017464489 9.337013440140694 12.335391726957322 34.08975643438894
176 79.288394664907 6.769680043277762 8.619301715510508 28.60647788801195
177 79.35056190742141 8.49453791123709 10.140462684968021 30.587249215181433
178 79.32738255487932 9.308496132533147 11.454037681429185 32.71320925601609
179 79.254116463945 8.219485133413098 10.312927447099208 31.097201057654267
180 79.26798093048745 7.707701576157909 9.744914039386332 30.224078110715112
181 79.3601533307367 8.41408963084688 10.39088623803799 31.056959905274685
182 79.36452015642253 8.020504893524425 9.833228667041539 30.271430227676632
183 79.38484900458917 7.0808239573401615 8.39984791453391 28.097603643624137
184 79.42537653897969 8.389274667080526 10.255250194147504 30.754493991809305
185 79.3325213984226 8.191395697738292 10.33375643019906 31.073211156611514
186 79.3750516991994 8.446936840064142 10.364739216699892 30.920296508755605
187 79.40751738286649 8.065918728082833 9.660972455429494 29.77885656446617
188 79.22919163677219 7.883569155074141 9.953366800477891 30.5032378336054
189 79.30439161577864 9.038619716552606 11.224821109274997 32.40584920091918
190 79.28555986753477 8.00084017654153 9.974195783577745 30.76709456207013
191 79.26249319207813 8.702953829693577 11.25638392690721 32.44804786520164
192 79.39013816793987 8.677471436404858 10.693147629523558 31.57069253357079
193 79.22133455454288 8.568574127633072 11.120943399128414 32.29894536911225
194 79.20856319689524 8.967438804789985 11.501293925627243 32.827816313872226
195 79.27723914296588 8.183409218826236 10.396386757980514 31.227597978405807
196 79.27796442638004 9.011371923315249 11.381338273895125 32.763845670857194
197 79.32019673677637 8.619999847625424 10.849684345754863 31.851059740619835
198 79.29818917813694 8.272247701826233 10.391094788557155 31.22933180185482
199 79.44775819478357 7.269003908821848 8.775186711369464 28.726754243021546
200 79.30588288055088 9.536785023553307 11.970089423855734 33.388977962539634
201 79.34220036425373 9.167679259669976 11.464608585868453 32.836231906675515
202 79.38645571686934 8.125925115300895 9.916557633848377 30.36404734375121
203 79.37046403713096 8.864076411998697 11.11014439255882 32.06816898255999
204 79.33704822212118 9.522087493851622 11.891869944767997 33.27504151746425
205 79.34028022334532 8.836021680790441 11.078887883501597 32.015382661121414
206 79.36658190988173 8.957593131301167 11.037145193653497 32.17067000427548
207 79.38218361125354 7.255804926673302 8.863859785229467 28.794625666515294
208 79.26213982072025 8.54138828287606 10.917593608552245 32.04034744224784
209 79.25855267949001 7.5397769391306335 9.781579827533937 30.319561673464644
210 79.29699220759787 8.488691909322753 10.844568340832028 31.80353028862789
211 79.33332358375137 6.579174774175869 8.494223541651847 28.25490382472443
212 79.34162358094206 8.182309819030758 10.093838609531126 30.625612271521195
213 79.25470677233275 7.530126368190046 9.61993362358351 30.093212738892227
214 79.27582650629559 9.000561042668581 11.537731611644519 32.84723213261355
215 79.39148878639142 8.241533194377295 10.234577623937014 30.84832603634007
216 79.36644499972239 8.570343654372934 10.781885875420782 31.677760049948922
217 79.43855077817008 8.533012340664703 10.260372716274057 30.844635797550023
218 79.31540875926254 9.627574862257418 11.9595902086574 33.378171046791536
219 79.36195337981613 8.122304799943016 10.177382644060827 30.911371845467006
220 79.34595789546519 8.423755013882122 10.740345218888104 31.755137432970017
221 79.37057050750313 8.198491449759638 10.61529963104807 31.401571928847183
222 79.33148518578248 7.9700043001367415 10.333919360292132 31.02442752309671
223 79.36929933065169 7.625975266297284 9.73966117318531 30.051516867512483
224 79.35575208880876 8.635742003099832 11.131181926177803 32.08079867302107
225 79.38542954132785 7.70004024893018 9.650988099325309 30.0498993940022
226 79.34661368206473 7.960692645884972 10.219242643575955 30.979016717582585
227 79.44443005526038 7.059497165192479 8.472951388698801 28.414974401033522
228 79.20912853225333 8.921462016093763 11.725544388544208 33.13863016817387
229 79.35365402778616 8.145684314274135 10.307726718527977 31.075526622032037
230 79.43399149380053 8.435798195185017 10.53687811864491 31.333681480865717
231 79.44993564205049 7.660227558963298 9.458026731484159 29.73508479203969
232 79.44572927068369 8.14514496877939 9.906117073483555 30.424022886552716
233 79.37727597408663 8.066683158116748 9.947905383757716 30.418834773129277
234 79.41250251759665 8.59723239937306 10.84967131134742 31.86817233406426
235 79.34837441664193 7.911751698345459 10.33914615767827 30.955880153262427
236 79.32083680102502 8.368405253183155 10.834192952504452 31.702051352296724
237 79.43136584004999 8.920077599179349 11.308208730915348 32.29068113811423
238 79.29072278768747 8.477958759024645 11.001033367822377 32.07436357581398
239 79.40311673868482 8.712153539587577 10.912203881073024 32.07595297358631
240 79.42727174985679 8.410235553026524 10.646373658401021 31.39358753405518
241 79.340540782715 8.850487088124515 11.162366745994067 32.28623259508693
242 79.39238950686902 7.053486988649584 8.67114607112981 28.6737036651041
243 79.4513840392015 7.464688245919492 9.432088260665205 29.615444319944253
244 79.45118510616408 9.21235406000837 11.20891261498629 32.20225264542248
245 79.39885886325978 7.234438044488813 9.317626611671892 29.55926288847199
246 79.40370323792098 7.886134015500012 9.718558467529082 30.009171142075765
247 79.3027790123885 8.31036674265492 10.860405145879792 31.977395776065965
248 79.3834877041071 8.70528351231837 10.609701353049694 31.47624740931968
249 79.29807135688552 9.246396030400946 12.079793514130998 33.495996695704264
250 79.41470144270615 7.570772099987693 9.640730020664757 30.221435499782245
251 79.42163586299984 7.90246023495466 9.572481863273763 29.718647480765426
252 79.41537541515926 8.246075359733911 10.010301092205143 30.470947395384897
253 79.38603745170967 8.060631571519144 10.12526456588515 30.807235865757843
254 79.3781071192412 8.46719208572239 10.68814893426775 31.674125993180656
255 79.35768150722429 8.70608937041106 11.11034642587423 32.26564426261652
256 79.36587595791866 8.051543063222587 10.297403467830168 31.151227050047225
257 79.41213577399948 7.941428533306798 10.057498681569687 30.551191689903877
258 79.3949889207012 7.7201691994481525 9.81784806625442 30.30325460630149
259 79.40799113801201 8.411051518201909 10.437790553234993 31.094526563924784
260 79.37852211682052 8.581251954571664 10.80279306496531 31.87319462425373
261 79.31921383735764 9.007846178464469 11.668114789333995 33.16220556979369
262 79.46289929225938 7.602611832323465 9.557166434523868 29.904048518269043
263 79.40911843142217 9.60511921478879 12.022207502031412 33.64633825588502
264 79.34543863494645 8.554621017721665 10.797585819190347 31.792924023743684
265 79.41087251456646 7.93240277288378 10.161865181995521 30.863807548949673
266 79.38064342905025 8.080416177506407 10.401580969348023 31.071374013612598
267 79.41909674240858 7.989602421223366 10.062718961752093 30.68289440588765
268 79.4327598289287 8.974607199115546 10.953653296753574 32.00776220768824
269 79.40736203929839 7.1972995642210975 8.675955767477639 28.083370030363664
270 79.37086817736234 8.278604640800012 10.364947767219036 31.092461029158226
271 79.45817695748305 7.505918373937645 9.06180681391897 29.148933266853184
272 79.40022849824852 8.49917698500468 10.453392738948718 31.18563081720088
273 79.4031833875505 7.82305231595363 9.468297844552186 29.663450410283808
274 79.39379314797034 8.188172199038119 10.458893258891223 31.269397042907364
275 79.43001217659223 7.300250923521662 8.978458295500968 28.787596006157113
276 79.2379989007359 9.048101272727084 12.022637637477152 33.508851969242585
277 79.2666591044517 9.72888622697236 12.736519098926202 34.615982383978846
278 79.34161430753683 8.0196462500317 10.260939712997995 31.107027308731894
279 79.38799029728604 9.587384814180263 11.834485965983854 33.317122556987435
280 79.38550807207524 8.972843408190274 11.193505945384263 32.23791203495634
281 79.42374432030374 7.77071818724719 9.593604120541166 30.108497503392517
282 79.40278909198624 8.50105122988946 10.390866686426836 31.23382211229836
283 79.1136849803901 9.817299918703833 12.971197087800556 35.084643128009674
284 79.18444909127554 9.857814208967476 13.132647775639272 34.9021237094311
285 79.43403230912614 7.351848986641309 8.90537437294724 28.633801387660228
286 79.40468553351114 8.31188514882874 10.33881378028838 31.007005119624097
287 79.40811384219944 8.249216966789746 10.589211264543463 31.47393980945916
288 79.44055840573135 7.397752620929045 9.124469727719042 29.18427557174533
289 79.38175913509005 8.3615463783703 10.594405475910973 31.639164913557483
290 79.38604188566904 8.772914762614464 11.01638789979461 32.04427977036119
291 79.4409175393318 8.413935137243648 10.604780864238572 31.686257585881993
292 79.43113234028796 7.919482238895181 9.723850436952441 30.304602005050775
293 79.49159523958332 7.840558091972942 9.629911462483975 29.895606045543754
294 79.46122385724654 8.00400982872086 9.7497628389565 30.15208946177109
295 79.39554530577722 7.842373186630258 10.182883164003353 31.10518776099057
296 79.37014464272193 8.02802489914869 10.318265036948638 31.142582899814432
297 79.43699773572482 9.378092020637771 11.54773551935987 32.66759104338014
298 79.47494748590181 7.882855315216133 9.702891109778122 29.99855353248847
299 79.45034470088252 7.328588789897767 9.187191296352637 29.47654383759645


==> data/individual_runs_weight/run_17.dat <==
x y1 y2 y3 y4
1 74.10619964793554 15.224374662145355 20.742760494587987 43.60549958209879
2 75.4290092978353 13.050766683149872 17.057659786845726 38.99880809070174
3 75.92823101683351 12.767026153387595 16.765786818095197 38.97645822196405
4 76.22984195842223 12.295122985718601 16.166451729287868 38.39533981071974
5 76.81281612547932 11.772812875224385 15.071607124190011 36.72043866415046
6 76.95272330486041 11.8851792833199 15.535508202422266 37.31559008979174
7 77.35971606857038 11.372574738961468 14.477329385472004 36.097561414009704
8 77.36242284037986 11.313224455749369 14.748510232400868 36.52014041860443
9 77.41372551080433 11.56207403690454 15.06130994230711 37.428623990856224
10 78.0171710230459 10.74399373704885 13.559824410890409 34.84611455080378
11 77.68236544856148 10.97780659759203 14.138799755265962 36.397559878078766
12 77.97424492330802 10.792216910870549 13.455712081409777 35.26056131013623
13 78.01841888243555 10.893958647072207 13.523399759280563 35.32613393711075
14 77.85293846659467 10.333342959725966 13.070330273636532 35.033681589210474
15 78.44675939394097 10.05140879081817 12.016817774552191 33.02860703224826
16 77.9927930216385 10.085889323747265 12.637653118442882 34.36763538851652
17 78.43302901376322 8.429903089732516 10.078321147465807 30.493536728064807
18 78.23354231867366 9.654309766817041 11.928705180212408 33.312584729538585
19 78.01784000257935 10.822530699263123 13.82588273569272 35.79336344787226
20 78.2725675179631 9.065259098835648 11.188735352258771 32.4130684849773
21 78.31217345872518 9.355550819511894 11.548230826842843 32.73842058826424
22 78.15311322124782 11.14024881006364 14.27914773744845 36.12937021728221
23 78.32170979977995 9.434164562984918 11.793199480396376 32.951749550728834
24 78.51433526551543 8.332727723755347 10.04197470230065 30.717028159764393
25 78.37930870072344 9.443640672350265 11.808821217721267 32.997477257770115
26 78.4507101761794 8.826242021426454 11.100036209583886 31.83450009044949
27 78.4512028958144 9.110802863905057 11.318851324595592 32.214961288359255
28 78.34449882325944 9.426297430864635 12.142521599968303 33.33433771465803
29 78.53770654511713 8.736719525926166 10.813350934997157 31.648736761119522
30 78.48255715464083 9.697700377529562 12.157915235162864 33.373622078183516
31 78.44563953587765 8.905075233212324 11.31384611213605 32.33858094677117
32 78.59959610228285 9.27254435905323 11.381364342710022 32.63778205215663
33 78.62285661280951 8.454273404903425 10.333834636643735 31.076073869779574
34 78.55063236998186 8.84753408842383 10.928053720528219 32.01063288820553
35 78.69951604310666 8.266915672356737 9.802024295614109 30.265525978687926
36 78.71511109669142 8.090388399555563 9.776046721572795 30.11321789400424
37 78.7248426309292 8.289584238146459 10.005393637801452 30.600155131272356
38 78.70767602860494 8.634338182436666 10.526626557188068 31.42444529792202
39 78.56102943897902 9.466289874913247 12.085059414739463 33.28431630577955
40 78.49627208432356 9.218251109860063 11.90279277820835 33.101483590396064
41 78.59765906324401 8.748182820832143 11.313872180950945 32.24366682393436
42 78.6401952831051 9.067195364217037 11.537848921311545 32.607950555256835
43 78.50295850621303 8.926745996341953 11.66838199468665 32.826737855339225
44 78.82715914215022 7.902362685036947 9.750134319568737 30.197087014469183
45 78.69855814474707 8.708760741875764 10.87074143098502 31.92609432416188
46 78.60877237587762 8.581128380790396 11.11063318283807 31.956761194673522
47 78.58179512793488 8.297429479998344 10.678177612571005 31.660645646824204
48 78.38848959939855 9.051196610505764 12.080269270002796 33.42660471857551
49 78.8074229382044 8.469306329247942 10.511115612326483 31.51084061523899
50 78.67852530738809 9.098020573322456 11.563885150186348 32.65250449208818
51 78.56382613369148 9.280779110449522 12.095662905197369 33.41132964615079
52 78.68528035635582 9.456259614762438 11.991237749938023 33.37664207913371
53 78.76305413615022 7.375938909591273 9.46898866814686 29.741975530315734
54 78.6619373776908 8.835941803212489 11.27735628848897 32.41211240994979
55 78.8107294920011 9.039813337033575 11.34486800185922 32.34303983590191
56 78.7488378618333 8.75569086244355 11.016700725573326 32.15811435695696
57 78.88590459025473 7.9744136328883535 9.823035760418207 30.248960372967005
58 78.71661858091286 8.290701846230787 10.672950815184878 31.755515597363004
59 78.77194845544618 7.999462427913364 10.05260426157345 30.812541163345564
60 78.75428207295417 7.15474049512685 9.078060720005022 29.159417347644222
61 78.77872436986874 8.85225555699681 11.178288274690228 32.45631443382451
62 78.84969787599256 8.756663924827103 10.990547187031495 32.01350412957725
63 78.89110029362372 7.90849081103709 9.624971422061678 30.083838667861517
64 78.77073161184221 8.65983896291505 11.05846948423631 32.181687585625994
65 78.63023072359887 9.101141871645577 12.022813601977688 33.4410074148638
66 78.84761401684632 7.424824843931504 9.281188925654604 29.506667999324154
67 79.02794480203342 8.29875389951028 9.926965608194571 30.317161092158386
68 78.75293074750205 7.8725444416719155 10.14142071391535 31.091579167610483
69 78.95966780613234 8.47357241258952 10.453568703449246 31.11679137857106
70 78.66150142163943 8.832230603510347 11.553770450007706 32.94328552803128
71 78.87792682296553 7.740703693082292 9.92758474254829 30.536664732541198
72 78.98521484302778 8.060244156577845 10.073244245765311 30.63279131098294
73 78.89923265897818 8.004061760925325 10.229826582422685 31.01158191967166
74 78.96199894912539 8.174174062128097 10.182674613484199 30.80219450424955
75 78.95530917765723 8.697795785703203 10.813253176941306 31.758278379177472
76 78.9794118320873 5.973341837450613 7.540476397164653 26.671139044726488
77 78.92864120016357 8.190788973664375 10.511272025215845 31.46527994615351
78 78.9204467910894 8.401992643037868 10.730041519801482 31.56587098597897
79 78.76772787455609 8.847554501960857 11.522383596876018 32.761378752153725
80 78.71785878487975 8.854075028822017 11.762236245506719 33.038120024183804
81 78.90343270079255 8.725036832043923 11.157407153960596 32.228188455319184
82 78.85425384840151 7.8592568312193665 10.370722009717937 31.11962932307476
83 78.9986241375292 8.512878038327687 10.870676258947798 31.660138337099852
84 78.90817022918434 8.327659956861 10.771803761260756 31.574886660468458
85 79.11200289114582 8.52867905406093 10.67233168083115 31.047299976443774
86 79.08438025211507 7.6208973197635475 9.682387986864448 29.88519330671623
87 78.88620585081682 8.304307319258426 10.657172664970627 31.580410577462803
88 79.1206101426764 7.273329539453885 9.07772182541141 28.972200948578408
89 79.01352223097055 7.677738991223659 9.7711066811505 30.228709404139607
90 78.9302465284002 8.278723177421194 10.698811079559157 31.420296098912004
91 79.14159172089713 7.8023655829223175 9.781247450144036 29.919190293172658
92 79.02436640022982 7.876568246487612 10.114986935613413 30.402703340263905
93 79.11583714101926 7.824999827277866 9.968916848561825 30.041946478244874
94 79.17158941536492 7.876813130334935 9.69254179026543 29.855415810854623
95 79.02032073616412 7.912669727268732 10.115052107650646 30.64501551187122
96 78.94352484422966 8.457570256420537 11.032394152139158 31.89170144039297
97 79.05388974898365 7.378301869780174 9.536630725591577 29.77052089673018
98 78.99529220236016 8.671536456364928 11.329428746238602 32.30282100399739
99 79.06038481265848 8.067670309224606 10.43820765427329 31.076643054712893
100 79.12976307848425 7.98761260025294 10.224397751721126 30.654733973015947
101 79.17289229996446 7.436297040190191 9.614641654160149 29.600624644795904
102 79.07901981491634 7.404946080214142 9.510490221457179 29.650486153415724
103 79.19591016712538 7.60260620077275 9.405895618901027 29.325590010590297
104 79.06575152309212 8.380382563346041 10.938513832504215 31.67524827249082
105 79.20866582026096 6.601419349806774 8.442001188216574 27.93459337402665
106 79.09491593697324 7.958495819592345 10.406983731234698 31.003132239062868
107 79.06304447246791 8.768561736015092 11.355399803076171 32.341861981183094
108 79.17385505055546 7.141642183905539 8.811898119943129 28.709968814755772
109 79.15576422426867 8.323290289264913 10.818577732383282 31.47845015903663
110 79.019859562257 8.171250718618293 10.860509421139364 31.645390662418414
111 78.87961408055027 8.663550776846074 11.68415362769718 33.08730646101489
112 79.16565773463256 7.663289930911092 10.266290337254858 30.505157404667415
113 79.22834087982602 8.650377107684633 10.844359790312886 31.519228257718858
114 79.18840427455353 8.310669661806527 10.495324427704789 31.173395689190244
115 79.24146226698883 7.3081476825109455 8.962849592583522 28.67860771286602
116 79.24785996840168 7.776966596484201 9.499593456831734 29.467734318580153
117 79.13988068395932 7.562220991797984 10.104748408564024 30.32371497888685
118 79.19516012853849 7.516473676913114 9.79717549604393 30.096161761550388
119 79.20548970170847 7.815745391473534 10.151457207649317 30.431764817993066
120 79.23986366302942 7.785192912717539 9.890814679141114 30.279019101846117
121 79.26439232623126 7.963804042010302 10.182615958650686 30.524252455106904
122 79.18402288860354 8.563770446375615 11.219913654871306 32.09486432765387
123 79.25679722829848 7.631669097187871 9.525916442670368 29.80435228919521
124 79.19757068956335 8.219116141669598 10.61526704502944 31.170846189901248
125 79.2503868977059 8.353032909529185 10.693414834876213 31.43563550221298
126 79.29254274504238 7.769855078882188 9.838644463335644 30.172095118805476
127 79.2590131032999 7.801823506254357 10.000258081267443 30.31918788150254
128 79.27563119432078 8.37022481710893 10.740267012443427 31.35531425551076
129 79.26487506890317 8.988417541976554 11.516830939303713 32.659989004949864
130 79.28328918586132 8.42144974101011 10.437862242475958 31.16796297161718
131 79.25192026880683 7.572038306680436 9.995220282789285 30.261016949152552
132 79.2956257151315 7.718298443821317 10.125440530385688 30.427785126470418
133 79.27990683332311 7.526182937732176 9.598948227594317 29.763467002329193
134 79.30520190548434 8.019020530016284 10.18782972162937 30.69053843540828
135 79.30153943528329 7.027858570671766 9.093467389607035 28.892212252499515
136 79.33407757253615 8.088339022351485 9.833156977800572 30.20679025300259
137 79.2379629946352 7.706279290201986 10.193271586738373 30.53970335145716
138 79.28753652976822 8.016523013124626 10.203503596584051 30.764952392858945
139 79.20758170507611 8.134559455083238 10.834355882597524 31.51356638463765
140 79.3373352533658 7.966634918676994 9.91671404673774 30.36533862411209
141 79.266129227638 8.614115636662213 11.126020300828909 32.07291572193577
142 79.24719769272319 8.648566308482394 11.339771548547562 32.30919828654948
143 79.26243498302304 8.996236136792813 11.673217759849386 32.76399277334999
144 79.32958076403436 7.999727461853596 10.27658751913777 31.08326330378309
145 79.32249130498529 8.506435115963304 10.860183560953185 31.814583024987954
146 79.34033936513354 7.467156510454082 9.291349246259328 29.463741415731125
147 79.33169292628077 7.4130955513291905 9.729461749358247 30.12222685820133
148 79.22973951207452 8.63350040656644 11.506644549884115 32.52423743969308
149 79.3295685826015 6.866896215104799 8.968519559822841 28.90742461713458
150 79.26025249780756 8.575335301445682 11.042652230799732 32.041510804520215
151 79.35661684392014 6.735799979369197 8.577415647180487 28.151831075024113
152 79.3998971397998 7.195284410873574 8.806560530093698 28.75892772449514
153 79.41693916000635 7.446164927244483 9.348694121821133 29.531473858123867
154 79.34909039567961 8.542270392119173 10.818434353901374 31.7737218192634
155 79.36618810360568 6.246000098693615 7.816538629682313 27.263561831603322
156 79.32516034033014 7.904856383650497 10.135809401509544 30.72124648902338
157 79.37700377200886 7.4279880810317405 9.573003239571632 29.9416149850959
158 79.29775629827847 8.675868833470846 11.110372494689125 32.2064005119992
159 79.37379367824006 7.605108251332853 9.661487314523642 30.022880704010092
160 79.38953217370064 7.9142711657812335 9.666394768927322 29.945531891883103
161 79.34668358192441 7.501996832994822 9.552115601638267 29.96859414434455
162 79.38941894941235 7.580642201233348 9.348589846561561 29.53686194759073
163 79.36152541786367 7.397109680402419 9.05135321914672 28.756784119689637
164 79.30370103964873 8.613173995875773 11.120806537850225 32.107132532871915
165 79.30388736238426 8.454536975933074 10.938474729281866 31.992345883779592
166 79.3837786710957 8.520853157972144 10.458626053538577 31.268214488496472
167 79.36250104744835 6.861928298943069 8.196550261587532 27.554961693921808
168 79.43286868773087 6.981106346502215 8.73904881672346 28.90960841647071
169 79.42598243088423 7.847134490739123 9.849039403274396 30.405308113428887
170 79.36262183253643 8.273072150276976 10.443219383936553 31.31630468945107
171 79.42279046937173 7.455610422926373 9.411344001213774 29.822085152626453
172 79.36930234447065 8.255375748744996 10.589172161321125 31.340613085760005
173 79.34004310161745 8.858007434509506 11.407465743622069 32.69721502950759
174 79.4621513105672 7.759015190895739 9.604077266924593 30.246863146223614
175 79.24361087826756 8.693947638885803 11.553666174748134 33.006978115820914
176 79.43626607786393 6.59515807654268 8.416017096971562 28.331562603404848
177 79.42715134050631 7.973036585619899 9.530693552999603 29.65218299255431
178 79.45599920457454 8.727313102512776 10.964185097970514 31.800316602615887
179 79.38702854519843 7.745000294363906 9.797051669173184 30.479473658860435
180 79.43044776210809 7.283475322218562 9.218584666688045 29.660263149133282
181 79.49790253359134 7.975527693695963 9.817665584550161 30.495605607540387
182 79.46691498988531 7.57556898527293 9.359056475741278 29.709301276150256
183 79.44759720057645 6.45085233425184 7.717190376123472 27.083758845063954
184 79.50537363073339 8.12198311228588 9.853985960900424 30.407273202233608
185 79.46642663945805 7.365436749604544 9.27068319325256 29.824902356199757
186 79.53097753913363 7.9987460200358145 9.770637442482421 30.278604126453544
187 79.44695388298425 7.627765424526518 9.08777135355282 29.171565679422685
188 79.50356827298253 7.195984501051493 9.08829924705442 29.577715062458687
189 79.47415820595938 8.447178804353813 10.490006389466533 31.49175320930244
190 79.4742432127683 7.384162606049798 9.18725646838986 29.782760038468435
191 79.36913488182118 8.150600986979539 10.65190024715843 31.615639336208613
192 79.51545282614182 7.7682368703010845 9.541440421939406 30.08805363940954
193 79.34725800839968 7.846407001491448 10.229839616830127 31.195750166926107
194 79.33591685186005 8.383949640512167 10.839491439131532 31.990031494891515
195 79.4672786193074 7.708395678277251 9.859610307713684 30.52790789469365
196 79.4272846851636 8.142274220568673 10.370344011901977 31.34626381557537
197 79.41850103256176 8.047756002959673 10.083658737315238 31.04598046140333
198 79.45611933517198 7.614510457688621 9.72407853908276 30.25364717337621
199 79.43550569748035 6.85977159601569 8.43129342249911 28.06880462179211
200 79.42903544127012 8.839517587083382 11.151958771647873 32.40274751194726
201 79.47465434098014 8.421291087827605 10.568219351350528 31.52978489502759
202 79.55068849697831 7.489440120088419 9.12969000790146 29.51062727976871
203 79.48029893283582 8.356365347523017 10.48479914369157 31.31826216393253
204 79.47014776776247 8.848887641245003 11.042417611465694 32.2164650959193
205 79.46892770551815 8.085271002352506 10.151313829167407 30.922112487994223
206 79.47822267626987 8.598972401791286 10.714080887882982 31.724082069236694
207 79.4804066194444 6.7192168697827235 8.191577635146608 27.893150804480328
208 79.36020677474616 8.047311779668243 10.307902683028491 31.33825130011061
209 79.40931816988646 7.159091744579429 9.276085955139212 29.798036000643236
210 79.38802914780182 7.813582730595939 9.963911636102285 30.838113447314385
211 79.4810706544692 6.2950292079246255 8.025232527311644 27.98259261371262
212 79.54684873211376 8.004160839870101 9.802024295614109 30.59328122818159
213 79.4261485961987 7.138277632886793 9.041525275931894 29.705664677377552
214 79.38375733624277 8.411093156233015 10.745598085089137 31.880945953822614
215 79.53389126306566 7.514087088691168 9.223596396351308 29.768944103559058
216 79.46526061690504 7.936572957179912 9.95330162844066 30.701008722494727
217 79.5743259699055 7.849029393637802 9.390123985890519 29.902396676060896
218 79.47660898617868 8.959693738471374 11.08928934064407 32.36258932035852
219 79.49875196723436 7.510145127947801 9.333176659755814 30.04803541940063
220 79.4462036904815 8.017073929153062 10.240052075064632 31.108552501034104
221 79.39622835477064 7.906313239700742 10.141088336525462 30.977751446306378
222 79.40283031192122 7.588736034683278 9.661656761820447 30.45284776535837
223 79.49711718064447 7.458019673862645 9.317548405227205 29.952447493360147
224 79.39145308898668 8.259964929182509 10.620559014452802 31.686148979668992
225 79.53784442850447 7.23849187715093 8.874476310094803 29.373858303922738
226 79.44991759596437 7.398868601022773 9.333307003830281 30.08632033184243
227 79.50189836712485 6.483896381432895 8.009180654541026 27.46223337447782
228 79.31478291310677 8.309845058299805 10.797957299802585 32.25553397691664
229 79.5313214496827 7.710599234425613 9.724065504675306 30.508463320680434
230 79.52648566340007 7.9060343207450146 9.708346009294576 30.707596007922067
231 79.55020684731255 7.10034297555171 8.619014958546678 28.90642806773477
232 79.58685164380748 7.408711493299623 8.988957510699302 29.351282313010252
233 79.54659621426026 7.41944682232138 9.14537040005985 29.465221350030312
234 79.52366646480262 8.184616809314269 10.21907971348287 31.222954689650994
235 79.41693404322353 7.354291919761971 9.479305401640925 30.12222685820133
236 79.3744468603159 7.8988077054104116 10.083802115797159 31.05560374919535
237 79.5007533378406 8.251281573743077 10.271217343269722 31.39059068371315
238 79.36065674144191 8.250335807128579 10.631051712447414 31.82048673288016
239 79.4987496585971 8.133501001350627 10.104435582785298 31.131160168048932
240 79.50964654344511 8.028453448960025 10.03674138771079 31.07511781020057
241 79.48845267223534 8.065191355743742 10.067997896768022 31.092607038656595
242 79.58468144148293 6.656247120434884 8.165652198735096 28.167951752937846
243 79.53171018085159 6.753512509370889 8.316942565969088 28.662979841276737
244 79.59383054901497 8.541109560825207 10.281325526244645 31.284061448137912
245 79.54382568184938 7.032329687904541 8.832987791191915 29.44327419763023
246 79.64328297786436 7.238216635837577 8.759708352526497 29.2270814221124
247 79.37036755819888 8.01370409682794 10.547781400474088 31.643247157961905
248 79.57048292794194 8.094539857735505 9.755061325583602 30.667870490953362
249 79.40244144715795 8.996497490833741 11.642059008848015 33.24193906184112
250 79.50665161541745 7.0864512351465585 8.952845684868183 29.482192126700212
251 79.58862087868158 7.1922646166221 8.73347660753998 28.672350595531025
252 79.62445534540257 7.546556089612844 9.077493723281094 29.522125523531383
253 79.5040538423566 7.506157929810753 9.37488024638158 30.06630231284354
254 79.50940979438525 7.734439094677102 9.750166905587355 30.645470404547805
255 79.48184005406775 8.428244443667626 10.594398958707252 31.874093197956533
256 79.48168304474615 7.832695218336425 9.896119682971927 30.881926670740214
257 79.59181875521601 7.394434168689414 9.291440487111446 29.7935113189132
258 79.56449267232458 7.4748502348932435 9.291512176352402 30.119124613280324
259 79.6098157877958 7.620255907841229 9.338201423826531 29.934012071097836
260 79.5344869149523 7.94020998190792 10.052389193850575 30.944028550755654
261 79.43760449746765 8.63082098923467 11.141785416635708 32.66317945653174
262 79.53302841567003 7.112391184623225 8.879774796721895 29.308114829089284
263 79.48777635741664 9.175494263644099 11.584492548359604 33.04754072642102
264 79.52781656910044 8.157618478544002 10.354657102539855 31.351909302588886
265 79.52923352150711 7.57483469737335 9.599065537261332 30.43221227316789
266 79.55499942069285 7.575940003363788 9.68244012449424 30.422019602216587
267 79.51096729318118 8.129835618979433 10.177415230079456 31.171944699596654
268 79.60262518137323 8.638265034430482 10.557570240466562 31.535797331314352
269 79.56158590213437 6.68750803944802 7.9619830651764705 27.32415856503343
270 79.6080891682442 7.636733419893295 9.385164393857048 30.105637810215292
271 79.59500116584793 7.196125178858155 8.77516064255458 28.66031320760306
272 79.59525972701927 7.692344887557217 9.447618757137965 29.99169501118327
273 79.5606686801896 7.376742207221704 8.915964828997701 29.19628902264434
274 79.51173217704397 7.812177135042919 9.833561044431427 30.827351295730153
275 79.63415330133743 6.424744006579182 7.816317044755728 27.421933081415606
276 79.36230371984722 8.458202035547616 11.298309098459558 32.68734316543043
277 79.44787146365258 8.872415019191305 11.485763429154483 33.1952603607192
278 79.54825665771628 7.5672686532456845 9.541714144495794 30.382605863906864
279 79.53592108178285 9.34802130390077 11.652147640211775 33.18931181557794
280 79.62589349838645 8.458904066026003 10.390899272445441 31.465366927979144
281 79.5995265738033 7.290418291244231 9.025558126809674 29.393840474279354
282 79.68379902493352 7.836677355916821 9.68734757889792 30.344059536155044
283 79.27773078320664 9.212989335620065 12.252036691335578 34.159394386991835
284 79.36971599085382 9.190135521367484 12.304089597474032 34.019899907054466
285 79.59833396061381 6.618734029517655 7.951751055330791 27.628628328073656
286 79.62943517913236 7.830202416693697 9.744744592089527 30.43945981781544
287 79.49260332186714 7.948269834684398 10.109818793060798 31.178512173719643
288 79.64920007627776 6.913034965954725 8.4887165045056 28.606334337277815
289 79.5000985366659 8.116827298351673 10.344275197008546 31.345319467078582
290 79.56858073202349 8.439924749394311 10.568193282535642 31.601772976468524
291 79.55737500194728 8.127370544250534 10.22956589427374 31.301366676604115
292 79.60540861585469 7.28908483049719 9.129761697142413 29.312623229280486
293 79.64741878557314 7.526647095244397 9.286037725224784 29.665111252955533
294 79.62987002595585 7.523444108445343 9.114029167354232 29.60332016317585
295 79.46900784772876 7.510305475237384 9.792046456713644 30.5975996285496
296 79.44730826860558 7.564915274214425 9.61478503264207 30.54122410223328
297 79.6052176247891 8.526173622208281 10.453412290559882 31.508680006656842
298 79.65655374344476 7.211309598968477 8.728354085413436 28.9877497403111
299 79.60164995346237 7.104513238127626 8.968356629729769 29.311456929062054


==> data/individual_runs_weight/run_18.dat <==
x y1 y2 y3 y4
1 74.19950980017595 15.81875828071697 21.581472476154207 43.49860904531116
2 75.27069811943201 13.223690714087462 17.57348994434569 38.71850835049598
3 75.9583849881907 13.858749990296197 18.203925129320876 40.26955078163942
4 76.40562958666423 12.879613863211892 17.177289578391665 39.046328141961965
5 77.0191189790566 12.210464129253157 16.035560209707977 37.18256474147636
6 77.20587634920619 12.139057237814722 16.10865716666914 37.69646777509378
7 77.6130243452452 11.67781046838929 15.248477516038184 36.43931923905465
8 77.59549044075989 11.379032511685576 14.9985557876549 36.56250564773886
9 77.63289015915005 11.93304792324184 15.84294425366416 38.077491340478964
10 78.00365205090436 11.149313173768045 14.216419651611146 35.406027294794825
11 77.82626312823942 11.458678854926248 15.08722234431118 37.23182610307801
12 78.12033872222837 10.940355227719172 14.002883471615357 35.54784798915409
13 78.13984023534171 11.310977438508612 14.237300772340777 35.99445374264212
14 78.05244160573501 10.504820760181444 13.747793600679458 35.4357128593538
15 78.49856648391483 10.603560142852137 12.772409339830727 33.86771332088975
16 78.1890075019176 10.343218040205086 13.28386645363231 35.00265507391563
17 78.46671932026923 8.130443439524178 9.984577689109052 30.07601395038224
18 78.40445094219257 9.612320672615004 12.241381063247891 33.32484243462402
19 78.20634565949632 11.30578309276887 14.732634324130778 36.74747008964804
20 78.36698212718464 9.414990323668972 12.017332633646339 33.03325604776093
21 78.43403494108476 9.439102243948572 11.97035662920839 32.96308171221456
22 78.28569592970665 11.829428912823714 15.316171711112691 37.3651600865562
23 78.47473863772595 9.60441977831404 12.152727540999075 33.23738382114527
24 78.52946219867694 8.537083251790865 10.641225067459581 30.87046437588239
25 78.46824735876076 9.85844154469251 12.533175825553755 33.726075727465776
26 78.44985250655483 8.948507517423662 11.511793140825565 32.15324016216174
27 78.49544424189003 9.509716883658982 12.126587036864688 32.835533881678536
28 78.41636789552244 9.9870555359801 12.872142108409257 34.527791490070335
29 78.54746504819187 8.972183619407408 11.391863557908355 32.15392474022336
30 78.53076896736214 10.237478575196182 13.075087832354582 34.259996343425456
31 78.48760860328423 9.348418699624704 12.074644923189537 32.97759832186926
32 78.58349041553487 9.869416159339329 12.54353817947388 33.70373445319158
33 78.68029309783822 8.952210676735781 11.250994199428 31.854340301933636
34 78.60116856827383 9.428127673830332 12.069313850543839 32.938211280034515
35 78.712622956948 8.390872956224793 10.15108572703709 30.207165745705822
36 78.69563032589346 8.549708124665568 10.583743330619566 30.69102864009817
37 78.70645197323826 8.283538049282402 10.281573179986136 30.44265264586211
38 78.6500018657367 9.004589821663446 11.41781506313475 32.043482969621486
39 78.59231733066578 10.372443607783053 13.330646941958568 35.15403053454402
40 78.55474209243197 9.347091804193813 12.11649188829722 33.49042376801352
41 78.55907010115561 9.073525178765301 11.80379645365056 32.94177474040959
42 78.66816775907685 9.521998480681058 12.184036187686075 33.38769804704125
43 78.53443403704709 9.288928877796705 11.965377485563744 33.42266042174824
44 78.71921565051103 7.9863739797206135 10.088852948682748 30.126568005650245
45 78.68074978448357 8.901406618763778 11.303262173289319 32.149352485628
46 78.59223623487355 8.95257732033843 11.501489441738933 32.655388233461714
47 78.54733725178518 8.256774780308772 10.673022504425834 31.69096229737116
48 78.39677954255144 9.550654069782988 12.491934960392348 34.33409308964892
49 78.67716041084797 8.896362969396643 11.282413638578303 32.131403390732096
50 78.69764388463241 9.469641074608665 12.053698630422671 33.18960605423727
51 78.49359533361418 9.517974983838053 12.267691014679084 33.9578919647963
52 78.73735411162824 10.231669182581161 12.877030011201773 34.451469254914954
53 78.67188691372384 7.325735627649327 9.411682895807383 29.598129549059237
54 78.6535417916803 9.390967671483605 11.996477581731602 33.28242452970686
55 78.6896135681112 9.744412696403897 12.262073185069555 33.48211245690401
56 78.6604028560527 9.13051668162876 11.678555349698815 32.730157444199506
57 78.76315696417045 8.52734415145079 10.453555669041792 30.98899207185919
58 78.58617272189909 8.305111764692212 10.709368949590992 31.462549836372055
59 78.63112893243948 8.379395664904909 10.73537910965091 31.539689791686133
60 78.7249684503348 7.091971066196812 9.104116500491 28.981471637654156
61 78.71827884152123 9.024974060847159 11.574312676143716 32.552029344225
62 78.7677758877997 8.872105890690982 11.204148539064507 31.942496622288285
63 78.78921820227421 8.003750752730848 9.9480683138508 30.078776784752403
64 78.71303016134644 8.91366739859173 11.558723524837456 32.43728900516566
65 78.51567259985677 9.757081461093037 12.700270411816883 34.506374022607226
66 78.79000958841932 7.680956655204723 9.911826143945213 29.993081801607
67 78.8657454356797 8.820533344690004 10.67738251371676 30.992674636210428
68 78.52306693063126 7.458072773168296 9.78713248510623 30.23635085784061
69 78.80438393465663 9.154454430301746 11.349899283133658 32.092796667370884
70 78.55110212578838 9.373183046267897 12.23646057443677 33.83270075531948
71 78.65776344704445 7.700429032847292 10.083978080297683 30.306311970007116
72 78.78960596860149 8.280836803674466 10.51619251402698 30.73802098928646
73 78.69258210033524 8.507555216467077 10.959414504845022 31.683297222164487
74 78.8365910315023 8.21802149713777 10.380654228192332 30.57950248759291
75 78.7940566346377 8.778994264933083 11.136382654749044 31.74247079777659
76 78.85233041681383 5.759807338494459 7.40500980057095 26.176737448470313
77 78.65423192262465 7.940565515748611 10.433241545036099 31.014088451708066
78 78.77586600631194 8.388469157938406 10.79255453791591 31.300596326774187
79 78.62754558889873 9.100487725190806 12.033175955897823 33.25463423937646
80 78.55776830327446 8.82543836686542 11.616368191770544 32.97346420187049
81 78.71404927121318 8.617089640530008 11.339901892622029 32.00813515901384
82 78.60230697864293 7.639343585637995 10.13632426060369 30.720859347875763
83 78.79477872670685 8.84698977013584 11.386591140096158 31.994866924394614
84 78.69190723662325 8.855063695889491 11.704767543074157 32.60679928154613
85 78.83415624822588 8.92085134680912 11.084049508850491 31.521722458321367
86 78.82783602717551 7.600061173406238 9.781521172700424 29.838660264729334
87 78.74164006943928 8.57840442655362 11.136643342897978 31.96319907708619
88 78.88096810465898 7.19949356444257 9.124717381460535 28.778528142575155
89 78.78817870420004 8.082478107181048 10.578933634271737 30.827351295730153
90 78.72805073535571 8.307643791402485 10.782302976459079 31.538380532936472
91 78.92622954003127 8.004836456318014 10.135685574638797 30.196579531915635
92 78.71962247344244 7.925252969339022 10.281905557376037 30.539672701046992
93 78.8447517830456 8.423118207949583 10.755947404601818 31.12202589313714
94 78.91019514482048 8.30558137073009 10.390997030501303 30.637293289875778
95 78.7863495031184 8.020250871827555 10.412204011417103 30.82285385859298
96 78.6828727976898 8.560027313394855 11.162777329828643 32.066064887110535
97 78.76174360197018 7.1821876458123795 9.31262139921235 29.288609371515573
98 78.6506771563077 8.516844841894951 11.173263510619524 32.111631628008155
99 78.72207095718198 7.91606898955798 10.344561953972386 30.824194651038795
100 78.86970644617827 8.273070169844118 10.693480006913447 31.024572285042716
101 78.84165131835933 7.622706171861374 9.864902277137045 29.878957406861183
102 78.80058331354272 7.58567458578255 9.854552957624364 29.944257339731728
103 78.97543984741183 7.689088258791641 9.525851270633146 29.477812182582852
104 78.68837136319291 8.708550487435321 11.366107568793648 32.593332678962604
105 78.86145552012349 6.941883406923983 8.890254460309055 28.378961173829765
106 78.72150047214781 8.081557726896824 10.672950815184878 31.301381432612484
107 78.75649759076657 9.214689340524824 11.840155933223173 33.115677941241216
108 78.89400536412586 7.430929821637577 9.354005642855679 29.200690220612923
109 78.7437954374614 8.515859962574488 11.06370931602989 31.917747587799994
110 78.75399733543394 8.507624329168044 11.20450046806557 32.11218671377634
111 78.54106977959053 8.794914222448204 11.950127228851082 33.50543243412256
112 78.73696133872184 7.948661428054509 10.4800937226033 30.975308431145432
113 78.887146040424 9.203864745665772 11.688741739118424 32.48131627577472
114 78.82964519997907 8.649990731313068 11.053060205145936 31.68636549848304
115 79.04479865538825 7.565321845512566 9.4788491973803 29.062754479982267
116 79.08366698945005 7.849158636246161 9.682068643882003 29.589650534211465
117 78.80458671322958 7.500365573388122 9.82867314163891 30.22864512746627
118 78.82400068234851 8.009304420175974 10.370467838772724 30.73119883686647
119 78.80440911348951 8.096415534128749 10.375701153362582 30.955254999839575
120 78.84446260310682 8.535592684892462 10.81851256034605 31.420731958695857
121 78.88470124474411 8.074423161621763 10.25567381238952 30.591686683653705
122 78.82604032342977 8.754005848957016 11.240912085267961 32.52857319296114
123 78.96703226685291 7.564155380951368 9.578125761698175 29.580516359270682
124 78.87072516323866 8.909466447272674 11.381416480339812 32.312437123185425
125 78.90148283437208 8.806763449877245 11.2198810688527 32.213382341651275
126 78.99344863560098 8.409513688948374 10.688142417064018 31.120185807668697
127 78.97811986493525 8.122853666742436 10.37559687810301 30.925513738049492
128 78.97074481873176 9.10929843041798 11.501176615960219 32.539056175020484
129 78.98313134220783 9.48070505041346 12.064100087565144 33.4703344145966
130 79.0707120759211 8.811703709637817 11.089263271829175 31.549837959795713
131 78.9255288723027 7.904352677350904 10.214230913912692 30.929676959972273
132 79.0027603881862 8.010521496500967 10.328835941387915 31.096395480583116
133 79.0810732578004 8.025054818786048 10.1983028680128 30.591686683653705
134 79.09789201166595 8.596346606646813 10.865377772320716 31.71413915157212
135 79.09222515511564 7.079067576075558 8.99967831082421 28.849115506149392
136 79.16382434133018 8.147067993787577 10.01034019542747 30.103288771957725
137 78.95604162485593 8.13939025850928 10.506123434274395 31.557257024880258
138 79.13680139744051 8.385966816986945 10.65169821384302 31.325438261494163
139 78.91347570880683 8.788312332124706 11.501548096572456 32.83300019881336
140 79.14227839452717 8.367348735836583 10.64113382660745 30.92717739531866
141 79.03617236016295 9.697157962357815 12.554030877468492 34.05394583279075
142 78.96877062152221 9.446342252995835 12.272689709934903 33.721890959640724
143 79.11859013392382 9.698175172773228 12.439315057529965 33.984873866967156
144 79.12067730249548 8.787490148234669 11.29802885869946 32.333251781922336
145 79.15103052082665 9.298822114809413 11.902460400818459 33.06583359350157
146 79.1887954433577 7.855214517335672 9.807348851056085 30.18462294674279
147 79.02371721958608 7.681498364164699 9.995389730086101 30.70109048902433
148 78.95012477343319 8.80780978454102 11.5223510108574 32.78924612901191
149 79.11258946715822 7.308137318247663 9.5105749451056 29.688807507519034
150 79.15549157817394 9.251383481886295 11.871269063798472 33.19447802158155
151 79.22346119495478 7.090753208059943 9.025610264439454 28.704096943919566
152 79.21061127134004 7.127747884424046 8.858724228695458 28.52788865093875
153 79.21825275894363 7.997795259403887 10.11483052272405 30.469323968736617
154 79.21600122269574 8.496793462122566 10.787177844844154 31.571439356675825
155 79.2024936764114 6.170240123059783 7.821706772234938 26.84094778984043
156 79.17282929142593 8.449465453539318 10.813344417793424 31.71071739761836
157 79.17922055418445 7.822579469317953 9.979539890630884 30.612140439491387
158 79.12844701461873 9.113868128040489 11.62111923328487 32.919806705860424
159 79.15512728409504 7.8335827918523195 10.047208016890508 30.38683970846656
160 79.26622126749827 7.647978045339203 9.484115097988767 29.59024707880934
161 79.20610449336061 8.028089289796792 10.219177471538721 30.801740722018266
162 79.25980504186951 7.920925985901049 9.875030011723151 30.215286557578303
163 79.24300063654351 7.248896170693682 8.769927327964721 28.37516896027761
164 79.2010916956331 8.587953561795983 10.980119661074127 32.029117212904936
165 79.06461652428818 8.903401494027346 11.522253252801551 32.8460516909988
166 79.2695890951477 8.832180960134188 10.901587356207676 31.67601495967648
167 79.25702426930982 7.161307361237429 8.415306721765713 27.759191158099917
168 79.27415004494048 7.129666124964393 9.020481225109167 29.038515352021466
169 79.18482597780051 8.117359003952416 10.161767423939672 30.764829810020565
170 79.24803160860645 8.303869366767511 10.380660745396053 31.215785303834544
171 79.26993497491875 7.376145635722237 9.239315891732048 29.40479568423956
172 79.23761566810454 8.45043518852484 10.69858949463256 31.530968929036685
173 79.10549189706181 9.818813848805256 12.585280869321991 34.33007752333444
174 79.32208324253759 7.913108079410169 9.749990941086818 30.379525205512927
175 78.91380177405574 9.22558302381726 12.25738079838874 34.16207652257507
176 79.26765954381297 6.4190156816171084 8.197162878737519 27.884891544570813
177 79.36901516158889 8.20085617761171 9.676594192754385 29.983897140169947
178 79.29251666412685 8.643381752369029 10.59934551633328 31.425493510682088
179 79.25738107410768 7.654206320348115 9.703288659205256 30.27532360872468
180 79.22990351590187 6.888141070116399 8.744399440980333 28.83257339701235
181 79.33148775236151 8.007620000987908 9.812412718349128 30.28809215465118
182 79.32937158156925 7.462026665467085 9.20259796595465 29.08815108441811
183 79.29972528033372 6.136108537548745 7.472195653755042 26.219438885988634
184 79.36593609564618 8.008833082273243 9.801796193483792 29.85952855520918
185 79.28779455332884 7.478589963582107 9.468806186442592 30.06102500667829
186 79.33713117501853 7.60823119146736 9.343356531971702 29.490490467028685
187 79.39743809512466 7.811683840214881 9.431664642423188 29.285645025380614
188 79.24422272356793 7.644554789117583 9.83882694503989 30.315641659267534
189 79.32578272210388 8.517755367671057 10.500401329405285 31.40708180975552
190 79.27483343229433 7.636433148757517 9.5519852575638 29.85623873730583
191 79.20645405553887 8.578653461037003 11.053249204053905 32.471996620926326
192 79.37161888753738 7.786146525074118 9.656058483822083 29.870004790923087
193 79.14792593567917 7.91838538113515 10.261174332332034 31.30672085652829
194 79.21774764026685 8.806835327079881 11.27201218143582 32.60120191355217
195 79.3165397606468 7.537366317384346 9.578158347716803 29.970917923782192
196 79.32881311904916 8.39462884896876 10.578692497733966 31.446257887963746
197 79.28025190264363 8.432202120162728 10.714250335179788 31.60567177582153
198 79.26334452527037 7.426169070518693 9.479175057566458 29.781571404025364
199 79.36387746706104 6.507916651726214 8.134284897214572 27.414253113430664
200 79.36477241759974 9.084855420764839 11.41246443887789 32.6160869840079
201 79.3942082730701 8.839589491233284 11.14145303924582 32.142794520976366
202 79.44971678082744 7.563927428940412 9.327656588202139 29.35894364999182
203 79.38738288637484 8.324683436188502 10.443069488250911 31.06253262394644
204 79.4072372306354 9.378989842952942 11.719920041730958 33.16433377558569
205 79.40247654941275 8.03102869887993 9.97922706485217 30.49550548803852
206 79.41954849060274 8.683620391762428 10.797370751467483 31.578568111920447
207 79.3556154949655 6.584252017059835 8.28536019672571 27.409515541898223
208 79.28575424539211 8.345992996624837 10.688305347157112 31.734699793521237
209 79.24439496987287 6.811481668984802 8.82276229854998 29.135586127123236
210 79.29382173041277 8.136707220227024 10.360007726796727 31.422962920060705
211 79.2933652042132 6.263507206835117 7.931528172177216 27.982957638642926
212 79.43238688002623 7.8039643230496285 9.656051966618351 29.954275469515423
213 79.27720348425267 6.783109358906566 8.655928400435764 28.975744291248805
214 79.29078241944198 8.669464018030732 11.01138920453879 32.29923112000762
215 79.39488297850107 7.782541721336424 9.817698170568779 30.059935001106975
216 79.42333984937882 7.715462757878773 9.744777178108134 30.05998505894828
217 79.4737900048663 8.179110757571053 9.931996889469008 30.089460308841577
218 79.45502922907276 9.21440404421464 11.521757945318578 32.56645533567344
219 79.39990439751486 7.513578049870359 9.463481631000615 29.969932843380576
220 79.33456223103212 8.042596463270684 10.318343243393313 31.345331690034396
221 79.3809924869928 7.662181593332032 9.72413719391627 30.427646456336333
222 79.27680652373226 7.959212501268635 10.276665725582445 31.14671260180447
223 79.38104265466235 7.642832754848515 9.625056145710076 30.243895626416272
224 79.36859286670328 8.301713692926246 10.406814283937882 31.591319404440487
225 79.44475770188298 7.156547451783396 9.00472262650609 28.976875988582584
226 79.2948815477894 7.619266756579934 9.692939339692563 30.43231262554005
227 79.41952219149731 6.465204849101493 8.066395186028362 27.086813088557083
228 79.20096713411469 8.654281806752412 11.11582739420558 32.73445562938082
229 79.36242927776054 8.207619348567476 10.349495477190962 31.413324064240765
230 79.41624456832469 8.203116722514608 10.33895064156657 31.14200036703405
231 79.43350595454754 6.774514247834615 8.363521020979924 27.848403830972547
232 79.45038100296658 7.170386169328502 8.842965630092381 28.575625434944453
233 79.5192322732727 7.099050874067281 8.848335805960428 28.86146636691259
234 79.4153650159785 8.028930677310585 10.130530466493626 30.910563553584126
235 79.34947846671352 7.167101704025838 9.051972353500437 29.74652218068895
236 79.39789485932592 8.07531656675433 10.16189776801414 31.244488907747492
237 79.47172256476195 8.37959344966845 10.437790553234993 31.095696320714904
238 79.25293467174771 8.7678987205729 11.214752029522412 32.75437864604721
239 79.4497347545319 8.113493728724372 10.224299993665277 31.013680533127996
240 79.43175382037819 8.167858771962802 10.177363092449665 31.03227628493238
241 79.45817968769902 8.588795358866665 10.74013015116524 31.654885039323666
242 79.43819685303006 6.049241216364957 7.675734443239202 26.73145671349577
243 79.47947248906469 6.377176161637819 8.1343761380667 27.449817178751733
244 79.46762039103248 8.803017140125108 10.84923465869796 31.23039124227487
245 79.35374887772807 6.8693396498829316 8.713234172775241 29.184608873928287
246 79.50027343388582 7.222147607683517 8.983698127294549 28.75748216677335
247 79.23736204606178 7.839566699995759 10.09439908905133 31.243600630557545
248 79.4719796982204 8.130274536696907 10.051998161627173 30.293069440948194
249 79.32079337140637 9.379211540781544 11.897357430303067 33.737754056785974
250 79.36496019959036 7.253833080655964 9.18739984687178 29.744619462146794
251 79.47803236548963 7.383165454802815 9.113794548020193 28.61140690829157
252 79.52842143255967 7.717002062206194 9.54116669938303 29.33864916126796
253 79.41160888347711 7.916977124921583 10.052382676646843 30.74473020211659
254 79.39265989738162 7.937881651125893 10.057668128866492 30.961968459026735
255 79.36567331515184 8.498902064731466 10.693466972506005 32.014977233128135
256 79.35915160827972 7.83744837821414 9.849287057015887 30.95539041738763
257 79.46509342507197 7.533505712876648 9.364322376349744 29.74986860504748
258 79.4742356352737 7.260375474481107 9.171615179453807 29.50099426916498
259 79.49441656109475 7.574587214857717 9.52044199154275 29.29456015080899
260 79.40915932914028 8.208395112638241 10.260828920534692 31.29311633393853
261 79.28587466527604 8.180386588597235 10.469574955793803 31.834378724113133
262 79.46503343349542 6.908342980394899 8.608606984200474 28.446370544593126
263 79.48037195693912 9.168130757286685 11.360320291887305 32.84639661442935
264 79.41506132689129 8.134530148291212 10.109740586616113 31.28807934214366
265 79.50232871095143 7.32272482739156 9.218480391428475 29.561393514228705
266 79.43310040448002 7.48572123650411 9.43749102255187 30.119652480963367
267 79.52196542642918 8.066153714819789 10.041850875429903 30.90268550694195
268 79.49484448576105 9.05331013604586 11.276717602524089 32.0540716559612
269 79.4332575046764 6.829475237202526 8.285001750520927 27.232766332230252
270 79.47504892754755 7.957748684706581 9.97413061154051 30.70913228126112
271 79.483245533422 7.102283217487286 8.894933812582417 28.123872051969133
272 79.49898924527102 7.833256202818756 9.755119980417104 30.1882586082865
273 79.4966663357972 7.433359742328307 9.27029867823288 29.068827191187218
274 79.47043169269496 7.966472648127841 10.094125366494955 31.03996351614259
275 79.46564389005229 6.26065545763521 7.925669206029928 26.693719829627504
276 79.25555209760749 8.608834987818625 11.121015088369369 32.62837825517613
277 79.36105692968393 8.72577917523516 11.115651429705053 32.570266836276396
278 79.43184679284172 7.873770395082036 9.953445006922578 30.903152333810624
279 79.47484694655655 9.65930431781799 12.089953834735711 33.812909552983285
280 79.55214610358952 8.69128448349183 10.698341840891079 31.725860778916083
281 79.48284504499874 6.677130568680632 8.379136241101081 27.643933681527567
282 79.58434064151052 7.959235705291431 9.869659835855105 30.241856203166805
283 79.02755900841929 10.0964472406823 13.409159695213846 36.157192002925576
284 79.1518569842864 9.720665438448602 12.767964606891402 35.00234224140441
285 79.59383542620198 6.098767262870604 7.560666694299611 26.144247907299555
286 79.54596842247851 8.091085277917138 10.104266135488494 30.65673074254893
287 79.4298737052933 7.601779146577818 9.724182814342331 30.467450841943066
288 79.50437832845311 6.676733470574753 8.374046304993144 27.93765249020066
289 79.41570811913894 7.98496340505181 10.156729625461514 31.185046773933355
290 79.52938121959349 8.48815189082701 10.646399727215917 31.73777997150664
291 79.47766602814733 8.093678527057715 10.187888376462883 31.188510321202646
292 79.51484898875597 7.12796813638296 8.863951026081585 28.87021864941336
293 79.52175998095757 7.425990757336895 9.306834122306018 29.200590117877244
294 79.553892035992 7.263413685126451 9.087836525590065 28.666573265110163
295 79.3916037654539 7.6091129995417175 9.698198723097306 30.64004978428658
296 79.49851652042443 7.678090373160044 9.75014735397618 30.46089690741599
297 79.64539619326445 8.968129096611241 11.016081591219606 31.92463709213509
298 79.54516466272084 7.206249839135687 9.014902498721966 28.613746747695245
299 79.45626552371013 6.9332733741341235 8.7443342689431 29.008312609631638


==> data/individual_runs_weight/run_19.dat <==
x y1 y2 y3 y4
1 73.78169250831232 20.53312491525808 27.694420569754808 51.24508636950964
2 75.22973673918376 15.463956881807473 19.986412933677546 42.959714809557056
3 75.88813245778539 14.744274689555859 19.0794984151464 42.03586585673551
4 76.20562829192545 13.22416845363776 17.135755439062716 40.07550318639592
5 76.7764923568502 12.479038734423884 15.769984157981188 38.15976321875992
6 76.76993707237071 12.809511595561073 16.63525374472008 39.28504296438287
7 77.34059143060603 11.655573807660346 14.659771986503657 36.76012817242055
8 77.420076162856 11.41473473990474 14.659928399393007 36.85973392932604
9 77.37533997349554 12.320954039584711 16.244338830985715 38.89752515036204
10 77.93968290387932 11.155816850987048 13.961082126933743 35.45980892280295
11 77.5923673843437 12.0922955431326 15.853352228010376 38.30771288901528
12 78.08318892071254 10.995818871359878 13.966400165172011 35.61598826238157
13 78.1265709582907 11.614412931229259 14.643752699751644 36.40297965271173
14 77.89635167116877 11.007402360022814 14.2585142704603 36.219100534552325
15 78.51714185020957 10.073634571959468 12.084498935219257 32.95736448985631
16 78.07519564020203 11.051185412904834 14.27914773744845 35.8530254479711
17 78.45756957117406 8.175345664985302 10.083547944851945 30.024108325010612
18 78.27655869700173 10.148640286844131 12.939686407798124 34.09111016546551
19 78.15424549306253 11.930309470723877 15.50384110953047 37.569251326358234
20 78.31911342918112 9.594192163217578 12.335196210845611 33.19878077542513
21 78.42071473583977 9.68464522168489 12.418453488411496 33.13256099368831
22 78.24252216019244 12.22443549643685 15.832060523446156 37.894356833691354
23 78.53674787297614 9.774724300232045 12.55388749898657 33.24571586795487
24 78.6002136609925 8.658133056634295 10.88087568277485 30.956091804380392
25 78.46968287138677 10.006393649568215 12.950042244514536 33.81752824918679
26 78.47819894589014 9.14721739310782 11.866140024468185 32.449612722325305
27 78.54852880312951 9.750881061790434 12.543466490232923 33.216354480881364
28 78.34498406582597 10.241848679836844 13.53915835788364 34.71453670342929
29 78.54914714276234 9.4616545475842 12.178698597836657 32.77591768302271
30 78.5412989084845 10.617389241151223 13.72644324128174 34.719390700380615
31 78.43966486818165 9.416969402703106 12.387340357836196 33.032805193976046
32 78.51802170876526 9.89329150186267 12.788461212601343 33.59168436543535
33 78.5743123289897 8.971576448441578 11.44382522319468 31.76200406361277
34 78.4761025092483 9.947861500771534 12.856207545305642 33.63883001540242
35 78.66559735783623 8.475524154005695 10.338663884602738 30.213240958063903
36 78.65588523469481 8.392384846158063 10.375225397490773 30.220244765443717
37 78.64571130738784 8.554650066792673 10.635874443202697 30.6801442019658
38 78.58523792894216 9.315090054365221 11.985834988051359 32.43703384891204
39 78.45984522194887 10.923094117594825 14.325986880608221 35.83315413005443
40 78.46068753465043 9.99457024455086 13.17957164244743 34.40039069920975
41 78.43689707921307 9.905200992395237 13.111831826946862 34.22217679848827
42 78.54106472608574 10.079290545549116 13.142925405910999 34.18696347298692
43 78.45723096771079 10.04432614618371 13.252551289741577 34.547015898470214
44 78.64160187184086 8.394494250839845 10.531696941684842 30.491442577867
45 78.58551351155982 9.13242446071782 11.767032907447106 32.31040533818166
46 78.50706647400109 9.548100539810143 12.522833023244784 33.346971315676775
47 78.40787950363175 9.244680260220598 12.429285080999719 33.35180620508373
48 78.35481978770432 10.392621066459878 13.99278832304789 35.69548512973329
49 78.57931458091294 9.274282341987059 12.006794315225678 32.65135005668005
50 78.5738326666927 10.11426859885118 12.976078473389341 34.094323906403254
51 78.48656080995836 10.212735854623938 13.476664891380373 34.96363559176664
52 78.61022193086922 10.783046482115086 13.778567836661148 35.15803966939701
53 78.59469816090184 7.852125560977047 10.360125036463753 30.35345097114558
54 78.57145600116182 9.716366041593801 12.60095474427666 33.61739678671513
55 78.59986427964249 10.136103230353196 12.991648073084438 33.980646164124074
56 78.57964511878852 9.654274616421736 12.600980813091544 33.5704738825284
57 78.65322426292194 8.772796406702758 11.07370670654153 31.23049756157433
58 78.55952897322918 9.07445099637504 12.022663706292047 32.86194790242526
59 78.59785130474563 9.140217887696581 12.00689859048525 32.67789332268462
60 78.712160841867 6.987995877692916 9.124880311553618 28.53604161673339
61 78.63643009572175 9.579836682954793 12.533240997590978 33.51595992672268
62 78.66860568667884 9.37816626579399 12.027492954251052 32.56047410375567
63 78.75634994063283 8.239646247748093 10.354494172446781 30.289673021115217
64 78.62025513876975 9.52809893152263 12.496809828777423 33.536189076195775
65 78.51435672224716 10.302979430556316 13.685195858916622 35.378306202214574
66 78.73631634569445 7.780339925293951 9.96907326145119 29.939131793848915
67 78.832602234096 8.761417403877644 10.682589759491723 30.826499070191627
68 78.58472984123674 8.252452531509716 11.058638931533126 31.556876585596115
69 78.78231525536329 9.19355584216664 11.537477440699305 32.024032520120585
70 78.58554827864626 9.485592174952405 12.653385648231064 34.06549044190243
71 78.70111958149472 7.661947014858199 10.000492700601493 30.021480020933865
72 78.75895213036277 8.453561304103832 10.802825650983927 31.020913232082236
73 78.69122343985492 8.716263906437353 11.459675062649877 31.92356638980387
74 78.82559183902458 8.172361487918334 10.448387526489178 30.41778106170193
75 78.79665909759139 9.207707399065212 11.699071507019942 32.13996058276185
76 78.87679012172846 5.857706873125222 7.483177142028907 26.387936020618053
77 78.70167001583854 8.454383524001997 11.392098177242394 31.857316923053947
78 78.74777519060929 8.776950086300737 11.558671387207664 32.03815262865118
79 78.68138613810181 9.500361396151979 12.668916144703823 33.89322298147044
80 78.76691066079754 9.470159007224895 12.668922661907544 33.947272256977655
81 78.76915315900189 9.033173119999265 11.975694219057809 32.82969285713128
82 78.7244819168266 8.289700464891862 11.215012717671346 31.8499808985495
83 78.80992419844763 9.213157680487607 11.798315485319222 32.76051292648564
84 78.7390388230613 9.175561821216235 12.184205634982892 33.21631268955405
85 78.98405436039707 8.945037927219847 11.110046634502968 31.570329866600865
86 78.89419307961701 7.7079432293138055 10.005569602301989 29.982795245180384
87 78.86721967942127 8.959319148928364 11.688943772433834 32.497094154627725
88 79.02278167071613 7.342212504425041 9.260183978054236 29.126168690011568
89 78.85974500172155 8.297996685452262 10.886447891958317 31.412161767426237
90 78.88021782002087 8.62153950942387 11.407589570492815 32.01965071106342
91 79.02326379159554 8.2389476183415 10.45883460405772 30.827056172697986
92 78.98267170618665 7.911165294204396 10.318297622967243 30.55523155562554
93 78.99906145388618 8.343446959892788 10.677740959921545 31.043702349166157
94 79.13225609822408 8.062656354559468 10.093923333179532 30.366767191637734
95 79.01116438551716 8.210391311022144 10.860326939435105 31.222088862203666
96 78.9228318019212 8.795496810450414 11.605588736812111 32.30271941651438
97 79.07189932378597 7.460958302942576 9.7450443834608 29.811789100403963
98 78.91024736065103 8.951347909671929 11.980921016443947 32.85617748339193
99 78.95154793466494 8.25947772496041 10.922885577975606 31.307205410768503
100 79.03464085084485 8.38315652101753 10.709049606608545 31.264457205011286
101 79.08351999630743 7.6250473243988415 9.807466160723111 29.874567338959423
102 79.08889455746537 7.534950642308087 9.73981106887094 29.936704060885123
103 79.18456240664527 7.5316951015184195 9.207818246137055 29.108494277081643
104 78.96682403545046 8.969926130478395 11.871464579910162 32.93652628221398
105 79.17900180931066 6.795844550828132 8.556671387729043 28.34365216413408
106 78.98035785197544 8.594478768861105 11.412914125934792 32.3905259979374
107 79.03128309297473 9.163106594377401 11.954747926290942 33.122601308816044
108 79.17724949165088 7.345844041035431 9.15066888668694 29.137436495118408
109 79.04854361520464 8.780765246603504 11.417925855598066 32.307890762561954
110 78.93836473706517 8.774181792967992 11.642248007755995 32.77582462971254
111 78.69911164690562 9.41821493027546 12.966335253822924 34.82012598494312
112 78.98594925299305 8.118068864095145 10.678047268496538 31.35931504368784
113 79.1484888741615 9.018349070341996 11.26134351894068 32.30065660125009
114 79.12263639249029 8.508138771563164 10.828914017488522 31.604437217260674
115 79.18591953611781 7.093890041307647 8.618884614472211 28.228000187598145
116 79.20153211514736 7.523838825081924 9.244288518172961 29.078062236449487
117 78.98257105863877 7.670596410789328 10.094464261088564 30.763913395200138
118 79.12839271875012 7.675758358894884 9.671973495314523 30.073195116417175
119 79.15475271391685 7.850699348295864 10.031651451602851 30.62793512653119
120 79.14575591300874 8.087586867886955 10.213963708560037 30.859749438298145
121 79.20726835621178 8.136285297724061 10.156547143757265 30.807370621197204
122 78.96797439790055 8.883626843709646 11.59529807213293 32.921748303781115
123 79.20121507059498 7.3844693647036985 9.296615146867794 29.274275154375452
124 79.13443200282772 8.673702151029069 11.037399364598699 32.001574017610665
125 79.14867316185831 8.671946645511117 10.995741398399005 32.113471462805464
126 79.14010665690475 8.283895488073524 10.51625116886049 31.272560424441163
127 79.14270322851876 8.079689582432191 10.354689688558471 30.853804047090016
128 79.16120176910172 8.807713181423054 11.08427761098081 32.23920067730436
129 79.14261601334314 9.405778164722806 11.834733619725334 33.35697189135686
130 79.17973990685579 8.411838461676293 10.349202203023399 30.890879602340494
131 79.13375543578336 7.792116175498806 10.07342672746957 30.68864388972341
132 79.16854281837801 8.372612251873326 10.797826955728118 31.862454191791112
133 79.15120805909896 8.030013580387935 10.125349289533547 30.709687509468196
134 79.20994883799344 8.411779490349641 10.568297557795214 31.430399503009852
135 79.19488686416717 7.3409940218223255 9.343669357750429 29.534231042715998
136 79.31100481202999 8.026740786299017 9.89050837056612 30.104407940838495
137 79.0455911172984 8.372703366873678 11.02729769882751 32.144867499351825
138 79.21569957561951 8.281088977171448 10.44849180174875 31.334589522300117
139 79.04177536892223 8.875459284434436 11.720454452436268 33.20278625314176
140 79.16621844235591 8.403223351711633 10.610001144420977 31.38807694329563
141 79.11228662800913 9.665383284727941 12.590579355949071 34.26957968190501
142 79.09995097641153 9.427109032869616 12.246607860634029 33.7641226163438
143 79.10174321666365 9.638422805958275 12.413330966284942 34.05794712578759
144 79.1812125617955 8.459566475006426 10.8864153059397 32.0295589164472
145 79.18078542976036 9.18944659842989 11.595030866780276 33.05626867454865
146 79.28724840105872 7.671298758724024 9.713585841088157 30.022706599153658
147 79.10333611637206 7.787864242451017 10.203881594399999 31.07182184684769
148 79.04397219394582 9.559878456634399 12.554226393580192 34.353461177303316
149 79.21954054445008 7.47584157478456 9.739882758111895 30.13182008631198
150 79.21781551297404 8.914152792338594 11.365768674200039 32.67356118123238
151 79.2788872379752 6.984400720266177 8.81199587799899 28.710079660794406
152 79.29950879343083 7.199994631669523 8.9890422343477 28.816339465983965
153 79.30357248073325 8.230005850547107 10.33895064156657 31.078559937857165
154 79.19765147764922 8.656062770076488 10.93835090241113 31.969489304889763
155 79.3149514945382 6.141379779739303 7.769653866096493 27.036770940384656
156 79.24732038634315 8.296981506261803 10.646621312142512 31.615614727984255
157 79.27604637612569 7.802254216785284 9.838735704187773 30.456049147033116
158 79.24659546969706 8.796823999011021 11.235476737362681 32.46479606858982
159 79.26334452527037 7.838944597347004 9.974234886800081 30.496472697298703
160 79.35752622233221 8.041675073620931 10.026170483271512 30.562559562815018
161 79.3221948264082 7.760430511462246 9.838729186984052 30.398396130781947
162 79.33979921610683 7.764345356300531 9.74480976412675 30.15827022780656
163 79.35712091543346 7.262636505717094 8.76996643118706 28.60447636672585
164 79.23290303425186 8.659124638440474 11.084342783018041 32.17972595267522
165 79.14687607791328 8.83694128423253 11.459707648668493 32.78469206911401
166 79.35938713252335 8.451442793515032 10.46388543694331 31.218785486994673
167 79.3428502085207 6.410725886913197 7.670214371685513 26.757314824959067
168 79.26537665504377 7.316251360562632 9.364530926868897 29.589437055871937
169 79.30933903822289 8.289921523801254 10.490156285152164 31.374505337869806
170 79.33476661445846 8.451042787051636 10.688161968675193 31.627411877248157
171 79.35088855185708 7.472986738267297 9.484271510878129 29.68661883504562
172 79.29808634282611 8.64118855876744 10.974821174447037 32.01367853959738
173 79.17841508119233 9.636554626448678 12.45506062172559 34.24718235310653
174 79.39273402327551 8.036279302777178 10.078295078650923 30.602759400646885
175 78.94759935828756 9.788351115202772 13.002636078562023 35.35690864992145
176 79.27470142502209 6.67336652008263 8.535966231499936 28.514906805464346
177 79.37463656183944 8.083041011820521 9.822644728194806 30.024144976007648
178 79.39524879017483 8.652311888931267 10.698341840891079 31.47815529938509
179 79.29509946248612 7.958410769967177 10.15671659105407 30.961314663495976
180 79.31172615965791 7.314098256997845 9.359343232705108 29.69461761232659
181 79.43038249856961 8.05669213878061 10.03135166023158 30.593461008525725
182 79.47434825690125 7.548208909596759 9.254742112945236 29.475542509837783
183 79.39858337138217 5.902159329158523 7.169927745065763 25.881611451708586
184 79.42688574315056 7.725818890827328 9.416231904006278 29.610716845962525
185 79.3190053233799 7.736961082560429 9.896100131360763 30.44781953657465
186 79.48580099189195 7.9447547175410085 9.796771429413075 30.301933548680914
187 79.41439498998253 7.706613169638556 9.306703778231551 29.37507361532231
188 79.23594587147753 7.843906848206828 10.146347719930205 30.793343466915392
189 79.39828547739445 8.656569828041688 10.927806066786738 31.863931367365062
190 79.41950280562324 7.721202032551555 9.864693726617901 30.17588294186503
191 79.12920908721807 8.461724665652387 10.975114448614587 32.25041684286295
192 79.43721026684983 8.069876369110217 10.119894390017103 30.479670690313643
193 79.15033686486382 8.336443885227308 10.803184097188712 32.16969269597224
194 79.27854424328127 8.606575209520894 11.047911614204475 32.2602315835122
195 79.31708924761108 7.864753102610001 10.083730426556203 30.72963451475289
196 79.29463311672913 8.404283938253391 10.776815490924008 31.623146720498763
197 79.30486422388883 8.362143555037775 10.724762584785562 31.720801568795775
198 79.37203700995587 7.7650362928817644 9.927369674825426 30.56111370124369
199 79.45971598424876 6.736591874589356 8.332316649552485 27.944830654129838
200 79.3781231402507 9.125468941055779 11.64184394112514 32.879960157879495
201 79.40023626118382 8.808754335941913 11.235365944899389 32.35479810313866
202 79.43711158091575 7.818200417469113 9.682075161085724 29.900750379491225
203 79.40645741753846 8.608332722418972 10.776672112442098 31.796184279722983
204 79.38997818646611 9.101698345881559 11.547983173101361 32.71021892153176
205 79.41869055126939 8.15800354480403 10.234688416400306 30.983840931396468
206 79.42766516565007 8.665646271704363 10.9277669635644 31.811030913562988
207 79.45461695622751 6.743638993022821 8.36878692158839 27.924257365723193
208 79.33471425021213 8.196975203342227 10.511148198345099 31.59026408318336
209 79.23841847518223 7.293311201897724 9.489837202857876 30.075881131119374
210 79.30818889011879 8.268254905466922 10.709192985090466 31.701169323929278
211 79.29194039707559 6.5022291204507185 8.400603910165827 28.515093188356577
212 79.44346002386695 7.800427575439104 9.609180237439974 30.04489475121247
213 79.27811454932159 7.08355414561596 9.020728878850647 29.557082273398226
214 79.27003013946378 8.761242012661233 11.303327345326553 32.68675309014315
215 79.42423385700477 7.830385896952966 9.770845993001565 30.329626005410603
216 79.37452973867596 7.677722323702428 9.562425817928622 30.090620704643158
217 79.48360670506483 7.895859757712804 9.593271743151266 29.63137978044832
218 79.42969245931913 9.296754314407528 11.605210738996153 32.881866522119964
219 79.36105198944242 7.98221071908267 10.167078944974206 30.922493424524077
220 79.29080817489886 8.287663164425943 10.65190024715843 31.8271506098289
221 79.28069087680967 7.650484186682394 9.734649443522049 30.52454855879646
222 79.24595140421089 7.88595546768868 10.151646206557297 31.128137736561722
223 79.34732208470865 7.394991338900217 9.401020750515976 29.86397850035155
224 79.28460972033575 8.491288775829977 10.881136370923771 32.027759438991374
225 79.40638036253165 7.3794966650372915 9.327923793554804 29.566955114473338
226 79.25829801203353 7.716912041114665 10.042189770023512 30.751015971943307
227 79.46007480557927 6.517423874715974 8.061318284327868 27.53203331051226
228 79.18831139472964 8.862650820232648 11.49108798459646 33.204955472980544
229 79.36656584949256 7.790160208386891 9.974287024429874 30.636921583974353
230 79.40603509768104 8.020412289088979 10.067971827953127 30.840336777955237
231 79.46503343349542 6.873625694392575 8.50438386225656 28.409039845606245
232 79.46485126777551 7.68336786498597 9.546582495677146 29.686268843703477
233 79.45031035988312 7.33715608367181 9.166290624011818 29.365722924279993
234 79.35457338394953 8.174355441520754 10.432883098831313 31.32765318766857
235 79.26440709880444 7.605991992150403 9.849358746256854 30.535834993618284
236 79.28110234650863 8.163945297934514 10.568499591110637 31.51664283534953
237 79.41788963158034 8.426943927704 10.65160697299088 31.47526249787269
238 79.1858677357516 8.814579779710035 11.506742307939966 33.15276896077742
239 79.44196300061456 8.254136939405496 10.359799176277583 31.281292498906755
240 79.40005862451484 8.126136935739705 10.302539024364165 31.147102726369237
241 79.37921400788244 8.315777674874498 10.479722241991063 31.478169227087527
242 79.45220104261809 6.397597274528126 8.082355817946873 27.692502910241057
243 79.46580821512057 6.89056150271324 8.587849690341587 28.62117112119541
244 79.5054660888562 8.581806020813831 10.53668911973693 31.23091964663949
245 79.27971474860662 7.179538426343672 9.265677980793019 29.74440183719628
246 79.46217880572527 7.247084689006825 8.999469760305068 29.090984129158848
247 79.20572780195177 8.363851675509906 10.87616374448287 32.333279012856345
248 79.51790485877954 8.076386889509712 10.114667592630965 30.54036841286012
249 79.18349035982433 9.22763828252596 11.980901464832773 33.71101196340057
250 79.26618034769646 7.446745093373064 9.57314010084982 30.216549409835135
251 79.48539533564083 7.092703569722916 8.869001858967184 28.392648951793518
252 79.49612199523696 7.5609823190876515 9.306821087898577 29.428722341845415
253 79.40197795159986 7.698835872092677 9.698061861819118 30.488467040306134
254 79.3487359401655 8.148567364578744 10.427682370260072 31.295371058675393
255 79.31813937157372 8.521842903201303 10.875942159556262 32.17966042365726
256 79.30593052769001 8.08767268047444 10.349651890080324 31.5141458580506
257 79.45830160390426 7.378070351194658 9.228933986200738 29.70861559752417
258 79.43747347962757 7.273696736046523 9.119542721704189 29.6072192627987
259 79.46850809025342 7.669708186672694 9.510125258048674 29.72432948689885
260 79.31379870952324 8.328759059461166 10.677864786792291 31.68252755159424
261 79.23667442580494 8.744208324439517 11.298185271588823 32.81115353522638
262 79.46380117024367 6.935398341228183 8.697338712893977 28.807239135970487
263 79.43079124654417 9.183041878310457 11.501085375108088 32.94984676664756
264 79.35263457834441 8.134501503359077 10.37555125767694 31.235884184858453
265 79.38843266534982 7.622940912195119 9.74501179744217 30.42054569799989
266 79.38673092075365 7.8334461976020675 9.8231465528815 30.762584990247156
267 79.41819901947203 7.86673455137287 9.922090739809498 30.65649755980878
268 79.46430064021006 8.608923270814902 10.64626938314145 31.579900969261477
269 79.42172439634614 6.477107983327085 7.800473722504253 26.88485850762933
270 79.39865348502937 8.020701731488224 10.151365966797199 30.843887753533792
271 79.5129812535246 6.958865510505903 8.686617912769057 28.215696833408888
272 79.52859327996006 7.8131799344001145 9.656123655859316 30.250342139906607
273 79.5661222255823 7.469168590904486 9.275558061637634 29.326320131977113
274 79.3444617022042 7.981922366045251 10.240123764305586 31.11225514259639
275 79.53104954670266 6.320091954471228 7.9152677488874446 26.930881237803128
276 79.19182537422371 8.941016600157296 11.762092867024798 33.35476276656949
277 79.25824492328036 9.249494721679422 12.121549238386542 33.636328441009944
278 79.33428125539757 8.104640362220751 10.422559848133506 31.424701248774245
279 79.43410713022713 9.49999713985939 12.058729911697096 33.5668712221302
280 79.51152277867844 8.001600575104906 9.885470572087973 30.692760616542735
281 79.50385209979676 7.081384897834332 8.874352483224069 28.706797950629326
282 79.51309384202176 7.699218915225449 9.635281638352023 30.00573572408385
283 79.0037886987063 10.025031578679563 13.315292409986345 35.78714759972448
284 79.07753291133095 9.759549022095529 12.997298488712595 35.05010398387773
285 79.55007182645734 6.442245667970574 8.024632944569099 27.022578628118865
286 79.46891609732687 7.839866473870261 9.927226296343505 30.457026721741187
287 79.3283815241176 7.963077180812295 10.229735341570557 31.148175055461724
288 79.50555752206631 6.745133949733817 8.499176616481597 28.184451328538717
289 79.36798354877266 8.430096441235735 10.813383521015773 31.990988878704528
290 79.45653402491301 8.675810041045008 10.933065450191492 32.095549547067236
291 79.39548365091291 8.07598519574317 10.260939712997995 31.287788347739376
292 79.4878066214041 7.148944515945077 8.963012522676618 28.96975893736662
293 79.5924654399022 7.330709546620469 9.160939999754959 29.16500641200004
294 79.53421540973143 7.388932414117782 9.265084915254185 29.008711807936795
295 79.31892715912463 7.522397245599582 9.724332710027973 30.567887694275818
296 79.40920270208464 7.661310426572941 9.791916112639177 30.51977331160538
297 79.53857979749522 8.623441150275978 10.703516500647414 31.47383466648043
298 79.54421698066182 7.2557853930661995 9.05669732619987 28.94759601131408
299 79.42564398552699 6.963413203572095 8.885008111311754 28.924468307103346


==> data/individual_runs_weight/run_2.dat <==
x y1 y2 y3 y4
1 74.82806172544609 13.349079414626456 18.36076163692345 39.5207648141057
2 76.08356909381935 11.547783555924013 14.738382497814783 36.42023144815136
3 76.43422152370024 12.270743708496523 15.692057953061012 38.14771953903856
4 76.75442723666713 11.429979951723327 14.774885355869305 37.06590103834614
5 77.31833294897088 10.953626348680286 13.997995568822851 35.631118494778846
6 77.35026576244863 11.045361553925622 14.248314846633248 36.36064255577073
7 77.76196526617804 10.273932301048756 12.835723974003132 34.567790553294444
8 77.73728057741134 10.118860063603128 12.961010698380948 34.83265025091069
9 77.50208374846328 10.828468170969149 14.154675663536064 36.65255564509879
10 78.1105713196087 9.532972249149168 11.8558167737704 33.13689808272288
11 77.64413827059231 10.113669559986329 13.013350361483223 35.41493628628318
12 78.13232572593947 9.418744095167646 11.83509858313384 33.287604112974236
13 78.25760696508777 9.975339921041604 12.517645329080985 34.03537178647229
14 77.88802149719301 9.296483288858026 12.085593825444786 33.718259133454765
15 78.61889422493009 9.189133929879532 11.172631341858352 31.797911162736668
16 78.16697206220948 9.587476828323814 12.231240294254352 33.82269340855931
17 78.55022982329017 7.015964757625874 8.676607487849985 28.32358661419291
18 78.39873305912405 8.90519975066539 11.282609154690004 32.38128603115684
19 78.2080266624403 10.334025544360644 13.38297357065339 35.26421984716214
20 78.34875406276727 8.392532994805252 10.657316043452536 31.56888194369081
21 78.48736438036335 8.583505692184543 10.89688845232314 31.66441957890488
22 78.34134740911526 11.003863445429197 14.305242621156777 36.18194509528996
23 78.544326426942 8.892861396085278 11.397142492924273 32.16521404494481
24 78.69799948115356 7.911906862692761 9.984642861146275 30.015210604096822
25 78.60960770051679 9.29746615582861 11.913070408480076 32.98219365471263
26 78.53129087779347 8.416956353519968 10.891720309770514 31.47230227823651
27 78.61869956147534 9.038230006942245 11.579441715474005 32.24203064203503
28 78.54709132634467 9.588660097575822 12.496914104036993 33.88781286355535
29 78.63392312335762 8.521853250846439 10.902004457245962 31.434756267623932
30 78.66730030689516 9.702251044165612 12.387223048169172 33.55784706812051
31 78.61580446579599 8.907217507617839 11.548328584898703 32.39499181547774
32 78.72183463790158 9.398034299256587 11.860835020637372 32.99085754077835
33 78.774644054508 8.576699495887187 10.89665383298909 31.33668150157346
34 78.65482842640779 9.09190458075237 11.605543116386052 32.51160326915274
35 78.90981767367103 8.13890445917898 9.999932221081275 29.86649107967263
36 78.8869081134915 8.387152408278022 10.469014476273596 30.38491779913951
37 78.78603158334946 8.214556704469247 10.218994989834474 30.2924941396006
38 78.78832570299858 8.940106943323903 11.2822441912815 31.889509786959024
39 78.64826943952211 10.35594442567188 13.335795532900008 34.99314731789337
40 78.57447653290411 9.523151423961295 12.423914905131673 33.67801700761436
41 78.6126288682544 9.165490917075465 11.933977598024615 32.87395854482694
42 78.63839268352257 9.47039659022243 12.210078933764624 33.19890849148026
43 78.57232187464966 9.378413580608939 12.184173048964265 33.36728095553462
44 78.82221506349036 8.108513399070322 10.1617218035136 30.249660930200573
45 78.68645089286494 8.827470560860183 11.136428275175113 31.84997477813264
46 78.72922008826558 9.043163720294894 11.5742800901251 32.51237107092116
47 78.64322086483755 8.553434373922384 11.25142433487374 32.13637883558322
48 78.62249875699297 9.77287996682553 12.898295646951086 34.59980979585205
49 78.75808602684427 8.927311005068152 11.370897713530315 31.96903140760773
50 78.76069071659364 9.504005149772553 12.074455924281569 33.080160255831714
51 78.69861853465241 9.680180190992454 12.658403895098047 34.03503447607269
52 78.81052131028315 10.077722520266711 12.991608969862101 33.98399793347042
53 78.79178481619553 7.6488943155425035 10.010855054521627 29.932759589256086
54 78.84784385865181 9.203004444074095 11.912979167627958 32.79162346648997
55 78.85263721715596 9.597216672295238 12.22031094361028 33.16658792620319
56 78.75503462055302 9.440442284431981 12.168362312731407 33.20351148784464
57 78.95943682206862 8.654693422860076 10.891251071102436 31.20345992066057
58 78.75709786167772 8.676412655460735 11.39722721657267 32.17148119312962
59 78.84828485439415 8.572739312071015 11.13126013262249 31.601439695662712
60 78.86443798022931 7.444249452591722 9.760646569174503 29.47143485318644
61 78.83937130291349 9.67192220772196 12.543525145066436 33.53997852553092
62 78.9513884328975 9.228442807956046 11.803346766593648 32.45353798283893
63 79.03221415283204 8.31888723667976 10.594112201743433 30.42273405899838
64 78.8781693167514 9.068812144932522 11.855719015714538 32.7353807599425
65 78.77714254391975 9.670364611525564 12.783566792605116 34.346715795366435
66 78.98249806911133 8.044612562546929 10.401509280107069 30.3838354326326
67 79.11001341539409 8.65428857701248 10.724208622469078 30.70456919488278
68 78.78614221269306 8.150231525826182 10.761473993359228 31.30943208254199
69 79.08040387186217 8.912261619590899 11.250720476871612 31.485571817631175
70 78.75743815846967 9.271789427559998 12.382328628172933 33.667681573203744
71 78.91094490965519 8.223202683581455 10.860326939435105 31.140244000915807
72 79.01754882419493 8.497888447837866 10.802773513354136 31.255474818149242
73 78.89647092546713 8.638800682080868 11.386682380948276 31.910021035417635
74 79.07662280246169 8.484660308652929 10.771419246241077 31.075901178991096
75 79.08718302971769 8.974922653696815 11.375902925989845 31.875983324660673
76 79.09086721441825 6.030813914066721 7.790502400807508 26.576111233760013
77 78.92153258868369 8.402789655506572 11.18872883505505 31.691680465581562
78 78.95522794854065 8.761617297274908 11.417860683560821 31.98497046326304
79 78.8979094042418 9.409415363474029 12.517684432303334 33.680757597205776
80 78.8971235010065 9.202264279183762 12.246692584282426 33.29607489536735
81 78.94658998847123 9.319295353225222 12.298667283976206 33.18997316132148
82 78.85471927801579 8.112593406314806 10.938715865819637 31.41070753235501
83 79.03786244193223 8.795542346333184 11.261376104959309 31.799658503775397
84 78.9412421097587 9.174855417543416 12.210150623005578 33.115458483032846
85 79.18717076526423 8.847913893215749 10.995311262953267 31.393255698708387
86 79.07170028261581 7.835718674905887 10.052389193850575 30.224567439121564
87 78.98882539562821 8.82888149441146 11.725394492858587 32.263970302882626
88 79.16817514928906 7.2615000775818 9.051613907295653 28.881108980603678
89 79.08188525309812 8.23807235227887 10.808104585999844 31.0828476376651
90 79.07540411303596 8.454281280390125 11.058267450920889 31.52361245397932
91 79.19644636114407 8.064345452565576 10.078255975428574 30.35831214353224
92 79.10368446552225 8.309073366103918 10.81846693991999 31.097334535011424
93 79.14311590990557 8.132608592516135 10.286780425761089 30.56963418741382
94 79.22432551724799 8.368635819036005 10.416896398097919 30.696530190811057
95 79.07173943487645 8.362781923267175 11.058293519735784 31.3927752711624
96 79.05692276392769 8.65335621037415 11.548230826842843 32.06866431252262
97 79.08114865970481 7.791226429581795 10.271380273362807 30.37387452661492
98 78.91945166485871 8.8886683445205 11.923543554863514 32.59493632484942
99 79.02240674922682 8.458415943785605 11.16256226210577 31.63045327548768
100 79.08761828443541 8.610980837741895 11.157211637848896 31.655317280012174
101 79.17176895489533 7.612051995906885 9.802200260114635 29.804383966776538
102 79.13597460276036 7.688690406784317 10.083730426556203 30.153498338990214
103 79.25186888154813 7.582765501708007 9.37455438619541 29.17641581582666
104 78.98728704817431 8.933654536085735 11.881820416626587 32.6874942285913
105 79.18482446605681 6.794657585565966 8.63474748833486 28.106139591500156
106 78.97829258019104 8.439317247574117 11.350322901375677 31.90987349034293
107 79.0209406407403 9.203795397008378 12.15794130397776 33.00682146013247
108 79.25849844852392 7.247009690794654 9.124521865348834 28.80255352141482
109 79.01621547209656 8.84230784140703 11.62635906507845 32.29353132042409
110 78.94751683315924 8.557052223808084 11.4962887131677 32.22994527104055
111 78.82142649961685 9.116450294484046 12.476365360697251 34.09056119644202
112 79.00392645816761 7.985874157029153 10.730113209042447 30.94707824397024
113 79.20114460323498 8.847866026233039 11.339491308787464 31.920331184585272
114 79.16912753243915 8.623514398711372 11.073784912986206 31.671373753573107
115 79.29294470117298 7.060453569961162 8.728347568209704 28.289538804840554
116 79.32729794013315 7.8675223827572065 9.619412247285652 29.60570116439607
117 78.99105571021607 7.753273963277782 10.396608342907099 30.568430557852587
118 79.16430645798829 7.781185585711747 10.161878216402965 30.30587487492219
119 79.13815108265902 8.281230445850861 10.70388146405593 31.273823756944942
120 79.16163414530256 8.27393548345729 10.67776051153272 31.120919344692144
121 79.20359612572703 8.189568640994455 10.490065044300035 30.80893078964857
122 79.0059521997367 9.145532831027078 12.09024059169953 33.01547465668219
123 79.25212681684374 7.722523362548229 9.802082950447621 29.834367198127097
124 79.14567620022972 8.702271139890874 11.323993398333322 31.92033938489124
125 79.11133431695005 8.885390323078395 11.469913589699276 32.241685221691505
126 79.23703070256222 8.176433385013457 10.40665787104852 30.772489568996996
127 79.21739427474685 8.274532498264847 10.65165259341695 31.05517069300855
128 79.17074440201156 8.79058731900653 11.313500700338707 31.94951392593196
129 79.19367281694389 9.408014483169932 12.220284874795384 33.07540816881803
130 79.22417813070294 8.520455033459829 10.62021360265547 31.149574191695585
131 79.15581568858498 8.022919354772998 10.511089543511599 30.860220627530577
132 79.10384218746836 8.157513668721252 10.776919766183578 31.162087277087338
133 79.2521511500118 7.863103774563713 10.10963631135654 30.262275752839308
134 79.21134690668075 8.40082099474793 10.84962569092135 31.115229090936136
135 79.24644045424898 7.191958457295443 9.312347676655975 29.141069814268437
136 79.40348908680909 8.17425008584255 10.020722100958789 30.30300175447017
137 79.11150299754657 8.24196573703038 10.86039211147234 31.578290546944785
138 79.17115973846266 8.318107071173525 10.67252719694286 31.16931143941003
139 79.07062769969009 8.837744915489155 11.709844444774653 32.61403233257651
140 79.24214962552483 8.34312790862861 10.453510048615733 30.990798313314926
141 79.09654739313277 9.425460393148716 12.303861495343716 33.53540109400082
142 79.0858269444869 9.09748191937321 11.876534964406948 32.94154374994688
143 79.10294299692396 9.540007723823443 12.298602111938973 33.648504553074474
144 79.1630425610716 8.571837225912708 11.126013783625188 31.85096831445278
145 79.19560192361789 9.024714774039328 11.636682315776248 32.60354931374516
146 79.27092683206011 7.618843023601718 9.598850469538455 29.711332270941305
147 79.15449168430042 7.610238039686985 10.089041947590738 30.259586737281975
148 79.10306810085274 9.032370622633062 11.991315956382708 33.16930056711641
149 79.21188220639579 7.339662389554598 9.531377859390544 29.75019853249361
150 79.15852020105287 9.063265386784368 11.8139372226441 32.79211314767032
151 79.35945286128245 7.155513930354607 8.92652921623326 28.85353199389692
152 79.40217808979423 7.416065588879757 8.952448135441049 29.118676889008764
153 79.30848645964508 7.873936043821312 9.760353295006963 30.129304072284757
154 79.21243531417302 8.709276429229115 11.021660317606797 31.883551438811665
155 79.3464214310073 6.366267433878132 8.071934809193227 27.524770016087718
156 79.21080459251955 8.103228294415345 10.42243602126277 30.95692039068628
157 79.28640420435818 7.640178798965723 9.744894487775158 30.048571871131536
158 79.24826085719357 9.037146576976673 11.6888199455631 32.74235357547305
159 79.34313481152289 7.88966171790198 9.968910331358094 30.402429883177696
160 79.3316940673684 7.931423874817954 9.708130941571703 30.02124007854515
161 79.2896981408486 7.837999748750804 9.86473282984025 30.388195009489515
162 79.37161888753738 7.903611329071829 9.577891142364138 30.144778940501883
163 79.3932630011518 7.526210283330155 9.082603211000206 29.007933427292308
164 79.17447760951106 9.006006069309121 11.631520690427344 32.67963273640759
165 79.17869297511963 8.975926079387172 11.652440914379325 32.8249051686722
166 79.34607199093936 8.734308140372063 10.6826679659364 31.498575122773797
167 79.39244611822306 7.098217732368835 8.441408122677752 27.84644792289084
168 79.340126238465 7.366013668331389 9.17677680480271 29.465417068072576
169 79.30072336936179 8.28584475185422 10.479637518342667 31.107295614752537
170 79.23276693406514 8.700895260627746 10.891394449584347 31.968603849341402
171 79.32502658710699 7.709489104798125 9.505080942366806 30.071644759471482
172 79.33215359629337 8.50372755632004 10.677662753476858 31.536561707405085
173 79.22600889917688 9.622369675617845 12.277740542820503 33.920424114455564
174 79.3623028928084 8.137278369388087 9.91672056394146 30.768675589636707
175 79.07389294307757 9.54245713455586 12.658482101542724 34.413015983623666
176 79.36358158840119 6.850918798249193 8.67658793623881 28.753309892778724
177 79.39244200806797 8.302523771627255 9.822625176583632 30.448140637287537
178 79.30751754715435 9.16745187681889 11.282094295595858 32.52498110280282
179 79.30558302368162 8.093791652877899 10.125310186311221 30.9099474181331
180 79.35501445610922 7.322211371810894 9.213325283283291 29.546660903150425
181 79.3808148733942 8.194816144506902 10.041759634577785 30.793037708708184
182 79.38492933578972 7.635039617838387 9.249534867170272 29.57868069937333
183 79.40105033093505 6.386740270294329 7.597306413632321 26.888276935441546
184 79.43179380194887 8.236836178369158 9.93215330235836 30.543448378631478
185 79.34111760654396 7.753176438498678 9.724039435860421 30.33073221843149
186 79.39028927879082 7.9208811373804995 9.504846323032767 30.009922666933896
187 79.41050397047508 7.7883536805850655 9.280582825708327 29.39825327163277
188 79.26255146162768 7.767470134397976 9.979494270204835 30.46377872350532
189 79.38133096002183 8.554339121612253 10.50561509238397 31.548089430330084
190 79.36248121996674 7.6393892312026574 9.286194138114146 29.993437322742366
191 79.20240492097723 8.64310313382872 11.246002021375912 32.36847020643461
192 79.45014496791994 7.986616053692186 9.708202630812657 30.435891976912764
193 79.16286212563972 8.255078853119668 10.782224770014404 31.692361245882804
194 79.23594882786966 8.698404159355615 11.115644912501333 32.353481101571
195 79.26920144467262 7.964864371371469 10.187927479685221 30.788798623817982
196 79.2214557605282 8.776778625724019 11.230230388365381 32.29870473234405
197 79.27563268852805 8.420343423937629 10.755953921805538 31.598811837406547
198 79.33081946864394 7.700269493048611 9.619848899935112 30.32627189304605
199 79.39783274894812 6.982158602144906 8.332310132348763 28.391080054845585
200 79.31453225269121 9.344139736086166 11.735567847870742 33.02361685846166
201 79.32643856693613 8.77377596518353 10.875681471407328 32.016898668632955
202 79.44492106298038 7.798429534214677 9.437132576347086 29.908564204665378
203 79.39182977118024 8.58198229286431 10.573341873477094 31.546181458560273
204 79.36438657208376 9.230368959391786 11.474944870973703 32.7529114982359
205 79.36026057647656 8.533734433142001 10.526496213113612 31.570253864105624
206 79.35949792494085 8.880949053405315 10.943414769704185 32.222823081267535
207 79.4060727345067 6.85802465735323 8.248902959097249 28.100326350988468
208 79.25762297988055 8.474910783773854 10.766446619800153 31.88234692848908
209 79.25236176630605 7.406634556011357 9.593982118357115 30.098910416931968
210 79.29188979766678 8.519801854098944 10.844613961258098 31.988633222842978
211 79.36881815833404 6.661781712364954 8.588097344083067 28.615970463689745
212 79.399330714567 8.072317906612875 9.692509204246825 30.420024889697594
213 79.32921885599882 7.294077360543265 9.281182408450883 29.714293395090895
214 79.35584594297634 8.84766565502313 11.39179186866739 32.585211021287506
215 79.44177034412604 7.790884938973662 9.551920085526577 30.19780200707174
216 79.39932858167758 8.00092238296249 9.838592325705854 30.645693666468578
217 79.46493264682616 8.180520739716558 9.687112959563882 30.2635956973521
218 79.4065324583837 9.323725529272727 11.485294190486394 32.79156549433463
219 79.40359364676215 7.725735942609205 9.666681525891164 30.269099029212388
220 79.2726435801678 8.3111491255136 10.563188070076102 31.555937812795253
221 79.36698748571973 7.982458682631047 10.141042716099403 30.990237126710042
222 79.31924469315074 7.827640476788647 10.17758467737625 30.757942905047752
223 79.3929658887115 7.606443040618241 9.6823488836421 30.08128526622542
224 79.36396915617632 8.516246814619436 10.834173400893278 32.01438271392776
225 79.40120952722303 7.5001363013592535 9.176705115561745 29.64069567708163
226 79.38721919496648 7.597807152088251 9.609480028811257 30.305597194135593
227 79.40618059400448 6.88495898050777 8.144627699523543 28.077067682484945
228 79.26448727826052 8.997165072732399 11.75681393200888 33.363106139007
229 79.32299024149445 7.971118962892251 10.09934564667736 30.91252894563803
230 79.39369699969795 8.038005843226994 9.90114444704263 30.7429321380677
231 79.41778397671253 7.568483748174645 9.004598799635344 29.529682681842772
232 79.40538688806038 7.896979148784696 9.489270206133948 30.120045638331117
233 79.36179164554748 7.735650021506359 9.40594775653082 29.901373650663665
234 79.37052467516929 8.185788385224209 10.182589889835791 31.043702349166157
235 79.35002073054677 7.496242115498031 9.61997924400958 30.239211579328927
236 79.38270512071873 8.225702731639027 10.448550456582261 31.554570426286478
237 79.4031864895079 8.593668706237825 10.69849173657671 31.75458154023315
238 79.3305879433097 8.731723405578371 11.35025121213472 32.74134587970378
239 79.3823655542684 8.365891194622034 10.411897702842099 31.402300743184718
240 79.36151855047456 8.277125354889426 10.333749912995327 31.27005635837016
241 79.37127367808061 8.184756880659164 10.260809368923528 31.150366813982988
242 79.44361082883817 6.780767220848409 8.285529644022505 28.299316293719457
243 79.446083906119 7.090483391908801 8.796328520248043 29.035605947607547
244 79.39749925021187 8.985102781200087 10.765996932743239 31.914769038860534
245 79.36293278464788 7.41135343898348 9.640769123887093 29.918882965775527
246 79.39443351172896 7.457062224683475 9.035953066748426 29.46857093967159
247 79.33191885565454 8.352575080413512 10.912510189648028 32.06518813611385
248 79.39187032484408 8.497342420599807 10.28659794405684 31.13504210036293
249 79.30844823295146 9.052767554500324 11.64203294003312 33.18085493948878
250 79.38294495866194 7.502108265248346 9.625134352154763 30.14074199101192
251 79.47511434912037 7.841824507674852 9.332753041513808 29.692453452746513
252 79.50196370692053 8.0167351225689 9.708085321145642 30.263475214727407
253 79.42238231191851 7.802178153056119 9.765703919263835 30.44421688789274
254 79.43333888294715 7.977528754345725 10.021093581571016 30.851816997728577
255 79.38376772141592 8.666982701084631 10.959225505937042 32.271749261167415
256 79.41122251956119 7.957223352876463 10.2139832601712 30.916216599678712
257 79.45014631176679 7.860843643341954 9.849071989293012 30.543136680500847
258 79.45667552670317 7.651267634635324 9.614596033734092 30.249926110957304
259 79.43045170723454 7.894255475996097 9.656058483822083 30.158528755372537
260 79.38057210461824 8.173852407799412 10.286943355854184 31.334147941873603
261 79.31412710559194 9.124034102629306 11.855738567325712 33.403527034924096
262 79.42184074550272 7.224313605383734 8.85363429258751 29.237305208620988
263 79.33346824965734 9.549490457817472 11.871151754131448 33.68992422058151
264 79.39114142643848 8.448581090512873 10.724632240711095 31.64960910109865
265 79.39468908876421 7.853744761790628 10.021145719200797 30.679303543872784
266 79.40114081162461 7.761803000371942 9.859610307713684 30.572558669507888
267 79.40804560067761 7.978909121785533 9.869894455189144 30.68670230980618
268 79.46307270655959 8.90252885391089 10.755634578823104 31.97249288413493
269 79.51366770202843 6.729420869432186 7.951490367181869 27.221630282362298
270 79.40378415759388 7.9973427470622855 9.916753149960067 30.59865557117123
271 79.44653738920712 7.414959262323665 8.801229457448 28.992364974713592
272 79.42943632492434 8.011488627458814 9.796836601450309 30.54650771447488
273 79.52196932413847 7.357209293217279 8.827304789545154 28.982796489548658
274 79.46291472946344 8.079549917964508 10.203529665398936 31.157221809340317
275 79.52873410236533 6.749928127150246 8.071654569433118 27.899848815719697
276 79.30227510893889 8.651718540565948 11.36076997894422 32.808570331646244
277 79.3979468644473 9.101481035608613 11.741055333405804 33.382039738299184
278 79.41315480267536 8.043141484304298 10.25571943281558 31.21348148542976
279 79.3521026398689 9.435988814789619 11.57394119553149 33.08997246306886
280 79.41541808367722 8.51291839138585 10.41699415615377 31.447090734930804
281 79.45955487031833 7.492122544682219 9.098531256900088 29.69576269306977
282 79.45092603756903 7.975724854416414 9.702988867833973 30.409089437838954
283 79.21512424964511 9.682727412407008 12.830445038987214 34.80637182545874
284 79.27770261470731 9.784169191286352 12.887653053270842 34.725338394843085
285 79.55311294853635 7.020831999184389 8.399860948941363 28.164919765070096
286 79.42938591186673 8.081400646306811 9.916733598348914 30.75431155826821
287 79.44744382342479 8.240143380692494 10.464165676703418 31.601912450305246
288 79.4379283719338 7.004308242240427 8.514798353806485 28.639700981327742
289 79.41560387197664 8.34273689390198 10.6205003596193 31.732034318160206
290 79.41335075445821 8.501036576975023 10.401431073662382 31.608918190442548
291 79.38057210461824 8.165297798188465 10.078497111966344 31.3902328603757
292 79.46172425464567 7.655214903632318 9.364276755923683 29.893598660853947
293 79.53343040893095 7.690183181128803 9.197410271790861 29.83336885149972
294 79.43783186407617 7.4315785123400175 8.816961987236194 29.24393065489692
295 79.42530472410239 7.626016673672304 9.802408810633779 30.641378266844967
296 79.41857520768595 7.859272444000992 10.042052908745337 30.873506580663047
297 79.42580002974229 9.086026433778425 11.094418379974357 32.3501666992379
298 79.46239910118742 7.6316230577213 9.207857349359394 29.693367655531468
299 79.425174266489 7.332329903757855 9.150747093131628 29.554794568196698


==> data/individual_runs_weight/run_20.dat <==
x y1 y2 y3 y4
1 73.11701345333988 17.770471687154377 24.23977470287416 47.626982256098586
2 74.70958930532088 13.530696678275216 17.266347167271334 39.86117897148015
3 75.37763708274701 14.428458966374363 18.402289259048686 41.86242824189614
4 75.95135467157255 13.100349224250852 16.672010773719826 39.823451079993724
5 76.59537991728737 12.562961757252388 15.389581493852578 38.27748028700919
6 76.79083320319235 12.363152966929745 15.181161318779635 38.26738291712669
7 77.16408014572447 12.280328822308844 15.008963762001104 37.85133324420315
8 77.18774072327909 12.161761818546262 15.316608363762152 38.15130253989063
9 77.27524333607343 12.549191220899766 15.947219513237876 39.05641634976285
10 77.76595479637218 11.683610781985541 14.325908674163534 36.343686706415234
11 77.53640054779221 11.889146941527313 15.024722360604182 37.911046162001625
12 77.93653538886873 11.255920253322692 13.789236499156276 36.088318412845354
13 78.09127289445996 11.431884120157518 13.846398893013845 36.11877253243188
14 77.86445769984165 10.783943419563714 13.268329439955828 35.85121768877344
15 78.2906224954844 10.857681103249769 12.83503315040846 34.37288150388479
16 78.04632010519967 10.897465169872412 13.314992618615062 35.55423926452114
17 78.33279489668843 8.34468382420812 9.94278286163116 30.14259053056253
18 78.22482687699195 10.168018473369129 12.31426946968992 34.064183990776385
19 78.1055791351049 11.956851516189488 14.847174179568768 37.590061203372706
20 78.25538478224763 9.729231382882867 11.767130665502956 33.4688739937419
21 78.30650304394915 9.640413788552847 11.621093164469976 33.042721030954795
22 78.25419663569959 12.533477613287172 15.482810093115207 38.31545461646465
23 78.41354148280053 9.880168134235412 12.011923354555964 33.504009851863515
24 78.40365836758943 8.897049336301297 10.807954690314203 31.361223347991064
25 78.43911219438347 10.21364934355624 12.319385474612755 34.124889567891195
26 78.47222053522465 9.047671669385357 10.954050846180696 32.17991701615921
27 78.52578449735084 9.648650606641809 11.641778769087917 32.85887157818976
28 78.43518698877516 10.193180914416274 12.569743855645498 34.63802342139696
29 78.55049560681539 9.032131468160118 10.948732807942442 31.949080321456314
30 78.57487838487994 10.303109856824994 12.517352054913433 34.22927712431635
31 78.53199566617455 9.3052453034417 11.626404685504511 32.866586045339275
32 78.66417404923385 9.85603542912697 11.938832914798514 33.38319243847576
33 78.70050718557356 9.012040354858781 10.959082127455122 31.872350800603744
34 78.643182300228 9.386835159324097 11.54287368538226 32.76849754030127
35 78.8508297228866 8.518212314236155 10.411571842655931 30.347745028559594
36 78.84923556844296 8.485454849209246 10.36997253128975 30.510625876790666
37 78.87518812628436 8.330596023221727 10.208463188617522 30.361307335779088
38 78.80757362903962 8.689764572018095 10.724534482655246 31.277769092896747
39 78.74424973020638 10.468974728540067 13.127166807307923 34.86794854031247
40 78.77028092536206 9.20818179727901 11.704611130184794 33.009478881877286
41 78.76950578730664 9.259560102117192 11.798341554134117 32.886451195999314
42 78.88197016767191 9.4297435656727 11.85553001680657 32.97591791346716
43 78.77540818155616 9.320210410835575 11.980823258388096 33.215426584950606
44 78.87870013331305 8.009878827938891 9.927187193121167 30.101803764631917
45 78.87038970235434 8.830749356464736 11.157133431404208 31.678468231873204
46 78.89082054660722 8.79004986853033 11.146823215113866 31.915889573759713
47 78.85623125635229 8.451806265738803 11.016765897610558 31.80199225562106
48 78.77379710477754 10.052412638769136 13.294235324756166 34.904810002479536
49 78.99108670501394 8.725512928760999 10.922605338215497 31.600310927250717
50 78.91295882597196 9.592108665068027 12.001391553339003 33.15752423241458
51 78.91174682917146 9.603757106852678 12.455054104521867 33.85126230921378
52 78.94356865169175 10.234306294721586 12.903001068039345 34.43556141714167
53 79.0318426566337 7.194141439010037 9.171752040731995 29.231888145602834
54 78.8868219183158 9.109297452123965 11.605484461552539 32.64310402448704
55 78.96621549166454 9.956102492800968 12.449475378134679 33.604930362050354
56 78.9606677218587 9.220908847226356 11.829532891154093 32.79549519185245
57 79.06013949813506 8.627261092789649 10.568069455664897 31.13544392771551
58 78.9470059836118 8.468791287584603 11.07399346350535 31.65818857356941
59 79.0191945042026 8.575685067977517 11.01129144648294 31.536934106962534
60 79.10478117289404 6.9696319001030504 8.921556589792345 28.7624596057519
61 78.92442535129692 9.216394018947275 11.813898119421761 32.74771456114461
62 78.97756315573797 9.209381562708717 11.553190418876325 32.47276005222124
63 79.10958084030926 8.058021108130859 9.828034455674018 30.130712012444995
64 78.93086171003239 9.250988547179686 11.944268262703794 33.03747419477031
65 78.9199067774876 9.854732005346248 12.950231243422516 34.56939241539953
66 79.0693788529655 7.574427613912304 9.520780886136372 29.67500197618741
67 79.18447525553415 8.767653089840993 10.453164636818402 30.94821645670106
68 78.9975035196537 7.750535858747222 10.349710544913826 30.593554610021844
69 79.21863678946428 8.900764877280869 10.880667132255695 31.57760713429948
70 78.94601007622781 9.610096484554516 12.668837938259136 34.20340685254734
71 79.02745115520761 7.815572163115965 10.12546008199684 30.4014204835637
72 79.12835638552919 8.360177701475205 10.385776750318886 30.960186352067808
73 79.01763700327277 8.881404196299101 11.475179490307742 32.27789677812156
74 79.09908339448187 8.399122773253488 10.510867958585003 31.027456512637475
75 79.14130611994408 8.921989570635699 11.183065385019454 31.825481750639582
76 79.21933973965248 5.430545362455308 6.748192974923628 25.601020643843697
77 79.04883887474358 8.16772736418 10.766603032689503 31.412866957208852
78 79.08476118544256 8.926078416700237 11.490794710428908 32.39136202566096
79 79.00247323229121 9.447471296701213 12.356083848778976 33.77929296070447
80 78.94632134053381 9.347368945039575 12.34052728349132 33.73202717676946
81 79.07031744467984 8.965681013123412 11.589843172616487 32.525345903730084
82 79.03497806358502 8.110165010644565 10.923041990864968 31.501195819089524
83 79.14742285530104 8.908678534024727 11.29787896301383 32.21061768032214
84 79.10093201875866 9.154544916829682 11.892130632916942 32.96782143198048
85 79.31857512262161 8.937560412068917 11.057798212252813 31.574733367244068
86 79.22195471537744 7.4984849151407555 9.619790245101612 29.629229526226688
87 79.15348083487484 8.77613008697513 11.433508489700605 32.268328961342974
88 79.28811118335017 6.93011512746749 8.639850458850251 28.249913193399077
89 79.18854117444411 8.098121897174668 10.46935988807094 30.96668823227947
90 79.1780814065317 8.446198997753312 10.974918932502886 31.72941505759904
91 79.26534522137858 7.809934672999843 9.786422109900395 29.971961674239843
92 79.23988299997131 7.839572387697936 10.057563853606922 30.316437659741545
93 79.28502101191664 8.01886374078081 10.062621203696242 30.356868159030782
94 79.29214942373162 7.934304977054997 9.760268571358566 30.031885668796644
95 79.21899645995374 8.272302634125058 10.818519077549771 31.280732657580344
96 79.19100204670958 8.515760154866868 11.2042593315278 31.946914066188427
97 79.23667551661507 7.488402652695552 9.765886400968093 30.033629164557286
98 79.17599897501601 9.017298023649396 11.808834252128708 33.021907917498005
99 79.22182649455377 8.213405021471623 10.740410390925348 31.341532205291045
100 79.27928149630257 8.770649718334745 11.256175376388066 32.038563202311224
101 79.36345809758889 7.610266022818251 9.708326457683402 29.85327121100506
102 79.31526318664869 7.540412344567564 9.744927073793775 29.945790360243407
103 79.37763986992654 7.5366897522693685 9.244255932154344 29.205914943549306
104 79.2513004394924 8.877842136995238 11.548198240824236 32.67806638192805
105 79.41210695474574 6.5056247280382795 8.400271532775939 27.853333560071203
106 79.23572472279467 8.506792004444122 11.26162375870079 32.07208419732787
107 79.22987681740072 9.382658274916842 12.29859559473524 33.43982360734606
108 79.33626457049795 7.265739613755424 9.056762498237092 28.911406494855505
109 79.24685508973388 8.862097261547735 11.568975086294287 32.44274277435174
110 79.17052506117635 8.603424985780633 11.459759786298275 32.45297351867872
111 78.95199952694496 9.266561957172865 12.575316064828968 34.35265499632927
112 79.2409904366735 8.050394309688981 10.761337132081039 31.22200394683571
113 79.36377946296624 8.923880772587593 11.172644376265806 32.07450690352205
114 79.3529732343139 8.64858810665022 10.995539365083594 31.743194018381026
115 79.35732607161805 7.164278624025639 8.75957800845203 28.478684801056453
116 79.42651732782595 8.005884713818617 9.780954175976497 29.928033903053162
117 79.28408116183898 7.617982450045489 10.151620137742412 30.51111555347613
118 79.3555572163432 7.937446942875619 10.29211801561052 30.70036921146
119 79.3261713159386 8.296221442195643 10.709010503386207 31.290428832279847
120 79.31205545213936 8.44686099847061 10.813201039311515 31.473574971431706
121 79.34478445601968 8.283808978217458 10.60472872660878 31.16697862253035
122 79.26316934592931 9.156916504149788 12.184068773704693 33.37814970108107
123 79.43730950205064 7.676522324032812 9.640475849719543 29.835243418181754
124 79.32570106186995 8.909811832630044 11.469848417662043 32.35114437532395
125 79.332267230052 8.93976380732054 11.511532452676631 32.39285143797789
126 79.38763537624158 8.447534654264903 10.630725852261257 31.398092429086233
127 79.31780569432844 8.403178871439493 10.662067084966875 31.412792052272074
128 79.36475055051807 8.882482080668703 11.45416150829992 32.19673068199792
129 79.3566872474882 9.752418142983293 12.621562142449916 33.89092711460609
130 79.43353763501457 8.602945138078018 10.713937509401061 31.31348569806479
131 79.37053428585602 7.672137468536379 10.099365198288535 30.3665920608714
132 79.35168150328651 8.209153046152185 10.698713321503305 31.468734713440128
133 79.39706375077186 8.234124409317708 10.516120824786023 31.1009736023638
134 79.43497569020526 8.726129895793425 11.000707507636209 31.87933953514026
135 79.43381594860517 7.255687743821225 9.38008097495282 29.421706260483393
136 79.45422557860033 8.625592305773196 10.64088617286596 31.166736495153692
137 79.30129210557908 8.308181905936488 11.00105291943354 31.77157938255074
138 79.42360304155606 8.530623006908316 10.81836918186413 31.656293364493216
139 79.29697889863614 8.770711955067197 11.548309033287529 32.81340062220027
140 79.45074560309804 8.52016727568405 10.656736012321167 31.49071440411346
141 79.30492924070116 9.808642458115092 12.9135654552749 34.36853951600056
142 79.29150264494105 9.35617526099458 12.225674602274605 33.580636732056355
143 79.35487831386445 9.719305229081732 12.564334576555114 34.11422805871387
144 79.37077589771341 8.720577225609548 11.41262085176724 32.27899398148119
145 79.42527733257272 9.58136751890849 12.282791375706115 33.59784772968892
146 79.4716542263654 7.99114578354585 10.151209553907837 30.45902077600069
147 79.27995872975386 7.553880969807208 10.04741656740965 30.455240625554538
148 79.23103166724977 9.42396483223289 12.465507699294132 33.92275274415193
149 79.40436344730226 7.213884209638581 9.322866443465482 29.590351035541474
150 79.42229588319731 9.022198701834576 11.740885886108998 32.75866426042946
151 79.47600867442263 7.164425535871331 9.093330528328847 29.037880572342456
152 79.47135166467388 7.567026978924638 9.280791376227482 29.487503288010465
153 79.49298997500964 8.297641935680385 10.562901313112272 31.011778463093055
154 79.44403732559874 8.90406805761728 11.50633172410539 32.47051105808203
155 79.51581536535063 6.0465784422868385 7.5402808810529525 26.93031922500705
156 79.41857042646998 8.456261945084183 10.839321991834716 31.774066750476017
157 79.44476303725794 7.952439010578171 10.260809368923528 30.73133355141192
158 79.40439618723029 9.275867068990166 11.964960384525448 33.18279896458065
159 79.45255016304642 8.159396243541938 10.542202674086898 31.059639384866976
160 79.43687554389642 8.023452929738777 9.817574343698032 30.306529678885894
161 79.44398530485932 8.04621153917109 10.286852115002054 30.888713563997783
162 79.47003796624288 8.044672084183887 10.015651716462004 30.44854760432285
163 79.55714733718595 7.408380592733253 8.947097511184177 28.93605763923407
164 79.43413266844752 8.916408668237658 11.516837456507433 32.71311134553265
165 79.3179859193542 8.996592273992848 11.720193764287345 33.02448347821553
166 79.47799984091688 8.974708116445997 11.099586522526971 32.06027756152289
167 79.47713903996167 6.963416832138883 8.519608050154314 27.691382736507475
168 79.50849672878874 7.61192555423108 9.723974263823187 30.039219790149264
169 79.45951996262767 8.419639069916588 10.641153378218625 31.42606663343853
170 79.49500524945938 8.933651010396906 11.23008049267974 32.522169896469386
171 79.48104173022887 7.850405602461517 9.90113141263519 30.402429883177696
172 79.48365321623514 8.728069255659827 11.25619492799924 32.22483852402968
173 79.31710822374673 9.976341319598125 13.002140771079041 34.66342303241105
174 79.50470931527762 8.517617833814617 10.724488862229187 31.5397445483259
175 79.22735328505924 9.47312440738357 12.595943014613397 34.45065036686658
176 79.46315158091322 6.798495403705464 8.806892907483599 28.75778404218736
177 79.51244948498571 8.100716051266087 9.786024560473262 29.875716523017225
178 79.51458854611435 9.196496169808503 11.553014454375798 32.554914365771026
179 79.45186309645362 8.342130342465365 10.615214907399661 31.57229981746251
180 79.45228064000294 7.252580916832045 9.348902672340287 29.667110313617464
181 79.49771465743653 8.245130239173143 10.229331274939701 30.880239722369552
182 79.53635572434528 7.747902712831875 9.739393967832644 29.82497027802595
183 79.53569497186137 6.592403809791206 8.035053953322747 27.319114590160297
184 79.56027999204711 8.260510769329914 10.255250194147504 30.626322485254963
185 79.46395038616627 7.7412018784762395 9.937718994338107 30.415766735687853
186 79.54072545488422 8.065903372059054 10.130224157918622 30.345773396923114
187 79.59502853334294 7.907538633316938 9.6505644810833 29.677177825666025
188 79.46719718277653 7.653946318690373 9.817867617865584 30.28705947217888
189 79.5219885644399 8.971899316715621 11.203946505749085 32.42905153867536
190 79.48762290738632 8.19729514835712 10.286767391353656 31.038256631032834
191 79.45369876663142 8.92015631730554 11.67328293188662 33.000732373141105
192 79.53549898417799 8.227456485994288 10.218864645760007 30.77463249882968
193 79.41263703822096 8.318105946343982 10.855158796882481 32.02120450187543
194 79.40657583773812 8.894115740467038 11.464764998757815 32.76276234669321
195 79.49559969389762 8.174475817398626 10.510985268252016 31.279978559131074
196 79.5040287677686 8.617697247154506 11.032120429582793 32.10554076620284
197 79.51215192907463 8.673406924280073 11.094659516512117 32.2254072806316
198 79.5083627297818 7.762102005924762 9.890840747956009 30.58246994558814
199 79.52984714886514 6.70295096819715 8.436500668274071 27.817603411465587
200 79.50564041256236 9.50166045049879 12.183788533944595 33.58094001796511
201 79.51997848768518 9.252413420993397 11.636525902886884 33.0096678116253
202 79.60821033513463 8.018532983647543 9.963429363026755 30.281422932673298
203 79.52672863028121 8.604981618044242 10.813070695237048 31.695891201470804
204 79.53305547968918 9.558203313310962 12.037751032911615 33.42896575837432
205 79.53335569060484 8.688867285229271 10.875622816573827 31.905818001176822
206 79.56734679891295 9.003909611811805 11.172683479488143 32.567002869873896
207 79.51837093133898 6.58750619555995 8.243702230526019 27.66009788548058
208 79.46457518052168 8.743095857448562 11.292769475294717 32.48868144799847
209 79.41781852635937 7.202770613008689 9.427213392280143 29.858411795292916
210 79.4414802787537 8.407470111418435 10.839387163871962 31.871242118781463
211 79.48501631283477 6.602569177918248 8.624541547304077 28.510407488693545
212 79.6387614585977 7.900003242464695 9.760249019747391 30.26956135143117
213 79.4783346558246 7.015574188041519 9.05708835842326 29.307528691879636
214 79.43451263332794 8.928140019552618 11.376209234564849 32.994465396250405
215 79.59186707918545 7.908940848000147 9.838507602057456 30.439131832937814
216 79.57099244005113 8.31828820190603 10.48479914369157 31.33467221742814
217 79.63069742060263 8.449634940394962 10.328027808126217 30.62770847302636
218 79.54107667980821 9.590989773514357 12.04291265826052 33.3669135562621
219 79.54484355064801 8.232127864332314 10.3910817541497 31.37542660422019
220 79.50740878651071 8.440242157883922 10.823739357732176 31.981055738261798
221 79.53301316153937 8.14930052764878 10.370304908679639 31.372276006918874
222 79.4969604601471 7.993466879594561 10.240039040657178 31.078135431163656
223 79.56328581880238 7.86275824492775 10.036695767284732 30.65779181910945
224 79.51831096576201 8.498139430388832 10.787197396455328 31.956277043918135
225 79.58244424919458 7.602724242871004 9.52587733944804 29.98532344719187
226 79.46246273770399 7.872603738552588 10.151502828075387 30.95210334098819
227 79.55595315296418 6.875015544085505 8.660549097875625 28.060148844103427
228 79.29909613375266 9.130852237708762 11.913161649332205 33.67535302696341
229 79.56117445800918 8.015573331948163 10.213905053726524 30.99870852109532
230 79.61016297157674 8.145828146418774 10.245070321931616 31.054049708515873
231 79.52542291841581 7.221156941756367 9.077630584559282 29.056870410584878
232 79.56065905820307 7.7227841743765495 9.640332471237622 29.712105165364967
233 79.57960261306442 7.516087957372666 9.525805650207076 29.62095745712936
234 79.60619393855524 8.325403274882465 10.521321553357254 31.49128204702565
235 79.4479262848522 7.860610441096146 10.167202771844952 31.081992140324065
236 79.50655715081531 8.312121685276514 10.620506876823022 31.783889237539086
237 79.58533519958942 8.893583669297572 11.183111005445511 32.365438504654854
238 79.3635230632741 8.677812191056598 11.292932405387802 32.69358568729199
239 79.6093991645549 8.511287627713527 10.802760478946693 31.888406954400374
240 79.58565587731235 8.671618024829856 11.037275537727965 32.155829056960286
241 79.54164137227906 8.784858822278187 11.047650926055553 32.217077556314266
242 79.58674761924145 6.537418481183201 8.363677433869288 27.845054970629125
243 79.56049925757273 7.021935884535884 9.036044307600545 28.925502166154516
244 79.6257657367035 9.052278469620898 11.198472054621467 32.0146332954854
245 79.50038521686307 7.239717362114365 9.23947882182513 29.756299492161396
246 79.57038689246849 7.223888648671474 9.108828438783 28.93379969639369
247 79.35216192907068 8.10037339590585 10.589452401081234 31.74761582696216
248 79.61281861183255 8.49566967813566 10.604494107274743 31.293104717212252
249 79.38061106524437 9.391655776601183 12.199644890603523 33.8435906992373
250 79.57494708070246 7.2274816665437775 9.30197880553212 29.700275459596327
251 79.61610270604203 7.598002199297384 9.44220947804758 29.34043715737794
252 79.64683594042774 7.856705648964617 9.827865008377213 29.84963917340535
253 79.6098701431908 8.035234380772302 10.22427392485038 30.95013597177192
254 79.54106487125365 7.998377375856975 10.344262162601103 31.099222525583926
255 79.60181339491501 8.654438080299801 11.026887114992935 32.23290341821603
256 79.54175199799506 8.030766788746584 10.240052075064632 31.242220369287953
257 79.61471909378098 7.939776991069141 10.109597208134192 30.710948241196135
258 79.55430584771482 7.3858140224356745 9.364446203220488 29.83309832724653
259 79.63928700098253 7.9464419542797815 9.99475756132493 30.301933548680914
260 79.60322856450499 8.479993556624335 10.917417644051708 31.80584539558212
261 79.41134973898033 8.35488348281551 10.761376235303388 32.18520138468498
262 79.61253929322554 7.23339346324467 9.223668085592262 29.423706622598388
263 79.618011201098 9.393857411206492 11.912724996682744 33.339780471726336
264 79.61793703129509 8.322456046581765 10.552636717247987 31.61479269689692
265 79.51495227489791 7.768229102838793 9.974267472818699 30.698436495145554
266 79.60032872793916 7.894743422978534 9.984629826738834 30.9037303896083
267 79.6114764532733 8.252703626422258 10.495233186852671 31.265669620845713
268 79.69650626914859 9.09167817802948 11.234968395472267 32.20523811203222
269 79.56319812967692 6.8385695897018 8.316316914411647 27.464895801658674
270 79.63629575015193 8.130643154891647 10.286754356946204 31.02138270203324
271 79.60543435981742 7.015719572576668 8.853334501216247 28.27758048035246
272 79.66266301811959 8.071665513577733 9.911382974092032 30.628788046183853
273 79.63989935046504 7.878862646965539 9.728868683819424 29.960836348796292
274 79.54596156900749 7.961530655208637 10.14627603068925 31.19671823818473
275 79.55349773751605 6.597916808978785 8.321771813928091 27.47313764432845
276 79.3694371841247 8.82952650843469 11.616120538029051 33.19313556739997
277 79.35478337264125 9.016452261224652 11.803672626779814 33.36972256818469
278 79.53853824689563 7.900736439285925 10.151457207649317 30.975093408168032
279 79.64281025325224 9.590151838827618 11.969952562577536 33.491251804306856
280 79.6372954584632 8.689848983264477 10.797331648245134 31.721503774465297
281 79.65349847714972 7.251920330490163 9.171413146138384 29.176774441933905
282 79.69159014280561 8.140505258018935 10.182381339316649 30.754889381676065
283 79.2468394184944 9.610401723183196 12.601215432425583 34.96142654562405
284 79.3010947633864 9.464976169063451 12.47607860373342 34.53965029106697
285 79.57992522096734 6.896103816250131 8.577005063345922 27.790755386049305
286 79.65681144317614 7.850707465579757 9.807277161815131 30.48656464743934
287 79.442283542095 7.723796879515363 9.786761004494004 30.84168866717283
288 79.62856270718154 6.8351272818099735 8.629429450096604 28.395262593857172
289 79.5405364656415 8.31476226867082 10.698667701077246 31.781273424908896
290 79.58651150851206 8.658699618772808 11.016420485813217 32.10844766720451
291 79.6057336801954 8.036954873851009 10.260796334516076 31.052031264499757
292 79.65064060772535 7.345699325494713 9.301750703401801 29.46994712382547
293 79.6543406999518 7.737143074678364 9.577839004734356 29.958122184441706
294 79.65115284925028 7.64904615390322 9.46307756436977 29.530776691518557
295 79.44556231950664 7.668920636736544 9.953581868200768 30.834684988962223
296 79.54281507162897 7.6314049755428455 9.771021957502102 30.477299436991867
297 79.68821886412732 9.017912063357068 11.177682174743964 32.15917530605429
298 79.61738143978016 7.229857056394866 8.936858984134776 29.05197115227355
299 79.60196654374636 6.760489761201946 8.671295966815451 28.60966091891295


==> data/individual_runs_weight/run_21.dat <==
x y1 y2 y3 y4
1 74.72490698691254 15.000545948130872 19.934777128577387 43.23773933694316
2 75.8890613544398 13.353617356966641 16.833389772317574 39.61196338001489
3 76.23301104653805 13.974854373179182 17.74016742957054 41.14520818539359
4 76.51346583763781 13.226380702070648 16.609269653475067 40.08204837759681
5 77.11607532708908 12.366895154404526 15.045447068444451 37.973957591359145
6 77.23109481786359 11.995452229439573 14.738076189239779 37.74576811965906
7 77.54132048689955 11.840969597140829 14.477277247842213 37.10984241081546
8 77.4482330259991 11.50425920409734 14.289875054777102 37.00981644954956
9 77.45089372317986 11.819117823407378 15.019606355681347 37.98241712127739
10 77.9598155022043 11.064458761995786 13.716191679824908 35.48036610169929
11 77.7067808278938 11.191168056575046 14.321177184260382 36.77221389383764
12 78.04756927024351 10.731814583704605 13.440070792473724 35.20209618007081
13 78.1272133097223 11.250185891766893 14.044489300185269 35.92516062875267
14 78.03473388885008 10.271715584641173 13.20053096962176 34.8312012469394
15 78.36563271594295 10.259364966595953 12.199201720750331 33.28156047028782
16 78.17483447969434 10.415770744031578 13.273360721230265 34.88965941904104
17 78.45797309177847 7.956908503345517 9.541538179995257 29.6359755291143
18 78.29739331423812 9.612333638226291 12.152812264647483 33.294989478209104
19 78.14030652841753 11.020786464782454 14.143707209669653 36.067324904336154
20 78.3822023258213 8.880353604478445 11.146966593595774 31.93879103931171
21 78.40605739772658 9.187969006508713 11.449156295840378 32.35285047802006
22 78.27580453993244 11.325416726235702 14.425009273980905 36.44807626221309
23 78.46261017625396 9.232052917690442 11.563800426537952 32.46373641178795
24 78.55714957788567 8.467532678396534 10.427565060593047 30.821540429934668
25 78.48760298070857 9.644624697798408 12.084929070664996 33.20973073005974
26 78.45846195651181 8.687590385558131 11.032289876879586 31.56882046635714
27 78.51771348026983 9.158081296614544 11.537672956811019 32.18387028322549
28 78.40404002795984 9.679536685312524 12.366563512366124 33.752513019899666
29 78.56999431048528 8.891253346342134 11.032172567212573 31.808201990456542
30 78.57645090870106 9.964174715927083 12.454858588410167 33.66923480840413
31 78.51552493686752 9.001564315864966 11.423211307817704 32.39184428365709
32 78.63290485004997 9.466680105571061 11.860763331396418 32.838515666098935
33 78.62700621187794 8.643016570383196 10.776769870497949 31.28946723687738
34 78.62251437655296 9.040802046372699 11.45955123577913 32.201686638249924
35 78.76104815139998 8.33953698894324 10.078164734576456 30.260375105572102
36 78.77703711645849 8.473553695839264 10.406553595788948 30.652407938767613
37 78.74520574693108 8.063944075714922 10.026235655308746 30.132763484478687
38 78.7354810002046 8.619158367470634 10.891381415176904 31.22685134098323
39 78.54723815869022 9.941536432543717 12.913708833756822 34.20233521028049
40 78.537719909571 9.127345389354547 11.892391321065876 33.01687725552329
41 78.62070681787215 8.703758751223486 11.308664935175983 32.18624876170211
42 78.70782567949514 9.021600170526977 11.589940930672327 32.51314253381549
43 78.57067051298858 8.816803357724924 11.605842907757324 32.67212899570347
44 78.79172297830969 7.7955476339703536 9.859564687287614 29.883281094456393
45 78.76593850726626 8.310335449589264 10.620572048860256 31.14541988039391
46 78.7278998115951 8.420215238748558 10.959447090863627 31.622446401762193
47 78.6471104796821 8.007315975856324 10.594842128560455 31.244812806237864
48 78.48450429345625 9.071250017919278 12.283501750911952 33.5017504653001
49 78.77534620513282 8.142378310123505 10.255732467223034 30.77177050685397
50 78.85004716372852 9.024239263523013 11.386571588484983 32.37770678273287
51 78.68846697522554 9.086909394592753 11.949736196627692 33.14573543598291
52 78.87518119890234 9.55536972919821 12.178724666651542 33.40704749891914
53 78.86179565138671 7.086014908812044 9.21880625161463 29.181152763448093
54 78.82624675354806 8.679605447413701 11.251248370373212 32.12294083839632
55 78.91872735420358 9.331104996821919 11.693922916078481 32.698522047825584
56 78.87360464121195 8.690864848523384 11.131338339067165 32.09498591846365
57 79.02070068600257 8.375617694379132 10.427473819740928 30.884523418651753
58 78.85463463991631 7.860513940948295 10.287230112818014 30.844472457971296
59 78.8886758925882 7.909313270111781 10.1828701295959 30.66220227810861
60 78.93313502493204 6.948461642689926 8.916453619276954 28.80248737786473
61 78.89722842977255 8.769989791536803 11.25642303012956 32.29333207360104
62 78.90985415769862 8.817308006310395 11.037360261376373 31.955805379703573
63 78.88729850423657 7.842606798855706 9.734330100539601 29.717069595350075
64 78.86262887582618 8.516233610254375 10.97503624216991 31.85237128855657
65 78.76795986896015 8.918370599563314 11.824664539972751 32.90446741229175
66 78.97767906546163 7.721318321652916 9.797084255191802 30.075888487909396
67 79.06804165419393 8.374850005743353 10.140534374208976 30.228434944716355
68 78.88221367882736 7.33518097947536 9.510744392402392 29.937341198623713
69 79.08363851933973 8.612911585261045 10.698367909705963 31.134639223747396
70 78.81440490588452 8.602097928912569 11.366061948367578 32.37320506197
71 78.99926636456911 7.453031244506033 9.651300925104033 29.89737199071505
72 79.0343066943309 7.994073439974379 9.989811003698911 30.43372927434158
73 79.00544818534406 7.964231868451288 10.229735341570557 30.798460140377003
74 79.08814487837347 8.004863859512032 10.026281275734817 30.480813045900245
75 79.12799245227843 8.547964674838306 10.625499054875121 31.294201289070845
76 79.02965259899297 5.575506905175611 7.086996327686046 25.77641365449306
77 78.91725652363377 8.039838705967501 10.500890119684536 31.236682063565656
78 79.0314915555708 8.321537955548585 10.495454771779256 31.370810727644884
79 78.86065132864259 8.869713016884559 11.62136036982263 32.77844646995089
80 78.83425767912249 8.763558159643857 11.506755342347407 32.67511196833096
81 78.99386136708553 8.760831907095167 11.235574495418533 32.377986220851795
82 78.95007441183228 7.582989920472865 9.995461419327057 30.594454446427257
83 79.1062747050786 8.518203002903812 10.709062641015999 31.664479241042397
84 78.97054429737084 8.633447329694185 11.100088347213678 32.13713512094788
85 79.15056474571523 8.50119513125301 10.43772538119776 30.84954143445946
86 79.0760971480994 7.408193385425433 9.473967811791507 29.556839400457648
87 79.07045142410216 8.229404880291845 10.610138005699154 31.274866461784868
88 79.05742605339967 7.159996191041884 9.155895684073068 28.652695202830756
89 79.05924371010687 7.851030081161555 10.15156800011262 30.639126401296757
90 78.94456179562445 8.160570004439045 10.604989414757714 31.157634278493717
91 79.08340226409909 7.784118483854681 9.70831342327596 29.900345665030116
92 79.10577141089247 7.862734055807014 10.03678700813686 30.40410270389805
93 79.07132507434483 8.032216849247359 10.083547944851945 30.35965708296172
94 79.13846349047297 8.101858145126045 10.125153773421857 30.354111001071182
95 79.06838346254989 7.944937210985819 10.203614389047344 30.663350154817326
96 78.94241472444897 8.291601313577454 10.750987812568347 31.62051101044623
97 79.09646329456585 7.257082259297882 9.364622167721015 29.510552834895254
98 78.9800911258794 8.439544932498116 10.949058668128608 32.04336519382459
99 79.03535600448524 8.057017109307191 10.334030152755435 31.18605987076729
100 79.1253458798876 8.200092979078947 10.297344812996656 31.05577628302142
101 79.10499185561703 7.337169492591185 9.374964970029986 29.49149876183339
102 79.09348797970628 7.466854118190685 9.552232911305293 29.920955911938528
103 79.21565910832452 7.624742788456758 9.395481127351113 29.414507158512116
104 79.00705374658806 8.518241953749856 11.021986177792964 32.138247521015394
105 79.18982440944927 6.572829211510577 8.316923014357913 27.874441955251463
106 79.02484674286714 7.919755515100064 10.3236677988353 31.04003232006789
107 79.08093278463649 8.725136208184006 11.126091990069863 32.303336953098274
108 79.13206079436497 7.135426432162991 8.952656685960193 28.739146441075412
109 79.08757154653571 8.275865531450922 10.50591488375524 31.43111994264566
110 79.0214460780904 8.007816803906739 10.490540800171843 31.487593888743127
111 78.76984560008722 8.35508381045999 11.345500170620394 32.608434891497936
112 79.07037321066458 7.5806906801880025 9.969340466803844 30.556511049560765
113 79.16115989795145 8.488581718807351 10.615143218158696 31.38060964803512
114 79.13808088851407 8.367757417543606 10.578783738586095 31.42413633927851
115 79.21356511921844 7.1487469123392735 8.801366318726188 28.51456306462716
116 79.24466133032762 7.757695488349247 9.400584097866505 29.46477832843828
117 79.06120010603767 7.243273796671453 9.526411750153352 30.011378133504596
118 79.08444686290733 7.4674772706093 9.614771998234616 29.90328359031549
119 79.14153876515732 8.007494377132122 10.240078143879527 30.826671226736956
120 79.13582136480166 7.868895695327682 9.91166321385213 30.35092444717481
121 79.12360399708274 7.863587601018432 9.843910363944108 30.330903654051923
122 79.045926461139 8.473480915519962 11.037627466729017 32.10079131386784
123 79.17458765302632 7.468257322368039 9.31752233641232 29.571446461673467
124 79.16388969830417 8.29990818665326 10.526698246429033 31.394742225962634
125 79.14533990460801 8.451752568914584 10.646536588494115 31.608294415574512
126 79.18641861659417 7.829957209549293 9.875179907408782 30.32078133828138
127 79.15639202616613 8.050017944656675 10.23485134649339 30.89524172614111
128 79.1682970134441 8.104521586845793 10.14099057846961 30.902110316193955
129 79.07635705917819 9.325393374003303 11.902538607263136 33.258926416036616
130 79.24303393113203 8.37498129490105 10.312725413783774 30.895978921190625
131 79.10870371354687 7.664824600890033 9.870200763764148 30.480916355289047
132 79.0802248987291 7.85633758604993 10.021321683701334 30.806634008567745
133 79.15584558616324 7.489127595934332 9.395702712277709 29.600928320979346
134 79.16099737279134 7.994506286957301 9.969014606617666 30.699742477386526
135 79.15992919225103 7.043416025196265 8.801633524078856 28.862841107007387
136 79.29193828822805 7.922898110686876 9.73418020485396 29.937816418220798
137 79.03296172170559 7.924458817655842 10.381045260415734 31.187385289275493
138 79.15780447113168 7.9623397205706725 10.026385550994387 30.73163100296148
139 79.03199861612703 8.535580016053743 11.282648257912342 32.405018201505975
140 79.22725631610717 8.118067382217328 10.120083388925083 30.839605199948807
141 79.08745157848271 9.300313555737945 11.871340753039428 33.42669479372263
142 79.0625913382182 9.066222771243348 11.756768311582821 33.14815959008786
143 79.10858380950148 9.132637342608033 11.626346030671009 32.9796656853794
144 79.13885733301782 8.401659408691872 10.730061071412656 31.859385403717198
145 79.12700277919429 8.73191974038111 11.027037010678576 32.28535404017494
146 79.21841170061701 7.359085001975806 9.129865972401985 29.31592397328985
147 79.0779461557337 7.428048495548394 9.568030613130707 30.239289949381043
148 79.00878349247945 8.902376387077753 11.616172675658841 33.08890960648062
149 79.16613600965611 7.10889748132152 9.098857117086256 29.366039262404485
150 79.10468100830339 8.749294745187745 11.167776025084454 32.352249119011375
151 79.22021916848145 6.771804992367753 8.379429515268644 28.2507100461904
152 79.29330473958235 7.229316867941509 8.879579280610194 28.843942024110834
153 79.28435094899606 7.69053569512141 9.525962063096438 30.072240587356312
154 79.17485225404147 8.360828368155651 10.599658342112006 31.52181039156533
155 79.26527364868718 5.802200065587426 7.269393308291628 26.450752198516824
156 79.11935574479554 8.113699729228047 10.386102610505056 31.277433631684104
157 79.24610354679571 7.531649802132499 9.56256919641053 30.001691869843462
158 79.16496456167602 8.646070942826697 11.006136338337758 31.997833099995454
159 79.20998747495247 7.866626590373225 9.901261756709657 30.4817084772961
160 79.32347267646581 7.6344557062344345 9.364263721516231 29.67515726053753
161 79.29480306454643 7.520371639321223 9.505224320848715 29.99339706383334
162 79.32535529517902 7.384181639715953 9.035979135563322 29.305369748878483
163 79.38762305722035 7.215325337292383 8.822012820121794 28.370420791818376
164 79.15794279430644 8.722679888695042 11.110418115115195 32.277408473867034
165 79.074403310028 8.470857672225149 10.943786250316412 32.048056883638644
166 79.29343110166644 8.502198966500254 10.562920864723447 31.281220443640656
167 79.39792581619763 6.784856957502584 8.337256689974804 27.39054133857941
168 79.29133221750486 7.004077421886656 8.728679945599593 28.94597518094407
169 79.27460125830821 8.018640014888339 10.04711677603838 30.677046202492196
170 79.18496436867662 8.519575491813509 10.72994376174563 31.84403588071696
171 79.28070148975301 7.301962063419122 9.16123979112623 29.508297595149724
172 79.21275657641618 8.40822021397426 10.662158325818993 31.551719744426187
173 79.14042697564405 9.282120706484513 11.959961689269626 33.507118770947976
174 79.31254197605155 7.673781793081619 9.588507667229496 30.073086220032597
175 78.99581263458482 9.17591246761897 12.064491119788556 33.98407097577719
176 79.20735985083259 6.671625308714314 8.530804606151044 28.56305632063244
177 79.3150269399672 7.829687186105503 9.509890638714635 29.34919301943415
178 79.33631228854419 8.909987074631244 10.969346723319418 31.922191699110115
179 79.18727390348366 7.973335095778755 10.177539056950192 30.81107699422059
180 79.22716882782895 7.115787239102701 9.004996349062466 29.329900236661654
181 79.33859523072404 8.215244483610059 10.172064605822573 30.812055164266294
182 79.36961283341566 7.310186280925102 9.009832114225203 28.98564187735886
183 79.29320949257045 6.354756112809204 7.717216444938357 26.788403865450093
184 79.37897733204582 8.005571294527893 9.728914304245484 30.069026867845285
185 79.19933422094098 7.521901940711739 9.67724591312672 29.968909152541922
186 79.35964958815016 8.04767128825447 9.827975800840516 30.22295471080293
187 79.35072443662611 7.76742764618157 9.483873961450994 29.35536576540496
188 79.19772745841365 7.615564985118714 9.698087930634014 30.156442949903372
189 79.32016720418828 8.22892778005001 10.22422830442432 30.936028962740515
190 79.33616808874339 7.263716114724876 9.103849295138355 29.337232202257013
191 79.16066263173379 8.454787150993134 10.928157995787801 32.13001044634329
192 79.35377277932294 7.929974912622205 9.765560540781927 30.283381443395964
193 79.13620269394804 8.001417673489113 10.396634411721994 31.344518400540387
194 79.1582167707471 8.554758800238254 11.01143482496485 32.031501529706304
195 79.22858797981773 7.658711654269787 9.859681996954638 30.34911477286296
196 79.2188356313578 8.32610389462828 10.656951080044031 31.394808016666577
197 79.24786455200501 8.194618906469827 10.344275197008546 31.23843573867274
198 79.2383423424881 7.387769181633947 9.447925065712969 29.725599575736837
199 79.36815310717016 6.668327068019404 8.196752294902954 27.59179377727915
200 79.26373619288576 9.184864811905914 11.667912756018573 32.905634121608344
201 79.29757025711757 8.828771836202296 11.136330517119264 32.25548506771979
202 79.36378838394846 7.536677738427583 9.312073954099597 29.34032930353394
203 79.31164509204598 8.302116688706633 10.469164371959238 31.025801049020206
204 79.28537893054244 9.123140849450284 11.615749057416824 32.673852826082125
205 79.30720289788877 8.251103057815634 10.53692373907098 30.926026148536746
206 79.3186175604236 8.645743827327667 10.839165578945364 31.652032427195053
207 79.39480602237464 6.748759684413138 8.358359395631032 27.867993769268963
208 79.27510415691171 8.334366371975237 10.829031327155537 31.714780099124283
209 79.19632922129992 7.29923712236789 9.567991509908369 29.980298911687076
210 79.20727213760763 7.9737478646850395 10.281820833727618 30.95064822391117
211 79.28777674589082 6.283331582782214 8.2180831026895 27.775591712992963
212 79.36995598727921 7.713661087465221 9.63526860394458 29.855822512417973
213 79.23198427856784 7.115951254551041 9.312530158360232 29.41274907086563
214 79.22770199420826 8.612716720172827 11.152147770555842 32.21565404267217
215 79.40720486111111 7.561531849944869 9.557107779690366 29.6143960571705
216 79.31246857483292 8.182862626493904 10.537008462719378 31.00546431439143
217 79.37768872265838 7.829578390244948 9.536037660052754 29.61556943113931
218 79.31255894040612 9.089784849109199 11.573973781550107 32.41437691861321
219 79.3276529222964 7.974727683448851 10.224306510869008 30.603341668837047
220 79.28240581242262 7.950103923415887 10.297449088256228 30.961644826699665
221 79.24919559715437 8.102155260207319 10.495506909409036 31.274703394060133
222 79.24976762237114 7.975176985300994 10.360007726796727 31.023855944329636
223 79.36399518787694 7.430070830157441 9.489511342671708 29.677081043992448
224 79.35558657190562 8.298350236628682 10.709056123812266 31.44806307542933
225 79.380646814882 7.078611323195217 9.036031273193101 28.831817017871288
226 79.26327811044386 7.639460354926597 9.922214566680243 30.318474464182586
227 79.42174837411338 6.306313228818443 7.9257734812895 26.97115460394508
228 79.25025098278607 8.363974502075989 10.938611590560065 32.11680627991148
229 79.32621941828812 7.8510321753419055 10.120142043758584 30.52402078071085
230 79.34398693195537 7.923864545762056 10.193010898589439 30.449737325934144
231 79.42285234265307 7.039679644589174 8.863905405655526 28.48227757457028
232 79.42960260600964 7.5082222193667985 9.405876067289876 29.317244591426473
233 79.3729834037046 7.262262774457086 9.260079702794656 29.064012016405606
234 79.35435765009524 8.223372829558286 10.53182728575931 31.21765711780019
235 79.27536662931558 7.684403419025627 10.036897800600153 30.486540662658502
236 79.3040435432184 8.07599869998322 10.4746518574943 31.257554552005974
237 79.379025822256 8.358164731787962 10.724514931044082 31.13633996157943
238 79.28715974846214 8.32960952593471 10.83432329657892 31.938655557524264
239 79.38390535496502 8.330073728398267 10.65165259341695 31.352646498609836
240 79.35454128358151 8.139257679078296 10.531788182536971 30.935416350564505
241 79.3308282794208 8.599441964263743 11.032133463990235 31.912026561054663
242 79.38691047635626 6.665271394102483 8.483587465175324 28.000327780514244
243 79.36959978248457 6.924179679851887 8.999613138786987 28.642355444141764
244 79.41440236538956 9.037123257339069 11.261024175958244 31.786839395068277
245 79.33005746544899 7.313537062543182 9.406247547902103 29.70569661071406
246 79.48775587543496 7.063645069383901 8.8430568709445 28.596949593371146
247 79.27964625620011 8.047066045635626 10.542535051476786 31.519193441100548
248 79.46335452673794 8.279273748141907 10.401242074754414 30.711794169082317
249 79.27227447318005 8.8499451045203 11.449247536692509 32.85070323919289
250 79.28813901526391 7.1424003539163365 9.260320839332426 29.304361662043487
251 79.45608710461192 7.483612881592185 9.223394363035876 29.140988859440885
252 79.47253137937511 7.497668847418007 9.291192833369966 29.289138307802542
253 79.34152785787867 7.732341596412142 9.968962468987886 30.195493233107264
254 79.32235733840423 7.949694601495894 10.266081786735715 30.751287652342274
255 79.35843129005062 8.432158660456249 10.834160366485824 31.792209409723927
256 79.327124335633 7.990703251141397 10.281768696097837 30.979646779384893
257 79.43134769927154 7.562642243016467 9.723993815434351 29.900954397329905
258 79.32969211080317 7.3564015662999624 9.562490989965845 29.513712204872867
259 79.44244614737721 7.823833586146075 9.781110588865861 29.94045852658185
260 79.3407528315445 8.220905687173554 10.531846837370473 31.249255540761954
261 79.24715569899261 8.574837824638122 11.193910012015118 32.344578377882435
262 79.38208265055235 7.029116488314351 9.02563633325435 28.795487345641014
263 79.43050029012255 9.060801918399163 11.42809921061022 32.63565566500205
264 79.39785393290278 8.263754397861987 10.646497485271766 31.37607486268841
265 79.34964682710802 7.8028286520358865 10.057642060051597 30.55507930871305
266 79.33389013785434 7.63417618671673 9.9273892264366 30.28655991634418
267 79.34682287392569 8.226038461201819 10.542196156883165 31.071562197143564
268 79.38579637861868 8.825260734782326 10.943232287999926 31.655898059318677
269 79.51395134661645 6.985506683510476 8.436220428513963 27.781659268960944
270 79.44428022465267 7.749153916365853 9.87507563214921 30.156554851889915
271 79.56247432487946 7.195623874711609 8.879377247294773 28.57567018900071
272 79.41186350965492 7.693437823620754 9.603959957257569 29.765491034127088
273 79.47083749616158 7.459304710089985 9.192144371182387 29.155302456497257
274 79.3609786990821 7.917168067890564 10.27134768734419 30.86425224944447
275 79.51769415469752 6.4832627140912065 8.019556042868603 27.369538792107072
276 79.22177276506754 8.62637605772537 11.428542380463401 32.71537833488014
277 79.24242088595514 9.033373419310575 11.855790704955504 33.27755402939873
278 79.33766929139902 7.8637269750947505 10.109805758653357 30.791583757920893
279 79.39094131235281 9.324289141627567 11.719893972916061 32.96044901919172
280 79.40163148464492 8.372318457926562 10.729676556392976 31.060905375682914
281 79.45200068219343 7.111336013819078 9.004657454468855 28.733124105232232
282 79.49677476716136 7.86449349250508 9.854090236159996 30.114201459600544
283 79.10607380072247 9.386306356780528 12.455360413096873 34.53534776701513
284 79.17392948619818 9.547336906066997 12.548986561786613 34.39377201607846
285 79.53561713966437 6.620377312872512 8.097606074659524 27.39531837823871
286 79.4235321019083 7.973199970338873 10.213820330078116 30.542436093222424
287 79.35565730645584 7.868731733891557 10.182759337132607 30.78875993331239
288 79.51664193724761 6.719133660800165 8.452213646451078 28.01300479560268
289 79.37634778912181 8.219158146985947 10.599580135667331 31.228887877693058
290 79.37412597016247 8.349916045969994 10.672403370072114 31.13199466369987
291 79.36230127108969 7.905115690719336 10.203484044972877 30.555215959636918
292 79.49310145707231 7.392834835557401 9.390326019205942 29.342111967965543
293 79.51058099188863 7.8192536788935065 9.833215632634095 29.966823528298438
294 79.49895365845944 7.45313003616187 9.317242096652222 29.19733722504645
295 79.25608469921796 7.568911790487756 9.786813142123796 30.43713618892322
296 79.31318662919804 7.757165934947648 9.979526856223453 30.580655809013646
297 79.47871162374234 8.739347998408356 11.042228612557714 31.501290109929624
298 79.5195227200207 7.262806774925039 9.129611801456772 28.814537330092794
299 79.44944631078708 7.126765539912354 9.056899359515292 29.055336438037372


==> data/individual_runs_weight/run_22.dat <==
x y1 y2 y3 y4
1 71.04102019558067 12.59669980485888 17.91912332661018 37.907750936709995
2 74.62918904796932 13.515604890088028 17.74059756501627 39.69029408747994
3 75.53430421154623 14.024828564764903 18.28243136537243 41.27971416861214
4 76.14180107106642 12.766537368864563 16.52610361676131 39.442952615605186
5 76.74089805921754 11.894749311238812 15.076886059205929 37.102967217835634
6 76.86776863831281 11.994723495292694 15.467892213792434 37.89667989350263
7 77.37598354176396 10.918651523812706 13.544574154177747 35.62575936554896
8 77.3424777366627 10.841591667068846 13.78449197484567 35.985159243822
9 77.3468985893182 11.259076122162886 14.722721657267556 37.28439952379953
10 77.89880525418458 10.47233794024308 13.111740586094733 34.52624240980706
11 77.55482917007792 10.697411983961866 13.956500532716232 36.005164025145234
12 78.0052639219102 10.119207932436737 12.736629891389494 34.313116161171955
13 78.07010552843639 10.564704771698787 13.215996294057275 34.97431760504991
14 77.92359722498831 10.021826243621984 12.992215069808378 34.64055856006307
15 78.41643303613442 9.95044070023935 11.912614204219452 32.879451826017714
16 78.1630922892353 9.911760975343745 12.66370238172514 34.167124126820816
17 78.34264194620046 8.002215813830768 9.776177065647273 29.862504353386665
18 78.22425819317978 9.397808173890748 11.777623363497558 32.93262765448951
19 78.12647674675 10.953123709309127 14.169828162192866 36.10526326647311
20 78.28361983763055 9.178497125518788 11.605666943256788 32.627302834706526
21 78.29951998280606 9.280798057315431 11.662914060762752 32.631385648343915
22 78.17909588594527 11.312790832795331 14.414646920060758 36.4991899446167
23 78.38862638548567 9.419986027773612 11.824455989453597 32.9561983650241
24 78.47240727401179 8.67394693997846 10.63083664472455 31.187264293164553
25 78.40818563938595 9.432047749605632 12.02249425899523 32.97414295458856
26 78.40563667508621 8.692072652086184 11.027134768734426 31.672903128072548
27 78.46346694405445 9.20806256423474 11.636754005017202 32.38168828712213
28 78.28998586187936 9.604639878319409 12.491719892669472 33.67747233120666
29 78.48371715348419 8.645760094235202 10.943675457853107 31.472669882438797
30 78.41844984702801 9.658921771887828 12.32470351285101 33.251007023602696
31 78.36158601287208 8.820574660387196 11.438924285994712 32.04800923373743
32 78.48214907697665 9.346069847457946 11.90775888744554 32.66533173341006
33 78.57612236375718 8.483227358441056 10.70902353779366 30.919019518890945
34 78.4774110617592 8.979532005697475 11.371001988789898 32.05421906544911
35 78.70362245065543 8.514826152893589 10.33351529366129 30.485591768629362
36 78.65387126668475 8.460753571479744 10.49522666964895 30.674906132706724
37 78.66421300539716 8.40602849222645 10.40146365968101 30.698624595433866
38 78.63954085038213 8.777403998597517 11.05297548149753 31.526391117598052
39 78.4871639417094 9.816532562731076 12.741674207071373 33.73642597119972
40 78.47523718312156 9.11346000697288 12.027857917659556 32.799965362669795
41 78.465112740149 8.973928080857135 11.673465413590867 32.51873108392592
42 78.5726125174346 9.221093799879833 11.944287814314968 32.62921600469826
43 78.4044058188126 9.031234015056523 11.944541985260159 32.751094163955685
44 78.63487913104481 8.213759482991383 10.411956357675612 30.43620206375971
45 78.57569522798168 9.030502885891128 11.605464909941364 32.08122195825975
46 78.5439244310863 9.018461942624436 11.741094436628142 32.35394591455366
47 78.46974652595739 8.358065727902856 11.027310733234941 31.501516949884312
48 78.33528888647716 9.42851547903068 12.585691453156556 33.825568608950775
49 78.62860816922273 8.942456767943904 11.579343957418153 31.787829296204496
50 78.58392970352905 9.590939695865455 12.413213656617927 33.03931150786556
51 78.49152258297714 9.329870162320102 12.179011423615371 33.31657274358386
52 78.58623802196306 10.027350127274813 12.819691652843678 33.832563468511246
53 78.57876524512332 7.338930154409224 9.609649476108062 29.31086079024916
54 78.55902864130798 9.062462626819542 11.923497934437455 32.43610274218741
55 78.58936697148717 9.571213669652016 12.262021047439763 32.86607965139589
56 78.56878012197544 8.9870428154534 11.584707616082468 32.226282309955955
57 78.73458736707867 8.516867031615591 10.484812178099013 30.8998177248202
58 78.59648602448243 8.230896528031632 10.865723184118048 31.30882491318019
59 78.63806619429094 8.194149066614798 10.610196660532678 30.884537488049713
60 78.6899452930352 7.073711402554333 9.244842480489446 28.914335940841273
61 78.61646601468354 8.895148649052867 11.407524398455571 32.13523567050461
62 78.71949052610283 8.96880963602348 11.339621652861931 32.001111460391165
63 78.84944245964772 8.116302528877489 10.140860234395133 30.25966386259855
64 78.61381022195175 8.569606772774794 11.115801325390684 31.81671057232871
65 78.44721247786327 9.514349551290662 12.70025086020572 33.84236146868379
66 78.79049665093525 7.551062367206307 9.510490221457179 29.663124734698055
67 78.93189765970682 8.250323394389612 9.807042542481092 30.002134561552918
68 78.60009369075125 7.470382697725222 9.927760707048828 30.101705002706545
69 78.88284236473251 8.552482217249706 10.573380976699431 31.046236355347034
70 78.46427589265068 8.978493942620219 12.022800567570236 32.94143608381781
71 78.69048322817436 7.4818567192431145 9.661806657506089 29.839751072730238
72 78.88793229573568 8.04633370794289 10.083626151296631 30.393763952388397
73 78.68084011252691 8.07596487891274 10.438311929532862 30.958189650880318
74 78.82760881179314 7.912297611295599 9.91166321385213 30.11902281232466
75 78.89604753452917 8.57243784634636 10.646373658401021 31.169694182275986
76 78.8472825379688 5.886457331223315 7.404938111330006 26.29519485938461
77 78.66542358732562 7.981437855271721 10.323732970872534 30.954857096854095
78 78.75215662514934 8.216637443535138 10.490312698041526 31.02728027304068
79 78.61546084403714 8.918545093926582 11.67353058562811 32.75490126731341
80 78.54920949384434 8.938451009557143 11.81432173766378 32.93222583972625
81 78.76210377094878 8.485246115275412 10.891622551714663 31.608602256047046
82 78.6306184218088 7.621856427464419 10.188377166742136 30.53385899994565
83 78.86472584646063 8.357502719330105 10.47975482800969 31.09812501662349
84 78.70078944591012 8.447047803870964 10.990736185939465 31.700053197723065
85 79.01137248092057 8.426854931574335 10.390905789649164 30.768135601702618
86 78.8821268974631 7.322871754443961 9.083118070094354 29.27780141088634
87 78.7236161764099 8.335216369038925 10.792723985212726 31.586139714369576
88 78.9355895815689 7.027980056958946 8.624372100007271 28.469096804544026
89 78.8631180058521 7.383028015337014 9.296895386627902 29.608941681762424
90 78.78405099527791 8.19239184952611 10.511258990808392 31.273715866084494
91 78.95403560056522 7.785491287000587 9.572814240663652 29.794721921762136
92 78.9322890660119 7.572126898976304 9.468838772461218 29.96859414434455
93 78.96172518621401 7.7133783991892875 9.583346041880592 29.915472239175458
94 78.97151487728023 7.743579887138974 9.49980852455461 29.629426700489002
95 78.96214283064211 7.481791008577105 9.359395370334889 29.820614365702035
96 78.7603730190798 8.25356313359048 10.573876284182415 31.58570130803865
97 78.87803980913746 6.8770992643116635 8.64032621472205 28.845635312406003
98 78.77367070789472 8.201231933925309 10.620780599379408 31.479864801135648
99 78.82270080168898 7.845543261856679 10.12564908090483 30.74116297457874
100 78.97209189676873 7.915706630963617 9.927395743640322 30.525132090660577
101 78.96850828665009 7.037439394961923 8.702708888762011 28.898600030920928
102 78.92029291837407 7.061265242511955 8.833092066451497 29.108582963626638
103 79.00235073980959 7.466193038171365 9.202702241214222 29.011575789176945
104 78.83178826803217 8.307060457056107 10.667632776946611 31.6258494359015
105 78.91810662947941 6.538929004313045 8.139831037583157 27.79170274960755
106 78.83199770658851 7.67146869969827 9.885965879570936 30.53625067290142
107 78.83735154909806 8.622902686460797 11.001137643081949 32.17152294697271
108 78.9936433335142 7.163919983088361 8.895370465231888 28.766013869835916
109 78.88750201742637 8.233026288595381 10.334062738774053 31.49393912522356
110 78.80038490521464 7.899928494239567 10.214380809598333 31.189118881853982
111 78.5368488408539 8.69908954040898 11.767671593411999 33.15265197672775
112 78.90743244754623 7.359497146416255 9.39613936492717 30.167415615828897
113 79.05303366890553 8.494086785452629 10.495311393297346 31.383247182943187
114 79.00835298875518 8.046347768756762 9.916974734886674 30.851816997728577
115 79.02155208090699 7.159394289641869 8.723277183712941 28.552745288681646
116 79.08077249828195 7.6081370547847404 9.145337814041232 29.31176212101645
117 78.90642747323241 7.178017398560852 9.19806850936692 29.713111093062818
118 78.95599914298384 7.611004064324021 9.53150820346501 30.406139031327527
119 78.96417780513143 7.619101167575952 9.526235785652826 30.274754420183314
120 78.9992096331371 7.95522439041364 9.828360315860197 30.61390400811822
121 78.9749579510798 7.942784690942116 9.755426288992108 30.644510652951617
122 78.90239287824873 8.398788106528 10.657218285396697 31.929484227270123
123 79.02278167071613 7.3293271420559165 9.025681953680408 29.18214513312426
124 78.9762575881458 8.363131468567525 10.375662050140233 31.61388232870045
125 79.02500898344967 8.249586126656666 10.229735341570557 31.436477767720696
126 79.04856700615682 7.546443557220112 9.18730208881593 29.799354582225522
127 79.01628297212359 7.667760587254459 9.536611173980402 30.311433415059962
128 79.04891201866802 8.353255480847496 10.292196222055205 31.467524672860726
129 78.93766465956257 8.896845009220955 11.084414472258997 32.558714048615855
130 79.0852914174088 8.31065183387037 10.104442099989031 31.082616698897457
131 79.01440686857745 7.15109547812124 8.932218735083753 29.65934980587004
132 79.04529295517779 7.639574112380278 9.354266331004602 30.465802572732194
133 79.02480376290366 7.608596820767866 9.312406331489488 29.954526356094956
134 79.09235857667663 8.024107881850263 9.885705191422012 30.89875567846524
135 79.08712955786072 6.989385173914093 8.593278521043135 28.96640300044473
136 79.12861342966258 7.974424413512472 9.635190397499905 29.96657980418399
137 79.00613214260483 7.62668438142274 9.68787547239951 30.524057413929174
138 79.03808362610485 8.186565005743786 10.068134758046199 31.226888876496194
139 78.9641312183986 8.024117717931563 10.250753323578387 31.34190967039723
140 79.08731965461814 7.735641960855332 9.291518693556123 30.19223880095052
141 78.99860372525794 8.650388096024137 10.813442175849275 32.21706209290191
142 78.89393591491691 8.6519452233511 11.105458523081724 32.536710900251045
143 78.99831092075334 8.955018519337292 11.251209267150863 32.79759427778628
144 79.04930298970993 8.052476813738364 10.068219481694607 31.175451865331105
145 79.07028152841684 8.663123354062188 10.844692167702775 32.266012624802734
146 79.08154688796 7.200523626721768 8.702598096298718 29.100227578349823
147 79.06967934707932 7.143365906381914 8.973896252894619 29.656251692207725
148 78.94979201226134 8.432435736512431 10.818831903328496 32.187764322127585
149 79.07881179481377 6.781731355354741 8.510001691866087 28.781519524578048
150 78.99037980259256 8.470758684958204 10.672794402295516 32.01905377814905
151 79.06404529188013 6.764117833244726 8.316909979950482 28.131894350456
152 79.09243680558163 7.00361893991331 8.577356992346985 28.325837118791554
153 79.12675035283155 7.430460896698408 9.1715825934352 29.425805342305043
154 79.091245470784 8.42831611490452 10.401665692996431 31.729740117097016
155 79.04366853573404 6.133606616964678 7.540450328349757 27.028115594206458
156 79.15377195614569 7.706322830808916 9.713833494829649 30.591697515463036
157 79.13026514129984 7.2972680583158755 9.16662951860545 29.786037390694865
158 79.0743022175593 8.517088890881354 10.79779436970949 31.98044158682405
159 79.12033509562556 7.422950724475759 9.093506492829384 29.655233297882887
160 79.17490808479286 7.468099443770739 9.035874860303739 29.083073259234794
161 79.18346503972482 7.338167462951955 9.145741880672087 29.830322721310054
162 79.14167362259302 7.3989620403191445 9.051587838480756 29.08495178275422
163 79.18387178459602 7.21296197606704 8.629279554410962 28.410787940971638
164 79.09362684485896 8.592127836875202 10.766498757429932 32.0955388055039
165 79.03597578215896 8.389889358774845 10.824013080288564 32.105538318477336
166 79.16463665321083 8.11946616111438 9.916766184367521 30.638585874899494
167 79.16442345322022 6.505691610683067 7.711937509922439 26.84367175900234
168 79.16964251381108 6.686952378966447 8.217952758615022 28.235123362523197
169 79.15448414818506 7.914781929240217 9.781410380237121 30.582064847817637
170 79.19725143259029 7.779538555918361 9.609453959996362 30.428601391518704
171 79.20726723901141 6.791432049318308 8.45250692061864 28.539964245287543
172 79.21636722565152 8.169896637522985 10.083678288926412 31.141191165714467
173 79.0799175652972 8.903301435402641 11.287699090797943 32.79868224439924
174 79.2048164323344 7.630511558246978 9.437399781699751 29.960152516010062
175 78.98836093799943 8.4897531131368 11.016967930925981 32.607380398936506
176 79.18037691804165 6.29345504621394 7.868949982025553 27.850223693175348
177 79.23535835087321 7.808213192143502 9.384897188504382 29.440740715156632
178 79.19981672622387 8.759484831040263 10.865319117487193 32.01339838560171
179 79.20744082563658 7.530008969465858 9.401059853738303 30.108251399295284
180 79.17374496484402 7.099742837477684 8.88513845538622 29.278855090651657
181 79.2492799300148 7.813195162315174 9.4789925758622 30.141392162155423
182 79.23358014320377 7.197736373878406 8.942222642799102 28.95226322203477
183 79.2113573373255 6.275425235831343 7.581756365548387 26.65311490400475
184 79.2707206499845 7.840763981408805 9.53096727555598 29.868279313307067
185 79.18430345313337 7.189981206740624 9.025844883773493 29.449094091677008
186 79.31966420792207 7.705567463987621 9.416297076043524 29.614731842842257
187 79.2434499426884 7.344638535244133 8.82723961750792 28.5319534412511
188 79.19499895646045 7.150217012769295 8.900766709914832 29.39289721412609
189 79.26574257823242 8.249406144175786 10.172266639137995 31.329530829069885
190 79.27494116184084 7.239188786466351 8.989289888089191 29.473347915974067
191 79.08440654661814 8.096110774334525 10.229878720052476 31.558794258504708
192 79.2944964366179 7.528160990300853 9.260112288813271 29.63052280642543
193 79.14696755555582 7.480677372228024 9.427291598724818 30.382743918860257
194 79.09637176554487 8.38903825208833 10.573837180960066 32.14883021829264
195 79.24052138586796 7.565408307737606 9.30204397756934 30.246181638807133
196 79.20138460783717 8.132085508146822 10.052584709962275 31.517304084594223
197 79.26162832111015 8.097851874635028 9.974293541633594 31.205176172204098
198 79.27122983499166 7.225170281088306 8.95288478809051 29.634597216831025
199 79.2908876826139 6.427721915102574 7.889400967309445 27.34710100485853
200 79.32538767239079 8.744237429720645 10.776750318886785 32.20521525199349
201 79.35883927012651 8.517629970828496 10.469294716033705 31.87633085929309
202 79.31907441591494 7.22367442339992 8.738964093075053 29.111633844522554
203 79.32681711860067 7.93029064232912 9.66666849148371 30.59228261232715
204 79.3417856625388 8.597536336410649 10.594346821077472 31.941331982120314
205 79.3219022700467 7.851359499850099 9.63546412005627 30.589401044838716
206 79.3603114332341 8.31404679856527 10.052304470202166 31.33402958231847
207 79.30786837876008 6.489442738544605 7.92587123934535 27.465919605473697
208 79.19773868717151 7.751838462991419 9.62007700206543 30.89068223221355
209 79.23408792704684 7.144513768421742 8.895741945844126 29.89876407594498
210 79.23101918448242 7.793729572124375 9.76597764182021 30.934371612321733
211 79.23087442365689 6.132658456294828 7.577135668108525 27.677207335814025
212 79.39017710191447 7.706751858973308 9.369562208143323 30.110534842354973
213 79.22486452428888 6.726134827894185 8.343239482992837 28.860726198052788
214 79.22989548786738 8.017503455001476 9.91705294133135 31.236482063237002
215 79.37124364110385 7.295795674898321 9.004826901765671 29.452852143925767
216 79.40467094179104 7.634315276124753 9.369594794161939 30.052294275778667
217 79.43459326762398 8.053612819249324 9.640293368015286 30.180823749577613
218 79.40802255154668 8.828560013083795 10.79226126374837 32.13806603565425
219 79.38358736348799 7.219875128122758 8.81728784742235 29.523374696177473
220 79.31877784350755 7.573893921556171 9.291629486019426 30.372421075431856
221 79.28403137169707 7.560863912865242 9.317724369727742 30.398679119023775
222 79.24027021150677 7.375448841058462 9.21355990261733 30.13599715458707
223 79.31256329774796 7.338173767503663 9.093571664866607 29.837718465994435
224 79.27968850273717 8.094951331854634 10.182863612392179 31.476040888530953
225 79.3792326298627 7.019860286927089 8.572267056239035 28.938574721960507
226 79.31817874043399 7.055372428262364 8.84348700639025 29.444053356437617
227 79.36725272532665 6.3439809630355155 7.654846805305837 27.21131067106375
228 79.12147082175487 8.18195295310101 10.459329911540694 32.15651553110867
229 79.33850696611427 7.439831016976509 9.19254843781323 29.961314372426095
230 79.37134409826041 7.644629939706049 9.400929509663836 30.198549709218405
231 79.3871931241482 6.955720086498847 8.400199843534972 28.63493074572342
232 79.38696759198068 7.372384551210468 8.957753139271862 29.23066144535228
233 79.40868012199536 7.3597694298737695 9.035979135563322 29.33879796252228
234 79.30839686368793 7.716479352348799 9.515619260787467 30.358020335219937
235 79.26195993066143 7.067599437389189 8.937406429247542 29.678733672019796
236 79.22480943140772 7.6685647930889695 9.59926105337303 30.82210686838036
237 79.38718104563931 8.12804886224473 10.047155879260728 31.13241260026619
238 79.27274155224069 7.796261290861954 9.78169061999723 31.195050354693656
239 79.3375816380669 7.685090429304345 9.46354680303786 30.440406869748983
240 79.3361451081592 7.974687494448513 9.896100131360763 30.979890604894223
241 79.34502339438288 7.97148583618781 9.84915671294142 30.886793463969266
242 79.4047745420662 6.385319223396846 7.931169725972431 27.530799477833924
243 79.359830588332 6.749186607197041 8.363859915573535 28.50010706167404
244 79.39849346825893 8.382239323312318 10.182335718890577 30.840693023363286
245 79.29787287729538 6.930967452528687 8.624567616118972 29.10222270401497
246 79.42864621933516 7.009965029044066 8.629540242559896 28.828952577103994
247 79.26941356750237 7.651727143437849 9.620161725713839 30.977878283471583
248 79.40120952722303 7.982417664129159 9.775988066739295 30.453046204912827
249 79.26139344850797 8.55975255359564 10.792652295971772 32.476297102820496
250 79.32046436081406 7.061026126844505 8.838253691800391 29.405087240215387
251 79.45038100296658 7.29218172608439 8.790854069120424 28.850583076077953
252 79.44668493689568 7.236561003239582 8.837784453132313 28.782494466853535
253 79.37779634363137 7.482558400017574 9.249847692948986 30.015504773795065
254 79.36034340431586 7.84148122330177 9.724117642305096 30.742842110442016
255 79.36013008275648 8.08911665449353 10.042059425949057 31.32479162952937
256 79.31765204492478 7.460960977964334 9.312530158360232 30.262633029193175
257 79.33319416255709 7.443470611980995 9.260294770517529 29.942451412460713
258 79.39035360809548 7.236690937334411 8.968467422193061 29.652336022333724
259 79.39438347159187 7.495337237350368 9.145500744134328 29.788083745378536
260 79.34069015193795 7.810406790905788 9.687647370269193 30.68805451701131
261 79.27119202520126 8.410261661433388 10.86048986952819 32.39994767553759
262 79.44606680214731 6.829119517267465 8.468128657943518 28.835452444443888
263 79.37482200290526 9.009026497451034 11.136402206360218 32.92029816239661
264 79.37609455899965 7.9973094943061875 9.906527657318131 31.081872389073737
265 79.3673267592792 7.533766301275577 9.489654721153617 30.26896689308081
266 79.33437173595084 7.501399967883876 9.307290326566653 30.29651679652037
267 79.39089293649761 7.625031707551612 9.4113831044361 30.252734028714666
268 79.41367892204936 8.252145585765154 10.067795863452588 30.889537770065388
269 79.42093115358593 6.446038927980896 7.711859303477764 26.798470500733718
270 79.45354835565122 7.42424945648866 9.062113122493976 29.70453405976432
271 79.42715065323046 7.043773149210754 8.467867969794584 28.659793006172983
272 79.38988338252726 7.696710036809256 9.364367996775814 30.132915889941934
273 79.4780143130194 7.119521062890384 8.592887488819734 28.71576003780023
274 79.36918157870623 7.637114339641507 9.47927933282603 30.622369978467447
275 79.42876526957741 6.3191050798749275 7.67048809424189 27.22968118077389
276 79.22286371819452 8.279447702159883 10.735483384910482 32.27814374183573
277 79.31041963920408 8.666831798323527 11.209622990192125 32.837873710677975
278 79.38600686621082 7.410939440443348 9.244770791248492 30.214243151076502
279 79.41252766142823 8.986433851534626 11.042476266299195 32.6014721343855
280 79.4399401168591 8.229792597306053 10.07837980229932 31.282473278391677
281 79.40352628244143 7.131086998801823 8.8484987360535 29.20272954395806
282 79.44706817421388 7.613480754115192 9.223615947962472 29.938803687540204
283 79.1856281945991 8.637771580573022 11.360919874629861 33.08303856618663
284 79.22727393562936 9.094305995007442 11.835059479911504 33.73498162759103
285 79.4449368752757 6.416867514473708 7.800675755819664 27.209249616596264
286 79.45207052103542 7.630315713901576 9.249743417689416 30.14920072376246
287 79.40707927482396 7.652260509394471 9.57829520899499 30.67095041760529
288 79.4286346792034 6.526594961265733 8.004136338859135 27.85789362994938
289 79.42869925733424 7.970345655350468 9.937836304005144 31.180266926861467
290 79.42147531537715 8.081709068900416 9.995044318288759 31.088689084199363
291 79.43277112981843 7.669835652075245 9.463585906260185 30.611011191261973
292 79.42601640104951 7.076046860162939 8.692098881100396 29.005490499361073
293 79.42474085936762 7.089423732868948 8.629488104930106 28.87187570105748
294 79.46835173806886 7.051559020416062 8.446999883472394 28.670679903781483
295 79.29742334971918 7.340239524094545 9.297045282313544 30.370935053045233
296 79.37345182144328 7.581626838697594 9.531429997020336 30.58973195018587
297 79.43250753063484 8.435627542944694 10.245018184301824 31.34278615751276
298 79.41475771722216 7.249641387197468 8.858795917936412 29.16329813563371
299 79.49088027473277 7.017572770515383 8.613983677272241 29.100177884735658


==> data/individual_runs_weight/run_23.dat <==
x y1 y2 y3 y4
1 74.41580004479789 17.04977431212847 23.26472281941532 45.90439134587784
2 75.5982787211952 12.6478244018647 16.67185436083045 37.888099613298365
3 76.0576878478277 12.737735389504817 16.73960069353475 38.63045725824532
4 76.50699011877497 11.537181290163335 15.113636571001942 36.953971106996974
5 77.13543272514733 11.401920656315538 14.706689336108091 36.030108560207886
6 77.29468811268312 10.95771481439213 14.331598193014027 35.77318038570046
7 77.52518758606183 10.536055751978596 13.570493073385537 34.57653929750284
8 77.46435440133928 10.214770537064686 13.278887309987663 34.590013470421454
9 77.48715608233354 10.732140305511967 14.097213478307225 35.98499200501784
10 78.04733411209386 10.275082729781232 12.897917649135128 33.88329133181387
11 77.73288260955276 10.175334550211154 13.414386492599972 34.80306608286337
12 78.10837748281261 9.904540436584455 12.700016240871681 33.598299065786996
13 78.1924409578839 10.473854111600806 13.3408985034154 34.39647622932212
14 78.05247277518504 9.576456656206322 12.543903142882385 33.53611597685025
15 78.39502342150023 10.043036578004463 12.319033545611703 32.774123250303546
16 78.24643509948528 9.699810515488066 12.47597432847385 33.509835752065975
17 78.42623159821221 7.652535738485867 9.437282472032715 28.92492604391369
18 78.36359143390698 9.212968805597216 11.652401811156988 32.31630940132592
19 78.21489361713891 10.795988072897083 14.008116786205216 35.42387578831784
20 78.42758931390219 8.867704350092 11.282400604170862 31.76311839083601
21 78.48151475389895 8.879802613390329 11.235424599732891 31.66260834526198
22 78.29751873806941 11.277775106393474 14.497917232034085 36.20078109157577
23 78.55450291782819 9.050949286207196 11.454278817966944 31.986399114756935
24 78.58919992113087 8.123699913783746 10.104409513970403 30.08570274477759
25 78.63559217233113 9.377733637303844 11.865951025560218 32.59021979548808
26 78.60211806507297 8.606848963538416 10.8601574921383 31.181237016148533
27 78.65392085346554 8.98189946622636 11.2822441912815 31.832547591224134
28 78.54236600568561 9.490147595888923 12.204884722397091 33.18279896458065
29 78.64914948414516 8.626638647123235 10.750674986789633 31.186588935184133
30 78.7260902090431 9.63556562075974 11.985730712791787 32.973644635898815
31 78.69278732770726 8.735973202596904 11.099990589157827 31.784032997644463
32 78.7428132525913 9.505094865863025 11.699110610242291 32.80296985730872
33 78.66010751202698 8.719362689816412 10.82355687602793 31.17640881034841
34 78.71569629774713 9.137086173354907 11.454233197540875 32.21926522874307
35 78.67416325781174 8.5858475469272 10.510542098398822 30.175137266070596
36 78.6905494383155 8.552069211846574 10.458560881501333 30.45227869017626
37 78.6625543704001 8.461897938420861 10.406527526974052 30.445924943233894
38 78.72980745773445 8.716511911294205 10.860046699674996 31.261283785107185
39 78.64625766436446 9.690451768416029 12.272552848656716 33.479178410880486
40 78.64302956996976 8.776089347664486 11.272064319065612 32.04047642272169
41 78.66860749330866 8.74522410783481 11.245975952561016 31.922905743353358
42 78.6588967168701 9.111355228060114 11.464778033165269 32.431124557269605
43 78.6426133840445 8.931776970066442 11.642143732496423 32.484464914034305
44 78.64916164656594 7.793642308249188 9.713520669050911 29.46203626624864
45 78.71899266259115 8.60484504264355 10.823726323324735 31.437472809979873
46 78.74122166586746 8.453989725806455 10.8134226242381 31.45872687110146
47 78.70348433988059 7.90528068846826 10.255941017742176 30.728808683197407
48 78.50782055982998 9.140744919897294 12.142671495653945 33.34521725813575
49 78.75626816349362 8.37751296326928 10.4536403926902 30.882720920970208
50 78.7552772980748 9.205148424150547 11.56374177170444 32.56789168502843
51 78.67276668320271 9.058596974822636 11.840214588056675 32.85358852588131
52 78.74438179605217 9.642872375822632 12.16828410628672 33.396613312830056
53 78.77344419461947 6.894993095907995 8.968597766267528 28.578729547627248
54 78.75918686895575 8.753800674793807 11.308567177120132 32.1766658704311
55 78.76081683944682 9.340521880359702 11.725225045561771 32.630689212664656
56 78.74094554734799 8.847822597057652 11.22507528022021 32.075975361394185
57 78.84968866509486 8.15907006223108 10.182524717798568 30.274017471056325
58 78.75365132976444 8.330160945006531 10.80831965372272 31.499383673329227
59 78.761496281354 8.132138468533244 10.453835908801901 30.871776957959153
60 78.8148671187295 6.7905426091170495 8.770513876299823 28.320025899293867
61 78.80330956923281 8.64602920095447 10.969724721135377 31.794331947227505
62 78.82461844471294 8.655945347507469 10.761122064358176 31.4959956986645
63 78.83142196501551 7.62678809288181 9.536304865405398 29.270260066679455
64 78.760276241121 8.845212286586085 11.339823686177352 32.33402678672681
65 78.64095666405693 9.276071187965494 12.210372207932163 33.63838831140033
66 78.88995212280672 7.325811675631358 9.229005675441693 29.179460909343703
67 78.92015944857 8.212256545202916 9.916466392996249 29.85016283012699
68 78.83375061075209 7.6199848782851465 9.969353501211287 30.418253009748895
69 78.95073268419993 8.359358962314532 10.318004348799704 30.726316797275153
70 78.77667011130185 8.825483869960156 11.569313980887907 32.793156908489465
71 78.89371843671056 7.633145020655467 9.828503694342105 30.173985393668612
72 78.95601454656058 7.6941533570454235 9.71883870728918 29.82660258273362
73 78.90380192718946 8.121343147619168 10.448674283453007 31.13666178252179
74 78.99475814705693 7.9704213148821035 10.078386319503052 30.274203699457303
75 78.96169139716721 8.361556231915248 10.427506405759534 30.87561673310839
76 78.97981414278681 5.585078887061884 7.337191778625707 25.78431190611554
77 78.89687656887374 7.824057750410014 10.198602659384083 30.74178644180755
78 78.96757468613667 8.167847515665311 10.386043955671543 31.072457390336105
79 78.87973574990293 8.901781942546672 11.610939361068983 32.87730670911638
80 78.83469738270075 8.769452395072802 11.668375477482929 32.84545451055871
81 79.0024318887099 8.569349347234303 10.964517475360413 31.861185308437168
82 78.89569709820677 7.761498013987239 10.193480137257527 30.84318875206804
83 79.0187759537451 8.413951286819854 10.662145291411552 31.319316038278057
84 78.94297222077186 8.231788487717264 10.620656772508664 31.395991020406633
85 79.07795525035988 8.343340003711674 10.469047062292224 30.570997420225755
86 79.02248238067666 7.248736674552567 9.244614378359127 29.084536998819054
87 79.00232074765854 8.483001744333977 10.969809444783774 31.894407134707226
88 79.00986286178676 6.695460434808656 8.66085540645063 27.826220672321234
89 79.04528919724737 7.635331613473201 9.854455199568502 30.063673822159586
90 79.0103906946809 8.339503688615139 10.855132728067584 31.548547840311524
91 79.01463548122776 7.597011175028191 9.604122887350652 29.54724747967685
92 79.07363053509646 7.727826792400642 9.932602989415285 30.21621462499866
93 79.06488001773859 7.686801831741764 9.724006849841803 29.81608516515565
94 79.0427095154237 7.647618742601062 9.50500273592213 29.45682475131757
95 79.08040661689233 7.47868828679125 9.687725576713868 29.890322369772772
96 78.93938788308772 8.537160012906279 11.193994735663516 32.15449860005728
97 79.07295824901075 7.142484864912724 9.208307036416308 29.340359964351748
98 78.99604266814035 8.724728876603235 11.334694646847066 32.571805747542356
99 79.06712925966224 7.985458398805877 10.339204812511781 30.96543129241055
100 79.10201256192431 7.766183203574848 9.890886368382079 30.27431342174618
101 79.07252745063178 7.268745156128915 9.265502016292492 29.277479971034314
102 79.02637637722762 7.569853075189085 9.79717549604393 30.0317801917114
103 79.10580084240607 7.1963217177924514 8.780563404441244 28.61101328904071
104 79.01435507397562 8.744237433363498 11.480582252194417 32.51187334249235
105 79.09954844460712 6.550912612764129 8.405583053810462 27.866087957786533
106 78.99727705808353 7.941117718043753 10.422703226615425 31.083900681996234
107 79.07385206039436 8.754169421097261 11.251202749947142 32.43292560702788
108 79.0859380058486 6.784172431604259 8.468017865480226 28.106869259907352
109 79.08715409003966 8.22113845333796 10.448615628619496 31.396184976077134
110 78.99949762533458 8.165713811335403 10.693740695062392 31.638646322278717
111 78.76542609574739 8.819088558361067 11.79888248204315 33.51003046941402
112 79.02506456517092 7.435518209485828 9.604520436777786 30.21562219363869
113 79.13625149626414 8.502400286799968 10.53178166533325 31.45675001760476
114 79.14933868424832 8.164163559976956 10.35467665415103 31.008144890442356
115 79.16379724270202 6.877045827347719 8.389687593929196 28.03932093383348
116 79.16924671256976 7.479403462744896 9.041088623282423 29.105448058648186
117 79.01838177947916 7.2593701740663485 9.48990889209883 29.94872384059675
118 79.07852061640857 7.432067447522825 9.53145606583522 30.01039577295067
119 79.14365181628152 7.713087733055994 9.849234919386108 30.31587811701314
120 79.11606084701364 7.852527377492945 10.005556567894535 30.498162629483495
121 79.12647976741611 7.907532793661209 10.021165270811972 30.558363683469725
122 79.03218033184251 8.36231616160918 10.87083918904087 31.81663561299034
123 79.224283412917 7.351559057368563 9.161161584681555 29.36436186726221
124 79.0688845977581 8.278141961522756 10.531990215852394 31.458808831701713
125 79.11815266362778 8.351977410068596 10.61011193688427 31.521066362489968
126 79.1484462038847 7.675523028717518 9.572944584738119 30.08652634302724
127 79.17612221926305 7.766288908534229 9.786676280845608 30.42448989224291
128 79.13780948116899 8.501717594317574 10.641303273904256 31.64933319665306
129 79.09619741500511 8.991028684629354 11.397018666053526 32.64365268085214
130 79.19942613230377 8.306116852454961 10.338891986733056 30.977755010091133
131 79.11168888574456 7.423119037095679 9.66176755428374 30.06335763061766
132 79.1615303875277 7.757318520075275 9.911878281575003 30.69463536578535
133 79.1917541230889 7.361742497908636 9.15081226516885 29.535336776028863
134 79.21193748094942 8.13449078204751 10.182681130687921 31.001611906233595
135 79.19458447323493 6.832176843442568 8.619288681103054 28.614719249388475
136 79.26148730390975 7.583076883451241 9.119216861518032 29.2971509031566
137 79.07351626752919 7.834328792424923 10.193382379201676 30.936051826633072
138 79.22150280871878 7.828855180164792 9.984688481572345 30.506862367656183
139 79.00836819364476 8.267010234883799 10.829233360470969 31.82891634885393
140 79.27202063040171 7.715854841283484 9.583261318232195 30.034513095394534
141 79.07761392228126 8.848416727352525 11.38668889815201 32.58037312906657
142 79.07016452108859 8.729021597496828 11.324234534871081 32.561303244741914
143 79.05429121666347 8.929620921713246 11.459648993834982 32.713442251420155
144 79.19679930307628 8.158581023747551 10.464250400351826 31.37897941312202
145 79.1188033898012 8.786791144738904 11.21464123705912 32.33410745767288
146 79.23970060455241 7.200658434341613 8.994386341400851 29.071104648622303
147 79.0937066183989 7.339948145791027 9.573231341701948 30.032052464323446
148 79.01071155939835 8.636939118679514 11.261773654386431 32.52423743969308
149 79.14750894316 6.9504372117823605 8.890430424809582 29.12246959537007
150 79.13352881637235 8.752899447341244 11.214699891892622 32.440739797611414
151 79.19175793426685 6.650087216752522 8.32733098870413 28.00733244659814
152 79.31560320224239 6.957049399829929 8.639856976053972 28.34994943347393
153 79.23413707729607 7.2983455178042 9.062165260123766 29.3336311851075
154 79.16389634389961 8.482921213052865 10.756019093842784 31.786076300431386
155 79.24219072008557 5.98143489803186 7.477891689809257 26.859717279857932
156 79.22666255769111 8.006200025448189 10.109838344671962 31.066006856929583
157 79.22241725292989 7.464831836630672 9.463638043889977 30.073277123225285
158 79.13359685511726 8.48068276405351 10.87074143098502 31.916466665127054
159 79.23280923164782 7.42575292342228 9.390573672947422 29.75087532210895
160 79.31910800028955 7.540966153629136 9.3173203030969 29.3858837772788
161 79.25014876616923 7.529339619363603 9.567828579815274 30.122192417366122
162 79.250564111323 7.322569441754115 9.093330528328847 29.145703534835874
163 79.36646320624502 6.8617665310145455 8.290489236055976 27.82549378894561
164 79.17685865134526 8.57988145600119 11.021881902533393 32.17104850672591
165 79.11062515875248 8.63772884465964 11.173107097730162 32.45243482558351
166 79.33188241127962 8.190341415748238 10.114771867890548 30.848700931267658
167 79.36215145975677 6.452415179389318 7.717125204086228 26.868332995930942
168 79.24311241059469 6.781119803637188 8.702676302743406 28.544815073846706
169 79.30520190548434 7.89747439703967 9.875160355797618 30.54164979454821
170 79.28507857740169 8.121040245508453 10.260887575368205 31.126322676730844
171 79.30072096952945 6.876092759460682 8.692203156359968 28.693499168182456
172 79.26108657396553 8.126476235460887 10.281723075671767 31.080595933059264
173 79.16710162145523 8.994347101401273 11.569118464776206 33.040687183353945
174 79.33010976438408 7.864029272037457 9.843884295129223 30.484284127051144
175 78.99826173497006 8.510763194603877 11.188976488796543 32.72036271920125
176 79.27947955390684 6.394582753485311 8.228523663054311 28.05370170145096
177 79.3573959110948 8.005914899941118 9.6923918945798 29.95396279015384
178 79.31786477294256 8.673476623181811 10.854832936696324 31.793392073892424
179 79.28263045674122 7.573772393420097 9.60949306321871 30.174978399582375
180 79.3020617755749 6.91576319083857 8.806990665539448 29.087304104740852
181 79.3661296633761 8.037644397773336 9.994907457010571 30.583951491575412
182 79.32270387979268 7.4701893148454195 9.385183945468212 29.50100843122253
183 79.3596948982945 6.108809609243197 7.503575989683009 26.44070756787714
184 79.34554041267796 7.775291008558914 9.494451383094017 29.729016368615834
185 79.32879935684892 7.644975843431196 9.661598106986947 30.343397491053125
186 79.33574263498011 7.72290878489336 9.676965673366611 29.844499804187542
187 79.42880257357949 7.330112734981302 8.769920810761 28.712874964099832
188 79.32235733840423 7.26766413232297 9.249906347782499 29.637661335448417
189 79.42523672447822 8.531020135122546 10.568212834146806 31.691740455095243
190 79.34479722172159 7.525843449626556 9.546856218233513 29.898489691006837
191 79.19823955923941 8.12443134781941 10.521699551173214 31.63085758887547
192 79.37401671389743 7.739912718137367 9.640514952941881 30.00050617883171
193 79.24493974616043 7.583315239857871 9.760848602489936 30.709029752162277
194 79.25204918032787 8.287740155657024 10.724905963267483 31.89483419888296
195 79.31181009171875 7.291172281414755 9.2603990457771 29.852757656568784
196 79.29078138104558 8.266728934036022 10.500740223998895 31.735891138116756
197 79.39922490638124 8.141430151710589 10.229585445884915 31.211933214112165
198 79.31556764712732 7.243793777976282 9.255146179576068 29.648714471354186
199 79.44555804687468 6.512063667044524 7.9727364513200065 27.555152812593995
200 79.3873398147425 9.006047604792863 11.402147705383815 32.768811579556036
201 79.41609328111373 8.636823891452293 10.823635082472604 32.01779902119974
202 79.41547993080981 7.279454882525542 8.931716910397059 29.117793560134565
203 79.39829100100899 8.109460985220936 10.140905854821202 30.939057352746456
204 79.40639150121909 9.135538669034492 11.45416150829992 32.774942604963144
205 79.42319357970649 8.051746579286851 10.026274758531084 30.920263200028863
206 79.4545795090357 8.485645839867892 10.505647678402596 31.567011890314145
207 79.45418526351185 6.560405618920874 8.108281254358385 27.74154187176738
208 79.31694310183373 8.189259336331663 10.39132289068746 31.68260957382302
209 79.30248187519042 6.728671082979876 8.588305894602211 29.21606462698997
210 79.35919258362887 8.031390824138528 10.193245517923478 31.312287418425388
211 79.3836952232177 6.193976561820828 7.863723184639426 27.803636610253612
212 79.45290923555207 7.649574308253788 9.458131006743741 29.970969894554155
213 79.30635092967282 6.787541699316509 8.66638851241175 29.107541016353856
214 79.35021495648517 8.518181688929815 10.756025611046505 32.0848125537768
215 79.43098059324768 7.594659896018054 9.411246243157912 29.88623280035706
216 79.43870914414236 7.8857552272671745 9.869914006800308 30.570251132907455
217 79.48760254089169 7.940577886969271 9.55169850059997 30.017781454423865
218 79.44024713864562 9.08156749540843 11.250935544594487 32.79480781839983
219 79.43459682063946 7.648571679276947 9.515599709176293 30.29597857552503
220 79.37872602394766 7.817335858297817 9.859649410936033 30.770791437205325
221 79.37298490127125 7.5689352467545215 9.646054576106733 30.46477895462435
222 79.34305224236962 7.643184535564412 9.79202038789876 30.682923435213826
223 79.44654594367746 7.368286217592461 9.302004874347015 29.93729418446214
224 79.3694209691036 8.19952019566378 10.495513426612767 31.636249398768545
225 79.50319310320468 7.00766029212114 8.671250346389382 28.93541110463026
226 79.37358678296631 7.366644475427975 9.333398244682423 30.169493812673874
227 79.42696815089994 6.332781239581932 7.779885875942149 27.138480143478905
228 79.17761185829397 8.32213726598838 10.808449997797187 32.323814785186556
229 79.36253697646629 7.603721968214476 9.562549644799368 30.23199327304734
230 79.44318050714385 7.994373729114221 10.01586678418489 30.859749438298145
231 79.46719635484357 6.983703622566334 8.624274341951422 28.684048378549054
232 79.46737307911063 7.189285966724287 8.796159072951227 28.86650260051409
233 79.49838389217541 7.170466467273849 8.853608223772614 29.137611116031504
234 79.40559057657207 7.9409002629518 9.906442933669734 30.7708683300978
235 79.34868520683939 7.3269737540814575 9.354266331004602 30.108618839692667
236 79.39360529987515 7.93957376855734 10.073381107043511 31.172637183673025
237 79.46111394259891 8.507546187876677 10.589106989283891 31.805087308447654
238 79.2609608821213 8.281310342759769 10.58943284947006 31.987208726017514
239 79.41937233149417 7.808925814108225 9.750134319568737 30.62513965495689
240 79.48728857794495 7.898264930933446 9.802154639688576 30.636031662306763
241 79.39015017074725 8.348338529914013 10.490156285152164 31.587282899573644
242 79.5445321951731 6.291037951792516 7.7748350430565605 27.52200177775873
243 79.43679276725103 6.61851681230846 8.212693375210279 28.24721302755315
244 79.4873050777251 8.503923534614918 10.338676919010181 31.14823137366952
245 79.35377164888516 6.794748066194112 8.53597926590739 28.89695689114351
246 79.5628561033014 7.061206521139214 8.681547528272283 28.81032297261067
247 79.25402969564098 7.573494214545021 9.849560779572275 30.998371283722136
248 79.50633174608002 7.911903160360061 9.666472975371999 30.251329633823897
249 79.2931896735966 9.085123214692876 11.569157567998555 33.49340426737012
250 79.37433396380432 6.865219349433256 8.734030569856477 29.069148780159914
251 79.53597689927862 6.889225982830814 8.363488434961308 28.119517477952847
252 79.50227114987932 7.423578567875727 9.00972132176191 29.099358686113362
253 79.38507945968611 7.529354559566978 9.463520734222952 30.087340891536186
254 79.34621307934586 7.639974412032411 9.67724591312672 30.382597357976415
255 79.31851839615271 8.543124736723792 10.917652263385747 32.269096782548104
256 79.41664179053618 7.497980738585805 9.46360545787136 30.270220812804048
257 79.48363974248358 7.449470911134108 9.270644090030212 29.926746877861866
258 79.45222317592975 7.206969843273395 9.077930375930555 29.685551462415372
259 79.5207555261235 7.680264365394813 9.604005577683639 29.96188613083938
260 79.42783620424363 7.882786140522933 9.880432773609805 30.797561432728273
261 79.30623398584096 8.231785202168135 10.683287100290118 32.04573979700106
262 79.47400547183683 6.979126734739098 8.707759721647623 28.905669103043174
263 79.4611215148763 9.343713310563526 11.730419256929281 33.36126341332197
264 79.42875636126608 8.115441706238368 10.234773140048715 31.124450791935576
265 79.37802036834482 7.409502342392773 9.505315561700844 30.073891733258428
266 79.38106302410604 7.269068255481788 9.29160341720453 29.707635146001298
267 79.42637483498451 7.703238008376051 9.60420761099906 30.420066697090963
268 79.5154582564717 8.32269816592741 10.323146422537421 31.065661291430292
269 79.38844841253487 6.5730507164077485 7.84739758931241 27.08693413308797
270 79.49470688241078 7.606687514908674 9.411246243157912 29.978464294308825
271 79.52725855765014 6.950568709045083 8.540749859032893 28.36456909755252
272 79.50953868773644 7.776468284815731 9.69782724248508 30.173403904148888
273 79.4392907433443 7.160375391992692 8.660588201097962 28.637328674578466
274 79.39820295306238 7.688392954103394 9.760705224008026 30.72565224101065
275 79.48152611991468 6.5790794815921885 7.988338637033721 27.658781318981863
276 79.21518297501329 8.403179261275799 11.105504143507783 32.48960221174353
277 79.37326420720811 8.457924068361386 10.844815994573509 32.510707420967286
278 79.44240367271735 7.468663879363612 9.52092426461828 30.202954034826522
279 79.39774086577034 9.193503037376617 11.506292620883041 32.9227252758611
280 79.54601557200962 8.315300805288743 10.338872435121893 31.31560620430568
281 79.47395241122618 7.013821072936064 8.63474748833486 28.872486168524112
282 79.53270819544582 7.784539011280065 9.635281638352023 30.207655690787828
283 79.18911159393576 8.816651083731072 11.538103092256758 33.42865639415402
284 79.21314527259126 9.419060162169139 12.371861998993229 34.39323146769907
285 79.44024518031298 6.445784776789394 7.816290975940832 27.221187949994796
286 79.4970311072556 7.519910781296589 9.223628982369913 29.823273930374828
287 79.42833444185926 7.605927771882659 9.82847762552721 30.625612271521184
288 79.517027263236 6.63278226066921 8.155218155573996 28.02612746867569
289 79.48869212211214 7.954946402179927 10.078503629170065 31.071531094484506
290 79.46892770551815 8.220023185414448 10.229481170625343 31.181478962340194
291 79.559256218532 7.741073462208348 9.875232045038572 30.661718250627366
292 79.51689925254624 7.036234119403963 8.603419290036685 28.830200079227687
293 79.5104265658088 7.244590200060946 8.770090258057806 29.00606963790745
294 79.5106577937782 6.897339947829163 8.40528326243919 28.336329055037424
295 79.3802416687617 7.5448221355289 9.745155175924092 30.617974041258876
296 79.41061168193635 7.257929661394765 9.359460542372123 29.977245489837102
297 79.5088214679177 8.871378588441825 10.891192416268925 32.08741381820484
298 79.55762303496678 7.040868446851099 8.592900523227176 28.658902307655122
299 79.49419552128771 6.619425627899752 8.249215784875963 28.399615531532085


==> data/individual_runs_weight/run_24.dat <==
x y1 y2 y3 y4
1 72.38383013644034 15.665601338034591 21.816802185400892 43.99869323641794
2 75.06075042127843 12.376814352781636 16.297004354274147 37.991707749711686
3 76.05065869928328 13.402551063509335 17.021196032013552 40.60016776397095
4 76.62802670084474 12.071927442688683 15.217963968205428 38.56390094891046
5 77.21592869436667 11.641626228138199 14.717168999695252 36.79980302604443
6 77.23711507716304 11.458860944114505 14.686062386323673 36.976560051996884
7 77.63928713656423 10.907367959684052 13.560098133446786 35.568551772690235
8 77.627293387396 10.594399304230636 13.680184129253359 35.56899093467722
9 77.5205807024615 10.928117953656319 14.310958208822155 36.65934238651243
10 78.00783082195177 10.335630741838713 12.913682764941925 34.33593535111347
11 77.71539108031398 10.501478959522748 13.63335802050103 35.73066903311815
12 78.02553287964464 10.12603879036712 12.908547208407928 34.14110871839572
13 78.09883825814237 10.586303872534728 13.50775195314079 34.746579523204524
14 77.91338067768557 9.657824019413914 12.56489505607532 33.98142845092441
15 78.44984310296438 9.895755340153785 11.933371498078337 32.57004153523854
16 78.17456882418519 9.959787077924911 12.913826143423845 34.159222277011544
17 78.4186973334454 7.82578111267702 9.812614751664562 29.45682475131757
18 78.31507560509299 9.31280356478269 11.881794347811692 32.67186363666682
19 78.2004268014637 11.171559850383247 14.643993836289404 36.328958387760494
20 78.36189289502852 9.072541014717494 11.662953163985101 32.367129872836486
21 78.45571741884991 9.233651412800462 11.704500337721502 32.40686855763821
22 78.25052318129225 11.733610747988205 15.13372911008104 37.022565348227346
23 78.44008533828234 9.538859511962015 12.168303657897894 32.89646514892765
24 78.51479899750578 8.63635631658072 10.959082127455122 30.892856892516875
25 78.4363986292814 9.755193026322504 12.475824432788208 33.41270905996918
26 78.46976144203765 9.147779377472062 11.642019905625677 32.409185093274594
27 78.51647776820825 9.715840631483903 12.282902168169407 33.180121418272456
28 78.38426443593472 10.186600207337396 13.283755661169018 34.564661283209965
29 78.55903549630115 9.267234065395602 11.725290217599005 32.434253319967254
30 78.4719567029961 10.4711265665219 13.330405805420797 34.505964016141455
31 78.51844115745178 9.585952388235938 12.585326489748038 33.302518756856195
32 78.54682475514821 10.085582249953012 12.814451821050099 33.82982940923179
33 78.56639001540611 9.285851816985366 11.657446126838856 32.23861150380234
34 78.57347961553435 9.834722580943604 12.6945808929664 33.34061714564628
35 78.63565272780588 8.997650870077711 10.943134529944077 30.98676203395637
36 78.64359592557207 9.372354739406644 11.64679701595489 31.910520663264187
37 78.61440463454564 8.925464429501176 11.230008803438785 31.36979098289586
38 78.59146550509017 9.46776219447125 12.053522665922134 32.58362418794542
39 78.5281915791438 10.670728656815353 13.664021464019427 35.16589180090437
40 78.59824875430503 9.843099509969415 12.971060226522358 34.116963376473684
41 78.59431656664776 9.571536353607232 12.673986529200587 33.52887132001228
42 78.57780949116682 9.87631937056847 12.76767133272384 33.78660297423819
43 78.60191835983447 9.759600285695186 12.85123491886473 34.07860492064748
44 78.65162683942569 8.868103422789972 11.271751493286896 31.412518565263614
45 78.657983060254 9.31033665531098 12.064041432731642 32.585870635438056
46 78.67257090815886 9.32405753178697 12.131911592306677 32.95474083986976
47 78.61618390958225 8.592933503422385 11.386845311041371 31.949032920485266
48 78.52262524414108 9.717903327340965 13.02858758378843 34.35600383052939
49 78.69177653364221 9.307722047667822 11.918062586532175 32.487151770965596
50 78.67730402576406 10.084739007012649 12.882230739773014 34.0470326854442
51 78.57926303226787 9.882409285803217 13.002394942024253 34.369911347930646
52 78.66911656402496 10.548162081345977 13.382504331985313 34.83163612803347
53 78.74553695778785 7.579753704281143 9.922279738717489 29.80157224853386
54 78.65630125493189 9.744006812949745 12.580054071935853 33.6179381191657
55 78.70001697061787 10.111091776187708 12.809159851626738 33.826779945170024
56 78.6818547177798 9.369978778138755 12.006794315225678 32.96724658078
57 78.9002649679683 8.834789577461843 10.943356114870673 31.48148344536622
58 78.65321977700354 8.564554556552165 11.235685287881836 31.881993794972907
59 78.69336285956204 8.538423164165561 11.131351373474619 31.604126425814428
60 78.78321751582405 7.320006505550994 9.437601815015173 29.34923309957317
61 78.67557940366423 9.30916144403032 11.954708823068616 32.92301343104239
62 78.7599813102571 9.18197924253967 11.495936784166638 32.38523703865071
63 78.85272828198573 8.415708135660124 10.338833331899544 30.69555459088289
64 78.74853450529925 9.008716675324983 11.782784988846451 32.549823189625094
65 78.61975832865507 9.925358055116357 13.351599751929156 34.55874527836726
66 78.77834129689123 7.962789288546615 10.068076103212697 30.316575819327817
67 78.87014712394851 8.972282255466842 10.687738350433174 31.139325642281733
68 78.70148975555817 7.752270789831408 10.386317678227918 30.603820783830503
69 78.91482435893236 9.103296191717734 11.146575561372373 31.942611799753774
70 78.70998469831096 9.29066212973447 12.502147418626851 33.49765344229946
71 78.83736130436397 7.791941400110113 10.104702788137965 30.37970353322127
72 78.9189191551262 8.200829308109848 10.193023932996892 30.623190868282578
73 78.78937762068708 8.540434027145427 11.25124185316949 31.763661537257615
74 78.94093369212453 8.181559528513247 10.21907971348287 30.596431612391363
75 78.90787182127181 8.862328351609124 11.089393615903642 31.822258930133373
76 79.00422988090816 5.722539539264941 7.4049772145523445 26.173120460499355
77 78.82064246636283 8.066212705536431 10.782296459255358 31.095575834859947
78 78.88222503767905 8.678234005594181 11.214654271466562 31.87675178114546
79 78.75456590982147 9.189009117157498 12.298869317291627 33.275349855131985
80 78.75158702188689 8.97308825211503 12.111317228540862 33.01515474196178
81 78.86995836179717 8.515525300785624 11.105315144599803 31.81218767186286
82 78.77224943208157 7.818880990209802 10.433280648258435 30.983202411199105
83 78.98094785680081 8.874789688351727 11.407374502769951 32.08432847961606
84 78.91352558789906 8.65480474500895 11.449267088303683 32.08118969998742
85 78.98704148280527 8.763514531273529 10.95897785219555 31.3893114857967
86 79.02683636437433 7.5331469730348575 9.66676624953956 29.6703909408205
87 78.89907408397204 8.654015997322832 11.433625799367618 32.04733132738053
88 79.03803892549546 7.458922852062468 9.437321575255064 29.22828593550928
89 78.98290216328725 7.924540787579952 10.23490348412317 30.57373638423091
90 78.85688845855465 8.436884980036305 11.178288274690228 31.647672861882036
91 79.0521341837985 8.141368929703036 10.239817455730593 30.3527085151701
92 79.0027745671476 7.735991512114496 10.12540794436706 30.06925309753098
93 79.00979854144383 8.15415182503089 10.42757157779678 30.653470825419348
94 79.08109824310094 8.220058105212697 10.187666791536287 30.46919422370047
95 78.98651398441444 8.038138311649194 10.490254043208026 30.74158694767979
96 78.86554432589608 8.58290229150208 11.313774422895095 31.913867319504917
97 78.99636211050043 7.327572355030713 9.635646601760527 29.571835400848066
98 78.86249146174865 8.400017729482782 11.08457088514836 31.837877257979606
99 78.92385989313733 8.173521253695302 10.787412464178193 31.184694132126356
100 79.02302705118541 8.479289176501513 10.907094393353912 31.44184786233636
101 79.0626177359042 7.44071986823866 9.572983687960457 29.58723444742677
102 78.9755670078788 7.512366674314991 9.765899435375536 29.840291322114
103 79.09577922766537 7.56074139963122 9.228673298051804 29.09734382703838
104 78.90479252841772 8.507695969873836 11.24609326222803 31.996109472849767
105 79.1137938240993 6.6532834291672565 8.33782368669873 28.09516596154582
106 78.91175884503244 8.069149637406843 10.64155744484947 31.15145035197864
107 78.90709089068758 8.920005354691465 11.579572059548472 32.67219470542544
108 79.07454311873661 7.323944594004041 9.150740575927907 29.1572900380756
109 78.92523367304398 8.473078443043972 11.042769540466757 31.7719704005488
110 78.85696310156693 8.422635612032854 11.183612830132217 31.92888911756324
111 78.66309931537417 9.016223218980844 12.226261150609707 33.866747613453285
112 78.88435037585654 7.911973303533058 10.469633610627316 30.958991872950225
113 79.07304689537654 8.897644788871018 11.308234799730243 31.925363112236806
114 78.96374303055902 8.339627167498477 10.56317503566866 31.246359308011073
115 79.1280075009291 7.172424486717224 8.770090258057806 28.46941650675394
116 79.19430461557805 7.73909027122597 9.510014465585382 29.328319374143398
117 78.96794922226987 7.491735438676788 9.849476055923867 30.270190988278
118 78.96963565773146 7.760929383347391 9.963963773732075 30.407351298972607
119 78.96976849453499 7.997948745508916 10.130712948197873 30.841005469486138
120 79.0248571095795 8.210253202528786 10.396380240776782 30.995608727592348
121 79.02769578665276 8.163389157232574 10.27124992928834 30.780902871789316
122 78.91649738640506 8.428309319895469 10.964706474268382 31.98187320114938
123 79.08442276074275 7.594231660442921 9.536389589053806 29.66651935361595
124 79.04232679202774 8.50558707365346 10.77162779676022 31.629485813710566
125 79.01763700327277 8.44275104882715 10.667450295242364 31.627609667599664
126 79.08355428392679 8.214069146900371 10.312940481506661 30.93698832730919
127 79.06739119272206 7.831427432247262 9.916981252090395 30.46929674333645
128 79.0843324051106 8.687449505876842 10.953979156939731 31.892974001977002
129 79.04783802687547 9.31570705150599 11.8086908736468 33.1070736194433
130 79.13702759709196 8.744692871103506 10.896425730858772 31.483320400739224
131 79.02543944614222 7.546613919491809 9.614817618660688 30.130060452628783
132 79.02256093625788 8.009074084016031 10.287080217132372 30.952286662625372
133 79.0985761261909 7.826974211687794 9.781416897440852 30.350871221230502
134 79.09520499741042 8.259214697977548 10.365084628497224 31.11198119739721
135 79.05174750839754 6.930627270256926 8.775649432833832 28.68794117828468
136 79.17456229468742 8.302481446233937 10.229213965272688 30.373807388601083
137 78.96351981696704 8.074740857400316 10.41747642922929 31.298828144544377
138 79.11060673955964 8.216315271261431 10.443265004362612 31.04320146445245
139 78.95777091391707 8.439944529404622 10.876124641260521 32.107765922318386
140 79.1819714699103 8.336033075588725 10.448374492081724 31.108189257424733
141 79.0957070103702 9.050565171293915 11.532576503499348 32.91183948497659
142 79.00343434669718 9.231708231976265 11.89227401139885 33.43337538971094
143 79.08945657901477 9.290323846936094 11.88697552477176 33.40588846852013
144 79.08945253171625 8.002871943938501 10.198465798105893 30.977878283471583
145 79.13146452522967 9.121417810362686 11.589843172616487 32.924639688190005
146 79.17447135981578 7.447049341063029 9.333124522126035 29.44367291684371
147 78.97196075288527 7.431987239961539 9.630595768874928 30.191800947241386
148 78.95637901428687 8.81511091389397 11.319112012744526 32.87444333980437
149 79.04954934243129 7.082373841413364 9.062406396661526 29.26610645443619
150 79.04519938085458 8.821690199429774 11.2876860563905 32.54760089973922
151 79.22154331786837 7.148283017848412 9.041258070579229 28.85431156773226
152 79.28411135309554 6.928072818622928 8.572051988516161 28.14377647050016
153 79.16988756219001 7.635563693569155 9.677043879811286 29.67842069726213
154 79.15772444177527 8.475140048576039 10.886271927457791 31.645981970105986
155 79.22882243274181 5.955100949870938 7.347501994916062 26.593473143626547
156 79.06442502444546 7.992902645453569 10.125518736830363 30.979524063650253
157 79.14318953310321 7.5791619793004 9.593851774282648 30.023813066273842
158 79.13103016245644 8.879862620184287 11.298041893106914 32.57850070705434
159 79.1329374437178 7.687545791183046 9.734493030632684 30.04482949485403
160 79.29177744559901 7.295211484525875 8.936865501338499 28.876639500955502
161 79.17527634209517 7.823173037139225 9.880517497258213 30.617644808645405
162 79.3285283616635 7.213879274933702 8.926509664622095 28.900618594099512
163 79.30375486712622 7.227173210621715 8.796002660061875 28.42423448900514
164 79.15434407568462 8.442432108630785 10.703966187704328 31.866724856944494
165 79.08976764365939 8.451300499881075 10.745702360348709 31.92812470253926
166 79.32856708737435 8.518469643610473 10.515977446304102 31.258411273825672
167 79.3074488316239 6.889320059660465 8.217398796298546 27.560472230499457
168 79.26258743341104 7.072667925033231 8.796367623470381 28.902203006351655
169 79.2350105999064 8.035929324016077 10.078392836706772 30.68416501064557
170 79.16912682297416 8.17406426370594 10.333854188254898 31.116268502452083
171 79.19420929610497 7.268260201624546 9.030947854288884 29.359656291074497
172 79.16533660703426 8.529408240999523 10.70906915821972 31.770149425590468
173 79.08417557297047 9.284246104723358 11.782811057661347 33.593854143698074
174 79.21746498912076 8.025840026422129 10.073159522116914 30.58929386224608
175 78.87911047863653 8.959848398481526 11.605914596998279 33.55513947563894
176 79.14533990460801 6.457487666620021 8.119125881354039 28.181989344260984
177 79.34965251340505 8.085443658752842 9.447364586192752 29.950103345838176
178 79.27868038104143 8.750651401437128 10.933000278154259 31.88627999978263
179 79.12475253818975 7.534795831248534 9.427174289057794 30.171362153239123
180 79.14997137303091 7.173137491714318 9.067541953195523 29.380442616552482
181 79.29012527186838 7.994181640150553 9.979266168074519 30.397930874345803
182 79.32887400560958 7.324290913126837 9.02554509240222 29.15694879227255
183 79.333589025658 6.253771729221075 7.612980288587002 26.62249645406085
184 79.39097782006873 7.737724203776572 9.463188356833074 29.716773048536528
185 79.15149827051005 7.542093621099176 9.583456834343885 30.02562538171566
186 79.33665659969871 7.723751695593453 9.572690413792905 29.756920883461866
187 79.42716409377732 7.579187232974961 9.046100352945686 29.107468329045936
188 79.16010262852868 7.327518230645532 9.223883153315127 29.687845568209823
189 79.26479215424645 8.427634089159612 10.52134762217215 31.40938204804603
190 79.2362378470984 7.565550135181813 9.510372911790165 29.86985038820564
191 79.203987743459 8.025361529808936 10.219333884428083 31.207045775041976
192 79.32832758353253 7.891394275614573 9.833332942301109 30.219393429443787
193 79.16087432365171 7.863544351284289 10.057915782607985 31.21038003080725
194 79.19118225763744 8.526290728706911 10.870774017003647 32.16897912194368
195 79.15783604977887 7.639522845619544 9.692939339692563 30.3287308983196
196 79.21190602233017 8.516291294891573 10.78210746034738 31.98998020660997
197 79.21401864305646 8.198648253779073 10.250473083818278 31.240422784120824
198 79.239118838439 7.683091209297192 9.771021957502102 30.26391056282214
199 79.33144520142433 6.691767882097432 8.149945737761799 27.830774932576308
200 79.29147518358218 8.828354429363694 11.011258860464324 32.281299150476485
201 79.28334658379069 8.959401600366622 11.28744491985273 32.43805114624374
202 79.39431604948946 7.719994839457107 9.463260046074017 29.8562433584703
203 79.32235563328906 8.393936482264978 10.479631001138944 31.34277575153195
204 79.28919092950137 8.85082072934772 11.052916826664017 32.226970777159
205 79.3517175743759 8.146331374788055 10.250316670928916 30.868742203366097
206 79.35338025248089 8.577953966120731 10.73498807742751 31.703138462694923
207 79.40856841634194 6.530509066986542 7.983150942869932 27.53717648404608
208 79.2340620223026 8.043170742924888 10.167183220233778 31.19259738957625
209 79.18742108561871 7.098119593570676 9.145885259153996 29.673182410487243
210 79.15755171931787 8.163262518651889 10.396549688073598 31.490442729453928
211 79.3018473290749 6.26123015723407 7.9626999575860395 27.74923912203485
212 79.36057644909687 7.733391162190097 9.60925192668094 29.99336992704038
213 79.16439094821955 7.0703868485086305 9.025936124625611 29.394728316339247
214 79.19921170756206 8.50451696580702 10.808208861259416 32.066675166639556
215 79.36435580368645 7.5579646590312395 9.437295506440169 29.713233486390344
216 79.30803186397239 8.11955194359352 10.30770064971308 30.902834997649066
217 79.39805239297306 8.116926811543674 9.765325921447888 30.147080156843455
218 79.3003120047098 9.2384453443541 11.501033237478298 32.77942263524671
219 79.31904161412358 7.8068159009650415 9.911656696648418 30.395438456894517
220 79.24208299022202 7.744058746641211 9.859708065769535 30.617547505845245
221 79.27124264806645 7.709887621826423 9.745018314645904 30.500391563012506
222 79.22932855224458 7.761914576481307 9.896217441027776 30.71178238447596
223 79.2986636437335 7.4112612080967795 9.338416491549395 29.693514343758707
224 79.23419001720562 8.19318309826979 10.386043955671543 31.417670668223685
225 79.32919472449441 7.3111751071728115 9.150740575927907 29.393204841405694
226 79.22539298404585 7.402804419074342 9.432361983221593 29.928858963255223
227 79.40740527441366 6.3330878336962355 7.77469166457464 27.15884050968256
228 79.08711094695136 8.334902491656159 10.933476034026068 32.08397844671481
229 79.30694707155664 7.810132300873218 9.927343606010531 30.52128751298724
230 79.30235498679492 7.842696584894955 9.817815480235803 30.38530844222509
231 79.38956219589248 7.225362061175137 9.062041433253022 29.038188817388043
232 79.38301852928078 7.599133197333853 9.379820286803897 29.47101140272419
233 79.35275466380737 7.304986710511854 9.244464482673486 29.184178783164818
234 79.32066670226763 8.100015130774265 10.125316703514942 30.956297136466137
235 79.25005890547494 7.370114289061185 9.448061926991159 30.049118682789288
236 79.2048544026023 7.971055907046018 10.109896999505475 31.122425232666572
237 79.32999213682976 8.53664048204407 10.719405443324959 31.73076360599851
238 79.17644230024425 8.171232815622444 10.59463357804129 31.621240595906343
239 79.36766120463398 8.017190032126932 10.036702284488463 30.796839596059357
240 79.37910150282107 7.923013319487284 9.958521908623075 30.601836491987267
241 79.32158164982009 8.406193934694908 10.646490968068056 31.58083360222187
242 79.3865194439984 6.572972184949474 8.342887553991773 27.853763837388556
243 79.38026359732835 6.877611743855247 8.686956807362666 28.696281719509987
244 79.40451359016632 8.658061968495742 10.609688318642252 31.36720043167306
245 79.3031243396692 6.698863104973622 8.598518352836715 28.622219637983704
246 79.42580511228341 7.028932182137362 8.790997447602333 28.600185814676205
247 79.19579485210272 7.819677547207113 10.167326598715698 31.04850316548875
248 79.40571668852508 8.371844470173794 10.443017350621119 31.047896727176017
249 79.22114686682191 8.802499146479812 11.402382324717852 32.807588218593196
250 79.27302350036733 6.964714452812437 8.98938764614503 29.113915025092872
251 79.44547497262171 7.561813856158918 9.364081239811972 29.21184532267217
252 79.45782172392325 7.601595940962793 9.327637036590975 29.40009372929422
253 79.36110755202823 7.506912637510863 9.515599709176293 29.91222843735173
254 79.30293407136564 7.754176659058945 9.854376993123825 30.39553396470143
255 79.3572705718005 8.28107675067765 10.464126573481082 31.48628897357153
256 79.32914867655205 7.811350969180679 9.958678321512437 30.712919580517518
257 79.39901539299744 7.517451715310022 9.593786602245412 29.99636850957419
258 79.32709240939916 7.442875045300054 9.395780918722386 29.875960009614843
259 79.41083507112758 7.586308952227004 9.53625924497934 29.668768281084144
260 79.36636925029791 8.091455751538454 10.359890417129714 31.091185365088315
261 79.20757854204952 8.248521144579223 10.693669005821427 31.85411012249133
262 79.33501124248285 6.983784103055352 8.942346469669848 28.891967570058974
263 79.33228503724035 9.192148858339975 11.641856975532594 33.006203542263634
264 79.34672095338934 8.182178255228814 10.292091946795633 31.148295871537236
265 79.29696641330955 7.668502942608998 9.922253669902592 30.52026897769994
266 79.31968213145409 7.511121772653041 9.619959692398405 30.188460602701806
267 79.3839947348218 7.983685537441302 10.05751823318085 30.66152222533448
268 79.43495177234517 8.36127399730205 10.312640690135378 30.854926141796735
269 79.4764663172901 6.827629347281255 8.217372727483651 27.53792692650263
270 79.33296045812577 7.6979838077959055 9.70315831513079 30.11870864167686
271 79.41592277253244 7.1775531672827135 8.827409064804726 28.739172886091037
272 79.42445891500023 7.7723417994026045 9.755106946009661 29.949664529621188
273 79.47801578462918 7.5769131700112125 9.405810895252632 29.35675657273471
274 79.34604773569717 7.78311176141507 9.81275161294275 30.684978325014946
275 79.46044356969945 6.744629437777508 8.49910492724063 27.974200647810655
276 79.18184753494634 8.231439930135522 10.792769605638796 32.000387977408295
277 79.16563376982782 8.76042191217417 11.407648225326316 32.80835416275474
278 79.32860910425632 7.838881278056661 10.03688476619271 30.846972048494337
279 79.43217214247704 9.126784280314201 11.454102853466408 32.62486971205571
280 79.39943367875966 8.302314726136903 10.458743363205592 31.126613121825088
281 79.36732684865709 7.510715999303534 9.452943312579942 29.644904885070655
282 79.39957999538024 7.908866469317198 9.906312589595267 30.363890026349814
283 79.11906406315508 9.162241992934456 11.96017023978878 33.840415822379576
284 79.1715036111473 9.091850007758753 11.855881945807623 33.591012540071674
285 79.49296925986083 6.717335488164998 8.311337770767002 27.6453176638088
286 79.37821785350604 7.84343140874362 9.92199949895738 30.330971834154774
287 79.36172041135445 7.913328655088916 10.068147792453653 31.023309782209406
288 79.40825779010294 6.842498409516902 8.52001863398889 28.282457858120182
289 79.38776193374737 8.24240922704509 10.47456061664217 31.464107382546104
290 79.43829223490529 8.33881399334928 10.495246221260102 31.296984008692508
291 79.43903718372816 7.794380456393453 9.92729798558446 30.510983421550385
292 79.39700594902526 7.396556610458329 9.406025962975505 29.406382117917097
293 79.42567384124324 7.475115942257224 9.332974626440393 29.3995580717742
294 79.44653586671355 7.577295495614403 9.43715212795826 29.491344374263882
295 79.3051218549516 7.356338558566152 9.510672703161449 30.256795119372313
296 79.38449358689607 7.863434223301538 10.130686879382978 30.930845076044587
297 79.46563542273567 8.925914334712672 11.031833672618962 31.94892095384447
298 79.43158735450307 7.388333951183607 9.181814603280857 29.187510899243907
299 79.39824526666688 6.988866831377242 8.983997918665809 28.862008247626548


==> data/individual_runs_weight/run_25.dat <==
x y1 y2 y3 y4
1 73.77996288426789 17.44932102135282 24.187311212901143 46.402548817763154
2 75.36330513924999 13.283419642580697 17.057588097604782 39.14290120332156
3 75.9799964032604 13.793540095162237 17.74540726136411 40.550538924870395
4 76.4346184245192 12.439790513260663 15.785833997436393 38.382570672554095
5 77.02878253133156 11.944623628518656 14.732751633797792 37.03097048068387
6 77.22509338252547 11.702615085296985 14.524370561947197 37.049431634294336
7 77.53826198599995 11.625345601199177 14.18022961933534 36.729536755609374
8 77.48936539144297 11.379668911104632 14.237783045416307 36.88144904579654
9 77.53835053445133 11.590811679087965 14.800706517021245 37.581752181618164
10 77.99012347796047 10.829615301448776 13.127277599771226 35.07693033757949
11 77.70733620505236 11.28037171346317 14.43581479775422 36.895164244892754
12 78.04286680299097 10.613812454659723 13.101352163359714 35.088346719801
13 78.13077284520624 10.954796059257287 13.450407077578975 35.495746980092136
14 77.96899324788973 10.354527460496621 13.21621136178014 35.06764202748063
15 78.39578316465577 10.637346635231369 12.835000564389842 33.95894576444049
16 78.11389776549271 10.290226709610407 13.002401459227976 34.712804175300484
17 78.42637474450478 8.113565552760303 9.739641621574135 30.055613488619848
18 78.20696578638075 9.69238493157843 12.158045579237342 33.42309921491354
19 78.03291379067103 11.309008333148117 14.409530915137925 36.620256148406746
20 78.19168785836693 9.43312554491807 11.782837126476252 32.976379311635206
21 78.27830227468797 9.47889522670788 11.79321251480383 33.03408475731284
22 78.1140411110585 11.50820978796533 14.555359865651752 36.81386478722267
23 78.33321915386897 9.541942323371902 11.886995076382922 33.14382419638924
24 78.3892150304364 8.504344060628862 10.370317943087082 30.934412079527938
25 78.31877863868431 9.645483593535108 11.923465348418826 33.31017944175528
26 78.37023817522578 8.540616693591254 10.620682841323548 31.503932294887104
27 78.35599242102272 9.19614902877457 11.318903462225382 32.43166809918133
28 78.23592502144949 9.60825507739191 12.272852640027986 33.70465003545821
29 78.43233556779717 8.435103238366501 10.360033795611622 31.19594998382692
30 78.43363005446055 9.475196049367973 11.725374941247413 32.96427217662394
31 78.38223531382123 8.784565003556542 10.975120965818308 32.13031998760796
32 78.47572201299414 9.08502216287252 11.225042694201592 32.19916032883964
33 78.6018582953002 8.3980295804321 10.213944156948862 30.890066695712004
34 78.4993478005474 8.562311184952213 10.505927918162683 31.439214541805395
35 78.72385867530521 8.106347156293788 9.682159884734132 29.978997798289942
36 78.72884929359145 8.408798619879274 10.166870394455064 30.625053966788908
37 78.6466776502571 7.878771102570041 9.541616386439944 29.854570807617154
38 78.61814727667226 8.311752571147398 10.276541898711711 30.866759078231343
39 78.48832796341645 9.736254937201856 12.366524409143798 33.85488242779962
40 78.41705710199729 9.01843839687775 11.642293628182054 32.84281667636046
41 78.47367846890359 8.534339809802466 10.860535489954248 31.89952789528938
42 78.56678698048094 9.008356313333362 11.391987384779101 32.594362121204426
43 78.49948144289507 8.704523333633695 11.282752533171914 32.46657255710536
44 78.68559518858733 7.597395505754569 9.385399013191087 29.63949919201534
45 78.63686741709685 8.191949828262752 10.281912074579758 31.0443677605608
46 78.61943467002048 8.51737124508282 10.896973175971535 31.900188885378245
47 78.5784064192918 7.604239318096092 9.787093381883894 30.518315938262887
48 78.35572951057044 8.901043067929624 11.746796989886077 33.304743723381605
49 78.70915355744363 8.05701328823172 10.073387624247232 30.70109784551056
50 78.70278952870277 8.916278328592517 11.386728001374347 32.41637411995348
51 78.58997615888543 9.072602518173229 11.79349927176766 33.34511724053705
52 78.7343351406481 9.555875713548717 12.267449878141324 33.606007330530076
53 78.67307369243126 6.937206263567164 8.942711433078355 28.99478283692858
54 78.65590041551225 8.884723571104033 11.412927160342246 32.6906521437638
55 78.78878439972301 9.175302624252039 11.631533724834798 32.64708412227927
56 78.73122774761262 8.543166886318728 10.886473960773202 31.871823255910748
57 78.88979999811411 8.100654432769085 10.245220217617245 30.576724836306248
58 78.71753837597599 8.207633131998774 10.76681810041239 31.725815050465155
59 78.75695204310706 7.948242931854079 10.198583107772908 30.808233268658512
60 78.83061645868344 6.711317386306469 8.635125486150807 28.45681926217114
61 78.81647620410568 8.732720807624768 11.09491368745733 32.28239728201198
62 78.89817339799367 8.461688189762134 10.625811880653835 31.689425790072402
63 78.92218891499513 7.863597759856396 9.776144479628657 30.090666310930224
64 78.82450125567418 8.638973225696882 11.2096425418033 32.281232813136164
65 78.65807799052466 9.4256660856797 12.408443063492424 34.05360606743271
66 78.96172043784058 7.51107356436918 9.479253264011135 29.843787350887553
67 78.99161167334186 8.526769880317033 10.32828197907143 30.75327804617787
68 78.85426201838175 7.525198735959719 9.860007857140818 30.5082870491026
69 79.04491519286896 8.636482243049844 10.672462024905627 31.53771843089539
70 78.7742337465761 9.222063311013203 12.095695491215974 33.624274825290456
71 78.91398012555013 7.509890067681203 9.6514312691785 30.26909416161544
72 79.0433587398619 8.086323743574939 10.213970225763758 30.76430498526398
73 78.9181843820376 8.14987979322271 10.532140111538036 31.42098932494536
74 78.9891845138206 8.391919596181577 10.552688854877768 31.221154543135388
75 79.01751951714202 8.806198766164645 11.02171897244032 32.03389097842893
76 79.07979982735027 5.684534327906207 7.139225198325027 26.297966555680073
77 78.88536463746355 7.940178288768994 10.43320895901747 31.18143995431234
78 78.95807535968929 8.440242777835891 10.787412464178193 31.80052964274196
79 78.88260080488297 9.097831324460568 11.934147045321419 33.530693590764294
80 78.89190171557779 9.026360239701663 11.923726036567771 33.39311129856114
81 78.95239269699866 8.861539951487671 11.345037449156036 32.58926653800355
82 78.91445192720263 7.885990564671225 10.501085635796237 31.43527665858309
83 79.02594925687933 8.681198792487145 10.98532038964536 32.00546501546205
84 79.0208308069138 8.799282530011677 11.266870107698102 32.560133023208394
85 79.1722917957936 8.797168046769167 10.750453401863036 31.526022353016103
86 79.09686987796711 7.507442862196958 9.5208721269885 29.786539271424083
87 78.94014316023333 8.848292302963209 11.4857960151731 32.65869978638782
88 79.17398447620059 7.3550977350425955 9.082974691612444 29.300350245143658
89 79.01810395084729 8.081679520733948 10.240156350324202 31.059329925808754
90 78.90242994552122 8.596917568386607 11.094926721864784 32.12169617193113
91 79.16508111382579 7.89215370214745 9.63531422437065 30.133714090174692
92 79.0359141899237 8.029414327544176 10.219294781205734 30.928280642458628
93 79.11873275876992 8.244914885910973 10.234707968011481 30.899655115252543
94 79.19168872745288 8.159815526431842 9.963585775916117 30.53267837398628
95 79.04957790263582 8.233560812709996 10.537230047645973 31.41672552243353
96 78.96806766478275 9.004174686189497 11.652571258453781 33.01925046675813
97 79.1346225638121 7.381548603574643 9.494985793799316 29.993355547629807
98 79.03532294173385 8.855185217762058 11.600505317907894 32.92378451636813
99 79.10416681687681 8.16883745779936 10.599834306612532 31.505090415042403
100 79.1781472379723 8.467035219170297 10.750779262049203 31.69213593231388
101 79.21700696378325 7.641696197641336 9.453080173858142 30.109295686826876
102 79.10029046355871 7.740939788901663 9.87012255731946 30.433485145484717
103 79.26253479662067 8.371338441294709 10.244972563875764 30.912604811169054
104 79.14496028863209 8.680999061490215 11.131338339067165 32.37594554542884
105 79.24032082352853 7.0787633189019745 8.770383532225356 29.075012772489583
106 79.07546807087978 8.309032097225366 10.80313195955892 31.878400486129543
107 79.14164174098497 9.301134796378928 11.819177054437679 33.35862723036664
108 79.26278259756252 7.60012726303902 9.291394866685387 29.778333955806012
109 79.1429781030818 8.558503292288467 10.959310229585439 32.005508249207296
110 79.13741514152652 8.420543143734427 10.928281822658537 32.37962226159813
111 78.86351261310661 9.20477572878059 12.356487915409831 34.31664230930912
112 79.13864822187794 7.8534490063192255 10.266355509292103 31.06936273250276
113 79.20560889548831 9.27216136270598 11.490631780335825 32.80673419537461
114 79.25302985808003 8.698800787628887 10.907048772927851 32.036836765831936
115 79.20402710200634 7.778084227872939 9.400681855922343 29.69838024310324
116 79.30655171585867 8.14844738877414 9.728927338652937 30.323803314586772
117 79.26384792096691 7.47904917883218 9.781716688812125 30.55404529242559
118 79.20800329039068 8.0171023290679 10.240136798713028 31.074376587702133
119 79.27995893892444 8.205533963048811 10.33382160223628 31.21765711780019
120 79.23750693969332 8.389385782840897 10.547481609102805 31.495770914899822
121 79.24703935910831 8.71591146708168 10.985196562774624 31.98641423025862
122 79.19671440665613 8.954204878998347 11.673426310368528 33.1952603607192
123 79.29051755828365 8.209809514223284 10.21907319627915 31.01000230618638
124 79.25250744474384 8.81735688491557 11.016537795480241 32.39834278332481
125 79.26891915044699 8.985939295247885 11.391765799852493 32.71061768778708
126 79.31739346318383 8.350141492857793 10.338976710381464 31.417192557753225
127 79.29506637394769 8.17501294816158 10.213963708560037 31.207836792772547
128 79.2652700329177 8.997641821766727 11.167606577787648 32.59073331401744
129 79.2095929046614 9.767114826083498 12.340279629749828 34.20010390816144
130 79.29207900385094 9.240113894450962 11.396757977904592 32.668702163814636
131 79.26228114907362 7.954128632792819 10.182857095188458 31.13263383364897
132 79.25019841382172 8.332685439788179 10.578874979438213 31.71667270364541
133 79.3414945375774 8.292799017192094 10.312914412691764 31.313198851338097
134 79.32575472058163 8.673353865411885 10.88097995803442 32.036260102527116
135 79.35734506812524 7.818565852121669 9.791818354583326 30.55117510828168
136 79.36524592098321 8.691211065098816 10.468962338643806 31.38030756280954
137 79.29497613884703 8.309214700352083 10.704057428556467 31.98646139906398
138 79.34409406405453 8.594589697530818 10.8236611512875 31.91970060708892
139 79.1997032453839 8.724398900859098 11.33472071566196 32.878096303815184
140 79.34311275711103 8.617730844255163 10.630719335057526 31.6922475231316
141 79.24990162906833 9.498891876140611 12.14750726081667 33.86466801004598
142 79.20912886873661 9.143963857559012 11.787985717417692 33.32799905095328
143 79.29430752814217 9.686576070905916 12.454949829262297 34.15924755665797
144 79.2817012313213 8.51502452894532 10.849892896274005 32.15176012629011
145 79.33264908546128 9.478665473282552 12.100505187563826 33.63843846131833
146 79.3867152689152 8.194125606282423 10.02620306929012 30.99926117557954
147 79.24782989341 7.814437527029103 10.083938977075347 31.100359214634732
148 79.17990029189126 9.109880657938877 11.991355059605036 33.54073834128491
149 79.34655460774721 7.408496675986536 9.338527284012699 30.01819723624688
150 79.2605447570682 9.235962639557096 11.704519889332666 33.361319328819924
151 79.41607348321531 7.111866124757669 8.791095205658184 28.999442654450835
152 79.40064673632257 7.647991606212121 9.35902388972265 29.71547732611318
153 79.43158543664559 8.590160453862824 10.656742529524887 31.634513900613214
154 79.37108652599616 9.084514903573112 11.568962051886844 33.01891878758807
155 79.41367892204936 6.622768506179718 8.113612327004082 28.107539591046947
156 79.3172784690757 8.46195622512364 10.688298829953391 32.00173985164396
157 79.38225285723155 8.112950706550425 10.250460049410826 31.204162176120054
158 79.31838876776578 9.320271210218786 11.824312610971678 33.380931308062564
159 79.37639919289482 8.17826106128651 10.193102139441567 31.265451669830536
160 79.4828509057967 8.05922093967705 9.807120748925769 30.35563660481926
161 79.40417391515264 7.9956477005895765 9.979442132575045 30.972857908612205
162 79.4522057224735 8.011379262861135 9.775948963516957 30.469743124369263
163 79.46149141727584 7.7507063867932615 9.207681384858867 29.523675126262017
164 79.35545142886315 8.966810062669555 11.438715735475569 32.888521762631065
165 79.29765566062237 8.87697237967495 11.381514238395663 32.995729142680375
166 79.39282873707549 9.217828650562508 11.313298667023286 32.543468094805824
167 79.42141139266003 7.307415123223001 8.707270931368372 28.419861792395153
168 79.44476303725794 7.531251402012779 9.348857051914216 30.149728507324202
169 79.44197317368764 8.522202409107843 10.437927414513181 31.71968410800786
170 79.41248249083756 8.707918997431378 10.922696579067637 32.264357562379
171 79.3838355612635 7.865052829276233 9.8491501957377 30.68264653328662
172 79.36215416709031 9.208614595726775 11.72526414878411 33.12532318424878
173 79.22091759562386 9.784828077257634 12.689517025673357 34.393025486961015
174 79.44277273425426 8.513579123840504 10.495239704056381 31.654678584088693
175 79.1306358774394 9.379551388615115 12.64813278203003 34.35392279075688
176 79.43046761212946 6.979287922730361 8.8851319381825 29.269265065574224
177 79.47024649892755 8.658518205628955 10.317626350983744 30.94541440881876
178 79.47039524589906 9.302715465809719 11.506162276808574 32.87360594942118
179 79.40197795159986 8.024711288009764 10.088898569108817 31.05206722485132
180 79.40456505054773 7.512299201286153 9.510490221457179 30.23105267866193
181 79.49410098676586 8.677186009729027 10.72970262520787 31.869300622344387
182 79.47270328396486 8.136321644542429 10.052226263757492 30.875342171928423
183 79.47055276162642 7.046959444643745 8.472840596235509 28.16564534995374
184 79.48323247168598 8.75119505166074 10.573159391772846 31.52570166827543
185 79.45570451681536 7.696082734294997 9.687601749843132 30.446223559587583
186 79.47045429903501 8.379737356872779 10.250127672020948 31.00457081061011
187 79.49668632306513 8.074368120512053 9.50467035853223 30.015356568126382
188 79.50885235146336 7.789573735026916 9.843923398351562 30.615307978657093
189 79.46602348488756 8.96481191037731 11.005921270614893 32.41883318864248
190 79.46891498292257 8.14758986116776 10.229520273847692 31.129070917544375
191 79.27986681145003 8.75763400111377 11.360678738092089 32.751094163955685
192 79.44289294172859 8.446282622133523 10.328418840349629 31.404412638632216
193 79.33368769627272 8.424328300458354 11.18352810648381 32.23201667105881
194 79.3446316505142 9.013795486405236 11.51691566295212 33.04129666196146
195 79.43794038827852 8.05335011068594 10.354767895003148 31.324942717454896
196 79.45671204283646 8.779071543030357 11.094724688549352 32.569358610403675
197 79.42157284682551 8.5271020316824 10.662125739800388 31.945933817384763
198 79.43251649296215 7.92774230782558 10.083736943759924 31.00837576223374
199 79.47267378757665 7.01860520526203 8.493825992224712 28.417495592896426
200 79.39729488226682 9.665981905879176 12.126482761605118 33.871989789743196
201 79.4275844504909 9.32052432016088 11.501072340700635 33.19848581495012
202 79.4331915274471 8.161566989279116 9.947931452572611 30.74177571560672
203 79.44279917441158 8.938794230552077 11.078920469520215 32.42961569929811
204 79.41876489900494 9.823294720255719 12.30363339321341 34.08086964977498
205 79.4129741865889 8.892110023880896 11.047670477666715 32.35567876773169
206 79.4079147155321 9.534747520341744 11.845024284404515 33.548615358448686
207 79.46206112877819 7.266206883756732 8.84310249137057 29.10955059752712
208 79.30809753206015 8.840328065104316 11.48051708015717 32.86676204216759
209 79.4165988441964 7.671675103072576 10.089107119627961 30.853837162028707
210 79.38059022943266 8.070794260981582 10.443434451659428 31.476174358225528
211 79.42052431823426 6.35410653961484 8.212908442933154 28.159845740070853
212 79.4111353474833 8.322688013352973 10.177310954819884 31.203583455749573
213 79.45061499574754 7.1192280306121765 9.218734562373687 29.70157833513163
214 79.33932133039805 9.290408139016963 11.99637982367575 33.56474558173842
215 79.4133651702193 7.801580168475004 9.61968596984204 30.218893543299284
216 79.43420221753554 8.557856027642982 10.68810331384168 31.805993109945696
217 79.50323262257159 8.718358766923437 10.375049432990235 31.329852020025683
218 79.41706460136719 9.89561735136637 12.157641512606487 34.05290712811021
219 79.40429489855529 8.141532999104546 10.250460049410826 31.28960131723897
220 79.35498813016136 8.219869544676197 10.589276436580707 31.527902295211764
221 79.40571486761914 8.230019540491908 10.66748288126098 31.68416015693759
222 79.4061036868414 8.155979255863901 10.458991016947083 31.47502789711124
223 79.42168674698794 8.127666366261176 10.135783332694647 31.23672363010631
224 79.38093223665817 8.604155850538756 11.10519131772907 32.229253450636485
225 79.40627806782798 7.686333834304507 9.541557731606432 30.091083098852213
226 79.4262433962331 7.771015754157001 9.984766688017022 30.806999008406464
227 79.4710132629609 7.0286152735886995 8.493891164261946 28.58680944710622
228 79.2197941008638 8.800546830485748 11.704774060277877 33.112257371864814
229 79.39354381136691 8.467920874304221 10.5578830662453 31.77345067921792
230 79.45911396754394 8.300526326627633 10.359799176277583 31.398632407461303
231 79.48918245953111 7.399688183564818 9.077669687781631 29.495234425172356
232 79.46967943135748 8.182111048323772 9.942672069167868 30.703847227634306
233 79.46699336372869 7.801993846879135 9.53106503361183 30.229122339387406
234 79.4305944853489 8.296129447805791 10.41719618946918 31.535044415253722
235 79.39185670931099 7.945091405677236 10.380888847526371 31.204716950221844
236 79.42642835494948 8.110675434636592 10.469418542904451 31.409458646995592
237 79.39249294332114 9.24530667569593 11.490644814743279 32.99145314361757
238 79.40558414415115 8.510143772876663 11.27729763365547 32.37822668769446
239 79.44779851166588 8.518444442984945 10.896614729766751 31.837810270081633
240 79.45144542398565 8.70602108362782 11.07379794739366 32.189292664214975
241 79.37854367894894 9.059574324471418 11.584557720396848 32.86271901918837
242 79.45290412839861 6.828921958190259 8.415802029248699 28.350562442988814
243 79.50356891171808 6.928245066006801 8.744269096905866 28.888033868163987
244 79.41188493577292 9.4805589788467 11.427929763313404 33.02802349438071
245 79.42770749627044 7.339516540123466 9.416701142674356 29.9424587103022
246 79.49936206401068 7.300977022238751 8.895220569546257 29.218685651552157
247 79.35058124336192 8.038279971874113 10.625942224728302 31.62837804397194
248 79.47604166666666 8.730497979927495 10.604533210497081 31.73887809482595
249 79.32881035326346 9.436363911559287 12.340390422213133 33.9602049448146
250 79.41875564383139 7.446701992431372 9.64598940406949 30.07737658324049
251 79.54956181049593 7.453649401521306 8.931534428692789 29.19163101938802
252 79.48567278148695 8.146374271598182 9.848850404366427 30.626275275962566
253 79.47322836461605 8.301649993283217 10.495337462112243 31.495911178062443
254 79.4225603843065 8.335597981626403 10.792521951897305 31.808161596424622
255 79.37891385249551 9.096320026205102 11.845174180090146 33.01394132358354
256 79.40206293918223 8.25834987177831 10.766446619800153 31.57452953232771
257 79.42102967236431 7.8304153111699515 10.05237615944312 30.551471672417474
258 79.49685053423451 7.60420425937862 9.760574879933559 30.30851591329834
259 79.52526557038478 7.70491024463573 9.541473007958023 30.044344160968308
260 79.44880445368355 8.486379515042183 10.834108228856042 31.866451223393454
261 79.2882043023211 8.682756601875974 11.522285838820157 32.7150312074734
262 79.47914513939807 7.500653195405764 9.53120841209375 29.95542034371078
263 79.39813592329676 9.86357258245972 12.486049925430166 34.15320074706961
264 79.47509376506883 8.910470233984757 11.548061379546048 32.6152151764718
265 79.39708069508637 8.464603514106095 10.83938064666824 31.927437004747205
266 79.4515924470421 8.222360613160294 10.66218439463389 31.482973691264217
267 79.45532732954138 8.544487120267314 10.860105354508509 31.830409949862215
268 79.53869303348316 9.033948763095854 11.136050277359155 32.197548935159915
269 79.54805197805959 7.284280451430733 8.728073845653327 28.39557829196594
270 79.51013826585162 8.430891834234288 10.53691722186726 31.506754944116988
271 79.56123176046405 7.397321159117336 8.931527911489068 29.069954447842296
272 79.52860205318754 7.919095344155839 9.760314191784614 30.356868159030782
273 79.51460737435492 8.160096027463666 9.979064134759085 30.47846708742117
274 79.46706515034573 7.988276785534658 10.14103619889567 31.094183651832108
275 79.55298414456831 6.818866131845189 8.238455881528706 28.11043685079654
276 79.07935683417686 8.950970958438855 11.93934777389265 33.405938236124875
277 79.27667354762204 9.165164600546886 12.038181168357365 33.5362418069705
278 79.41292278837659 8.155234105476593 10.500629431535602 31.329246735139716
279 79.45830561688317 9.908167073652614 12.53805721114254 33.99779866420498
280 79.49004066321224 9.172705595462146 11.417580443800713 32.67639935614749
281 79.56229066851668 7.877383002290158 9.744731557682073 30.436410477078045
282 79.53537459542814 8.498325896322228 10.396093483812951 31.406340616816298
283 79.06231396447292 9.578028884751077 12.846236223608908 34.88384276585449
284 79.1319851838928 9.71423342620297 13.044170217890983 34.90981457183412
285 79.57942005079279 6.996178223409294 8.441597121585742 28.228964762760967
286 79.49626322857519 8.401576905075599 10.469177406366681 31.46730192338576
287 79.29954077467163 8.048436637269846 10.39131637348374 31.33892080184134
288 79.59242674263199 6.982482572366829 8.697188817208335 28.684522858675756
289 79.38025643876661 8.351803843207247 10.761219822414025 31.71180408750054
290 79.44128369807456 8.647201961124168 11.073791430189928 32.035319389307915
291 79.4494150922954 8.203475328406919 10.563148966853763 31.41237470711429
292 79.52366474278733 7.631394681792241 9.61968596984204 29.97128627937231
293 79.57252399209527 7.828791827123249 9.598752711482605 30.22958802026009
294 79.56670607527249 7.80628142989946 9.541375249902185 30.06140147073596
295 79.33369155642367 7.574818728083871 9.911963005223413 30.708011453699125
296 79.41675616133419 8.096481608977568 10.375609912510452 31.380755080186685
297 79.49418247813433 9.309037912968966 11.584283997840462 32.762338779927255
298 79.59099593195704 7.5928831987940555 9.358952200481706 29.62113541882002
299 79.51100352021211 7.168093485839326 9.03092178547399 29.40934802114811


==> data/individual_runs_weight/run_26.dat <==
x y1 y2 y3 y4
1 73.68469934591269 17.571898042890076 23.431797854067295 47.21849022888735
2 75.18589454939217 13.558851470365111 17.469325477235277 39.53894801535638
3 75.68528086149529 13.924894524760017 18.089391791086594 40.49600422347005
4 76.1099768598523 12.975627935289168 16.9949838386382 39.230928811171296
5 76.75603477359068 12.022696632805276 15.066282568748035 36.80696974846091
6 76.912632439685 11.922184355018805 15.311394600783467 37.30918775219722
7 77.42850667335293 11.437998814779373 14.320870875685387 35.98411185226856
8 77.48481055742268 10.70382021038014 13.742645009738009 35.380033068130636
9 77.32754268396785 11.251897211951079 14.597532690945592 36.88004371842941
10 77.91538365216289 10.645176212546366 13.194991346456897 34.50176708344696
11 77.5180631227562 10.712178949121167 13.846991958552668 35.79124711226315
12 77.87173556523825 10.038242240055006 12.481233711878591 33.93489525211627
13 77.92082817501478 10.638383524072898 13.236779656731057 34.7674235202341
14 77.74371286167235 9.49474255841926 12.158449645868185 33.650922460691234
15 78.30603565153763 10.226987379163702 12.162685828288367 33.066502477648875
16 77.89599999648719 9.779488574301043 12.246848997171789 33.841482968156434
17 78.18639192807318 7.114465694079418 8.374352613568147 28.257188602728476
18 78.03865790893067 9.114789589952565 11.126294023385297 32.537524026163744
19 77.83648489018942 10.575438814453841 13.419495980319084 35.46059030453491
20 78.11812180025072 8.322581741406106 10.146549753245626 31.149679362148262
21 78.17373230958303 8.278754737397104 10.010952812577468 30.881908667273994
22 77.95794695722704 11.172968818226604 14.117664463591117 36.217610806214594
23 78.27620093679289 8.70097606788 10.6258835698948 31.713757972402522
24 78.33348875794381 7.891442930672682 9.395689677870267 29.575837333437693
25 78.3090323638726 9.17351580498468 11.199078154567733 32.45989479127126
26 78.29553730268518 7.989547630946192 9.68263564060593 30.471837587502105
27 78.38096980715964 8.742334007961215 10.610124971291723 31.58697947552377
28 78.21489361713891 9.206050983725294 11.610984981495054 32.90882317854673
29 78.41649455330626 7.854778014721016 9.55227853173135 30.157033638049192
30 78.39683842347519 9.300694705601819 11.485691739913516 32.72400075073371
31 78.39622795194809 8.428429809884568 10.407042386068198 31.41336494639716
32 78.513810606788 9.081717017004893 11.063507282714479 32.31832605752298
33 78.6631526989571 8.02055404225997 9.567626546499852 30.049616335406636
34 78.57109486901696 8.225179464667395 10.078542732392414 30.766377856554872
35 78.56890369431224 7.521838177995632 8.738749025352188 28.491853240998243
36 78.62525478619794 7.938681909915479 9.385060118597465 29.481265436849725
37 78.70428870062021 7.3859879812726 8.890039392586191 28.667854180857468
38 78.756723361143 8.251096083306331 9.896021924916088 30.748786366916004
39 78.46978009613692 9.943330759835831 12.814666888772964 34.06412808977382
40 78.50865986732585 8.321039168629488 10.735444281688144 31.45533764546775
41 78.54881564242855 8.551349829105403 10.954252879496117 31.756097338252133
42 78.691865312976 8.487782504733337 10.630966988799017 31.36863656390484
43 78.53429533808311 8.570295743284383 11.037666569951366 31.847711493387177
44 78.72244171949771 6.842285821179147 8.353360700375212 27.881735843738355
45 78.79967110804816 8.074562293301438 9.870031316467331 30.595092299544866
46 78.71229608911297 8.11282502284167 10.334017118347994 30.919458634138998
47 78.55938192021978 7.611661625399807 9.91213896972395 30.408066593652617
48 78.51248878776133 8.800946170634406 11.491257431893265 32.78649426444762
49 78.82271898387694 7.847570979779032 9.781384311422226 30.022075720237662
50 78.84362025129565 8.598666709077127 10.823726323324735 31.55884871877802
51 78.6365373627874 8.72433168585636 11.282654775116075 32.386545154038934
52 78.83175540777476 9.328160219209435 11.709583756625719 32.66646805929636
53 78.82069359257063 6.480005885741061 8.343226448585384 27.863463771766973
54 78.85749594993179 8.625090990849268 11.084368851832938 31.76468440064677
55 78.85369801429565 8.818296553789603 10.995578468305922 31.666865877739582
56 78.87394902851749 8.514796883072867 10.740397356517894 31.574582495938653
57 78.92120356344832 7.822946728325572 9.619653383823412 29.674952432370073
58 78.87053224168557 7.554572756033319 9.692965408507458 29.903152259727396
59 78.93388463973284 7.341240061570701 9.22909039909009 29.467190246630615
60 78.90869404822116 6.0184864102337805 7.696928389747548 26.90448094203708
61 78.89857758216546 8.283175359410931 10.573654699255808 31.202782122442674
62 78.93233516413474 7.886082540093835 9.854279235067976 30.04038819447915
63 79.01453720873837 6.952490549370759 8.483496224323195 28.036320158308882
64 78.84916355965186 8.173759354637854 10.479885172084158 31.030022923398448
65 78.73766064639524 9.159435790427821 11.97055214532009 33.26805819769065
66 78.93034145154915 6.92655482826951 8.728699497210767 28.45279899022415
67 78.96867261164996 7.846199767652425 9.244106036468702 29.096562241906476
68 78.82765802853284 6.8390148538530235 8.989680920312592 29.098864201353237
69 79.00942543539188 8.117690059574766 9.848869955977602 30.12317926706274
70 78.7539038661137 8.880394164888278 11.704813163500216 32.86413755600736
71 78.92960054419842 6.6893875912926655 8.567294429798123 28.328067868054994
72 78.97554076159814 7.365392841171957 9.348791879876995 29.13967049775098
73 78.95582734005129 7.464520529947127 9.593969083949672 29.873518247185427
74 79.01714572631593 7.313968089989996 9.046432730335574 28.91215736557339
75 78.97950239725719 7.971803681181579 9.890723438288983 30.174374325138476
76 79.03805466592596 4.707133116581703 5.914407999372262 24.140132686981364
77 78.94863457667758 7.073461224814596 9.297071351128427 29.465815838928677
78 78.97934790929136 7.590875152493871 9.708489387776487 29.814824116429094
79 78.89256777898024 8.25751152795743 10.865749252932932 31.770160445860117
80 78.87240810143135 7.985565806815529 10.568708141629779 31.242580197841686
81 78.9310732669627 8.046287789027746 10.49562421907606 31.119400476266613
82 78.89198899314972 6.971222182185747 9.260672768333489 29.39461483500524
83 78.9567301583116 7.854169143925012 9.953438489718858 30.333551135786173
84 78.96634082447642 8.229543641102454 10.719679165881345 31.409412010365557
85 79.07279375392274 8.042114685927306 9.718499812695558 29.85625120682679
86 79.04885367537004 6.8491697352980285 8.780869713016237 28.527080206908874
87 79.00629219649305 7.645784136887706 9.911800075130317 30.08070365252746
88 79.16355956337898 5.9269945751330875 7.509102578440419 26.528480509739126
89 79.00113720740063 7.067081765596403 9.187517156538794 29.243166447297455
90 79.01239884780907 7.6734323952209404 10.06303830473454 30.390026025855256
91 79.05042874173293 7.077306124770686 8.96312983234363 28.647439218563964
92 79.08564374125865 7.035463768813878 9.046615212039832 28.818723959653436
93 79.07020073239508 7.3633684411640035 9.312347676655975 29.32858093010472
94 79.1134136697476 7.295080354548403 8.963051625898943 28.993180443491042
95 79.06328538153538 7.323673760930087 9.557446674283977 29.580552285903305
96 79.02745112494287 7.533424180419857 10.042228873245861 30.198388999323
97 79.1389718737489 6.010528971026795 7.83244060676731 27.11967109225827
98 79.03036496379445 8.021757408555857 10.646842897069108 31.380569621967346
99 79.08512574962114 7.341771037114832 9.567906786259961 29.735650407247537
100 79.09586338954574 7.850604448228185 9.92729146838075 30.250732081732078
101 79.10217928363693 6.925817760121129 8.90595440407862 28.745479627293424
102 79.06880744954596 6.5294411054984804 8.650688568642195 28.12561270081886
103 79.07908809017056 6.632693563991794 8.228171734053259 27.55854444311111
104 79.07886660192196 8.020519688578181 10.57390887020102 31.520594818365055
105 79.09952648593269 5.470054028584359 6.915007321426659 25.631240734627326
106 79.1212848966639 7.5502699631019965 10.052662916406952 30.365025687335777
107 79.08967843192286 8.480823762900316 10.912445017610784 31.892521292856546
108 79.10685901482876 6.333476081241511 7.842568341353406 27.129609284361955
109 79.07334408224736 7.833320576425959 10.208899841266984 30.619084126228458
110 79.11234444473318 7.583390633265716 9.995409281697265 30.63426838078921
111 78.80227341475535 8.04238334900788 11.0016264333612 32.25524695385234
112 79.0534964397959 7.00842613791639 9.385640149728847 29.347393777417075
113 79.12801326428755 8.267864428828641 10.4536403926902 31.045890418762202
114 79.15006882995532 8.003225752718269 10.20349707938033 30.573076922476716
115 79.1888654890579 6.27948599621725 7.733020663967505 26.885767845374197
116 79.22866175796123 7.352538119010813 8.98370464449827 28.77587400687012
117 79.0906317401212 6.572850131252069 8.656091330528849 28.715226418765983
118 79.13888320798024 6.944428824126808 8.958065965050576 28.805455642965295
119 79.12557547671007 7.268629103947141 9.364570030091224 29.435922516233724
120 79.13301541032483 7.566721779887925 9.562477955558412 29.729352414789435
121 79.11546737119167 7.114909318643048 9.062223914957269 28.95668190731001
122 79.11130793243505 7.999979866429404 10.474866925217174 31.464647529589516
123 79.27997397809823 6.748094425093974 8.52007077161867 28.070494570888027
124 79.1457119061636 8.10336132793181 10.354748343391995 31.062032552088002
125 79.11592923758546 8.178535225401342 10.578829359012165 31.114941561624633
126 79.19093469833625 7.893820570840948 10.094034125642825 30.348073264227125
127 79.18862499731623 7.587650651232114 9.958658769901263 30.025336053782638
128 79.1337544519562 8.239129123585931 10.47975482800969 31.13471433777478
129 79.16280190717035 8.758531526656382 11.157296361497304 32.2817274296795
130 79.20157689714009 7.739046623135066 9.557016538838237 29.55936463175435
131 79.11418797927581 7.094164550307454 9.31780909337615 29.408686967142593
132 79.12437538262303 7.484054320661364 9.78688483136475 30.295549863031045
133 79.17296752961546 7.437750000105288 9.48428454528557 29.45741803311208
134 79.12849866549251 8.18028179581539 10.338970193177744 30.836462153058932
135 79.20371848395938 6.291288189807967 8.08763475296278 27.363172862471817
136 79.32521931106446 7.822254073910099 9.593415121633175 29.657078769470857
137 79.07028191047961 7.513153300873486 9.8756035256508 30.613057336177917
138 79.13960265047311 7.620039995325555 9.765853814949477 30.133051338531047
139 79.10319178119626 7.849334933104646 10.422820536282451 31.321956137556526
140 79.24844298226843 7.861668756273257 9.974189266374022 30.412618440584183
141 79.17285055318058 8.71718435867883 11.261643310311964 32.51177102747727
142 79.15605928752699 8.483451192298913 11.006266682412235 31.995676561429022
143 79.15837418405249 8.655551280567469 11.193890460403944 32.364703852259524
144 79.19029504029405 8.04244968049687 10.43821417147701 31.181584701475483
145 79.23765290499558 8.598383325789548 10.933137139432436 31.885188795973896
146 79.25703960669836 7.004726161183278 9.025708022495294 28.78575100617905
147 79.18111830898914 6.8302262363395485 9.020872257332568 29.25527330547095
148 79.08133792464345 8.597287685500064 11.334779370495474 32.634109223734434
149 79.14364399488734 6.679020210144321 8.807166630039976 28.832744882996685
150 79.23032553058667 8.391907336899758 10.865482047580288 31.702051352296724
151 79.32790448507102 6.729689244260642 8.582616375751728 28.08362769870505
152 79.35674113047462 6.945989415480961 8.770129361280144 28.306291435769126
153 79.29786308601068 7.5005960880261275 9.494738140057834 29.796986538865166
154 79.30561893664039 7.779086363712763 9.895995856101191 30.257618801854658
155 79.32568951971028 5.5183048326723325 7.1182398023358235 25.876374290861637
156 79.20586084787804 7.760238650474973 10.089100602424239 30.799403479494547
157 79.32875017113913 7.034266004500781 9.098739807419243 29.082160430919824
158 79.26496550232596 8.35251381345462 10.79250240028613 31.61779240578999
159 79.34929879865041 7.059680271902992 9.036148582860115 29.041294968747323
160 79.34020203475542 7.548020896632216 9.70311921190844 29.706984343340093
161 79.3219022700467 7.360095943847641 9.453073656654409 29.595088901507438
162 79.35214927704068 7.686460150128532 9.849071989293012 30.06538827325056
163 79.34987649777355 7.127247947444654 8.5563259759317 28.426023248266365
164 79.29017735267566 7.959303624789436 10.229702755551939 31.011099181588097
165 79.17867230155187 8.177437813265403 10.558163306005397 31.672135882023788
166 79.3660675834597 8.34256781205623 10.380419608858293 30.805447580165502
167 79.29027293196624 6.752694302035052 8.040228613079082 27.340362958716668
168 79.35126991849799 6.9418588100805465 8.957935620976121 28.705048441348758
169 79.38027105423319 7.775510794328072 9.989824038106354 30.36521548928629
170 79.32725144977661 8.05430838524242 10.120076871721363 30.793365105944346
171 79.38199793798466 7.1681052123921685 9.0568472218855 28.949937477341393
172 79.36685338304301 7.92968892669287 10.224391234517405 30.767563556388243
173 79.29738986100207 9.290084204803176 12.017254427201662 33.59586612736037
174 79.33250600524507 7.825290705640428 9.734290997317263 30.044362620710096
175 78.99108342124215 8.728937739780855 11.76758686976359 33.501356602019094
176 79.3227424141346 5.869840020331344 7.712537092664995 26.929484109364765
177 79.3031259592387 7.929875545002566 9.52044199154275 29.843920077916952
178 79.39336285122623 8.427751257227726 10.495161497611704 31.217505146811842
179 79.3476172677074 7.34793127303747 9.442724337141728 29.78291194060484
180 79.35883927012651 6.214491975933344 8.1242744722955 27.71183117641629
181 79.40593312047145 7.534538947016495 9.53625924497934 29.55344007370979
182 79.4202690463947 7.149422824173833 8.743930202312244 28.48267907357327
183 79.29440034656491 5.945819579742033 7.1073886581364265 25.88849312886551
184 79.3975344265957 7.656189728378695 9.291121144129 29.377344298785324
185 79.31553429157552 7.098520946576501 9.239550511066085 29.430754640429267
186 79.39432171828636 7.258613454439117 9.088032041701766 28.95018058003863
187 79.42161125475243 7.650071216324228 9.259838566256896 29.36296350482339
188 79.33597034977001 6.873058943987299 8.999834723713573 29.035889151824357
189 79.42989122883056 7.9647278485970725 10.010548745946634 30.51052301093299
190 79.42002731512878 7.044239710261943 8.947416854166612 28.770851033892075
191 79.21916019186538 8.110836835279857 10.698974009652229 31.825544321039946
192 79.43767690397685 7.552581021617534 9.405915170512202 29.512925878004825
193 79.17729197579568 7.4907314061019195 9.906886103522917 30.713092708493093
194 79.34691864482255 7.94670572396396 10.30793526904712 31.19226047277114
195 79.41298433586212 6.782612599628594 8.713064725478436 28.638629016288274
196 79.43610560095664 7.993044735919135 10.260828920534692 30.860174892561464
197 79.37616544922736 7.759631766798083 10.0473188093538 30.753219782213257
198 79.36361076372627 7.161317491411606 9.19783389003287 29.566183900115316
199 79.38105211860427 6.10539727750154 7.634030856613439 26.781208272768396
200 79.39862628939652 8.902346116411957 11.360431084350608 32.500448956772544
201 79.47291783529178 8.724336289614726 10.833938781559239 31.943650351367125
202 79.37573248068037 7.4457925986193425 9.093121977809703 29.041531267897536
203 79.41091964277467 7.933892744097798 10.000179874822768 30.56412223787056
204 79.35435765009524 9.357547552036225 11.704337407628406 33.20764982354139
205 79.41931610373734 7.878485313122842 9.776001101146747 30.284482393555223
206 79.4768253152313 8.063347036217031 10.052148057312804 30.52774522229258
207 79.36814958091554 6.355687116404633 7.8529437296809945 27.327367389429746
208 79.3250196902074 8.106608028938247 10.6102618325699 31.625481069660065
209 79.26006256957179 6.415944026247409 8.369497296794249 28.699433440079225
210 79.39635032611233 7.7164620482574495 9.91705294133135 30.76274638615757
211 79.35571923371927 5.795232353605534 7.629344987136333 27.2589563458145
212 79.39174056350006 7.292296817976209 8.988970545106733 28.93767096425893
213 79.34939961918737 6.142067787279267 8.030615737587144 27.914276462912614
214 79.35714597676623 8.185994998993595 10.500746741202626 31.65196799472767
215 79.45176259139537 7.228697629662115 9.145552881764118 29.402147535391798
216 79.3864000381582 7.451648273038551 9.385255634709166 29.703559979186778
217 79.38323915968587 7.789232522705877 9.457850766983643 29.51825632353885
218 79.48130868944591 9.201112448147025 11.375863822767517 32.66659842831332
219 79.48068852846737 7.291178035233411 9.3540708148929 29.67128231549092
220 79.28828249907282 7.709253613724014 9.99533107525259 30.8962927638335
221 79.42604236734019 6.979425612183205 9.03111078438197 29.37847763091279
222 79.4498791714241 7.284533601927958 9.36464171933219 29.998759443341417
223 79.44983086807781 6.922598973990207 8.90595440407862 29.102212907373705
224 79.43214502133173 7.7656266708973325 9.916935631664325 30.60032746323873
225 79.42949081645139 6.773113730842319 8.593115590950063 28.45712262724829
226 79.34142088735882 6.883622310234454 8.932199183472578 29.366813162217287
227 79.41120745906267 6.418450787932178 7.90490539496731 27.157116948102633
228 79.25221740078725 8.289927410275624 10.865762287340374 32.28704871528099
229 79.40314856917337 7.2225061155754595 9.244770791248492 29.818807298049965
230 79.45053075905321 7.845956610277471 9.937699442726943 30.576911586440925
231 79.49352396838087 6.773115639317921 8.446869539397927 27.808335647632088
232 79.48216568905426 7.114715281189062 8.936885052949673 28.730795230868868
233 79.47702344097021 7.337818195456928 9.265319534588235 29.40060757648468
234 79.42050207806123 7.816592655978084 9.969105847469805 30.833299059096774
235 79.36537151655247 6.7485568962662255 8.874899928336832 29.171559778500367
236 79.40898105200174 7.596410303254704 9.687738611121322 30.535146862580554
237 79.51477683387488 8.215584566977311 10.187634205517671 30.830822030571813
238 79.23798279325266 8.388239025487284 11.016863655666409 32.368590432704444
239 79.43961717251753 7.431039634961363 9.416694625470633 30.138771481725247
240 79.4607014479295 7.702580552527319 9.7188452244929 30.394082667962575
241 79.5020193198963 8.089900572279069 10.135692091842518 31.003313470959238
242 79.43740078483488 5.884987509139041 7.467307750962526 26.491305798288558
243 79.44503209203137 5.935523522806342 7.608066316979578 26.682460438169375
244 79.48269628170662 8.82724356287565 10.802375963927012 31.415592888094825
245 79.38482656007274 6.247228770783056 8.134864928345953 28.213391680728105
246 79.42851338223835 6.863364164739143 8.561722220614653 28.365997837148072
247 79.25542653252158 7.328583614299847 9.609864543830938 30.58647425160177
248 79.49734348340898 7.924153526849144 9.786285248622196 30.117190071116205
249 79.37079732833688 8.675589923998736 11.146940524780879 32.5241345707825
250 79.37471830512781 6.712665158784467 8.739374676909629 29.062116749199994
251 79.45192611234052 7.183742512129328 8.884623596292073 28.519310984498624
252 79.4888858589084 7.551559771211128 9.421406563762623 29.2200992923885
253 79.48131592746192 7.238453836765908 9.114394130762749 29.735801094470737
254 79.44167508696233 7.317715610526415 9.4740786042548 30.029688934533482
255 79.36737362712998 8.312257118689088 10.641446652386167 31.883263410380426
256 79.35890444632608 7.3900892063249 9.5731922384796 30.32945480691791
257 79.4984987843605 7.269605050420639 9.129774731549867 29.192389123505713
258 79.41051919470218 6.643235463888654 8.520344494175058 28.6243992961967
259 79.49101392128844 7.571051137568513 9.312041368080981 29.464631784465702
260 79.37205706655254 7.8290460601783645 9.880537048869375 30.894883310916978
261 79.301444261969 7.578071171168423 9.854670267291388 30.781601205878616
262 79.4832206279372 6.6429557757070965 8.415782477637524 27.935740472020953
263 79.5129053718825 9.086209198765044 11.151808875962232 32.605985086383306
264 79.4430648790447 7.950333983968419 10.00553701628336 31.01067388224039
265 79.44198058773844 6.751260687883056 8.629664069430643 28.5769838184309
266 79.39580198957242 7.279656738774341 9.244770791248492 29.93665264343107
267 79.49069934630647 7.649299746745365 9.651144512214671 30.44935762672971
268 79.42738969837451 8.688583552120097 10.77658087158997 31.747030678629685
269 79.49996127606245 6.6910868166424695 7.972443177152455 27.349434563685627
270 79.54164210071707 7.822635274683748 9.807387954278424 30.58674829906083
271 79.51110723838946 6.64757396252122 8.092385794477108 27.41113673604998
272 79.56460276267813 7.805219550827472 9.635249052333405 30.203824435040694
273 79.46208661491883 7.192854297791837 8.96812852759944 28.81103689900124
274 79.42312075216583 7.352824647693175 9.380289525471975 30.15175475726821
275 79.48946879251093 6.126247029683094 7.540046261718903 26.572267785816972
276 79.21349718794633 8.560952840613217 11.496379954019819 32.807098670919835
277 79.29855118744044 8.528690622878122 11.094926721864784 32.41907672022857
278 79.41609030028079 7.285504237890877 9.333417796293586 30.08756420775953
279 79.43518512377759 9.342021073543815 11.730393188114386 33.255677647638635
280 79.57281265933356 8.482998996450458 10.588976645209424 31.529213998141525
281 79.46660923200757 6.726414780872643 8.46264768961218 28.001668260924827
282 79.55030452950677 8.400751675235716 10.317834901502888 31.013157084020403
283 78.86451421830407 9.476735591695826 13.002870697896062 35.33168557787446
284 79.03065607340247 9.373427191538156 12.61177330245743 34.60483397638649
285 79.47011829096044 6.561150729716214 7.852578766272488 27.074742468115776
286 79.51644549368629 7.913368382777095 9.906234383150581 30.30025348016403
287 79.39329328454569 6.9021357335156175 9.03126068006761 29.55520649176617
288 79.48074150789408 6.3387380017119614 8.097984072475484 27.57523753710107
289 79.276531207013 8.129990852663319 10.636330647463332 31.6491237110606
290 79.48268101525618 8.00454208559508 10.146236927466912 31.116798443115567
291 79.405995812947 7.381579522551116 9.547090837567552 30.251329633823907
292 79.49651117760897 7.084605536289396 8.916212482739184 29.098096867062353
293 79.50423811427633 7.423434660671405 9.197384202975966 29.17896590128619
294 79.46247846765579 6.672456931622654 8.12379219921997 27.710004751674354
295 79.41721234524938 7.15887477506721 9.229220743164557 29.91460807643852
296 79.39706895145189 7.22813590606229 9.359486611187007 29.96441233268916
297 79.55640606787236 8.843775875474977 10.865051912134538 31.868088349025005
298 79.50101512128404 7.084907162910789 8.811819913498454 28.736707587017808
299 79.4355500347231 6.4384005589463005 8.134701998252869 28.29753389736358


==> data/individual_runs_weight/run_27.dat <==
x y1 y2 y3 y4
1 74.15153672830385 16.54924889392483 21.727640321261653 45.93309633987586
2 75.50435904436932 13.26481641215379 16.70315649031374 39.14852424195219
3 75.88592147062323 12.921325966264769 16.369645106974684 39.048284537759194
4 76.27103347276388 11.81092627008212 15.025080806808965 37.38505966075497
5 76.7282817475982 11.680915243833487 14.62863278711345 36.49873449782313
6 76.95762325548776 11.44703274824812 14.482823388210797 36.66894885059918
7 77.23795799137379 10.946340554667355 13.581018357398754 35.40481042434072
8 77.26278191150533 10.564522328175057 13.534368213146974 35.4248857384476
9 77.29524090780767 10.688044913217437 13.711668740440885 36.05679045646406
10 77.70478388779276 10.063478691959443 12.267573705012069 33.86553860398636
11 77.44132261648477 9.935538899641912 12.622468033767454 34.77560472978758
12 77.84727071579407 9.782306509624032 12.04879117601898 33.76220376597951
13 77.98228543543225 10.312777289934756 12.74698572810592 34.49232021548464
14 77.77134973187292 9.284299431464984 11.814543322590376 33.43995054317806
15 78.22857799773281 9.664189293623945 11.407211572676857 32.479345145666336
16 77.98966831422418 9.335646798899875 11.642371834626742 33.264991775852735
17 78.27176204811524 7.373176468864016 8.775682018852438 28.919509025664723
18 78.09903687359478 8.89593683784921 10.990840461199047 32.28717949585749
19 77.87059021659705 10.262187053940918 13.106859200505937 35.047478469019985
20 78.0446721950072 8.387846799435955 10.402030656404948 31.481429371813917
21 78.1549221712779 8.520043313393362 10.41228221786178 31.421445857242404
22 78.00538250024758 10.627683384674679 13.476756132232492 35.55603324547265
23 78.19424870760581 8.512244356988512 10.53740601214651 31.554270014795037
24 78.29600215437864 7.920727075767539 9.630426321578122 30.09376786064908
25 78.23091242053042 8.860618395464133 11.022064384237652 32.227610522214675
26 78.27606496019474 8.151566096982519 10.110072964006001 30.969021020240064
27 78.30620143398403 8.399304665536865 10.3132337556742 31.265211781890834
28 78.16327251868272 9.069286456768834 11.600707351223317 32.97599597670605
29 78.37467711067059 8.226288002735163 10.245480905766179 30.971088109175803
30 78.36983957095576 9.169167798927253 11.4701742778482 32.744317879244335
31 78.31524699072678 8.256244205801087 10.459297325522076 31.32092183475801
32 78.39500560391089 9.160121968948049 11.423185239002809 32.52295826532906
33 78.54471008346532 8.315916280511452 10.240117247101866 30.948422600764925
34 78.429493032261 8.749100637103407 11.037594880710412 31.91970060708892
35 78.61148350646306 8.4231439413041 10.03659149202516 30.578436302957567
36 78.59623494893218 8.536422737828978 10.380641193784879 30.963830552426565
37 78.62019504471345 8.299915194737062 10.036760939321965 30.75460132161265
38 78.57597875870586 8.693984485527452 10.70388146405593 31.545081126728547
39 78.37618597366284 9.627889937812892 12.298856282884174 33.74526782429583
40 78.34179380741311 8.864482132721916 11.465195134203565 32.71971725712681
41 78.421085968277 8.638345103528422 11.110737458097642 32.162193248865144
42 78.46271234872586 9.033998346619038 11.444125014565943 32.58735019590755
43 78.34052879658233 8.936974036742438 11.590279825265949 32.880375970142
44 78.61547378120099 7.931303039013837 9.90657327774419 30.243454578144124
45 78.54412792677479 8.72123090891797 10.995891294084647 31.96209182713432
46 78.49953433895219 8.534653109504921 10.928262271047373 31.85404564114107
47 78.45281899650112 8.047425448123775 10.396836445037415 31.239055902625967
48 78.31200374695064 8.982946316578218 11.798862930431975 33.277442559948824
49 78.63643018524843 8.38375575360028 10.485059831840493 31.152433491720256
50 78.6286683986489 9.198428540804384 11.678555349698815 32.83919377529594
51 78.43384892046767 9.130462372502002 11.897715876507853 33.23318068489628
52 78.66049279722758 9.713445578953827 12.387236082576624 33.610879838278386
53 78.6530792001655 7.054355098681434 8.994809959642868 29.18141332937042
54 78.6201444589262 8.842216535765308 11.386812725022743 32.401767596851414
55 78.77703804616847 9.124277939809195 11.46992662410672 32.41543708147353
56 78.6768528834421 8.700706326424811 11.126196265329447 32.09022108146065
57 78.86094414783918 8.369280477396874 10.333691258161814 30.782285047659
58 78.62554403718171 7.778286952733857 10.115345381818198 30.698198773505126
59 78.7216294535772 7.593861125252123 9.724313158416798 30.02523138793871
60 78.73130999065374 6.765420384498902 8.629911723172123 28.46830202985765
61 78.6847784248657 8.428200200737832 10.698843665577773 31.561556455250884
62 78.81264681904439 8.662525363640302 10.93319579426596 31.715985548405424
63 78.87481830162962 7.846642732164834 9.729135889172081 29.755699547242553
64 78.6945950061226 8.161109484306014 10.500877085277093 31.220163020491785
65 78.56015429282043 8.765676275036979 11.486082772136918 32.87309833609967
66 78.78260164280134 7.320040928569367 9.244738205229874 29.29234166780894
67 78.99187624232997 8.225397986147364 9.963390259804417 29.988695751580895
68 78.68992426080865 7.109870703308046 9.292000966631653 29.633833487097373
69 79.00350009959632 8.483548467454707 10.495154980407984 30.907479115045312
70 78.64602869378253 8.463614031027266 11.178542445635442 32.18050408750513
71 78.79405113568347 7.064995952516788 9.130309142255177 29.328968077750993
72 78.88382906299798 7.588157440276162 9.380133112582612 29.69309274043811
73 78.80804565531514 7.677419147792966 9.786923934587088 30.479777992983713
74 78.92463142774449 7.770115463572301 9.656280068748679 29.91696675703729
75 78.98781436128647 8.326058193665501 10.161786975550847 31.048527308971106
76 78.9034056339551 5.519331867428494 6.962094118327922 25.927922289437223
77 78.8664740236983 7.3722393226944725 9.552493599454227 30.144865386540275
78 78.93024419631087 7.929165581981875 10.02130213209017 30.75035782951092
79 78.84853274068304 8.325108037778833 10.938768003449429 32.01894881309643
80 78.79966641942708 8.031843352227261 10.647031895977088 31.672296360454045
81 78.97415856389367 7.9397857683197195 10.083880322241844 30.915884343579968
82 78.92279422853223 6.962473670456207 9.166909758365549 29.542145039953983
83 79.0210585213395 8.012573401287128 10.047312292150078 30.89977102816891
84 78.96840321471991 7.93874821638355 10.375772842603537 30.9828667341135
85 79.06680015441982 8.078986853181638 10.015697336888074 30.21519751011832
86 78.9851601731487 6.865294988281141 8.72361607830655 28.684126937628783
87 78.99968010975107 7.785792800837651 9.99533107525259 30.74719748969601
88 79.07429754203696 6.631493035177022 8.473251180070084 27.813972429374967
89 79.04457033354839 6.967047188613767 8.82267105769785 29.039500169067324
90 79.01698808436902 7.491216043149976 9.614908859512816 30.236878602705218
91 79.09733507273934 7.18749765443801 8.999606621583267 28.91649384084679
92 79.02031589072345 7.199594529885436 9.208280967601413 29.34467550318127
93 79.09831740801016 7.2365148720951735 9.218519494650801 29.051230958773044
94 79.13643947603674 7.40094497948029 9.17147831817563 29.121880084092577
95 79.0998639291465 7.261885201437858 9.338585938846212 29.58352278295878
96 79.02812443294226 7.611339001297554 9.844281844556345 30.64837951736601
97 79.0750431733738 6.5575426539195805 8.395390147187133 28.40578999822254
98 79.00818623921833 7.634031406386418 9.8391071848 30.777094183711394
99 79.10641690661608 7.337146204025094 9.437666987052395 29.89628482444916
100 79.1689647468929 7.578479406406268 9.68768647349153 30.102332865213498
101 79.13584081659604 6.750194936943505 8.567177120131097 28.39381385393961
102 79.17729917015737 6.653024089310383 8.567307464205564 28.53741214320098
103 79.24269724710999 6.889585854728823 8.410555680251386 28.19043252896559
104 79.07528981997208 7.53892506680212 9.687895024010684 30.458180251002563
105 79.20147135227134 6.058342391783718 7.8271160513253335 27.032673506580963
106 79.06751787515944 7.1047495866137105 9.198061992163186 29.707743493386317
107 79.17746400359135 8.166182699843686 10.469490232145407 31.449912428028327
108 79.18401374687936 6.723456873532026 8.473244662866364 28.109005792616138
109 79.19931734743209 7.720592627133348 9.81280375057253 30.526922297244784
110 79.05000423557992 7.172287465869184 9.250238725172387 29.99128910965392
111 78.83181811202778 8.119472030547854 10.845239612815538 32.36834529364133
112 79.10749572696496 6.93693225504873 8.927050592531128 29.396104367429686
113 79.19216364160185 8.044912576502112 10.07318559093181 30.669681675109818
114 79.26425889176696 7.815337478992341 9.885626984977325 30.431470216726865
115 79.25449990027849 6.8533056246844986 8.473049146754652 28.010948395614665
116 79.26384678509015 7.091541826674175 8.587628105414991 28.334438649131254
117 79.13335160742 6.786681900345479 8.807153595632544 29.029863092546282
118 79.16579902143881 7.041106880997103 9.06761364243649 29.286782465988527
119 79.21115063910705 7.350456788807526 9.30204397756934 29.747241310604867
120 79.20870384955987 7.556967619756215 9.494803312095069 29.988408303424073
121 79.28311127353678 7.522971264489356 9.583359076288033 29.876317364784555
122 79.19446183347276 7.903479517572909 10.083952011482788 31.272605675051047
123 79.27251030467842 7.110266382068763 9.04132324261646 28.981019415667564
124 79.28527313257949 7.858517781252211 10.031573245158176 30.5819468395506
125 79.29142563054693 7.94426121192828 9.958658769901263 30.908575169127804
126 79.2325382161704 7.362294455186487 9.406169341457415 29.513248465927866
127 79.2903625778918 7.380778293870296 9.343669357750429 29.721155007752454
128 79.24399197855465 7.6268257655588565 9.59896126200176 29.97487723616348
129 79.3113476704345 8.567034152021167 10.740338701684383 32.00622136375194
130 79.24881696633477 7.905518698604006 9.81771120497623 30.201095461809636
131 79.1800745510829 7.003843292138935 9.046836796966428 29.39874310171747
132 79.2569464924803 7.426469647370226 9.432407603647652 30.132022697671236
133 79.2574603916723 7.192453175442093 9.119523170093014 29.1944405260979
134 79.24887057156478 7.773881048001302 9.760522742303767 30.277689675534482
135 79.24561425486351 6.488129108177231 8.212804167673571 28.027055761777085
136 79.39387580261229 7.5905628153383 9.280745755801423 29.35021113213495
137 79.22779929105843 7.301488085149978 9.343890942677024 30.047472679941713
138 79.25860036617814 7.679173395825662 9.72927926765399 30.15494740871121
139 79.23315827574797 7.634077529010377 9.73480585641141 30.853020469798274
140 79.32674515614349 7.867481652507431 9.906358210021315 30.313940470373822
141 79.33827932511039 8.387574923362951 10.677864786792291 31.836352007200098
142 79.21091638170469 8.254079252088614 10.594640095245023 31.858811155509905
143 79.28792165821947 8.436865823139039 10.641420583571271 31.992818259813337
144 79.25909198636472 7.75342730188412 9.745070452275694 30.718478246557414
145 79.30498454797157 8.368920381646722 10.552786612933629 31.775857632389805
146 79.31723244330101 7.22027595466311 9.03607037641544 29.16580068210446
147 79.18175185672236 6.854709309082225 8.79155792712254 29.336048215476772
148 79.1740630339961 8.148197355853418 10.490488662542063 31.82342836689206
149 79.27015334049099 6.716162258703111 8.718408832531587 28.664740884361528
150 79.2901860786773 8.263321410607047 10.53201628466729 31.741568425713275
151 79.31612111091364 6.527045073711216 8.113586258189187 27.742489581435457
152 79.37397675435498 6.654820181222261 8.358431084871976 27.807678973684812
153 79.35362102319694 7.3614632768800075 9.301848461457652 29.434507158812995
154 79.26601514835836 8.028713920450373 10.135848504731882 31.027262225533914
155 79.32491773574736 5.472071196115938 6.982727585316062 25.776541278430653
156 79.29640285592352 7.415982871317704 9.447957651731576 29.93128868830913
157 79.26968709554735 7.121067077352955 9.036252858119687 29.348935702008504
158 79.30094612481538 8.136274041003826 10.344307783027173 31.257087252144757
159 79.29475635422598 7.222472314765989 9.338475146382919 29.425462763816956
160 79.42086532967707 7.224187729283966 9.015052394407608 28.874400975280444
161 79.31388121573421 7.217795368314044 9.187406364075501 29.627819162000733
162 79.43586802471997 6.99311291754263 8.692001123044546 28.60545436424943
163 79.39780485697001 6.911990693106018 8.47289925106901 27.94115843140178
164 79.28287612179614 8.201806452333296 10.417326533543658 31.52073694384039
165 79.25465974972282 8.164589650579629 10.365241041386586 31.49843813575366
166 79.38554773610885 8.260118402220092 10.338820297492102 30.8943627031244
167 79.33478845225599 6.44820301630136 7.857818598066057 26.76831552865012
168 79.39313425324765 6.6774036708623 8.39509035581586 28.2802098836751
169 79.34562196056733 7.66531220882826 9.651053271362553 30.096895618846588
170 79.32635081618746 8.018820661427023 10.156657936220558 30.971088109175803
171 79.40177887816469 6.936136166498113 8.640026423350777 28.790629732659756
172 79.330539867341 8.038165621779454 10.312979584728987 30.92713041790145
173 79.34272872514352 8.8594028532205 11.41270557541565 32.78221424432148
174 79.41977505822875 7.473230303059879 9.406071583401566 29.70643682777323
175 79.00146977354542 8.336215063733219 10.980601934149659 32.62443216539014
176 79.32330604471503 6.123052709607219 7.806397860688774 27.598478302290243
177 79.3915390427743 7.7197300649544065 9.337947252881317 29.3141756967507
178 79.42064950401324 8.444055397066377 10.552538959192137 31.402519937187023
179 79.2627214287508 7.340297705511613 9.255165731187242 29.853204106492893
180 79.31851390259855 6.612620518707296 8.468252484814265 28.52722422927414
181 79.38935001588084 7.667250700505293 9.525851270633146 29.85750183025271
182 79.47406761069202 7.166116614733052 8.848322771552986 28.928136028630124
183 79.34942302227583 6.007035738851468 7.456632571263677 26.142078204962427
184 79.483066683014 7.701893233312745 9.4892311029116 29.69500903755158
185 79.3387222025592 7.02735736542974 9.031032577937282 29.195555305359033
186 79.43083899391556 7.44339335998549 9.197475443828084 29.363407652412942
187 79.39596273653349 7.191335773746261 8.71775059495552 28.27752954801016
188 79.3365726521774 6.617974259967123 8.452539506637248 28.371410963690458
189 79.38804037964238 7.961955252251965 10.067919690323334 30.562476857822162
190 79.41366781870568 6.95769892635645 8.801581386449065 28.813304607421774
191 79.2704417354186 7.823695308235525 10.18287664679962 30.908979004439928
192 79.40877690804768 7.322606070020663 9.129787765957309 29.245015866913583
193 79.2094995148475 7.231681382388226 9.422090870153577 29.929141056301734
194 79.25485956991328 8.065383600726552 10.495585115853723 31.412824716976175
195 79.33298851715055 6.890988207004368 8.775688536056169 28.989652547769772
196 79.27047153231976 8.10195815027896 10.505901849347786 31.220365225549006
197 79.28969101619944 7.880753218610822 10.114960866798517 30.628399504544912
198 79.33726134503075 7.036628920161096 9.057062289608375 29.140319135619684
199 79.40989581245506 6.227188905334249 7.743441672721152 26.981848420605115
200 79.32189724004179 8.804874434746706 11.245826056875375 32.36013433393213
201 79.35851384043313 8.464370083883887 10.87053939766961 31.582274709017565
202 79.42591446466933 7.069360537545571 8.87435900042779 28.617579655381753
203 79.33981955819459 8.212136076801716 10.495317910501068 31.108818312588927
204 79.39582592173491 8.497977665139997 10.839224233778877 31.57730764083083
205 79.36439712469827 7.702875823804904 9.770904647835078 30.141452903867926
206 79.38767566724678 8.364376985752118 10.615123666547532 31.309166189757466
207 79.39708410548538 6.2527691182483025 7.863325635212293 27.041174825826797
208 79.2749904681756 7.8534283145541295 10.214159224671738 31.00974782047652
209 79.14213375137214 6.660483737473602 8.739433331743129 28.844337739033843
210 79.27063854844201 7.642158189556381 10.000434045767982 30.43983569615444
211 79.35161904957637 5.861446957476447 7.634402337225666 27.04352468990896
212 79.42042200053939 7.197454513777131 9.036005204378206 29.066012589260104
213 79.26923632470493 6.2951670412333165 8.13479975630872 28.040906223238547
214 79.26258306487856 8.102042517419514 10.490299663634083 31.301567953233477
215 79.39077325821864 7.068295160695199 8.999600104379535 28.94552630972973
216 79.41940840861601 7.513272835086513 9.489459205041918 29.784907032232166
217 79.41819998112207 7.555143976247478 9.27544075197061 29.08327816482369
218 79.35378483214221 8.766055498928479 11.078907435112772 31.93485144705619
219 79.31207944688012 7.534408454572314 9.698074896226572 30.068839892679478
220 79.29584492908856 7.39772394679271 9.515749604861934 29.98625130996786
221 79.28008917505255 7.248253635327741 9.375036659270942 29.662905878910895
222 79.31383255763768 7.411390211105869 9.640814744313154 29.983244021556345
223 79.36031964721522 7.090213920161231 9.030941337085153 29.130646128972714
224 79.290825865694 7.838408349557384 10.161910802421591 30.65008821343357
225 79.37051373602414 7.071734318373302 8.98913999240355 28.845180316617704
226 79.28136129491618 7.086871254533281 9.218728045169955 29.43230186632375
227 79.42691033798049 6.121592223122875 7.550551994120969 26.674971077439345
228 79.16105390846457 8.366439957157569 10.860587627584039 32.45878070597148
229 79.3694680861563 7.284731402861384 9.34368239215788 29.628487010127614
230 79.37050951308635 7.398661427999895 9.437425850514636 29.69967689589943
231 79.43535491578879 6.74223802688167 8.535659922924943 28.10653584141892
232 79.42431594515278 7.255599130301184 9.030674131732496 28.911623753320615
233 79.42887061521691 6.950394119361124 8.686846014899363 28.640121757710567
234 79.31220536326575 7.773660098773805 9.979461684186209 30.446223559587583
235 79.21519591987696 7.063934575642696 9.11979037544568 29.536240093651557
236 79.26257482141835 7.508976206857638 9.682629123402208 30.453666791796586
237 79.34340479853618 8.195178359245418 10.495337462112243 31.127600890231943
238 79.25538226568214 8.022738065341661 10.349743130932454 31.56671408699181
239 79.30143399427882 7.854643445491227 10.062797168196768 30.468896058121253
240 79.36863542473994 7.699736623449114 9.79184442339822 30.373868483787003
241 79.299779363543 7.893820119012402 10.073224694154137 30.561051265466354
242 79.41186813569196 6.163377487024439 7.665385123726509 27.11708714643214
243 79.39188383378841 6.237599609137153 7.931293552843178 27.476873674084203
244 79.4202412511709 8.362512456397207 10.312640690135378 30.84219751154942
245 79.2426277203213 6.609032058771004 8.52564298080214 28.584377183497878
246 79.43532620169076 6.67788799367415 8.2594934151477 28.12379270688432
247 79.19117540075999 7.708323439630134 9.896452060361815 31.18593917970516
248 79.38263021636538 8.096403480272247 10.208534877858478 30.574896800621744
249 79.23270373218442 8.619982047176947 11.120989019554472 32.55228460755924
250 79.32989252700676 6.821045643269078 8.791414548640619 29.056078787305683
251 79.45346623585061 7.163251305564365 8.837777935928592 28.61929435238395
252 79.47155292028808 7.189057862759782 8.87945545373945 28.650283088759455
253 79.36518382488637 7.074157693078854 9.051809423407342 29.150732054026697
254 79.33861248204303 7.551095829511996 9.593890877504984 30.27181793553456
255 79.32382799410072 8.206041063285664 10.495428702964361 31.371346674162247
256 79.31084950546463 7.538628343814083 9.698146585467516 30.261297681936107
257 79.36970081625982 6.933941195209313 8.82771537337973 28.895670051930246
258 79.3253379958651 6.925514900282064 8.890319632346289 28.980306810322197
259 79.4298311875062 7.178201885895582 8.973472634652591 29.05976999734573
260 79.33625373120931 7.770802614663451 9.943030515372653 30.600708219446826
261 79.22223642471434 8.200293883558258 10.631149470503265 31.827678884730393
262 79.37093540154349 6.635335021416225 8.45250040341491 28.35153721673712
263 79.33304623160417 8.85311432913868 11.183280452742327 32.46491570179241
264 79.34278333066945 7.954724558238549 10.000310218897235 30.872548588570748
265 79.26092563305087 7.208074503210094 9.302109149606586 29.653703702922087
266 79.32032523301157 7.304464616599852 9.333359141460074 29.874453535794643
267 79.36186160803084 7.284888413269316 9.244640447174024 29.58156070320772
268 79.47042777046937 8.25869558615585 10.208463188617522 30.828165228392667
269 79.4932300021415 6.509302943365047 7.956788853808961 26.92469523008433
270 79.3472502794744 7.53057391887951 9.484291062489303 29.855384598269218
271 79.46743347146989 6.812240079888634 8.452154991617578 28.03016592017564
272 79.40760283422571 7.467516025844232 9.322644858538876 29.5926834222076
273 79.46631084155503 6.767297635318823 8.280224640191703 28.079736805896182
274 79.33397021065879 7.228177486497361 9.260353425351031 29.622293731746506
275 79.49879962467922 6.343672627242141 7.858007596974037 27.104832567668
276 79.14901570545526 8.244973523280837 10.766772479986319 32.16955119927404
277 79.14108987849224 8.667693282340782 11.209694679433092 32.853446438113444
278 79.35937817879463 7.16369755878698 9.06756802201042 29.647515163818404
279 79.35320071658253 8.993919256956218 11.329122437663596 32.54083301569671
280 79.38562170981044 8.305101565839541 10.542150536457108 31.162703368490874
281 79.41582824042364 6.827618632773623 8.535725094962176 28.422276975778647
282 79.3996346712716 7.815367691639359 9.71350763464347 30.252815418383516
283 79.10357837526496 8.749256633326864 11.361011115481979 33.50792766648182
284 79.14187409328652 8.95361374118154 11.60582987334987 33.59473107584399
285 79.50275434175047 6.468300000329938 7.967366275451971 27.172129954076517
286 79.39936833389758 7.385916043911917 9.176783322006433 29.58580638606899
287 79.2633664645164 7.5972566344165715 9.739934895741687 30.583123515093547
288 79.40902359285649 6.06758300911178 7.587243851083459 26.99171800487393
289 79.30648901599318 7.8702187072681395 10.010881123336524 31.03945020293324
290 79.39404777336188 7.947757997610716 10.094073228865163 30.780595178707937
291 79.36727006067392 7.488492734966937 9.500114833129603 30.264153774729643
292 79.40295175729838 6.639427355775535 8.259552069981213 28.143764893170697
293 79.46737307911063 6.976295178267473 8.665880170521334 28.458969850267145
294 79.51783101126647 6.85548512888171 8.49386509544705 28.204976238833147
295 79.22625377497785 7.139646028756457 9.130296107847723 29.92897122461926
296 79.29064949839085 7.2724635766845545 9.255237420428209 29.918088441334255
297 79.51182882366994 8.516827996766672 10.55240861511767 31.315594699301542
298 79.41057428023153 6.905457692054089 8.556488906024795 28.388733407873133
299 79.36399015455586 6.719921741748797 8.45769461478243 28.487307584897692


==> data/individual_runs_weight/run_28.dat <==
x y1 y2 y3 y4
1 74.1120649118449 15.301559973327805 20.94089000498175 44.15802777961903
2 75.66809501834882 13.247137237032822 17.49011535711279 39.31229423841521
3 76.21244523175854 12.81967516483576 17.036687425263963 39.07403420552015
4 76.60920321991259 11.704793752858118 15.551436248322148 37.49630922945026
5 77.1242239384714 11.516268588233611 14.883944242975955 36.43086868204202
6 77.12889698929271 11.531109753175054 15.103033080544037 37.10905819280676
7 77.52108988162473 10.93383217327593 13.987444215994726 35.43351018849633
8 77.4944970841275 10.56250415181837 13.805281854723184 35.39218620439565
9 77.43410544754774 11.12053415886494 14.733084011187692 36.88887699061936
10 77.90284334838191 10.268962261138741 13.075250762447666 34.08712308273055
11 77.62356687857341 10.474084152855507 13.664686218799215 35.74671143073848
12 77.96717678581896 10.174423361248262 13.2056795605632 34.35670999491507
13 78.12281479096488 10.652954812646506 13.73707931775826 34.94117479731999
14 77.9270003079992 9.867225865997552 12.987001306829683 34.30587452340882
15 78.51666406357279 9.71734863380247 12.094972081602684 32.367657458203816
16 78.11607071749843 10.16138645232124 13.299546845790712 34.669195760610414
17 78.48973052298629 7.826076790831811 9.755243807287851 29.434316542926574
18 78.2909325519869 9.39060144466453 12.126782552976401 32.90197849947381
19 78.12796097262871 10.87245292317667 14.227153486143507 35.92579020124794
20 78.34172176142893 8.857900877530641 11.40761563930771 32.002478858860314
21 78.41348029157385 9.07633322137412 11.579493853103784 32.23955331619136
22 78.30519262321035 11.234590704830067 14.633462035072464 36.244075194640644
23 78.46349351659822 9.252029495732785 11.850492218328402 32.621244340430245
24 78.55058543910987 8.287042585386235 10.537028014330552 30.46861521128862
25 78.474381698601 9.269463989811108 11.923452314011396 32.65536299633002
26 78.5404478550438 8.57104703052272 11.02191448855201 31.538654155262925
27 78.56647018532318 8.865302211621072 11.339686824899154 31.79106428276154
28 78.4149563079595 9.533527168796738 12.460437314797367 33.63406945701048
29 78.59240880713966 8.565868348779453 11.105217386543965 31.352646498609836
30 78.61994593011774 9.598825036274592 12.428900565980038 33.239817215815734
31 78.59552407140393 8.457369005339741 11.173048442896649 31.328605055669367
32 78.65173278858414 9.003980981398534 11.584648961248966 32.193273879544726
33 78.71183888361801 8.043034471913064 10.406749111900648 30.166106598185248
34 78.6731208637062 8.830740023967245 11.454357024411621 31.859834677483747
35 78.7232269324975 7.863520014183448 9.541284009050043 29.112454242142803
36 78.73247940206282 8.076921821347032 10.250244981687961 29.896095585807036
37 78.78596376459004 8.095135957627194 10.177297920412432 30.037086236883304
38 78.73351908589001 8.54632791500971 11.141576866116566 31.138623518905305
39 78.58943652962118 9.498183848542787 12.439484504826769 33.45005147866221
40 78.51806689176021 8.76560908029524 11.564061114686886 32.25202849133617
41 78.53680411867654 8.617615415668215 11.397292388609914 31.97904206210137
42 78.68184380457348 8.66962070878444 11.324169362833846 31.81868266906204
43 78.55474209243197 8.608262701606076 11.491153156633693 32.11329511958551
44 78.81702633593189 7.457545937872463 9.44783382486083 29.21113023692734
45 78.7085374484086 8.280779663506808 10.776880662961252 30.895850210676436
46 78.63821647373805 8.393599924586551 11.115801325390684 31.462498176748277
47 78.5965849620965 7.7320648395619145 10.422885708319674 30.67258500816833
48 78.49708631216122 8.726158985419568 11.798804275598474 32.751632298789424
49 78.74093978079567 8.075307713032641 10.417293947525042 30.57390642163771
50 78.68146727438624 8.880883747841347 11.4908468480587 31.99426829536155
51 78.63280602767448 8.727677000040565 11.621432059063586 32.4153815432939
52 78.74511369088155 9.215248036178854 11.871275581002195 32.678292733137525
53 78.85274304773029 6.590056766805922 8.567372636242798 28.21693212854729
54 78.71602851190487 8.40603063816207 11.011499997002083 31.400713229762147
55 78.76898329175907 8.68593994120276 10.964393648489668 31.524112701507
56 78.74692267745954 8.323780627082593 10.787386395363296 31.246480200892755
57 78.8620727204544 7.894811243031609 9.78650031634507 29.926126654738884
58 78.72076734146685 7.4861972658109375 9.880758633795972 30.018082251388243
59 78.7928224703954 7.663446259257159 9.92229929032865 30.084306955743976
60 78.84992504015665 6.455288272730606 8.296296064573506 27.785421490284723
61 78.77981192650101 8.330785006922998 10.67795602764442 31.347207180375804
62 78.85899783935471 8.328009211288578 10.354604964910074 30.861607812606795
63 78.929010844435 7.327421885130916 8.968232802859022 28.802635659677954
64 78.76467849150055 7.860875218701274 10.271523651844717 30.558133613989458
65 78.68220952952272 8.513257309460577 11.230627937792514 32.237379170626234
66 78.87960527228712 6.818670722710177 8.645396599218824 28.375625592204166
67 79.07886891121105 7.525928073407284 8.96793301148775 28.680740973188946
68 78.82418212071236 7.002541771356779 9.291909725779535 29.302372357963336
69 78.95249869588983 7.950174295318628 9.854181477012137 29.95623037749825
70 78.7235598771041 8.265042942678225 10.850179653237834 31.781019983252822
71 78.93121025643983 6.896611148469948 8.874815204688424 28.826442872228654
72 78.97068408661984 7.452500696522861 9.35401867726311 29.35765816438608
73 78.90664977365589 7.427741545348979 9.578373415439668 29.842789144969693
74 79.00736797621516 7.721123380964595 9.65104675415882 29.845694348748353
75 79.0009849538991 8.154008339487733 10.015769026129028 30.482381617163302
76 79.0525282258338 4.971920236244522 6.206241864900452 24.65017510110269
77 78.88732075315224 7.340539188287147 9.635789980242448 29.850971295854634
78 78.95749690437154 7.68020206709288 9.755419771788388 30.043471883662242
79 78.86524344341271 8.280420902558513 10.907439805151242 31.778156048294637
80 78.87252651107374 8.202130973711014 10.65728345743392 31.647521416051728
81 78.99823354368809 7.916404204336834 10.094281779384318 30.832081294676094
82 78.89379592335156 7.140741176331682 9.302356803348077 29.747510385287402
83 79.06146146427687 7.985354512842187 10.05760947403298 30.555953408676174
84 79.02837722706462 7.892791777728539 10.146412891967449 30.846555913001417
85 79.14836581090834 7.915927226362938 9.650773031602444 29.73723186356384
86 79.09669848306675 6.842701151418712 8.681814733624938 28.495277719937484
87 79.02328581228612 7.662853957018849 9.823270379752246 30.322801756977956
88 79.15152489126135 6.340543627995962 7.983333424574191 27.28008283572271
89 79.06274070653372 7.002714819850361 8.96856518024891 29.038537044053626
90 79.01099820245405 7.769434617573288 10.042183252819804 30.578822602360567
91 79.16168639681293 7.199469281835337 9.036018238785648 28.836821507596333
92 79.11980931869765 7.13869054832861 9.067483298362022 29.128554896056514
93 79.16913258561766 7.257502864462634 9.124671761034476 29.08984536519057
94 79.18292569448577 7.628940199725778 9.432003537016808 29.48307932360632
95 79.09782366803557 7.325365578909285 9.239504890640015 29.582104913526408
96 79.02304090832281 7.805308613919112 10.068297688139282 30.81688374368845
97 79.10914193353116 6.620308204718542 8.426574967003397 28.36969625648038
98 78.99205556510535 8.158168177524649 10.547807469288983 31.609095527630547
99 79.13275576999635 7.642990208564543 9.823257345344805 30.363653699281844
100 79.17460729445858 7.799626048269211 9.81784806625442 30.240561518802377
101 79.14316352869331 6.890632402044612 8.76520887246901 28.655061362528734
102 79.1451626913192 6.991568619197791 8.879970312833606 29.12027890486518
103 79.25374209920908 7.194474256572468 8.7909322755651 28.628226387913468
104 78.95731925513323 8.05222770151562 10.318532242301293 31.46456035803188
105 79.16072718779354 5.9635774703685325 7.602937277649302 26.64555107773744
106 79.04839593119584 7.371743922063202 9.479448780122846 30.13559257568842
107 79.138508409789 8.322556324121994 10.625772777431497 31.548121282413298
108 79.26778070089186 6.7390821086353 8.473120835995617 27.942332085883702
109 79.14824547320659 7.810645592337028 9.83886604826224 30.675149679451717
110 78.9946098713997 7.492793299345675 9.677565256109165 30.518440821518045
111 78.77230039801765 8.117943321139803 10.746184633424239 32.20468570293389
112 79.12103590960378 7.012922806019037 8.973896252894619 29.422383234614923
113 79.31946901433069 8.369580835332885 10.448341906063108 31.241432427140793
114 79.28928879241998 8.06720957078824 10.140925406432377 30.78313148857236
115 79.23479956371922 6.686499788404094 8.337491309308842 27.533564419641255
116 79.31087188840623 7.466936473404112 9.275473337989226 28.867110035259692
117 79.1181169037829 6.676715335629065 8.67168699903884 28.877053689617316
118 79.23093904273333 7.420855599159648 9.463566354649021 29.80379584754789
119 79.27506255240651 7.649793199309066 9.656371309600809 30.258075815374873
120 79.26235779507405 7.7980732181138395 9.786558971178582 30.285019443280415
121 79.26628117199833 7.681610334083825 9.624945353246783 29.92762573095058
122 79.13242704179171 8.297393228077912 10.766616067096956 31.824865763132337
123 79.23665422963921 7.278092519665767 9.14022832632212 29.01352247176484
124 79.26297224445503 8.090190038945897 10.198361522846323 31.079028652356488
125 79.2341955232934 8.239896940330423 10.474573651049624 31.326223526453333
126 79.30316964422907 7.743229638670254 9.765606161207996 29.947594096583863
127 79.25248527697538 7.745778739778962 9.937790683579074 30.384006363106497
128 79.2528084670604 8.142095905129938 10.260835437738415 30.999981186601
129 79.2596578314037 9.050981156530408 11.464712861128024 32.78725040229548
130 79.36730345745397 8.196407383295707 10.255380538221958 30.615839710451564
131 79.2049955628666 7.314351759455927 9.437627883830068 29.851443300782854
132 79.18658016890473 7.958482315352283 10.193271586738373 31.034427440272438
133 79.24753000664042 7.361514462740298 9.322703513372389 29.342596572028214
134 79.29255324203682 8.115223240487113 10.140899337617482 30.82190744414256
135 79.31607745371122 6.793022336337623 8.686878600917991 28.2619737932025
136 79.35689670742134 7.913051707564195 9.81227585707094 29.784136527642136
137 79.13241963975956 7.768158695350672 10.0527020196293 30.96332619062706
138 79.31780569432844 7.981706207126366 10.167007255733251 30.68851821458589
139 79.12965897602159 8.132622474429205 10.5165314086206 31.6933015603471
140 79.35325612670499 8.05762302546745 10.140853717191412 30.647201215140296
141 79.29108736707349 8.879529906462992 11.407465743622069 32.68850310885434
142 79.2390504226903 8.834793677305806 11.38668889815201 32.732504821811204
143 79.25793025707549 8.986307847326145 11.496014990611314 32.734952875608414
144 79.27603858747749 8.159439224895362 10.485040280229342 31.313000333479568
145 79.24507510357199 8.889971376325652 11.235444151344065 32.57149030728369
146 79.31336663708993 7.552242215996541 9.61969248704575 29.59933498288424
147 79.1980832674396 7.221048042054677 9.37517352054914 29.86630774934892
148 79.23449213742116 8.627758543613115 11.225192589887234 32.47807308764893
149 79.22427355555403 7.105346909393968 9.229175122738498 29.47110746798257
150 79.28763281911787 8.590033689853112 11.03225077365726 32.16452638414685
151 79.35739217494984 6.848218464818783 8.6763924201271 28.27811234221358
152 79.33121251882453 7.308201812736899 9.140091465043943 28.85105180325779
153 79.35467724242558 7.623617778478859 9.624912767228155 29.81528645229655
154 79.30787652354483 8.485985558629578 10.802799582169031 31.61126432483109
155 79.36409515412302 5.854698966863749 7.571563458925057 26.38614749192326
156 79.27392445598437 7.940902842711892 10.344412058286744 31.082487409175876
157 79.33304708117403 7.445078951692766 9.48960910072756 29.922461736957473
158 79.28530788111044 8.537079388561418 10.912334225147491 31.926769478378812
159 79.32562251914176 7.463664329915927 9.473883088143097 29.727934394477163
160 79.33472137485114 7.678536879439006 9.588305633914063 29.609880202990635
161 79.35190869629454 7.576212608284178 9.698042310207944 30.11891381834666
162 79.32191814971496 7.571905194884194 9.50500273592213 29.582793437012135
163 79.35364620704044 7.3241508444616255 8.941903299816655 28.599025537060808
164 79.32829932829932 8.609153954539508 11.000942126970248 32.14697187502814
165 79.29229694913606 8.332255417582646 10.771745106427243 31.8500575700136
166 79.33433850083091 8.326624208173392 10.422181850317557 30.908234765009336
167 79.35949147783575 6.854336518240778 8.175643072042993 27.410589868534828
168 79.31455086430618 6.960099134763861 8.869353787968247 28.75759711816608
169 79.33908810308833 7.954877690515401 9.958508874215621 30.59414217935189
170 79.41462174572459 8.190422542290989 10.292039809165843 31.102630107953534
171 79.29540902808321 7.103652562446768 9.004866004988 29.054071676239303
172 79.35896635146355 8.376653639548872 10.55264975165544 31.484224385755123
173 79.31073914515923 9.190042251911063 11.741016230183465 33.359675843350026
174 79.39358209476386 7.831961324669356 9.749997458290549 30.298318862904683
175 79.08568615216377 8.629665033755781 11.40266908168167 33.11169380263635
176 79.28712260675806 6.316464856208589 8.291010612353855 27.753985508945732
177 79.36491695496144 8.09674295889424 9.791316529896621 29.907962388309215
178 79.38233043102892 8.677157296000724 10.906918428853384 31.783426446502606
179 79.33356574383171 7.720223123285597 9.729305336468885 30.38976293817769
180 79.35102339622401 6.937451446443984 8.833000825599369 29.06403229790304
181 79.38772671689203 8.028271324186377 10.073068281264785 30.542798511625733
182 79.39113826971598 7.483310566645411 9.296439182367266 29.257761338131306
183 79.4108978480059 6.405543776187702 7.873479438613284 26.80230719027845
184 79.42103196944981 8.221672186579827 10.083254670684394 30.394630829474767
185 79.32096232416522 7.498756044987269 9.588651045711416 30.0669731628737
186 79.36011933367492 8.02029377089461 9.947905383757716 30.303489842634512
187 79.42952994025474 7.979526977150647 9.754826706249553 29.715985555182435
188 79.32122118281701 7.173504571398376 9.083137621705518 29.46189539323466
189 79.35949792494085 8.411624316941467 10.47441072095654 31.398031894288003
190 79.35610846203521 7.393724055008939 9.317489750393705 29.520072356984826
191 79.22515050937444 7.977972960596251 10.349717062117547 31.362666838103483
192 79.4304233806085 7.916556129920532 9.848896024792486 30.198933944717343
193 79.1977745288038 7.8287373898877775 10.110033860783663 31.173420066042567
194 79.25793500514118 8.212051850837332 10.516420616157296 31.703763208552616
195 79.29438753238497 7.362897346984799 9.286357068207229 29.73344984859313
196 79.34491353412847 8.230183118895667 10.464172193907151 31.48559153994762
197 79.38775895507668 8.033616759355136 10.187901410870326 30.99646908571013
198 79.35971739148783 7.187968219049308 9.171706420305936 29.44986473496025
199 79.41955045920193 6.5958847578767035 8.019556042868603 27.513466247753716
200 79.38057210461824 8.964650543485236 11.224951453349464 32.68903440019485
201 79.42196442466492 8.80884624937229 11.011187171223359 32.188792699551016
202 79.44914322670473 7.555120807269655 9.322455859630907 29.366331285376713
203 79.45781022653067 8.27690669449023 10.380569504543924 31.14566527946172
204 79.33025804889346 9.015346087044854 11.339608618454477 32.73279958817611
205 79.39607534896776 8.133583941048313 10.130419674030334 30.827503290625103
206 79.43559298514973 8.40538992308559 10.422227470743618 31.29795408383376
207 79.42858538420106 6.93997665917797 8.53035491909413 28.309850999110086
208 79.27630232783002 8.00015393548865 10.219366470446701 31.319785032954183
209 79.27820178952743 6.8936685311543 8.989557093441846 29.39007387384538
210 79.37621210348483 8.03728197134598 10.234890449715738 31.209728570603378
211 79.3111115959602 6.152426269331837 7.894979693696646 27.60022549575134
212 79.42077090113987 7.810101315357511 9.723811333730092 29.96649510923195
213 79.2848534908126 6.781201480912995 8.734102259097432 28.967039677250895
214 79.28993706771382 8.300785436791593 10.630999574817624 31.7083838382074
215 79.4414274660479 7.565848069376874 9.57804103804978 29.869813770495647
216 79.41745858747868 7.8746054299317 9.979337857315473 30.45834568948932
217 79.41693327087647 8.273839909425435 10.031097489286367 30.40557706539594
218 79.42716241662644 9.221391083955549 11.428007969758081 32.719893362754036
219 79.40267427714846 7.674606190740269 9.744914039386332 30.29585168684378
220 79.31497956046015 7.822737975964928 9.927506536103614 30.98578942085798
221 79.3853129850202 7.7516193206553385 9.901333445950621 30.606622270602756
222 79.38036516124265 7.580774792404886 9.729403094524736 30.389966874404863
223 79.32875017113913 7.325495398352475 9.281130270821103 29.651086889776877
224 79.3464703366169 8.005725504966446 10.16189776801414 31.03830416171952
225 79.4225858027133 7.18529110270914 9.062126156901417 29.189957657586753
226 79.32573293498821 7.247130656997551 9.270846123345644 29.830555070514308
227 79.48394189828828 6.663469681417274 8.201926954659289 27.612471885747514
228 79.22335222760755 8.36751054067738 10.803171062781269 32.28376637924353
229 79.32641721710256 7.404161925509019 9.385399013191087 29.897142538570687
230 79.43535189210029 7.934479794715337 9.90114444704263 30.56662433084082
231 79.53707184994276 7.075655587351566 8.827363444378665 28.538932325075695
232 79.40167600678113 7.414453619697051 9.218310944131659 29.24301995743399
233 79.46633321839629 7.5122403607478985 9.395552816592067 29.60540980208899
234 79.39863018082384 7.940159580116446 10.088839914275315 30.713612767877272
235 79.32254083278345 7.25439657342254 9.43768653866357 29.99789620102098
236 79.37169777920401 7.817697773584083 9.979572476649512 30.89620071936955
237 79.4166103119408 8.268126330018793 10.448328871655665 31.09634269012036
238 79.27582039556007 8.154294386233207 10.646790759439318 31.803073979982234
239 79.40568201015293 7.962517015443746 10.068050034397801 30.91925724483735
240 79.41583435931598 8.028212523240086 10.17219494989704 30.83043113166316
241 79.43410636214536 8.114070025242322 10.22955285986631 31.105191419122637
242 79.44278241430357 6.60332273598082 8.243793471378137 27.82411841115211
243 79.48232311212813 6.660667108922001 8.441955567790526 28.235123362523197
244 79.47499867238086 8.911023004476599 10.859733873896282 31.648684710569896
245 79.36502730048602 6.737278835039144 8.608991499220153 28.893488034764168
246 79.56138878658432 7.2196410541037555 8.926418423769967 28.934184329723877
247 79.29539573689243 7.535752089481687 9.760894222915994 30.78265319550162
248 79.43316006690122 8.362361493360389 10.198009593845258 30.931009674826694
249 79.32073947747644 8.552940953723972 10.928118892565465 32.41334326032437
250 79.33735232289396 6.9139786393520435 8.90605216213448 29.20815905388374
251 79.46972278208683 7.524842668849619 9.09305028856875 29.134720788450696
252 79.51990224987256 7.70641686762385 9.33275955871753 29.471407213178836
253 79.42809412563135 7.323888575563487 9.249789038115475 29.578201098463897
254 79.38951472521872 7.569356031783247 9.755445840603272 30.33151523804436
255 79.40291928115543 8.317249564191872 10.448563490989715 31.80978104153033
256 79.35033591382961 7.524949045093482 9.573055377201412 30.258540782789435
257 79.47092479989617 7.2001629321261476 9.129905075624334 29.330708927217408
258 79.40957394270802 7.2404274519500005 9.255074490335113 29.5606197068046
259 79.51716661488737 7.69504070532326 9.369425346865135 29.880467941619226
260 79.41290222263324 7.831324728286401 9.838774807410111 30.76697735600441
261 79.31457191398182 8.118024201279342 10.42268367500425 31.772371971556012
262 79.53239507990197 6.807871624826468 8.46799179666533 28.550310520430788
263 79.4840455035253 9.186478636092444 11.401997809698173 32.84220813482093
264 79.41902558735039 8.173128526434773 10.151379001204642 31.226059504352254
265 79.40308781676755 7.275998163575492 9.18210787744842 29.631563338202184
266 79.37126708806201 7.526334738790993 9.473993880606402 30.19217431579414
267 79.42356251782824 7.615663221104872 9.614615585345254 30.18767128060713
268 79.5472474570555 8.48408266516981 10.427304372444112 31.234790646242626
269 79.44824602442557 6.878396274366069 8.212119861282618 27.529420108164725
270 79.43327118666922 7.7773748443667525 9.60931058151444 30.30956482855699
271 79.48223579348858 7.069594428116768 8.587575967785199 28.386249753545133
272 79.57872961312408 7.823549068968086 9.624762871542526 30.103349399668723
273 79.51453835504114 7.544146099559078 9.244223346135726 29.282986253432696
274 79.44324902710476 7.714177892031807 9.750212526013424 30.649241330624733
275 79.49495557236345 6.916391638443371 8.431169595628363 27.970512570157624
276 79.28126487944604 8.419756601296484 11.141961381136234 32.52837917741226
277 79.21301617369349 8.57217533200818 11.199234567457095 32.62115157499822
278 79.43551978774497 7.418737744530953 9.474052535439903 30.17752540044568
279 79.47178506766231 9.137720486327584 11.282133398818194 32.74718343354288
280 79.49331930973003 8.448900796351236 10.531625252443888 31.318321172914565
281 79.53842467056613 7.186232701223931 8.89518798352763 28.93672798028839
282 79.54452997939931 7.93276039951891 9.744627282422503 30.275315406997382
283 79.10031586183052 8.912894243966656 11.809192698333494 33.769515198621626
284 79.20196202666077 9.103761975504055 12.08004116787249 33.80975083490764
285 79.54314834858063 6.934644165352913 8.34767769872845 27.83600749311451
286 79.48691450608354 7.803607563640705 9.708235216831284 30.16813478029865
287 79.39316153676985 7.652985719297467 9.838924703095753 30.752609760353312
288 79.51688325562442 6.878320600473216 8.5825251348996 28.38306167758705
289 79.38625947287142 8.031441677758547 10.177604228987425 31.326703981040904
290 79.54980634906894 8.130624486253806 10.177369609653386 31.096140893419033
291 79.47259728823128 7.9655276799433725 10.000310218897235 31.03609289952035
292 79.55038247346629 7.448960860268096 9.166251520789492 29.613157707130455
293 79.583575023608 7.5357332459164885 9.197423306198305 29.59024707880934
294 79.55033339546624 7.364869788263776 8.92629459689922 28.941450440996498
295 79.37158298247748 7.203386470418277 9.218832320429527 30.056303110795113
296 79.42514020375695 7.508044919134354 9.448035858176262 30.473766987166794
297 79.54361997067339 9.014847888160713 11.010933000278156 32.07690420750529
298 79.57350082256913 7.313505915167566 9.046250248631328 29.045110200940893
299 79.48505813218132 6.96617469557326 8.702552475872661 28.900291009505775


==> data/individual_runs_weight/run_29.dat <==
x y1 y2 y3 y4
1 73.33729969855625 16.1970450598137 22.613386962099334 43.15456048654789
2 75.08721752995537 13.705259694973321 17.646384867991436 39.23308055855427
3 76.05165748444604 14.365299894821462 18.08397599479249 41.115448071125996
4 76.55771533931195 13.334110436294692 16.848868131160554 39.86800620371112
5 77.07364956735071 12.211453346994661 14.956728374158402 37.22367947097048
6 77.12034806130815 12.753501116768662 16.139900641318917 38.7643164663404
7 77.60220147870145 11.426657152813767 13.9768342083331 35.97347948882007
8 77.49786113484711 11.75955721867518 14.909902265406084 37.06033326160747
9 77.39549038514785 12.179270440026722 15.80126021864957 38.327776440102
10 77.97883877454636 10.822546414051693 13.309570305117235 34.70449461731208
11 77.51589919192713 11.496090774012103 14.951775299328652 37.11887162782075
12 77.92097175769499 10.668362495080203 13.278489760560541 34.87648605079221
13 78.01829761192289 10.965789938226338 13.554551993078212 35.12328207642768
14 77.64992474055295 10.718971305354366 13.768707307427718 35.6194423521373
15 78.32672868256988 9.630154927176259 11.610215951455693 31.854779787578835
16 77.94780166867602 10.574305730757477 13.236877414786917 34.955249214612984
17 78.16026635897558 7.729557579112277 9.416557764192445 29.107483870545327
18 78.07777565565472 9.708871581902786 12.069398574192236 33.182502736064656
19 77.88757502038479 11.441461940405748 14.534569985774247 36.58727952698603
20 78.16006341008865 9.347270092567602 11.584733684897364 32.60892606254712
21 78.20104024452881 9.25522234474136 11.386630243318496 32.31327922830685
22 77.9457414744543 12.032691705707151 15.40478613013918 37.42309973964678
23 78.25493893377818 9.298774107437008 11.407459226418348 32.413473125108595
24 78.35945222674484 8.084645603259561 9.729142406375802 29.743742176632317
25 78.2607861658094 9.624310555873187 11.855608223251245 32.91419031314741
26 78.28968843973313 8.68940831297286 10.756077748676285 31.43221892158322
27 78.28400109981474 9.103866283011227 11.058267450920889 32.04009682596557
28 78.1271908051971 9.95246897934154 12.637561877590741 33.971666691185746
29 78.34636953439221 8.882340813323491 10.86539732393187 31.559758974357933
30 78.26861841835168 9.97798072560837 12.371555690418223 33.59727736246448
31 78.3010207447874 8.934375443340096 11.261643310311964 32.00886262990513
32 78.3587892984843 9.755582880211461 12.10571243333879 33.1215438928815
33 78.49416755186422 8.496151174335932 10.380576021747656 30.609486735699765
34 78.37216052309606 9.073297140376853 11.292775992498438 32.007137076201765
35 78.59898421947426 8.064329533527772 9.562047820112662 29.211056937485047
36 78.6281076715395 8.092542313713691 9.754983119138917 29.513566604362307
37 78.64460501356866 8.133407846064454 9.781117106069582 29.78954390212958
38 78.50013153802193 8.943362220129037 11.14151169407933 31.55497469754147
39 78.4021900402874 10.29142106520229 13.200283315880268 34.555653454077465
40 78.37979697409148 9.366749169534813 12.04340796574349 32.991387175825714
41 78.43344530695295 9.097070171455329 11.861017502341632 32.541315091422774
42 78.58851287908321 9.448455283987466 12.12659355406841 32.82769067834618
43 78.3716029701992 9.400664434267053 12.163337548660703 33.2202282434536
44 78.7463814259476 7.651092197868505 9.551887499507949 29.109516510424616
45 78.58464675864005 8.833251885800639 11.370897713530315 31.583397216173147
46 78.51160025562453 8.843882868509722 11.501339546053291 31.916502757483343
47 78.44077910339944 8.501857863953262 11.246171468672717 31.681833057734465
48 78.36390952013363 9.686280597305435 12.861857960933797 34.243989630527885
49 78.64019835901698 8.75079812800082 11.172852926784959 31.483793907924706
50 78.6252628732723 9.617149967274992 12.29334272853423 33.1416272008387
51 78.55251314251142 9.712262602890553 12.668818386647974 33.90827601184744
52 78.70259718232985 9.998942993141762 12.720630156248658 33.79728412967603
53 78.74991377333832 7.409283275539109 9.682485744920289 29.319667678439
54 78.692960234202 9.325982010762543 12.110991368354696 32.77751632195809
55 78.70001697061787 9.754722931121059 12.496490485794965 33.19809219262149
56 78.6716529044734 9.478325578722476 12.17876376987389 33.12775234133366
57 78.80687419386008 8.391389179949973 10.667117917852465 30.438061356435853
58 78.70294207177861 8.557019006519692 11.146992662410671 31.670279726634366
59 78.78634124391371 8.601872095772297 11.084362334629215 31.619804295343013
60 78.83737178541844 6.91400537532717 8.937184844320957 28.34770259766255
61 78.78818217128709 9.321044185943048 11.970245836745086 32.798966466406966
62 78.88224031817333 8.970187070838186 11.438513702160147 31.82698912098154
63 78.89295804178418 7.9387679495752135 9.937497409411522 29.690674315496267
64 78.71920306222889 9.24944815617012 11.949527646108537 32.93122918887903
65 78.62473080963082 9.984589997318386 13.351606269132876 34.711563009888955
66 78.82273935121688 7.684940884708541 9.734460444614069 29.633504533936073
67 78.89077344759573 8.306207622570335 10.255165470499094 29.836824314473642
68 78.73460554790476 8.325973728583605 11.089784648127043 31.53864074144056
69 78.86296239300597 8.877985672790064 11.130895169213984 31.30764431894516
70 78.64283791389191 9.658260282852044 12.8513391941243 34.221774623263315
71 78.83143119008432 8.170506842757133 10.448583042600868 30.922283394226756
72 78.88953915068934 8.459809617597418 10.682856964844378 30.926958283200722
73 78.85620498880756 8.682765916792153 11.053105825571997 31.908175247449023
74 78.90271146571233 8.369606999891209 10.474352066123027 30.675882678492915
75 78.95238442097275 8.869630309559476 11.052779965385827 31.544301194708567
76 78.89407843645311 6.048211711082328 7.738410391446726 26.482850982039775
77 78.78669520701263 8.479957659377567 11.105380316637037 31.82208044736292
78 78.88019823967383 8.793033937749591 11.204148539064507 31.897467297591643
79 78.80053796213835 9.641255667123424 12.6219205886547 34.06718428956511
80 78.79593186889585 9.54315764323386 12.533364824461724 33.984044465322505
81 78.88085111302252 9.497556943422122 12.183977532852575 33.40820651491756
82 78.81560129557691 8.640847889622169 11.465084341740262 32.45324527317756
83 78.93835523803942 9.15149080740754 11.589745414560637 32.50441455532006
84 78.8433162668213 9.319277354908696 12.027753642399986 33.35988687958651
85 78.9989576475302 8.81278205209947 10.875453369277011 31.162952539204248
86 78.99676471589073 7.8294931293536845 10.000251564063722 30.08501696076221
87 78.96647907447401 9.18925873784165 11.730562635411202 32.88603131830969
88 79.05377425222308 7.243616204334711 9.030791441399511 28.786471345178043
89 78.92348295442369 8.385887061254193 10.771647348371394 31.296566323924157
90 78.93745276042043 8.880437719915436 11.589940930672327 32.4672044847627
91 79.08560269767968 8.036043948754973 10.020911099866758 30.14897198775386
92 79.02960228346478 8.47026437636844 10.714276403994683 31.484224385755123
93 79.01227635395054 8.513500271764839 10.656807701562121 31.195562471615045
94 79.06521246765136 8.2936204043686 10.182426959742708 30.537302759419383
95 78.97991758268557 8.516559112183044 11.047852959370974 31.577569232387106
96 78.99028968099732 9.172823273377585 11.840064692371044 33.03007281389431
97 79.00871223785414 7.893783652605774 10.193232483516034 30.597471116789542
98 78.96502737840979 9.64235417446195 12.564504023851919 34.00168867953678
99 79.01143370383359 8.874148624416812 11.35539328587244 32.492528719890416
100 79.07236729313566 8.476336220906667 10.761180719191676 31.537309502617504
101 79.07346337355779 8.004003847888983 10.114863108742679 30.412322266792636
102 79.07479923010553 8.184750169230242 10.422409952447875 30.917507189798055
103 79.06957277882273 7.87626566129279 9.728907787041763 29.47100805206715
104 79.02368480572244 9.172919603567815 11.860926261489501 33.10874936215781
105 79.03546550181542 7.063970901295913 9.01520229009325 28.492825044792124
106 79.04617921503305 8.800075864838005 11.407583053289095 32.57303248908136
107 79.06843168833663 9.596315487114326 12.29859559473524 33.70965619538896
108 79.0638277886059 7.744110174357716 9.807277161815131 29.642471601559773
109 79.11260908367048 8.860583465818543 11.449169330247832 32.47392116944222
110 78.99025214534771 9.05781947491356 11.892326149028632 33.19518063931157
111 78.77604334920969 9.709173601157847 13.070434548896104 35.1210612530093
112 79.11375430259864 8.070758084543572 10.427786645519642 31.14898023660313
113 79.1822182681851 9.115977023297699 11.349840628300145 32.263054951414674
114 79.12756471662806 8.85969415956677 11.240534087452014 32.04621569553184
115 79.19257323241338 7.460827599562892 9.067020576897654 28.794380519288552
116 79.15160276851043 7.965745256340111 9.713227394883372 29.63427077869859
117 79.11258863300787 7.9423981136590855 10.318421449837988 31.093264381433084
118 79.10761819371605 8.143758569715601 10.526698246429033 30.998108357248555
119 79.16408134300225 8.486773310017615 10.729872072504676 31.55915708509719
120 79.16480024913746 8.336871818189113 10.536995428311934 31.141542195225725
121 79.15544837079831 8.467605809077847 10.729767797245094 31.23566675214754
122 79.10973424378872 9.271867812482743 11.965162417840869 33.418173117797544
123 79.1345791202188 8.175699991287344 10.2189754382233 30.52470496615387
124 79.15360359920356 8.82051484697295 11.172852926784959 32.18779595962628
125 79.12331973854083 8.992351750041589 11.350042661615579 32.48442901814995
126 79.20196110665833 8.324725798012707 10.44315421189932 31.083777623496502
127 79.21624248355992 8.495978508029221 10.59429468344768 31.452370649433025
128 79.21373508432319 9.260249882797364 11.67303527814514 32.76301282562512
129 79.12614005778073 9.86903497346732 12.543433904214307 34.01439139986921
130 79.17953269650451 8.879675985587031 11.021458284291374 31.674968316654205
131 79.1565564581443 8.240180936883705 10.521517069468967 31.340195164520736
132 79.17232795654324 8.583593694273063 11.006188475967548 32.01438271392776
133 79.20151867859249 8.087262032695767 10.151307311963675 30.62571576271108
134 79.18518424083814 8.578395374118386 10.807980759129098 31.593557576779553
135 79.1774497184341 7.493944969816269 9.583352559084313 29.686144494235055
136 79.18173384370148 8.39115495349565 10.213572676336625 30.55097107406557
137 79.16076563106648 8.606718608263817 11.17824265426417 32.227403773862775
138 79.18671554604984 8.7733462064221 11.016453071831833 32.003337338529846
139 79.0893805056791 8.996012623552357 11.709896582404443 33.12696713479604
140 79.21618838164342 8.683706901618494 10.708893193719193 31.68465489431892
141 79.18996311141842 9.619403227946247 12.345512944339687 33.928854625807794
142 79.10118971881329 9.474241741999748 12.121464514738134 33.68994914761958
143 79.16985437500306 9.497576758054656 12.110997885558428 33.69296565144916
144 79.18443401296189 8.772466284423087 11.152056529703714 32.25845316673572
145 79.16971294286878 9.38255681895762 11.850381425865109 33.37348603629693
146 79.18237429144699 8.01321128393679 9.911448146129265 30.16877006294446
147 79.20691521389836 8.016682082667948 10.433026477313224 31.208832455558387
148 79.08893022822875 9.434053133528758 12.382172215283571 33.93749407477499
149 79.16192825796107 7.692553757789618 9.911734903093095 30.181502080457967
150 79.19876980718392 9.29874574310755 11.772207567203441 33.23800192941717
151 79.24890527891442 7.11792697869946 8.931749496415675 28.68048296244663
152 79.23829001187269 7.461260847582264 9.171315388082535 28.969550168199408
153 79.16836919124512 8.056888653447325 10.057479129958512 30.49018142287432
154 79.16986434633398 8.825337648696783 11.204076849823553 32.08848320106914
155 79.23771451139284 6.711638635592138 8.556534526450854 27.903600058008436
156 79.2361393301726 8.914623102448983 11.334453510309306 32.57179357468441
157 79.21783032705157 8.156358256748742 10.359818727888758 30.883409782926375
158 79.21630543242469 8.958381131349348 11.402154222587535 32.49660367687969
159 79.24439823414713 8.179993280918058 10.255549985518774 30.88131749627474
160 79.26557910439752 8.094729756293981 9.947827177313041 30.170400086055913
161 79.22435115424949 8.04062862885251 10.20869780795156 30.70353730253582
162 79.24482635524328 8.010627000008464 9.854096753363716 30.17747226949944
163 79.23153763850094 7.4341586308483105 9.02529743866073 28.71462157722785
164 79.2241409011385 9.214737437740867 11.720115557842659 33.162137717300354
165 79.2206859451444 9.234347342976363 11.881781313404238 33.486418323817055
166 79.23708836546221 8.644587888889683 10.547181817731543 31.254876926052567
167 79.1765816664128 6.724764728492838 8.071452536117697 27.073195407401172
168 79.27933049698908 7.426363211813815 9.333118004922314 29.492072376385593
169 79.31164509204598 8.323984244308303 10.286773908557368 31.136124183717627
170 79.2717786694489 8.677582910930028 10.938318316392515 32.008271328761055
171 79.30268349546337 7.512119865281763 9.333137556533488 29.7485488105097
172 79.23110414489724 8.705247752241196 10.953933536513683 31.967993520602654
173 79.1898603693823 9.770722047721375 12.460144040629807 34.16610230827934
174 79.30738506813549 8.105398507423539 10.166883428862505 30.62489019436795
175 79.03114164510974 9.632920869806155 12.825289930842043 34.65513473529309
176 79.30015673981192 6.906404061156904 8.692274845600922 28.93305370989996
177 79.26378304776915 8.275578056839835 9.89555920345172 30.1845534572602
178 79.28203754298941 8.881140217546747 10.938129317484535 31.944702094168818
179 79.33557639237759 8.199147696658276 10.359909968740888 31.341278352263856
180 79.28555986753477 7.470635477683972 9.505191734830099 29.79381452380503
181 79.30425841473492 8.345368476075897 10.28663704727919 30.825158025459743
182 79.32908089556629 7.728021699337765 9.630054840965895 29.839488433983018
183 79.1899659470372 6.427956107805698 7.894360559342917 26.708973182728734
184 79.37876479955688 8.009183893215578 9.796634568134898 29.993278180320516
185 79.28880741358195 8.026433612247462 10.167013772936972 30.770210894182092
186 79.36371131308879 7.809061276725 9.64560488904982 29.837957338748854
187 79.22548410725902 7.612753329539429 9.139876397321057 28.889116480110278
188 79.33185021330647 7.774312365957167 9.989876175736134 30.444753902072797
189 79.3593239290725 8.771054461634971 10.886037308123742 31.866963142832805
190 79.34903170155604 7.719518362387339 9.723935160600838 30.00483533034205
191 79.24807271233712 8.633486884322318 11.10005576119506 32.35635817069317
192 79.3535569319692 8.078969826895612 9.854077201752553 30.385038576898094
193 79.21668576360146 8.144324348630791 10.646777725031875 31.678446613199117
194 79.22687574229877 8.76420239495765 11.256351340888603 32.44890570237935
195 79.35950662819506 8.112858963500406 10.354670136947297 31.107623599497934
196 79.32372262892946 8.522535610665818 10.735066283872197 31.761528585715894
197 79.31074829582636 8.628214780746326 10.933130622228715 32.011140207471996
198 79.34030860175807 7.562077532779345 9.609388787959116 29.946247308647887
199 79.28680763889933 6.782256114863906 8.394803598852041 27.74451667050539
200 79.32742032599829 9.59440916467234 12.04306255394616 33.55519321964312
201 79.34149493508589 8.80884018399711 11.031983568304593 31.965648499211753
202 79.39971513988229 7.734304786094069 9.54659553008459 29.75841134906647
203 79.33785923768613 8.575340498631496 10.641166412626058 31.65879361655126
204 79.2835706265786 8.913278827326634 11.177916794078001 32.126738722356905
205 79.34922412923042 8.212113918905933 10.140866751598864 31.00410569011327
206 79.34275809775374 9.165869812310513 11.318616705261553 32.666717301085576
207 79.27087992511986 6.818987384855628 8.44173398286393 27.856943483208852
208 79.28042856194834 8.523539709357166 10.808163240833357 32.07207196927171
209 79.30705697916727 7.536091936352096 9.765925504190431 30.31521101374307
210 79.27248990880997 8.535273029423449 10.88631754788385 32.02479762288644
211 79.33585540292867 6.526873240008495 8.34316127654816 28.34454714379039
212 79.35877808781697 8.06348922600986 10.041727048559157 30.4118701286469
213 79.33683972050731 7.289937200509722 9.2447186536187 29.762906353118346
214 79.30865345481016 8.70547787306944 11.027050045086018 32.46684423022368
215 79.37455447873994 7.8276404673050335 9.708274320053622 30.199168686510834
216 79.40619314665116 8.070860898186336 10.000075599563196 30.58605034328942
217 79.29416361452685 8.293852032636016 9.984206208496815 30.360010971256767
218 79.3038613415025 9.160033417537912 11.355054391278829 32.49087869761874
219 79.40972414955027 7.902087673956923 9.859506032454114 30.614815984037314
220 79.34096768729437 8.001014186288225 10.099410818714594 31.169288648854565
221 79.37545549622222 7.9802515176364714 10.047208016890508 30.9391571829574
222 79.26459806455868 8.213705837499678 10.662269118282286 31.48763009636204
223 79.37090503786033 7.714711401844269 9.671934392092174 30.314830025866456
224 79.28502746770087 8.693795927247878 11.042658748003454 32.34107092301801
225 79.38071291053028 7.536971008165809 9.442509269418853 29.68989553967276
226 79.35705775302185 7.835095477535938 9.859610307713684 30.683678575562478
227 79.38669830388325 6.886236078892449 8.572019402497554 28.08287187940509
228 79.25555209760749 8.773938072156257 11.329461332257207 32.912239398434515
229 79.37869289967374 8.013211469641538 10.026268241327363 30.77356762067628
230 79.42003784854914 7.894127341176377 9.734349652150765 30.427912555518866
231 79.38117087023862 7.16929710555528 8.863905405655526 28.71623109130377
232 79.36236007815253 7.7654075253411445 9.515280366193856 29.680686974726157
233 79.3906388607881 7.465586459787485 9.260053633979759 29.453881353462798
234 79.37910150282107 8.114243448247825 10.114856591538945 30.954857096854095
235 79.38281388078936 7.719704766328511 9.755458875010714 30.686288974976517
236 79.31939077510005 8.436636289051979 10.808215378463137 32.071796137610974
237 79.38440605100955 8.703573193402011 10.740201840406193 32.00703172175913
238 79.29963492537038 8.475104533516154 10.964608716212542 32.240424301038736
239 79.40024081626602 8.321952587979151 10.323250697797004 31.209971243645295
240 79.39418364948484 8.320082221225451 10.328536150016642 31.391640569557932
241 79.36520016023937 8.480033431752187 10.547403402658128 31.61941823208686
242 79.39167701369361 6.673918587465123 8.30632604110374 27.89963944882411
243 79.36658190988173 7.219555281108238 9.004794315747056 29.204326823736793
244 79.3419458552729 8.806485655328311 10.583586917730214 31.50159184099792
245 79.36266141390473 7.4542609119303815 9.312451951915545 30.094579906005492
246 79.40941660244926 7.462701359831099 9.280843513857262 29.328148509477657
247 79.33281329663077 8.234749650980064 10.651978453603117 31.97625226017966
248 79.42583790845792 8.348960882939432 10.260600818404376 31.018384869800254
249 79.32112511166899 9.183207465057507 11.730621290244713 33.43947150871236
250 79.35883927012651 7.335603176199832 9.322840374650587 29.742215251589045
251 79.34657403635077 7.46551220921325 9.03573799902555 28.932041692602063
252 79.41870935796729 7.82264149511491 9.431834089719992 29.72491654981124
253 79.42401237518075 7.77142227782413 9.760503190692605 30.408367166771335
254 79.35327412051551 8.12519448703962 10.281664420838265 31.023495350441234
255 79.37095699122412 8.720587321492102 11.021738524051472 32.292585363786394
256 79.36636925029791 7.991705910226579 9.969053709840015 31.016250116916176
257 79.36887974152089 7.6777849519877055 9.51034032577156 30.16885681339173
258 79.41208827087587 7.633366259428841 9.452988933006012 30.06748277357243
259 79.39084146621585 7.579275777698832 9.306912328750695 29.578329574681682
260 79.42596158248259 8.232160569939193 10.37546001682481 31.283543573639825
261 79.29419279915577 8.90504009449855 11.517078593045206 33.218910420467175
262 79.35852082895707 7.2612293519328075 9.015234876111865 29.326359486320207
263 79.37556620766256 9.26237575670958 11.475049146233275 33.11873926115207
264 79.4425820488482 8.353140331900066 10.411962874879343 31.61273876571864
265 79.33244485439877 7.856784753707018 9.953464558533753 30.810092606314075
266 79.40615590101704 7.6356114742920616 9.776216168869611 30.29410636470644
267 79.3897072301306 8.12830605086563 10.166981186918356 31.011521717546643
268 79.48530338169361 8.606488791765406 10.458515261075263 31.271469965803046
269 79.36698276930579 6.752352934658035 8.00891344918836 27.321340293317743
270 79.41667468856667 7.7185840975103694 9.630113495799398 30.054928996908615
271 79.37538662974085 7.53461043212589 9.20778566011844 29.23034448509103
272 79.42972448655306 7.989139657402812 9.88545753768052 30.54707575490002
273 79.41259295955774 7.646535558075532 9.369405795253972 29.623525917187578
274 79.38311149138968 7.956893571780274 10.073315935006278 31.025020656626523
275 79.38176178699555 6.511772746410313 8.035210366212109 27.337822014099388
276 79.27553731680472 8.709285242065073 11.36077649614794 32.922664596519105
277 79.31834424548995 9.025551045267747 11.589993068302118 33.35960722882927
278 79.3856500420564 8.150203020684296 10.266120889958064 31.355296330706828
279 79.4051988578782 9.141342741232581 11.365560123680885 32.78454726579609
280 79.41393764100076 8.364883717740558 10.35448113803933 31.20990757475859
281 79.36160485056108 7.354554808189329 9.11417254583614 29.314354925107533
282 79.42607912067562 8.216401382337995 10.166863877251341 30.935111128013094
283 79.22990901163287 9.502194042174875 12.491726409873205 34.574637116138554
284 79.23553405990643 9.564952217064357 12.611519131512217 34.477904488656186
285 79.39662564887023 6.616517082876741 8.092418380495737 27.305591035982523
286 79.38516349748338 7.959119557788977 9.96369005117569 30.57374351218699
287 79.38366532096342 8.043279224549243 10.297416502237622 31.18745962471611
288 79.38895574949345 7.04481805643166 8.811924188758024 28.782646061659168
289 79.35917893232845 8.227876314316902 10.453751185153504 31.50347902522309
290 79.41041257655492 8.38094115377303 10.47436510053048 31.26877938006111
291 79.38895516571354 8.399512968443586 10.62564243335703 31.636806066037238
292 79.40605680066732 7.27626432860878 9.009858183040098 29.01193901183523
293 79.3784549228949 7.804245850910633 9.525773064188458 29.94498198025679
294 79.39934036215432 7.457219944100546 9.119223378721752 29.186972659851563
295 79.36284415466478 7.547484388982312 9.771204439206349 30.577838319844773
296 79.36375333947952 7.794091244650295 10.088963741146062 30.682913576445824
297 79.40283498707304 8.608993846426454 10.510698511288187 31.35411539969469
298 79.40094523630164 7.469563932911047 9.114048718965396 29.302741302309887
299 79.36807840981214 7.40590318766943 9.286278861762543 29.70861559752417


==> data/individual_runs_weight/run_3.dat <==
x y1 y2 y3 y4
1 74.06422106566306 15.979482386548918 22.155103713476613 45.144840513641704
2 75.49447849437948 13.565203657659081 17.203553909396785 40.02831433991643
3 75.94977224968189 13.552385962121244 17.041927257057544 40.35237405461996
4 76.43905502493753 12.415556023595578 15.931864981265653 38.69950314951871
5 76.88136495014479 12.145123475010802 15.1080448102073 37.42556742258988
6 77.11606220028176 12.222131102024287 15.545896625157285 38.09982478999987
7 77.51217189649425 11.682496023909353 14.555444589300158 36.72490870825629
8 77.48639346282609 11.429487360122314 14.618205261156092 36.87525767539934
9 77.43408039990253 11.57615253149521 14.988375915439022 37.58442829723101
10 77.88808509306484 11.0931119296137 13.914275569792611 35.56888852372248
11 77.67804495461625 11.103223807727765 14.420238680855402 36.678648308261664
12 78.01732767458942 10.641237127372493 13.372363562991774 35.11615252703696
13 78.03208131506787 11.255654485742019 14.258266616718817 36.11950447369823
14 77.94007957439251 9.829981598094477 12.721203670176306 34.248868359799765
15 78.40622654181976 10.135326143044425 11.995904067803952 32.97972862410583
16 78.0714747734572 9.943240663144206 12.715872597530598 34.28460611199622
17 78.36012201495551 7.7741944559742135 9.427004841760988 29.46095838318713
18 78.23432674138738 9.478629872267922 11.939210912614461 33.17594574978197
19 78.14095645707096 10.858829666741457 13.961368883897585 35.956250019054735
20 78.29715855649573 8.756910509467764 10.96464781943487 31.84160044041032
21 78.37794731381398 8.868433740198977 10.902010974449695 31.910820954109543
22 78.26108814114563 11.126090954454128 13.935202310948302 36.317567172161134
23 78.37819190008408 9.15670260205764 11.402310635476887 32.42213824098494
24 78.51927915673161 8.057388491885927 9.671927874888453 30.134293769183717
25 78.43456727913546 9.107323367530006 11.272038250250716 32.44351257672139
26 78.39631656007961 8.489958041742298 10.490384387282493 31.41791481481627
27 78.45558525430987 8.927411270445077 11.01663555353609 32.02363419021068
28 78.3094786963707 9.420705032029407 11.970604282949871 33.49146805503152
29 78.52534107187937 8.518731234993743 10.537197461627358 31.370476037085815
30 78.5206212757092 9.514956583700997 11.725355389636238 33.089352406032546
31 78.46543559170306 8.5522835553536 10.745793601200837 31.705082640186166
32 78.56127171731846 9.154062664717074 11.18334562477955 32.43072870928758
33 78.61001102033471 8.286644598407236 10.00028415008234 30.73195360332045
34 78.56220774616794 8.93733064281191 11.10519783493279 32.05591315670762
35 78.73167257354655 7.93578977213067 9.296432665163545 29.523893164233804
36 78.68536521820651 8.278290165358245 9.880230740294383 30.343174567632758
37 78.75238069215631 7.885165791960229 9.411207139935573 29.70597469945073
38 78.73992954149314 8.415731445814108 10.29731874418176 31.03446076509434
39 78.5428066471943 9.546673687338734 12.121562272793984 33.49214045842183
40 78.50005185907915 8.826400758729504 11.293062749462269 32.409374800948065
41 78.49754743139074 8.640204434734343 11.068962182230923 32.02618564409762
42 78.63074163581662 8.712034184698107 10.922866026364431 31.87558851631964
43 78.48566096207315 8.762923639859933 11.392150314872174 32.43415141583784
44 78.78076809344455 7.357371313812518 9.02053336273896 29.145880356973663
45 78.696513320928 8.269843068561256 10.375635981325338 31.03992513784919
46 78.56915458173056 8.601235694037282 11.032446289768949 31.930071982248755
47 78.49869762594433 7.857710976359772 10.146654028505209 30.83462968446303
48 78.452116784126 8.811166502885143 11.46526682344452 32.94004540604073
49 78.73314711341136 8.135347604287613 10.203607871843623 30.696403633326685
50 78.66909965766153 8.92171111073519 11.30327520769676 32.21527169451842
51 78.57051334379035 8.795854025271723 11.402525703199773 32.464551807482664
52 78.68863173650826 9.39666713660459 11.892091529694593 32.91132726826142
53 78.68359167498707 6.837004092457353 8.661226887062856 28.68305774516432
54 78.63044801372054 8.667110639422217 11.105380316637037 32.0530365550167
55 78.78197568676173 8.98031899954121 11.157211637848896 32.1044221728526
56 78.77585165920118 8.33924807397263 10.615397389103908 31.31718593855377
57 78.875245100521 7.956260984739543 9.79174014813865 30.138890218178993
58 78.65025917353647 7.94764705720045 10.276848207286704 30.923314126368783
59 78.78750472277012 7.532618726947433 9.494985793799316 29.951583047423902
60 78.75504722468992 6.63210600849667 8.473511868219008 28.099313249409676
61 78.73561580009103 8.631261308293247 11.079259364113824 31.922280481255918
62 78.91082068270127 8.415607015161278 10.610027213235862 31.208037726798597
63 78.8615679942225 7.557013293654058 9.348700639024853 29.21301799086089
64 78.75653256170965 8.421515185975064 10.855204417308538 31.64102827259152
65 78.61966123253389 9.010203289936777 11.657967503136735 33.16936314062704
66 78.87170263516055 7.315299543356911 9.255126627964906 29.287915289365664
67 78.91640379287804 8.134596235185658 9.83314394339313 29.847268000696413
68 78.65712934356029 7.311597623103229 9.40143133435054 29.998391705499984
69 78.95026769928823 8.36044766732296 10.344125301322915 30.88378613062953
70 78.6633720539348 8.765687887842324 11.293173541925562 32.78032542324911
71 78.81260778146584 7.341976857754526 9.38036773191665 29.67277880665019
72 78.94744795610468 7.817604779735067 9.791798802972151 30.06556590542504
73 78.81904672289836 7.9815372822039015 10.188136030204365 30.88645018158639
74 78.93803593324142 7.97048266542112 9.796953911117335 30.23920323665902
75 78.92663492548067 8.656692804727134 10.740240943628532 31.518594874393614
76 79.01205903525268 5.502818441959782 6.826464591641135 25.749724082914128
77 78.78734751153075 7.9237084848666814 10.334134428015007 30.90258030582197
78 78.87639311915214 8.206020252355053 10.479839551658099 31.00861215189998
79 78.75516115278997 8.997897189135005 11.736069672557436 33.07962750252334
80 78.76353977333936 8.667955465401853 11.366081499978753 32.5153777212651
81 78.8688713197211 8.558937135992227 11.048002855056616 31.9540378059491
82 78.7765369182003 7.614519534391433 10.032016415011357 30.666990667360118
83 78.90381886221505 8.498261949404966 10.813344417793424 31.521495444134317
84 78.85090067050993 8.451186371922043 10.954233327884943 31.820861990231652
85 79.06836952034413 8.358696018348187 10.224039305516342 30.472285332056725
86 78.98787907190999 7.408713502065657 9.442724337141728 29.534926347595903
87 78.86277673284219 8.218680679881608 10.55808509956071 31.20045612627691
88 79.0335985441837 7.119304061012885 8.864100921767227 28.715944154305273
89 78.91409448164687 7.684301718049105 9.854579026439247 30.349036498127212
90 78.93976438056656 8.088009505662573 10.386135196523671 31.11225514259639
91 79.02824872680148 7.7335836103413005 9.619712038656925 29.73841385270407
92 79.00506496047475 7.57937005598036 9.531351790575648 29.986123650541263
93 79.03308906220506 7.726113657227339 9.614596033734092 29.9641067926263
94 79.0781184934058 7.645295576216821 9.405954273734551 29.435437414730004
95 79.03976719808652 7.800054131890791 10.026470274642785 30.474152040255888
96 78.97839235625257 8.244447775089895 10.646745139013259 31.54191819144544
97 79.01255805952177 6.991090125264282 8.984232537999869 29.03838006746534
98 78.92401530900283 8.409078430869197 10.938657210986126 31.97603677970641
99 79.02653829150181 8.009379418388146 10.245415733728958 31.038322417495678
100 79.0514486117569 8.233574876203553 10.32866649409111 31.180386155102614
101 79.07134970517322 7.248457815872558 9.176900631673456 29.235379581662137
102 79.07735885512257 7.497816947952788 9.63565311896426 30.048028157881923
103 79.1381034499198 7.304623110602121 9.00462486845024 28.751609934940493
104 78.94472508838851 8.364122212774463 10.839634817613453 31.907911810657254
105 79.12751225398848 6.370267879074638 8.08244054159527 27.49981571095401
106 79.03918254321016 7.78713296717284 9.964048497380473 30.763075705128863
107 79.07212467327072 8.754910693353482 11.266804935660858 32.33979401762328
108 79.12194017348693 6.9721078485198 8.74943072225477 28.471866909230382
109 79.13142699976905 8.366991028241989 10.542378638587435 31.623632144292646
110 78.9835459324616 8.046053027587497 10.443629967771118 31.517655493583153
111 78.77077940847256 8.575202825888953 11.496640642168753 33.09899957375849
112 79.06529265704408 7.707637371637301 9.979741923946317 30.771814453584255
113 79.16401663639243 8.528616405091908 10.573452665940387 31.479470447454272
114 79.18953759767714 8.176685157896742 10.234786174456156 31.032262161243583
115 79.18739089008247 6.963357747487475 8.540788962255219 28.14265570805897
116 79.22845759547228 7.311462873469038 8.837784453132313 28.722319925578187
117 79.08239396571628 7.378750890184146 9.53155382389108 30.151851090106874
118 79.11465221945727 7.441116894868694 9.531390893797997 29.901580334457588
119 79.13783739667693 7.896510990873437 9.917020355312733 30.78771800082134
120 79.16392819214178 7.982598855560129 9.974208817985186 30.63192054594245
121 79.19298706812373 7.751907987928962 9.67190832327729 30.140662953677587
122 79.00519566566497 8.541992808928484 11.042899884541225 32.37528482218015
123 79.27349150267936 7.383804802230376 9.213240559634894 29.386606977759953
124 79.12718961642267 8.537631070654603 10.813311831774808 31.761661510916362
125 79.16230293008586 8.428839816123373 10.620526428434196 31.709605971211474
126 79.1962484635986 7.844810609504983 9.802200260114635 30.329485261089882
127 79.21505949646703 7.821011468303138 9.807498746741727 30.519674093269423
128 79.16044272853553 8.434223812301868 10.604846036275795 31.598603325198948
129 79.14312390197951 9.156115356369412 11.62111923328487 33.025999062615064
130 79.2397751211558 8.02286555314447 9.666512078594348 30.305039547440337
131 79.16053426359322 7.4111201319333615 9.484551750638225 30.059768512747485
132 79.1744730303807 7.825643267745452 10.000473148990318 30.839680940309034
133 79.21910175918242 7.538929832843144 9.416564281396166 29.80862920322921
134 79.2121312752905 7.957153193085322 9.98461027512767 30.571582171645762
135 79.29883659258208 6.708097989166778 8.415938890526874 28.25247724399955
136 79.30957218646111 7.7920350659969495 9.343291359934469 29.69285590512807
137 79.11234444473318 7.909372945088208 10.229911306071093 31.269358906782085
138 79.20674928792451 8.114581838471164 10.286943355854184 31.01850962883298
139 79.05430217493365 8.305429223551181 10.839713024058128 32.12353383880423
140 79.25780217381326 8.170425646995472 10.161800009958288 31.039906197399525
141 79.1309759662579 8.95587015248928 11.376267889398362 32.878286735735365
142 79.12040625225852 8.69348804686687 11.094939756272215 32.6125999798993
143 79.17617909339415 9.301448715610602 11.82965671802484 33.55983951988605
144 79.16815623324054 8.121878680136142 10.292287462907336 31.3439686883328
145 79.23554694479212 8.662547434313101 10.985255217608126 32.01875205877993
146 79.30983471572227 7.375327372234931 9.150707989909279 29.431488551874175
147 79.13884608114003 7.206819724581111 9.385633632525126 29.865013617681957
148 79.09324459705874 8.642743998791252 11.188833110314622 32.70247493456058
149 79.21240688054986 6.952677608849285 8.843526109612586 29.203640965268285
150 79.25303541349726 8.543558606952068 10.922787819919755 31.986679616992074
151 79.34044967611096 6.862539596700125 8.525284534597354 28.382247617475397
152 79.29782299807037 7.080789055968729 8.655459161767688 28.518124267539736
153 79.31727637910134 7.591628632817081 9.494659933613159 29.81859777443283
154 79.234092254581 8.3437112910874 10.505810608495668 31.457787924907233
155 79.24534158305569 5.805677443514538 7.368357046830798 26.2987179774527
156 79.1973595872806 8.017134582846246 10.203705629899474 31.201547133401608
157 79.26025053921954 7.375001268781109 9.328015034406922 29.630381358093516
158 79.21632691647625 8.668361231524681 11.000955161377702 32.185774844308455
159 79.33620427386086 7.464422703095103 9.505178700422645 29.801088268674103
160 79.35058520184074 7.5719852140610495 9.33295507482923 29.481221854741293
161 79.30844009044878 7.429543699956365 9.390612776169771 29.93802053086334
162 79.34633425002554 7.468895654166557 9.24437975902509 29.324021214433692
163 79.32171761878311 7.12400345168638 8.530133334167534 28.09550024804076
164 79.24099033220338 8.552586076266135 10.91761316016342 32.094760727359905
165 79.22041125327641 8.535330161070661 10.902063112079485 32.27182100949778
166 79.41504059390584 8.57221692948415 10.547233955361325 31.42457115695866
167 79.3106022000953 6.934789476155269 8.160073472347907 27.672171184165563
168 79.33452631614635 6.814146570031299 8.629631483412014 28.525585407094102
169 79.32276318361933 7.76497902364222 9.734434375799172 30.263493615607494
170 79.33579281122736 8.379858556411428 10.599599687278493 31.581018131761894
171 79.37771899902486 7.1411518195633485 8.926646525900283 29.12212479168176
172 79.27453729029614 8.380873929827084 10.6778126491625 31.610790591637194
173 79.25246048805109 9.213495549663488 11.840077726778485 33.45127582624513
174 79.35040370771924 8.035089510057933 10.02620958649385 30.64010992692099
175 78.98942805290676 9.218576983198226 12.205249685805608 34.195465832639016
176 79.30981262166421 6.407653651606242 8.113859980745575 28.112764870139838
177 79.31094932993092 8.110052376998231 9.687093407952707 29.91683660158565
178 79.40839685230387 8.764457242994983 10.906833705204978 31.772012854016694
179 79.3048599546464 7.58754029617712 9.614680757382498 30.16665382866206
180 79.29683601288191 6.971622622050866 8.843408799945562 29.042995398869188
181 79.38936143704309 7.938233562630178 9.890599611418239 30.222866397295988
182 79.37537772084826 7.288615005003376 8.884727871551657 28.904361257751987
183 79.28464934493181 6.101632629094901 7.253328401113556 26.21199236146311
184 79.37312887932582 8.032278013658882 9.666375217316158 30.12772351371611
185 79.3307453313124 7.261090582601755 9.182127429059584 29.57170391779932
186 79.3738087398151 7.965083399055908 9.81761344692037 30.214943514051562
187 79.35065408598419 7.641936583828358 9.145122746318368 29.15156148850988
188 79.27411394725492 7.31094847292282 9.364602616109853 29.767979522176002
189 79.38311773754896 8.360124133722865 10.46917088916296 31.241432427140793
190 79.35321930611875 7.386486343850845 9.291427452704005 29.494828685573516
191 79.147068670765 8.606291186443094 11.08452526472229 32.47949404711363
192 79.41699691885134 7.849225875516484 9.713409876587619 30.10003589792214
193 79.14258609596999 7.839491249955055 10.198641762606432 31.153152401680472
194 79.27337128300162 8.238969022276812 10.500733706795174 31.63864259462641
195 79.2930768080673 7.473019961819199 9.619966209602138 30.093414098098524
196 79.30009722854608 8.281810527436138 10.584023570379674 31.490866579588463
197 79.33051139547327 8.125376324524327 10.339080985641036 31.226009252902355
198 79.29864665381497 7.369525008927893 9.338501215197814 29.81574927231925
199 79.32296105557151 6.7773734228319436 8.306267386270228 27.920270476796016
200 79.32361220596667 9.147954322818377 11.469854934865765 32.869528337642464
201 79.33730250662047 8.842181031482813 11.125883439550721 32.2638226859392
202 79.39443623356183 7.605305941198462 9.379781183581548 29.40263085947916
203 79.39133417492809 8.124434973706512 10.198211627160681 30.89950234783242
204 79.38345872713329 9.013312482648121 11.308267385748849 32.59371275426706
205 79.43308994554037 8.12116158167627 10.041805255003844 30.808347795730462
206 79.38493258799735 8.563954230964729 10.599404171166793 31.508851718049648
207 79.33932320274049 6.467982275347171 7.931032864694243 27.339753193384
208 79.2479818504104 8.037457623867237 10.328790320961856 31.301961716370485
209 79.26107232599564 6.8821033258398945 8.93744553246989 29.365093990659265
210 79.2352052225271 7.958444163899442 10.172442603638531 31.137108561201355
211 79.28563144594175 6.180195956896633 7.895005762511542 27.697205942577362
212 79.32915305661214 7.649136203809323 9.515384641453428 29.652573817140148
213 79.26519363180957 6.8930250700029605 8.80703628596552 29.1118078085553
214 79.25340397175592 8.634142410107541 11.110476769948708 32.35635817069317
215 79.3380317362378 7.391334813353136 9.197612305106285 29.487875742352166
216 79.35661990893921 7.938563604490806 10.021080547163574 30.652511387763802
217 79.36643146894598 8.131159578565123 9.702747731296213 30.060091060297434
218 79.3884639846056 9.220949819813741 11.318603670854099 32.79596925868863
219 79.36469256343807 7.813491157926282 9.948153037499207 30.492132914908588
220 79.27337128300162 8.095519701730055 10.422566365337238 31.35539866024929
221 79.312235579919 7.848287314431099 10.104605030082114 30.75980731249387
222 79.25826350785911 7.55840641459356 9.781573310330216 30.343079491392842
223 79.30912173864162 7.194421700865345 9.21860421829922 29.387173058556126
224 79.2925450171773 8.06495658846273 10.25052522144807 31.176179579664943
225 79.3397249789624 7.338818278424866 9.218467357021021 29.39481522888071
226 79.31542034395996 7.455992389764765 9.489745962005747 30.279848795760056
227 79.36018593878828 6.539813515709208 8.06646687526933 27.342701281005354
228 79.19742891345985 8.462338781382902 10.96469995706466 32.35501682041531
229 79.32438734278755 7.826855897202245 9.969047192636292 30.59824025032234
230 79.33909287342755 8.032768692777713 10.12007035451764 30.74321459741116
231 79.35467348389903 7.260200776409024 9.015052394407608 28.884025866032182
232 79.41592277253244 7.546843006686946 9.32246889403835 29.346094297888882
233 79.36824795140228 7.540600758568545 9.421641183096675 29.634711297707018
234 79.31445769998943 8.196766300744544 10.365110697312119 31.28365206789069
235 79.24904967127459 7.491622201788795 9.651307442307766 30.26809358564301
236 79.30663822352777 7.9984704029167615 10.255797639260255 31.20947393682011
237 79.34929464701762 8.534785507322283 10.641192481440953 31.654190164265405
238 79.2066866786828 8.185468859249827 10.72493854928609 31.710901586903496
239 79.34081074141571 7.975643686565183 10.099313060658744 30.856196641951207
240 79.35129116818916 8.009548017333845 9.974189266374022 30.83914198190776
241 79.32460189171542 8.214128321935842 10.401541866125697 31.19495257367334
242 79.38412281094507 6.5768446414390445 8.33244047642323 27.80693178745851
243 79.32065107637627 6.685050135203275 8.405485295754623 28.155238026670116
244 79.3636729762384 8.81780748423456 10.786806364231916 31.4385025185004
245 79.30253664095846 7.013353222997505 9.119718686204726 29.33539893237026
246 79.36142739433119 7.2775310437629335 9.046354523890898 28.99952272766546
247 79.14226529048574 7.8991372208055575 10.339400328623483 31.39128848636876
248 79.36260396694482 8.174890100007591 10.130328433178192 30.648564447937222
249 79.24071797796837 8.999911863706721 11.647292323437874 33.127079547915294
250 79.28881819960206 7.1407562118557335 9.203086756233903 29.544988405531804
251 79.4308106322541 7.62695397769519 9.332831247958485 29.38421261867039
252 79.41405004612876 7.602048910973691 9.312002264858632 29.359199542073732
253 79.34008037979288 7.417558487418528 9.500017075073753 29.830019190037383
254 79.28931450206606 7.6346265684470875 9.750219043217145 30.327326435367887
255 79.31628260296955 8.400895514607045 10.787321223326064 31.86210032336312
256 79.2753362212127 7.858071038476401 10.18287664679962 30.989634734113125
257 79.37256017698213 7.4823486567182105 9.385307772338948 29.88527303824484
258 79.30426263897499 7.188440929055812 9.229018709849136 29.345842027564416
259 79.33366473143663 7.7302243967803745 9.583130974157717 29.808178134389973
260 79.35094486967922 8.038997257755245 10.203588320232448 31.10351065413982
261 79.27964625620011 8.29040773536813 10.803092856336583 31.957751153129255
262 79.34818044755056 6.980998642683164 8.879722659092115 28.705948434641982
263 79.36540202333191 9.242640304934904 11.553209970487488 33.02069214281871
264 79.35321430048532 8.253168464162162 10.511024371474353 31.39826836815739
265 79.33554963623948 7.360186896988086 9.526079372763462 29.707365159947962
266 79.33574057599387 7.463280335013659 9.557414088265359 30.093648041691313
267 79.40114472341835 7.788555366453512 9.713605392699332 30.444276162041316
268 79.43858297271785 8.650861837373688 10.599332481925838 31.562023886306466
269 79.32344165271563 6.6573181404588455 7.894256284083346 27.09743719040504
270 79.3414945375774 7.866817440278454 10.052356607831959 30.49468828354235
271 79.37456263742844 7.174499144660807 8.806495358056477 28.53952814708046
272 79.40244808933794 7.712043561368732 9.603933888442672 29.731957143142786
273 79.39557178826698 7.478196443250919 9.20259796595465 29.188969316581215
274 79.33606959513668 7.9703822777762445 10.208815117618586 30.978510218768562
275 79.3844427226964 6.5405100505126965 7.972632176060435 27.327173987570408
276 79.18693874324424 8.685538666053976 11.407713397363562 32.858006043762224
277 79.17017677097904 8.9843737036128 11.777662466719896 33.23067669830439
278 79.3678005865674 7.77858510767863 9.937842821208854 30.715054957690747
279 79.4422834501362 9.449493499558697 11.865853267504367 33.35767864467631
280 79.38230920933552 8.41886740514936 10.448328871655665 31.37887934163427
281 79.3526482460883 7.33658808472449 9.306925363158147 29.05500869907227
282 79.39319010980388 8.175582586299635 10.213703020411092 30.64303838623179
283 79.02038651136377 9.539558402250705 12.757680459415932 34.88851910818149
284 79.10608007780127 9.600025903710831 12.710619731329587 34.63751924620634
285 79.405624213061 6.4841926130004195 7.764055588098129 27.022896854313426
286 79.34875900397722 7.872276078584009 9.916772701571242 30.32393986135371
287 79.33989997673989 7.949201912317264 10.167196254641231 31.139231738661643
288 79.38269563048836 6.8737864840270735 8.514752733380416 28.199955916487895
289 79.39548365091291 8.258375659145031 10.625720639801717 31.550923976565628
290 79.38363893026492 8.333646727506473 10.589165644117394 31.50658033474335
291 79.37861400750388 7.9557962311201855 10.099332612269919 30.905344308465153
292 79.37188403780176 7.165558960328426 9.036011721581927 28.96332545934268
293 79.35097375819333 7.72144489101469 9.56226940503926 29.773580216523797
294 79.40873739637973 7.5234514785140485 9.259942841516466 29.329936619190967
295 79.32280383627406 7.6268888609970515 9.802473982671012 30.704437717543275
296 79.34029859899624 7.478126308267777 9.677324119571395 30.2257131552368
297 79.38258431140517 8.879214957182036 10.859831631952122 31.735865415208874
298 79.38671080434774 7.27168240449247 8.905550337447776 28.821093111871477
299 79.40890354956176 7.2109298953970296 9.30713391367729 29.34727408223241


==> data/individual_runs_weight/run_30.dat <==
x y1 y2 y3 y4
1 74.10095347283286 13.995038120635051 18.9657666929701 41.66984827652599
2 75.5673337636225 11.929302541329822 15.489007953856115 37.04976005070787
3 76.03822491361075 12.55279003838756 16.40612189621432 38.45858192196573
4 76.34403792568718 11.846120940031405 15.593159386559075 37.56446035164282
5 76.83967423867506 11.146817277133 14.133566440676104 35.67354640726107
6 76.99982468838196 11.251349767176517 14.613173979881655 36.496363147651664
7 77.44518761339859 10.702604181145325 13.768563928945799 34.90351239006233
8 77.40352251521303 10.720722786628452 13.966849852228924 35.63317148306589
9 77.32208011861725 11.201103758382065 14.816445564013147 36.835402735778345
10 77.91441731202336 10.315139316780972 13.049175430350513 34.14863993241576
11 77.53694086126279 10.715260557480754 14.06593090043511 35.96987425141798
12 77.96025959471888 10.353463923325688 13.106611546764446 34.59292575656499
13 78.092825411781 10.864737447718934 13.763109029429344 35.25782167111541
14 77.92493012252186 10.150999959649715 13.153711378073151 34.70906158612074
15 78.47775042019332 10.094465215837948 12.28771838172097 32.849184188916645
16 78.13383949380876 10.33728205664039 13.299436053327407 34.7271158326258
17 78.4890991472101 8.10791522026401 10.177317472023606 29.80657037884411
18 78.25240692384668 9.758418685742255 12.470688876254199 33.429520355254915
19 78.1344049268785 11.363424957019767 14.722141626136176 36.56026362124262
20 78.29556982478726 9.496845306978093 12.246575274615413 32.910569272682125
21 78.40061600837666 9.541093724065489 12.157882649144247 32.8648927461586
22 78.25186877565771 11.836229327450992 15.415148484059305 37.19224011216568
23 78.4433900070072 9.712989395292391 12.53310413631279 33.19159277256115
24 78.49444550025282 8.635942168343982 10.834016988003913 30.9206918106953
25 78.5039657674202 9.725577538316355 12.647728715399186 33.18703225282271
26 78.56371325844508 8.975315512649889 11.548126551583271 31.92982388351767
27 78.53194106774677 9.39460726916777 12.022311777290984 32.52893995992324
28 78.33779163035398 9.978341028287451 13.14306878439292 34.16291809403279
29 78.62386949901476 9.017053779474624 11.600172940518005 31.890744196000142
30 78.57231216650929 9.981494267869211 12.93429016311518 33.550197542909864
31 78.54940073094778 8.955347029009767 11.824449472249876 32.13113010830915
32 78.61933305892973 9.607066636151707 12.433964433273081 32.846282822827675
33 78.65081378261867 8.683398108578551 11.146686353835666 31.0757299534578
34 78.5762364159597 9.35527691263669 12.19952758093651 32.53261582391259
35 78.81733328428678 8.400205397562344 10.32299652685179 30.136209170599003
36 78.76917582506778 8.42475724492495 10.536793394996513 30.401591731938904
37 78.76758431576371 8.54755634963913 10.703620775906986 30.771729027555907
38 78.77017239191275 8.913583611388441 11.303014519547839 31.61230649056347
39 78.67270052744432 10.15530835001682 13.351299960557883 34.21438542424574
40 78.5560920312777 9.577767608449511 12.710476352847666 33.51970082300689
41 78.58384004795711 9.233312361739422 12.163252825012293 32.860724811793254
42 78.72841763793453 9.424678138821491 12.329878172607355 32.999309048442726
43 78.57325734252913 9.649290755778523 12.846008121478592 33.76569149781721
44 78.87368263460182 8.418099795216111 10.740214874813637 30.89206157294718
45 78.81710933636879 8.943291399077447 11.52205773668985 32.11221706252147
46 78.72011605435648 9.213115022854005 12.168407933157466 32.81047087951953
47 78.59017860506313 8.57543221295909 11.558866903319377 31.968836190818905
48 78.4726499790316 9.56053965934441 12.867078241116204 34.125428584974706
49 78.87429517104121 8.91003698638813 11.464686792313138 31.99445147084964
50 78.8196404891104 9.706226724818 12.543466490232923 33.42382891674759
51 78.67589012855755 9.578577643162362 12.741791516738399 33.78877531521444
52 78.77850426671664 10.117479957857793 13.148047928037565 34.27670458868032
53 78.79987485985738 7.644347802222194 10.078686110874314 30.12806243971885
54 78.79070257631358 9.199756280157063 12.038122513523842 32.88894107438901
55 78.85760414485429 9.551290958391505 12.204669654674227 33.06009943212964
56 78.83881184693394 9.13559766827158 11.918173378995467 32.5896402330133
57 78.96050910059846 8.581647461117829 10.755836612138525 31.293057896390398
58 78.7700577510688 8.40098888607041 11.162751261013748 31.744364068195008
59 78.89890161274815 8.449719928450648 11.021842799311054 31.477437076644364
60 78.89668303259563 7.2438276178963275 9.526203199634208 29.299433259508856
61 78.8791843311234 9.02460830343795 11.897383499117964 32.557780546978265
62 78.92976052937443 8.988114852940601 11.402147705383815 32.22744681228038
63 78.98724417635843 8.141633186260714 10.213813812874395 30.424692971956336
64 78.89038601435782 8.802695562242016 11.595161210854743 32.2712228727901
65 78.72805619002867 9.331908228005275 12.564712574371073 33.67871312728854
66 79.0248571095795 7.636562816247154 9.927376192029147 29.928988511800647
67 78.91860899155327 8.58322727810639 10.31784141870662 30.753261578467537
68 78.84412498026595 7.746010087984115 10.365456109109461 30.709604230970555
69 79.01771691197378 8.781503113181913 10.787021431954791 31.548889481789978
70 78.73855552921563 9.166291475434974 12.29892797212514 33.38026139864354
71 78.94272104640567 7.689826731078473 10.07347886509935 30.39442958209856
72 79.04918600046568 8.066598926311595 10.203529665398936 30.684935224197663
73 79.06190763969853 8.202738260681288 10.761324097673597 31.321423514118564
74 79.05897159145314 8.261298536465073 10.438031689772753 31.02790784105266
75 79.06652943712254 9.137580415405441 11.261323967329517 32.408513095826265
76 79.10942515151564 6.124358787843994 7.962563096307851 26.939994521334032
77 78.89605155473014 8.097546475109603 10.631195090929335 31.363618815081473
78 79.0481583129357 8.59012083992214 11.037490605450827 31.976422372881807
79 78.85407502201936 9.0027069056593 11.87154930355858 33.12443506793149
80 78.80448753353282 9.071219388488686 12.074820887690073 33.24988734731452
81 79.04810808200389 8.749310367875733 11.32933750538646 32.275115311390344
82 78.9173113483088 7.870623666863224 10.39675823859274 31.151939940412042
83 79.10592338067781 8.886940163916774 11.214576065021875 32.35399112169313
84 79.01102112959757 8.786181376972078 11.38150120398822 32.43961501818657
85 79.11968848146778 8.663598882042146 10.562855692686213 31.268410365260934
86 79.09086033176371 7.728847192621749 9.729298819265164 30.13386218788844
87 78.99855658265132 8.692904826267993 11.199104223382628 32.27188473479664
88 79.11022195174219 7.10863063916298 8.921413211310425 28.725991478587222
89 79.04899866658974 8.126098401677236 10.370415701142932 31.09023116743771
90 79.02513865172494 8.46078152862691 10.922892095179327 31.84194786680464
91 79.12768880170992 8.059695903466885 10.052304470202166 30.547361167510733
92 79.06264327054681 7.891137410713495 10.026437688624167 30.611342787453356
93 79.15371392011396 7.916776262713926 9.890729955492706 30.255877669189466
94 79.17572214763895 8.016703174506315 9.864569899747156 30.24017228943652
95 79.1392229338883 8.219090955828037 10.505869263329181 31.243308308188766
96 79.03239826965182 8.555778572409697 11.141811485450603 32.11750253207788
97 79.09314539577161 7.585927261900166 9.703379900057374 30.185814498749597
98 78.96790923566994 8.649425485667278 11.319085943929629 32.452330334721914
99 79.05090151774232 8.227277914338122 10.693597316580473 31.43641934279301
100 79.11739630872091 8.544575341694108 10.828907500284801 31.65897866726082
101 79.09550894114497 7.742901159587895 9.833561044431427 30.231059924932424
102 79.09391341825219 7.685172740952349 9.823211724918735 30.295404239722735
103 79.1704059849421 7.670103860919543 9.385112256227258 29.595654228900692
104 79.07879473405823 8.741449453506926 11.345017897544862 32.417630915202324
105 79.15929373513964 6.847892154976461 8.58791486237881 28.36996570952882
106 79.0210693054658 8.133953717823786 10.631129918892091 31.40377728940168
107 78.99116710301917 9.409604516592488 12.121464514738134 33.42797309172943
108 79.20765445976194 7.564134407738102 9.385151359449594 29.50366810937445
109 79.16756739069972 8.608035087676157 11.042658748003454 32.0271528086844
110 79.03615883633937 8.379814492922865 11.032465841380123 32.02620550792956
111 78.83866634742051 9.161696275055006 12.267880013587074 34.166430655233626
112 79.10530305457499 8.009758622981803 10.453940184061473 31.261283785107196
113 79.19497548478182 9.038197333700648 11.276984807876744 32.408398166756456
114 79.15667987780574 8.624154113424174 10.849736483384653 31.821682899201143
115 79.29202448012207 7.469468793666842 9.041062554467539 29.147154720712653
116 79.32236646024164 7.696806489267432 9.327630519387242 29.447391807929346
117 79.13082986802283 7.498710491100434 9.739987033371477 30.359115029984974
118 79.16719629660365 8.002552315416748 10.203633940658507 30.945935696956283
119 79.13899878830703 8.244425993962974 10.43810989621744 31.28365206789069
120 79.18824514074234 8.431805644265753 10.610001144420977 31.47270874238799
121 79.25292829860426 8.507678934104193 10.61516276976987 31.570928581510483
122 79.11330804085821 9.051756053374982 11.741100953831863 33.08275636242847
123 79.29647588857446 7.829121444102596 9.645787370754078 30.259946303219586
124 79.15911446205513 8.920102501315796 11.339660756084257 32.485486119129625
125 79.17772278728056 8.688063570815263 11.047846442167241 32.14360464214576
126 79.254177765792 8.309000761465327 10.370226702234964 31.20635270159977
127 79.16611100287885 8.150943817267141 10.30255857597534 30.999385644021526
128 79.2010845178655 9.023210661051968 11.449025951765911 32.52184387310325
129 79.18078542976036 9.675987450021033 12.324592720387717 33.82659056054207
130 79.32176953311281 8.79802893510203 10.766127276817706 31.784910375656004
131 79.16843571072526 8.042262346374104 10.448628663026938 31.132419837832682
132 79.20284324957636 8.343042961550804 10.740423425332779 31.63599768784596
133 79.2602228191979 8.115679418307781 10.22955285986631 30.921867098469036
134 79.23782701755799 8.53819994899143 10.735020663446127 31.580544794557298
135 79.31371875860611 7.321072483503774 9.041316725412752 29.463175245603303
136 79.39097782006873 8.350391364881771 10.166694429954525 30.75270174055953
137 79.13464821144225 8.311432092980771 10.818721110865193 31.821004141029054
138 79.27595208997825 8.305948636118895 10.521412794209395 31.333941362366247
139 79.14662101330524 8.805007579330985 11.438885182772374 32.7861379690507
140 79.32027952551987 8.206721337867872 10.104402996766682 31.01167642635979
141 79.20446866819896 9.494172562023701 12.230875330845848 33.74313079689962
142 79.09640074480615 9.187456463223256 11.91308996009125 33.353851655208274
143 79.23547785923655 9.616830048361864 12.413246242636532 33.917307763631264
144 79.20306781777553 8.655962960111928 11.141733279005916 32.306844188649976
145 79.27536662931558 9.257338184880927 11.860802434618755 33.2197740546319
146 79.34916134786106 7.84739553948704 9.71874746643705 30.33820604893329
147 79.1980832674396 7.829313186464766 10.156846935128527 30.92120262723035
148 79.06209385955275 9.422427179200483 12.361369300998614 34.013300295040516
149 79.23390784459431 7.481271837442854 9.5834894203625 30.064586205802012
150 79.19780940353314 9.192794701383356 11.7201285922501 33.12289082528112
151 79.38571616281449 7.182024159086459 8.81713795173672 29.078482441303578
152 79.38232546888759 7.389844042745916 9.067203058601914 29.261658399671543
153 79.35899425609078 7.957257877479037 9.812556096831049 30.569117204225925
154 79.3175752446067 8.932483288773215 11.250974647816825 32.45288369654792
155 79.37848499505797 6.399806420378294 7.946850118130833 27.636591498268192
156 79.31148810496353 8.448164704239932 10.667404674816305 31.838036399080426
157 79.33513286711975 7.737319320204328 9.698048827411675 30.466424453354733
158 79.2899227566047 9.21907889380654 11.746164821124916 33.217543032316414
159 79.37337954305218 8.136271811488072 10.135711643453693 31.01535748544998
160 79.37793477322089 7.927816602387974 9.692548307469151 30.19094905439398
161 79.37191720004262 7.884146447890167 10.047188465279334 30.677253924339087
162 79.39131476551063 7.8916418889186035 9.577923728382764 30.220137184709827
163 79.41416963416792 7.539016736508969 8.921035213494466 29.060307183481694
164 79.33649836242199 8.945226153376813 11.43867663225322 32.7116304876633
165 79.20366847264543 8.862802073238091 11.470063485384907 32.71204766757948
166 79.37812551899762 8.619427838795449 10.635848374387802 31.517273369206222
167 79.39369334600943 6.946510500931587 8.165267683715417 27.73786403504279
168 79.42390618179128 7.524926456052909 9.348759293858366 29.86812256141028
169 79.37990879014352 8.324656939812652 10.401483211292174 31.336253242101776
170 79.39127881606301 8.564115487752158 10.865371255116985 31.94786205461443
171 79.39950768023016 7.584836132728046 9.60935620194051 29.97586284631133
172 79.33236348879562 8.85121834539863 11.209323198820865 32.41513651241835
173 79.24683015570835 9.417434341181716 12.152727540999075 33.71262870819389
174 79.40274044689704 8.438738667105472 10.53692373907098 31.425228766567535
175 79.09837010776991 9.294209015076452 12.30936853248995 34.13175815207931
176 79.38632219812894 6.950314600125225 8.817333467848421 29.05144653168953
177 79.4542657428685 8.406115964206645 9.932049027098788 30.661332191301437
178 79.45575721105283 8.997370147027933 11.110066186114143 32.23084343235249
179 79.416787725539 8.045367299932641 10.26606223512454 31.008025530344916
180 79.36900054814836 7.472554008192948 9.531293135742146 29.992132860334152
181 79.4387626259817 8.259463735140615 10.239778352508244 30.907529103666896
182 79.48323247168598 7.690928181819494 9.426705050389717 29.712776606684688
183 79.44411281314545 6.759724556042404 8.071543776969815 27.595055851411566
184 79.48099140890244 8.108454707805937 9.754930981509135 30.28358205926015
185 79.37972597040468 7.665335895751102 9.755354599751143 30.294301622659646
186 79.49649501040717 8.064157103717914 9.78630480023337 30.45797414853889
187 79.46881761413196 7.91846399843049 9.30141180880819 29.68108341235104
188 79.38035363465973 7.892867323089929 10.047208016890508 30.755984289547023
189 79.42115633771817 8.98738478618977 11.282146433225648 32.41248287407809
190 79.43421558590859 7.691711142898917 9.645832991180136 30.225957618011645
191 79.19712970199177 8.592747697903935 11.126189748125725 32.42141505940583
192 79.44872767095615 8.21054531636596 10.218949369408403 30.86197893578342
193 79.30276044088967 8.244435285151994 10.714478437310115 31.84633256833126
194 79.2807596517976 8.745807058726061 11.407511364048128 32.51772690270318
195 79.43095218542864 8.068875568612691 10.26086802375703 31.120420209021493
196 79.37427084983263 8.866837913483474 11.396999114442352 32.63397812014334
197 79.42611337106004 8.636407023242466 11.000844368914397 32.04624391451068
198 79.41156794197717 7.797386934789308 9.859577721695068 30.576251421707447
199 79.52909987614345 7.157253651324657 8.650160675140594 28.712119616017162
200 79.34866171839894 9.429757069490007 12.048321937350902 33.36800127559554
201 79.44842372396259 9.239366191791252 11.662614269391492 32.984345390172244
202 79.51236254941627 8.209537369651878 9.947846728924215 30.712750989515534
203 79.48522441678548 8.801177426646834 11.021556042347225 32.094477416251536
204 79.43199565795287 9.448903190339292 11.96488217808077 33.3579855985853
205 79.56273812315243 8.549717873101143 10.625479503263946 31.711248986167572
206 79.51619695876403 9.055324688772377 11.266459523863526 32.51937750052822
207 79.5536857292682 7.135141540473085 8.587660691433607 28.790455483386225
208 79.37487808749707 8.40511885083511 10.86030738782393 31.9924831806066
209 79.32901049622095 7.290777771589417 9.416844521156275 30.10006830072691
210 79.4134502740867 8.424704048582106 10.849827724236782 31.923580931933206
211 79.44013228049565 6.537052470177216 8.353556216486913 28.405656147559423
212 79.53624081144058 8.212988319999305 10.093819057919962 30.84444857598291
213 79.41014392755565 7.4582288579085105 9.604364023888422 30.27401272635588
214 79.35541710180358 8.855330078992809 11.329259298941786 32.62697323068927
215 79.4945797256571 7.911078610325122 9.822911933547463 30.44206997544826
216 79.49016044665774 8.393482390104216 10.63598523566599 31.518554061844494
217 79.50844568546525 8.44230000165307 10.025883726307683 30.841944614391647
218 79.50199345374837 9.60016887618655 11.990840200510888 33.46901788911693
219 79.53101917153778 8.092713268144596 10.166968152510913 31.053045377561062
220 79.41822289015084 8.474134875847241 10.891524793658814 32.04196916838637
221 79.43594539154967 7.971593288726055 10.187979617315012 31.121606245354982
222 79.44167508696233 7.913024128630452 10.125473116404294 31.09626128477053
223 79.46887683661656 7.747530253418333 9.81785458345813 30.457588011402613
224 79.42784955605401 8.550240168465027 10.907113944965086 32.089027359122966
225 79.50941484521394 7.570589241937317 9.515469365101826 29.879520393602043
226 79.43444594008905 7.594420056980257 9.74505090066452 30.510181387343227
227 79.55928380111575 6.9109714896717 8.389557249854729 28.208717818801055
228 79.29761217040235 8.798161774933718 11.584877063379285 33.1218749120052
229 79.50919347120038 8.177014223720288 10.406742594696928 31.28559330083849
230 79.51917388041984 8.425037647533662 10.56822586855426 31.60299480899389
231 79.5472282794438 7.566582593773294 9.348570294950386 29.62167377125938
232 79.50830101687005 8.056954354206972 9.869659835855105 30.368220316522375
233 79.52063526528839 7.840701778004801 9.666499044186894 30.180267042685472
234 79.49376654460005 8.539359842877111 10.78192497864312 31.85404202566522
235 79.42774648261184 7.587704649706491 9.724189331546052 30.45142694351184
236 79.44602106130425 8.08733476008371 10.391251201446504 31.40854141245607
237 79.50926609669011 8.837774164203376 11.13107765091823 32.39490579164964
238 79.36455414965401 8.480812413116336 11.032335497305656 32.25011775966055
239 79.5382245362883 8.336544837602728 10.589126540895066 31.576572005943625
240 79.4975259987193 8.45193880741201 10.693284490801746 31.568486412730234
241 79.52851289807602 8.752761520968807 11.03726250332051 32.23011064262793
242 79.58377332266119 6.969837127315294 8.686787360065862 28.701359181242204
243 79.55513807144098 7.366924859551214 9.322651375742597 29.54602771865975
244 79.46296808946855 9.208229002038113 11.224606041552132 32.357015540587206
245 79.50767112730266 7.254099781638347 9.359343232705108 29.77179278415265
246 79.61056076042408 7.459572700922898 9.145311745226337 29.47491114036852
247 79.28993619131153 8.384127309897169 11.089804199738218 32.347312404928694
248 79.54440745355669 8.557039502250927 10.573218046606348 31.33666774008771
249 79.37331457796688 9.276518926616633 12.126717380939155 33.698616603535704
250 79.45194584105556 7.306202638162475 9.42710911702056 29.85492867695827
251 79.61805059073467 7.611788714000369 9.020064124070881 29.420023928170956
252 79.56688131118881 7.879856951847236 9.609069444976681 30.06862727576096
253 79.56615045613052 7.918400706627829 10.026248689716189 30.720199694621652
254 79.54335540082302 8.171508968690581 10.453666461505085 31.35635194967762
255 79.52643386752507 8.831872451280766 11.26662897116033 32.52145598969448
256 79.49620596235174 8.187371105269944 10.474573651049624 31.499080928580202
257 79.54530794581498 7.992470037224423 10.094021091235383 30.90342400243744
258 79.51137883824863 7.592073392057598 9.614609068141533 30.213420999000405
259 79.57396258667113 7.926599618703981 9.781130140477012 30.341368840760442
260 79.5455367010337 8.603037348280962 10.865325634690915 32.07626580492309
261 79.40019657898786 8.599241994090281 11.209525232136276 32.512998670747976
262 79.58198284932315 7.632101010405376 9.71874746643705 30.122571648067964
263 79.5270367578066 9.635015955107553 12.220245771573058 33.812439927665736
264 79.55590533460442 8.388957265394845 10.510926613418503 31.64855585873133
265 79.52027306651482 7.6776537649546155 9.854409579142443 30.547218344698557
266 79.55064908431197 8.099098173208747 10.312973067525267 31.279535839360673
267 79.59963870969034 8.187378839944204 10.338905021140498 31.18617549578483
268 79.56979263909885 8.950907954678486 11.037040918393915 32.09962769074204
269 79.53362889876503 7.058722118651299 8.467496489182357 27.96136677425861
270 79.57616159867517 8.20228102586408 10.198152972327179 31.110442067511368
271 79.55395049026323 7.10545539005515 8.613664334289794 28.59830056266307
272 79.66514793385309 8.272030716566874 10.088520571292857 30.88506830710338
273 79.6309907368002 7.794037269057577 9.536044177256475 29.81328101037224
274 79.53672119709879 8.143584200781362 10.42762371542656 31.33305128720979
275 79.58137604308851 6.770470136543126 8.207140717637973 27.93867283660605
276 79.32928670754828 8.917905666079976 11.782915332920929 33.39065693314856
277 79.37081641687685 9.04891226772988 11.756768311582821 33.463870851479825
278 79.5672526938017 7.9311520872948265 10.177499953727853 31.028338320235616
279 79.6081950728479 9.647934130508517 11.996040929082142 33.65441035063957
280 79.61822040459934 8.773204970655708 10.943290942833439 31.947296999222253
281 79.58549929517267 7.513311632593098 9.369484001698646 29.708353285014756
282 79.62197315194355 8.063270972487874 9.979116272388877 30.51586710755275
283 79.25232790607896 9.30847835957235 12.387529356744164 34.29706144330855
284 79.31474371749727 9.399675829309482 12.502082246589607 34.24474114773365
285 79.6028822932884 6.898075061646461 8.373811685659104 27.97960159849431
286 79.57624019153651 8.123730449305102 10.203379769713305 30.982224709947094
287 79.51134875626514 7.996486529990195 10.3495345804133 31.224228409667987
288 79.6798713116045 7.1063378976550196 8.681508425049934 28.93341334175893
289 79.53964025584 8.451121582494437 10.86539732393187 31.939675897242537
290 79.60087892585635 8.637942877903912 10.766231552077288 32.024407311784266
291 79.56529012184173 8.151927217929885 10.537060600349157 31.349904687078567
292 79.61688963990721 7.507550568272942 9.317365923522958 29.73110507226673
293 79.62075737247082 7.698790712015606 9.44234633932578 29.88378178153308
294 79.65558148533745 7.873197844039459 9.609017307346901 30.019222529709232
295 79.51833548725232 7.758456812698021 10.099489025159281 31.044544728994573
296 79.55949742367436 7.794696392488867 10.094190538532178 30.936711526667693
297 79.56381950673665 8.850214943553107 10.891140278639133 31.965231759285228
298 79.63394501927654 7.454267934011676 9.166160279937351 29.48962897019085
299 79.61294082725834 7.430058322215466 9.364367996775814 29.79494455949052


==> data/individual_runs_weight/run_31.dat <==
x y1 y2 y3 y4
1 75.02601817727094 15.887515425739451 20.690108005706985 44.03799774997689
2 76.17126427339193 13.164493840475775 16.34337425876583 39.166657552778176
3 76.66601364857215 13.435033858216949 16.932229683986012 40.12286997624584
4 76.95301394200281 12.329447400604558 15.671053005460633 38.377125647084995
5 77.4520758719213 11.660323146039845 14.331376608087432 36.72154824175773
6 77.47704081785479 11.462082688972297 14.331493917754457 36.7152763337947
7 77.69545292426382 11.069898654346883 13.659061871985955 35.788848687478016
8 77.58093594910994 10.734691835661971 13.357035099834436 35.74360831716829
9 77.46798645474335 10.949466565559723 13.914809980497921 36.44833960900825
10 77.90924931268191 10.483795121602439 12.819906720566543 34.635507553894065
11 77.5767405873137 10.581252635933 13.41447121624838 35.752867927580034
12 78.03295987502155 10.168380481719142 12.502062694978433 34.33766237982011
13 78.07563706747906 10.555221675297112 12.986675446643526 34.95073129008173
14 77.84088609118824 9.921042880881311 12.523184952245836 34.41436724832091
15 78.38297855065991 9.729961529207252 11.636460730849652 32.59000000336803
16 78.01165835939338 9.895934025167822 12.356272847686945 34.152369573251875
17 78.44872650850172 7.563274740882354 9.083026829242225 29.125927551648235
18 78.1839042817394 9.238032265640925 11.423282997058648 32.725199415807914
19 78.05434264738513 10.385058708858748 13.122376662571256 35.16149662082786
20 78.17098604952486 8.65453479795173 10.8501144812006 31.829928362530712
21 78.30600134431451 8.783613969996887 10.902102215301813 31.898603520199266
22 78.22688103156821 10.51590596900077 13.195239000198377 35.326024949169785
23 78.33949065054382 8.768583939225929 10.985489836942165 31.898564221061942
24 78.50437815964332 7.783098164956763 9.573009756775352 29.80388727842167
25 78.35012679557178 8.817675799010164 11.084499195907405 31.972839823444577
26 78.37818370402066 8.19564419996966 10.407016317253303 30.823496752850144
27 78.49977564618277 8.332923203072438 10.490293146430352 30.953069061933448
28 78.41336552679469 9.225340308669548 11.798569656264423 33.059647999724874
29 78.50435373263922 8.090439526103314 10.177617263394879 30.533276868326897
30 78.52722578601572 9.221709827669782 11.615938056324804 32.56607873264331
31 78.55215689575607 8.335220010673156 10.724945066489811 31.32893585543062
32 78.6075529302449 8.830534341283608 10.964484889341797 31.89750829744523
33 78.64907057513683 8.020160002267245 9.937758097560456 30.250142705255968
34 78.64235648261169 8.486164000342841 10.703940118889443 31.330625087001927
35 78.70995625638916 8.035850085687924 9.62483456078348 29.8315298482395
36 78.68160425719249 8.076051926434411 9.906371244428769 30.115036024564347
37 78.71264924423893 7.892842409635669 9.630198219447806 29.902260195742482
38 78.71638404323234 8.234245111958817 10.010639986798752 30.561480762886607
39 78.64554830258012 9.585677177030934 12.21531224835447 33.511882085291035
40 78.65360137373625 8.61863336520111 11.2096425418033 32.04523920913193
41 78.6646415229344 8.415792084723334 10.751007364179522 31.635724728242998
42 78.73791285375984 8.934429887379503 11.261584655478451 32.32932628795301
43 78.64965138446107 8.74277715459454 11.381664134081305 32.39829788389223
44 78.76963859894343 7.542946954081341 9.359317163890212 29.555125411624093
45 78.7223409386191 8.242901019252907 10.33914615767827 30.99225968983832
46 78.72842519497756 8.24679704307706 10.44868731786045 31.25139207698352
47 78.67557959484309 7.916724276166671 10.386356781450267 31.045158480845714
48 78.66166306426258 8.669059134881232 11.267169899069362 32.72789932121425
49 78.8135979446008 7.90188711746502 9.81790672108792 30.226678964816088
50 78.78706695299383 8.862619365307083 11.094789860586584 32.186296997951516
51 78.72027038401966 9.06395533333103 11.694326982709335 33.042626270139564
52 78.77786129142913 9.372166592010863 11.725374941247413 33.13001987040756
53 78.80730093410975 6.8200889008421 8.754963828215889 28.58439946861302
54 78.76562896577433 8.442652693252723 10.766609549893236 31.71441124367559
55 78.86816596378985 8.805299657582767 10.896621246970483 31.833933329198004
56 78.86364774550871 8.19902996611655 10.12546008199684 31.05143382858053
57 78.93451754329563 7.889133405698076 9.66662287105764 29.980033746402256
58 78.86022691244948 7.754234027625752 9.901581099692102 30.694968717620753
59 78.84536748209214 7.582521982770901 9.45321703513633 29.93422071372982
60 78.87547827074405 6.56055415328012 8.280674327248605 28.077486748630655
61 78.89784498221039 8.335631935234913 10.406892490382557 31.360199714001368
62 78.91481227568185 8.271777918604057 10.318212899318846 31.03663153227807
63 78.90631489749002 7.546545078755401 9.041199415745726 29.2422627724925
64 78.90692536580244 8.026216879654836 10.151607103334959 30.957380045707218
65 78.77751275976134 8.948866027572539 11.710033443682622 33.06520037085714
66 78.98572508631456 7.103696046420831 8.864231265841694 28.945160123642687
67 78.96048786987342 8.04423017076824 9.364139894645495 29.866063769074636
68 78.87387495180363 7.318663077934255 9.510790012828462 30.011240550751104
69 79.02898255654598 8.255271919836924 9.989693694031887 30.68462714534206
70 78.85609024398039 8.402875243701484 10.865755770136653 32.06632478027899
71 78.979544216615 7.107704642652429 9.098948357938387 29.395062975488038
72 79.01391137145315 7.594499965512043 9.333176659755814 29.72057628246806
73 78.9623728960943 7.655076601876934 9.807687745649696 30.378279517074645
74 79.04771275736235 7.740866208648741 9.48427802808185 29.959918564949216
75 79.01347583799144 8.397569617121349 10.229481170625343 31.072160220039734
76 78.99487015649154 5.305903620580945 6.748264664164583 25.26023244674097
77 78.96281585245575 7.578050078789632 9.698302998356889 30.37978361946533
78 79.07750962266367 8.059680391846715 10.151489793667945 30.905185753983755
79 78.94860990657116 8.56111552430309 10.995936914510708 32.193382394116064
80 78.96103154585809 8.360150906610277 10.756279781991719 32.01358454599927
81 79.07175200278648 8.14242065352089 10.042020322726719 31.023495350441234
82 78.99149572435837 7.183562420870696 9.203295306753045 29.856661231546166
83 79.08393383846858 8.243434271462029 10.078444974336554 31.09977741555715
84 79.05498474822238 8.13257189277374 10.203640457862228 31.12210068222725
85 79.06133018839927 8.250609745887678 9.812373615126802 30.42104853751626
86 79.10712660086223 7.095583679245704 8.660881475265514 28.849898016281294
87 79.05534834601507 8.155880933077503 10.260991850627777 31.22843840332298
88 79.10794299075918 6.883668833354428 8.228165216849526 28.108223901758755
89 79.09140404614828 7.300752913736654 8.968421801767 29.364407868481003
90 79.05566578094914 7.788210908598048 9.625147386562194 30.444633872491135
91 79.12697789135639 7.399553609280732 8.989029199940246 29.034942158236753
92 79.13076157350967 7.397801191984282 9.067346437083835 29.365431236019568
93 79.11200289114582 7.599047406334264 9.265319534588235 29.581729016136105
94 79.17230979484103 7.706687716444932 9.181762465651078 29.471890469450933
95 79.13419680187349 7.662810368240487 9.489556963097767 30.050974709415712
96 79.06168433430871 8.20143930385307 10.31313599761835 31.40243206328379
97 79.13501142615573 6.860736418847403 8.68711322025203 28.78338878578215
98 79.08363302763588 8.006209493281077 10.052636847592055 31.255044838594415
99 79.1414505458913 7.784267996085196 9.755478426621888 30.616728369904024
100 79.22563040761861 8.135795367206336 10.099228337010347 30.856154024615755
101 79.22380451006892 7.129186021044356 8.858900193195996 28.95869218152569
102 79.21418465284349 7.080572817053543 8.81209363605484 29.08756631194719
103 79.23490223617992 7.386541918983306 8.895135845897851 28.932813457438677
104 79.16168296432137 8.129018801361813 10.261017919442672 31.356582226601027
105 79.16463665321083 6.2815003097672335 7.7541364040311755 27.459386426446198
106 79.15044206525533 7.475608105874533 9.427200357872689 30.136990219465133
107 79.16614358916358 8.242040699234412 10.34958671804308 31.517860160871514
108 79.24070133095226 7.122521637770972 8.702428649001925 28.69321758857868
109 79.19940702967949 7.8676177054492324 9.870050868078506 30.628187008183716
110 79.13595844293361 7.749208194031472 9.844216672519114 30.89615855860214
111 79.02531833358009 8.161752798921823 10.76172164710072 32.30849986229464
112 79.14771976321731 7.473973188886463 9.51582781130661 30.196297351339354
113 79.27719138716274 8.614254037744853 10.53687811864491 31.541696127158115
114 79.23215555349866 8.116010590838703 9.942880619687012 30.842781383417684
115 79.24904130574727 6.969325484889553 8.530348401890397 28.178819444491754
116 79.29438524827171 7.422583009515347 8.879448936535727 28.949690360564517
117 79.21556572224993 7.254757142166389 9.2396678207331 29.96914688329423
118 79.19832989924444 7.319811068082796 9.14051508328595 29.768229852144955
119 79.27100143044548 7.665584392028466 9.39059974176233 30.37675879190519
120 79.25174753974757 7.721040898936221 9.411350518417482 30.229213385336074
121 79.26560421942644 7.598521341227435 9.343584634102031 29.95295195597265
122 79.22280188258297 8.456182219459784 10.70402484253784 32.13432954590642
123 79.28296690206503 7.416400080288259 9.030810993010686 29.43609673074682
124 79.29882045017592 8.33684577948256 10.281697006856872 31.50283684879205
125 79.27842380490404 8.29314963974999 10.234844829289669 31.532399804303644
126 79.28013330867016 7.897967167118744 9.614517827289404 30.393746520737984
127 79.25780038257881 7.746683689343456 9.583430765529 30.51568472114592
128 79.31990408449049 8.328851813593227 10.172188432693318 31.35140281640856
129 79.3267938734938 9.147980729714314 11.271881837361363 33.08406591712634
130 79.37131676455192 8.235458881146785 10.010450987890774 30.774307807468716
131 79.2101477332839 7.3187954554906165 9.09367594012619 29.952122092334765
132 79.26150550401891 7.588963432318336 9.354135986930146 30.250724932492535
133 79.32356965112216 7.669633787305996 9.426965738538652 30.143194478149315
134 79.31334090005605 8.17260408609844 10.005452292634963 31.125538626620887
135 79.28271096024142 6.728369518350717 8.27007083679071 28.437440522175063
136 79.38549073280514 7.933101919272222 9.463097115980935 29.901027669729874
137 79.24314877784182 7.624036667136264 9.432427155258827 30.6009002995007
138 79.32468055829625 8.019093203392018 9.849143678533967 30.933122206560924
139 79.24205451907824 8.152587128050659 10.235079448623708 31.82785446147435
140 79.33167293174108 8.251734456953747 9.974111059929335 31.131374477059104
141 79.24110282824827 8.917314551567584 10.948850117609465 32.78113553755444
142 79.22378107331345 8.677295728154885 10.80827403329666 32.64943899906842
143 79.33008846801066 8.763280344411172 10.719496684177088 32.45966501673067
144 79.25136019531878 7.939415342810814 9.765886400968093 31.030559693122594
145 79.31488307046143 8.821955610502592 10.80288430581744 32.5633074745055
146 79.30071991298777 7.378672937699957 9.009988527114565 29.43493495035786
147 79.2870306972425 6.986444768110128 8.723739905177297 29.580946418581878
148 79.24049790505721 8.70233322686769 11.011539100224432 32.734693600252726
149 79.2963720069007 6.959696120979407 8.61412705575415 29.122340810070703
150 79.27798102469974 8.589117178216341 10.599716996945507 32.28467673333101
151 79.3948227859252 6.83673063960859 8.394979563352557 28.367613499980393
152 79.3202647553996 7.2669525367646735 8.71799173149329 28.910347254746515
153 79.30462726877236 7.639569120619792 9.275792680971673 29.988888389229153
154 79.30045667828045 8.447751345912772 10.365123731719573 31.84091953189745
155 79.32141841966103 6.1396870728869875 7.555941721600179 26.995761324025537
156 79.30518279463075 7.890979867517553 9.5886771145263 30.968669329166566
157 79.34845525173024 7.4677465598131985 9.072729647359312 30.17203304849566
158 79.25699837112461 8.647100077603987 10.584043121990849 32.27968974851334
159 79.36192942027951 7.383350602585631 8.93715877550606 29.847256576290892
160 79.37707083653636 7.477555480900209 8.942053195502297 29.29088202251904
161 79.33166742906745 7.55480289122278 9.255126627964906 30.29404106163309
162 79.3668344246775 7.388405816645695 8.827467719638237 29.27455883512746
163 79.36106771357878 7.209204168161204 8.540599963347251 28.405930143561687
164 79.25509297393732 8.37157008262957 10.344372955064395 31.88998250334937
165 79.17461494801341 8.326361544502317 10.39137502831724 31.96596099102309
166 79.34342458560758 8.686602474226293 10.443036902232294 31.691029374063895
167 79.36564416513683 7.1153130197897205 8.603054326628179 28.017653132299046
168 79.3374414095688 7.029946137534745 8.504585895571982 29.095987495312524
169 79.35702220698364 7.68234923655228 9.296673801701305 30.219267597275223
170 79.3185014906701 8.452828747976968 10.354637550928691 31.70377891881816
171 79.3517476516681 7.314119106979995 8.86417261100818 29.638286999526752
172 79.31877784350755 8.147513043900872 9.864856656710986 31.406243501577958
173 79.21625418440797 9.168084844635061 11.558717007633735 33.53405544540856
174 79.39862603015999 8.074551308123016 9.708339492090856 30.913937243899635
175 79.06054834566152 8.799576368487024 11.444340082288829 33.38809006453302
176 79.28625498968445 6.281887509799587 7.8168058350349785 27.87574473420219
177 79.41534407945727 8.097989533016355 9.629774601205787 30.025796225787616
178 79.3611321511317 8.819601569670464 10.76105037511721 32.22934609228882
179 79.27386766951781 7.705787142272793 9.47923371239997 30.54950184734757
180 79.27136683822648 7.234934384726284 8.942522434170385 29.812005761191863
181 79.33971204888088 7.886394304446696 9.510236050511988 30.32145334787422
182 79.41483907100539 7.296164047112595 8.759734421341392 29.179451594872873
183 79.33795885634343 6.305318887928609 7.659819431746762 26.591613182976104
184 79.42178019671222 7.915140432585169 9.468428188626653 30.188692344661018
185 79.33554963623948 7.508252026040756 9.2134100069317 30.142091624708733
186 79.45342258308953 8.10521917725991 9.755009187953812 30.439478133786167
187 79.37621646131781 7.533808081295206 9.145083643096019 28.86335352470082
188 79.27428427748525 7.146096191694913 8.812158808092075 29.454127463571933
189 79.31480708070038 8.484600855330365 10.349430305153728 31.77958885694916
190 79.32684666436278 7.551750987048806 9.18206225702235 30.033335053430243
191 79.18222588684469 8.118276545579436 10.255934500538455 31.707097312662746
192 79.39131944444443 7.972625855165245 9.60401209488736 30.46284650260661
193 79.19023186072106 7.907335492668745 10.000564389842449 31.281890723810424
194 79.22893516321494 8.145477432124023 10.146412891967449 31.617601847278753
195 79.33878713570813 7.486410877335013 9.197827372829149 30.234112241185464
196 79.2435237166844 8.243339335926635 10.313155549229524 31.746841994984443
197 79.32418635315604 8.043768667230289 9.94817258911037 30.994404410738174
198 79.28537893054244 7.398415945248084 9.192561472220683 29.848077751722812
199 79.3050460486092 6.511668331301468 7.920644441959213 27.477965558106156
200 79.30771855159058 8.935753622690301 11.03215953280512 32.67275890667868
201 79.28905843471935 8.776742054090334 10.854969797974501 32.34864938814237
202 79.36308729758656 7.5136410697084575 9.067176989787018 29.442176918400232
203 79.28349753213433 8.473484691103684 10.44320634952911 31.623044734653792
204 79.28150896153288 9.156913248168589 11.26662897116033 32.938211280034515
205 79.3064309732562 8.387469708860909 10.27120430886228 31.436591816626848
206 79.28720741223583 8.387573815997056 10.328549184424096 31.45416714512703
207 79.29146528164492 6.493006482471937 7.972769037338622 27.434941453933348
208 79.25363755711221 8.02550412647897 10.099482507955548 31.319326878147468
209 79.19267800088232 7.103320872874969 9.0104447313752 29.86944775471153
210 79.28201466691416 8.256290234938547 10.266205613606461 31.699007385173182
211 79.25583592775125 6.2294922337225165 7.806417412299938 27.812098133205087
212 79.34261626044206 7.606970114127437 9.244529654710732 29.979770932824323
213 79.24196048696675 6.83810806948668 8.598616110892564 29.107536010480928
214 79.19833676349856 8.323601030795173 10.469522818164023 31.904081381532766
215 79.35117114975694 7.396654212495031 9.015234876111865 29.60998656969389
216 79.30638549268639 7.911198702497877 9.823068346436814 30.641020503155303
217 79.34186913991793 7.884743955834751 9.468297844552186 29.729875398800985
218 79.310517307975 9.256501192480073 11.29778120495798 32.8524622233333
219 79.2896325235735 7.650797118136432 9.38012659537888 30.238508039758493
220 79.24213125329662 7.890362912225685 9.91705294133135 30.973816516038188
221 79.23723687999471 7.777819840526866 9.76071825841547 30.780061291987405
222 79.26025249780756 7.498066108287949 9.322970718725054 30.325573251092365
223 79.28011255301057 7.0916184564607745 8.749606686755296 29.318645334359594
224 79.28880142490891 8.07896128162802 10.015997128259357 31.217138139483936
225 79.31541768666058 6.955262640415545 8.55150976238015 28.950978385353544
226 79.26703466342155 7.324552070262877 9.197912096477545 30.0215303772142
227 79.29561676525184 6.500498793970394 7.957121231198849 27.42894212423439
228 79.12013633270831 8.587528989020234 11.037751293599761 32.78836037194866
229 79.34520214421839 7.529114403072869 9.270793985715853 30.334540408931776
230 79.30313420392193 7.924617673583981 9.812640820479446 30.656615275123965
231 79.33985400375178 6.956201261776648 8.525343189430867 28.72150210935518
232 79.27576364961848 7.482412197181016 9.098407430029344 29.19001309530437
233 79.27781361153481 7.3154689502162595 8.999561001157197 29.26704052622021
234 79.31337318604706 8.079200729112996 10.026411619809284 31.219859620545186
235 79.17777147977972 7.666171972754329 9.870278970208822 30.76733479976239
236 79.2155814162699 8.102933334694285 10.25590843172356 31.638645068153437
237 79.29458756545459 8.480086565680052 10.63607647651812 31.733777888512606
238 79.16394545480668 8.367987299195326 10.683274065882674 32.14669179553638
239 79.290664074115 8.070447480546624 10.078510146373787 31.123157825444338
240 79.28969101619944 8.206806794370246 10.24523976922842 31.283112918981672
241 79.29708121374279 8.260931079589415 10.255699881204416 31.504095061896553
242 79.27046729506979 6.207652134786645 7.733209662875485 27.225914213217585
243 79.27990300687358 6.535394988416159 8.197162878737519 28.153336798711383
244 79.33327501826723 9.002449341563297 10.797331648245134 32.04727298392357
245 79.27867727273994 6.686253962211876 8.374476440438894 28.7436199667644
246 79.32012938220828 7.082988324429122 8.728497463895346 28.710434873810797
247 79.24759849239375 7.789723842941822 9.875486215983786 31.10425357501061
248 79.34726806778355 8.248065196451465 10.104331307525726 30.94392741199271
249 79.15431942487939 9.124728142215996 11.66823861620474 33.586454864587935
250 79.26125560381669 7.141291080314908 8.994627477938621 29.55998953326565
251 79.24352187384022 7.523093034481651 9.19220954321962 29.21336125738717
252 79.31426173902885 7.664813414682476 9.358900062851916 29.36760172736992
253 79.3181616123702 7.313638162358275 8.98408915951795 29.70833673826039
254 79.27711361403522 7.636298996675031 9.588703183341195 30.45406145273034
255 79.26918368823166 8.468363640948576 10.500694603572835 32.02223991959636
256 79.32414082280471 7.5537844898613455 9.42196704328284 30.439722370462952
257 79.28036730321368 7.707272894594998 9.614726377808546 30.517660080280763
258 79.29751473728352 7.301456860457746 9.171732489120831 29.69698925734644
259 79.33203849234383 7.844433259915154 9.59362367215233 30.217897893048097
260 79.3323480627849 7.9892690227605225 9.969105847469805 31.11191899243978
261 79.16000726355843 8.445106654694479 10.844887683814475 32.44491788094778
262 79.27051731963883 6.945733747366675 8.67658793623881 28.86367901654332
263 79.32603743107963 9.226279294213475 11.469900555291835 33.164403861456115
264 79.27453729029614 8.228941263606314 10.2869759418728 31.424031127954155
265 79.2412706705873 7.458020787492062 9.4532626555624 30.20379579215661
266 79.29573515860724 7.64756612393853 9.609558235255932 30.51839084256931
267 79.28652552237652 7.996617528638847 9.932557368989215 30.905910497715773
268 79.34104534397397 8.840857836998696 10.719235996028154 31.934686365264774
269 79.28499085583343 6.759139216995588 8.227858908274522 27.344656554776424
270 79.31294648497791 7.643670219702639 9.48433016571163 30.16097072728783
271 79.30281644952086 6.963665218311596 8.639850458850251 28.336262713857575
272 79.33346753396818 7.940285108651553 9.65613669026677 30.34838963006149
273 79.39009990195964 7.198763787660363 8.869060513800697 28.656075684897676
274 79.32170560555669 7.718524869003121 9.687706025102704 30.621533241894895
275 79.25017003527887 6.403277783722322 7.962328476973801 27.16577660695113
276 79.11875376512714 8.384432318292516 10.798042023450982 32.43894195426024
277 79.18801050905091 8.964677292105069 11.532785054018502 33.43487890364937
278 79.2998434607947 7.660828084616695 9.698172654282411 30.584588753146726
279 79.40318501404147 9.195094476654146 11.344698554562427 32.85572672156525
280 79.3582790998791 8.312581324867434 10.292039809165843 31.30212169854525
281 79.353338199911 7.32519623093974 9.09343480358843 29.510693613494134
282 79.35566918687273 8.072872763727785 9.994933525825456 30.713732736826792
283 79.11114823298232 9.367295896357048 12.100967909028181 34.52312319970934
284 79.17180506983114 9.196061316349594 11.756931241675893 34.037813110649374
285 79.35174308046096 6.7065277793199565 8.186266114112062 27.520608860796848
286 79.3186401467332 7.474762064681298 9.239348477750664 29.747521437492132
287 79.28287935107379 7.63981057644806 9.719053775012053 30.60879514410566
288 79.3383299567874 6.6257953647841425 8.212556513932089 27.847480522140355
289 79.33037810530176 8.193788108516037 10.21408101822705 31.600500352205795
290 79.35079074023521 8.153644228014164 10.114915246372458 31.161471355741245
291 79.33641874088802 7.884213005098624 9.833580596042601 30.84501301233399
292 79.3528848132736 7.420037105016272 9.129898558420614 29.6660439500113
293 79.41882898881823 7.513708353930115 9.228758021700202 29.526993822703073
294 79.40255105437166 7.483181342463858 9.218291392520484 29.343039738717135
295 79.23204192057281 7.5296380269751095 9.677493566868211 30.669720729251527
296 79.32045347095243 7.5491496116811465 9.578327795013609 30.436972560317667
297 79.33786588815843 9.010370783773515 10.974593072316718 32.222978627813006
298 79.37749767208054 7.3712771955682665 9.015124083648573 29.31365666918957
299 79.34113038730945 6.789237655287074 8.410796816789157 28.63842030420831


==> data/individual_runs_weight/run_32.dat <==
x y1 y2 y3 y4
1 74.52819511169555 13.287391282312047 17.068582620286076 40.1485732404615
2 75.69657628592697 11.884474168027149 14.571828839460677 37.38420732088862
3 76.19689916482344 12.363019234310517 15.556767320967857 38.78387586201152
4 76.41803369629237 11.255307740807904 14.2539913310763 37.211206263426014
5 76.85995369456964 10.9433797002814 13.477140647252172 36.06942264404702
6 76.94258964629714 10.68030314551541 13.534654970110804 36.2154415845377
7 77.26397067256691 9.674464482183788 11.887627245144095 34.05197537373954
8 77.19783505832474 9.443511228745896 11.866987260952222 34.109861523671846
9 77.04002475812553 9.993606131125137 12.951182755166124 35.63645701359096
10 77.70141833601403 9.3717970598044 11.809186181129771 33.12016771935854
11 77.34155684933008 9.65299626952813 12.51849256556502 34.8663491998458
12 77.83889100658088 9.086226909285331 11.491361707152848 32.93799708453925
13 77.87470708910533 9.644302922047265 12.28863730744595 33.806571303176355
14 77.73256423757513 8.93247138190812 11.7261244196756 33.16720838986578
15 78.22119551749208 9.542597851836813 11.855503947991675 32.42078351754139
16 77.87083076144674 9.082600905321137 11.918799030552918 33.17426953806104
17 78.24106756652678 7.41777160975351 9.390717051429343 29.050078561986602
18 78.07737673884286 8.960212647970176 11.70487833553745 32.453919224334726
19 78.01358408912213 10.506313700028697 13.721770406212098 35.504109304121975
20 78.09254933168138 8.637333934643356 11.246301812747184 31.949782964847262
21 78.17495271667082 8.725501188269693 11.428555414870855 31.787219745027862
22 78.1258122550354 10.982623854142645 14.279304150337813 36.2606837837743
23 78.20968307148479 9.213351831689085 12.142489013949675 32.633433213698424
24 78.31365117966446 8.312370221087184 10.641433617978723 30.700198145505365
25 78.27259741646915 9.284197783173772 12.31971133479892 32.91518938336525
26 78.21062633887539 8.724225667083514 11.564165389946456 32.10943044395174
27 78.28983319656666 9.17670916573379 11.975655115835481 32.48863817400879
28 78.2170042391161 9.47940021798041 12.476280637048841 33.90797624486953
29 78.30140443561385 8.720777023568456 11.438950354809608 31.838264842264852
30 78.33810197446563 9.711063938022804 12.658332205857093 33.47960121081629
31 78.31906216564617 8.771164662479487 11.626613236023664 32.06922762065242
32 78.4080055961973 9.357277835694115 12.225765843126734 32.84662899628628
33 78.47296028115696 8.41587739420878 11.120865192683738 30.935416350564505
34 78.43483157666526 9.076174161314416 11.819281329697251 32.38237852046909
35 78.59720951833202 8.394600997048636 10.646295451956345 30.290202979633808
36 78.56813073069392 8.394003931448978 10.776685146849541 30.487787037683113
37 78.58025430405759 8.43299521891496 10.86534518630209 30.729195168335288
38 78.53193541005645 8.76550590334069 11.464778033165269 31.560644056976482
39 78.51972803373128 10.04327514079959 13.226449888829539 34.489353240510646
40 78.44689372064978 9.167287892923838 12.361499645073081 33.13388409951711
41 78.48124643156235 9.120524226329305 12.080021616261316 32.95317763772134
42 78.55496346514255 9.246346769186138 12.189321639905726 32.883769819649935
43 78.48063689641931 9.157763856300063 12.325029373037177 33.18830212300284
44 78.64270406939245 8.040282285884874 10.375538223269487 30.23960670070136
45 78.58647225604302 8.684730369859118 11.371041092012224 31.65200075434361
46 78.56148811962113 8.965419674829613 11.876710928907475 32.56564594705832
47 78.49518137974346 8.306225027492532 11.178568514450326 31.73544543047694
48 78.39328308435306 9.73533539499865 13.09647729497464 34.66398871547779
49 78.657165621361 8.816981965811971 11.537783749274311 31.91394328790137
50 78.69441942085162 9.41615963101162 12.28300644342898 33.040353466478415
51 78.5173224250495 9.569103814104867 12.830484142209563 33.85894890241741
52 78.70924729993104 10.121087110699502 13.179317471502227 34.20243698760449
53 78.68902171122242 7.403089762592789 9.818167409236855 29.67474994392315
54 78.65013437151632 9.173175149836904 12.032986956989845 32.89006129875861
55 78.74890149168536 9.814426341591474 12.710215664698731 33.4910899023007
56 78.66131840110275 9.125362087844774 11.991250784345464 32.68247803611176
57 78.8740658970747 8.829328150387026 11.292619579609076 31.621929393932025
58 78.62998307594319 8.427828369432984 11.319144598763142 31.752427144207076
59 78.70414016550842 8.607249685814885 11.329415711831148 31.803363800197417
60 78.76550919353132 7.053439352745689 9.281306235321619 28.900428635080257
61 78.69150075785491 9.32054711017193 12.246594826226575 33.034885979370586
62 78.833843686105 9.22057159131618 11.944124884221875 32.46821546658589
63 78.97167134791057 8.371218197168401 10.578581705270674 30.731434979501504
64 78.68795755060398 9.031436546563267 11.991322473586429 32.713543445984186
65 78.62213292269509 10.003807612760685 13.409003282324484 34.959023172035366
66 78.95589117111368 7.799671468206562 10.19315427707136 30.13600445134014
67 79.04993042789317 8.870022658665224 10.776333217848478 31.098136253996667
68 78.72989267237585 7.695031161559666 10.381129984064131 30.573377209153218
69 79.00366631768337 9.304203405798782 11.69901936939015 32.42424828045536
70 78.708717181959 9.361475639056383 12.642892950236462 33.73119799684894
71 78.8334540873074 7.842237295971123 10.396575756888494 30.505546607150226
72 79.02359768269802 8.498029515480841 10.933071967395215 31.267347795952293
73 78.85606392041399 8.582420257518528 11.2772520132294 31.79386617536205
74 79.03756732209115 8.641512588724657 10.979904593351254 31.39225823956824
75 79.0343066943309 9.28000266883076 11.813715637717515 32.503532397981395
76 79.08561340643458 5.963875360035008 7.561285828653331 26.67026474095884
77 78.77319500816705 8.23505152668435 11.006442646912761 31.51366292107445
78 78.93944062644105 8.734351313752772 11.402245463439664 31.964567867741778
79 78.74774624598224 9.283026231108666 12.31455622665375 33.62353151295443
80 78.71745611463261 9.242715086040214 12.377160485620308 33.688587083211615
81 78.87932528188128 9.00691457108696 11.845343627386962 32.74021046022673
82 78.75612720768653 8.085797424930366 10.834564433116679 31.478521107227444
83 78.96144141617566 9.006275296039393 11.66280326829946 32.47606894457255
84 78.85940990568636 9.125924966922906 12.064263017658238 33.040564519785384
85 79.1722917957936 9.127160423633624 11.480015255470477 31.957427818613294
86 79.1141240056632 7.730105460508674 9.890840747956009 30.093508205075324
87 78.9312450543452 8.721239556310184 11.350231660523546 32.21460529525429
88 79.18857238718253 7.410435400999335 9.416473040544048 29.277347792008346
89 78.95303175174051 8.178264356319252 10.599782168982752 31.21762818669701
90 78.96307201147904 8.728819562347217 11.407583053289095 32.32590609537465
91 79.15981785851238 8.254034136962874 10.469164371959238 30.763491726290226
92 79.04672261260987 7.992326818768227 10.333951946310748 30.84940198368703
93 79.14891284167224 8.343807453576957 10.60472872660878 31.08494234973156
94 79.23808339121945 8.404017096094849 10.599371585148177 30.934172242976132
95 79.04802611433459 8.232995620535991 10.657061872507334 31.304083283774364
96 78.98506839762389 8.561876605351088 11.173081028915277 32.07379462915121
97 79.01479860619108 7.263766484151067 9.385477219635764 29.45726578944129
98 78.9153261217137 9.005948432784338 11.762079832617356 33.13866016192596
99 79.06732242480878 8.391085168756856 10.917671814996922 31.714780099124283
100 79.154937961552 8.634793300640133 11.058195761679945 31.803694479483735
101 79.16961816963133 7.6734311439992 9.750134319568737 30.06731469403441
102 79.16134511512236 7.798010700896381 10.09939126710343 30.482802719117018
103 79.31164662871426 7.786197950110937 9.645539717012586 29.58081849678583
104 79.01635121995858 8.838613374379436 11.496217023926746 32.716552009222454
105 79.15338321128318 6.831100502520268 8.754722691678129 28.387174898713575
106 79.03545757850192 8.27981143060108 10.70412260059369 31.81288999251609
107 79.11918646870933 9.257665470760326 11.90780450787161 33.317617634752864
108 79.24850839424423 7.6017784609321195 9.650922927288086 29.538108309964027
109 79.20630106384421 8.736869196010018 11.167749956269567 32.36633799767035
110 78.96371642943515 8.431198486367366 10.959583952141827 32.29425818823933
111 78.7532533326988 9.345036775718436 12.61711089230686 34.605058980525904
112 79.08529745889388 8.141519360915014 10.563390103391523 31.53067032484371
113 79.26642841164882 9.192836119958512 11.464530379423776 32.5928809162498
114 79.3031243396692 8.758338722420069 11.15198484046277 32.16333654323608
115 79.26580645741394 7.5677071460818865 9.332850799569659 29.13988967532699
116 79.31426173902885 7.955935912628761 9.697625209169647 29.857483733041445
117 79.03071815594598 7.697884872284224 10.073628760784992 30.91059805844799
118 79.22185404436415 7.927654876731112 9.958639218290088 30.746599785701857
119 79.29689840987753 8.364842230369236 10.52148448345035 31.674141495708362
120 79.29612326534856 8.65355445681358 10.886161134994488 31.879697073491144
121 79.28439120891801 8.24145824427754 10.29726008934826 31.093765364218527
122 79.1100321136651 9.021354247687178 11.730745117115449 33.209263535309766
123 79.38150820464675 7.604318414284908 9.489407067412126 29.811528290801313
124 79.3003807819626 8.740447930932817 11.00605813189308 32.13496320503092
125 79.29995173139217 8.904721997683552 11.230184767939322 32.532162095422066
126 79.3480181432839 8.416009062333256 10.50051863907231 31.52286442634332
127 79.37362364789068 8.164629758620498 10.177454333301784 31.201046808087863
128 79.35575285930653 8.961593262261463 11.204031229397483 32.45540696427406
129 79.30412900633345 9.696234238928433 12.30373766847298 33.98571388617961
130 79.39043726076378 8.68986770895793 10.588833266727505 31.399039574329645
131 79.30707057723525 7.903977131972803 10.109883965098032 31.053393295432365
132 79.33136364465932 8.354527396407576 10.610118454088003 31.778201821231143
133 79.39338691693911 8.060137053861201 9.942874102483291 30.878647465641272
134 79.44729065217442 8.689569358942464 10.886108997364696 31.980527320864137
135 79.38195813237265 7.13539848139701 9.015293530945378 29.221945686131946
136 79.44668493689568 8.45763583662875 10.114517696945335 30.88889889066232
137 79.2482755484968 8.186450988429828 10.51649230539825 31.835620038185464
138 79.3753257355439 8.353631402571713 10.52143886302428 31.613194342633033
139 79.08576716349698 8.839255105955978 11.42858148368575 33.13853961189621
140 79.36436088163283 8.388657451928376 10.464035332628951 31.481482295584772
141 79.26027512803924 9.45806054563577 12.152760127017704 33.90984563714419
142 79.21331262682476 9.372833332785095 12.100707220879247 33.864777672321054
143 79.33412844047855 9.436331909061755 11.897324844284451 33.77971275040761
144 79.31607074182327 8.730212706591123 11.073986946301629 32.6138618295854
145 79.39313815112858 9.203883656641226 11.574143228846923 33.21045874133771
146 79.41491054029792 7.975417231216002 9.916772701571242 30.61342590570839
147 79.21268651067808 7.643009996672559 9.833834766987815 30.859576491115682
148 79.10899924753608 9.189455913886484 11.850674700032659 33.743737330595536
149 79.2923704349006 7.441911306893549 9.401144577386711 30.2257131552368
150 79.27481034421126 8.980897474360061 11.454422196448855 33.029339568285664
151 79.48349391634379 7.206698551566966 8.9526045483304 29.1271887451664
152 79.41778397671253 7.277254354322954 8.822208336233484 28.978603668821467
153 79.47288432974233 8.07052261903081 10.088735639015734 30.80304832989057
154 79.40135156176325 8.894359287255558 11.19368842708852 32.58480559003721
155 79.43574222891479 6.313279098441205 7.8425748585571275 27.42562252539833
156 79.39761087741395 8.294246447681095 10.54754678114005 31.64101611358221
157 79.3907257182159 7.708968698189267 9.671980012518244 30.440406869748983
158 79.28730119158269 9.062105166499174 11.496014990611314 32.92899110971148
159 79.39973595706749 7.803871530229756 9.817887169476759 30.589149376711887
160 79.39637861867071 7.940354562113239 9.66128528120821 30.257008472403456
161 79.37329647630418 7.837960957084987 9.750186457198529 30.773853885549563
162 79.3986615493874 8.150454703183515 9.984466896645749 30.814321088134555
163 79.36308701441935 7.539147890754025 8.87412438109375 29.002314459591936
164 79.358327694532 8.747104656848553 11.110359460281682 32.38985777486517
165 79.2715485638736 8.827666189451136 11.292893302165453 32.802190538270104
166 79.43765953461612 8.91876950675852 10.953718468790807 32.06764019317172
167 79.40178443340962 7.142116859020524 8.384161005171798 28.12955039149001
168 79.38642398564303 7.572302841043442 9.406162824253695 30.1129394148434
169 79.4456119201395 8.34388404961236 10.318121658466728 31.52212909061619
170 79.4706263343614 8.738196905195332 10.90704225572413 32.3412504485311
171 79.35337443627164 7.598131068297966 9.395728781092593 30.10772118861118
172 79.40910627344462 8.515015731433751 10.74556549907052 32.043251312049684
173 79.24316512850342 9.891312676906711 12.600948227072939 34.73821919057691
174 79.49944204018222 8.545294719075912 10.417039776579829 31.724082069236694
175 79.0130709502451 9.572442332798259 12.83586083528132 34.964926606493805
176 79.32313088759473 6.806976574239651 8.63499514207634 28.86510277892309
177 79.38490774532134 8.461297272072704 10.010183782538117 30.59837349007546
178 79.44184445929199 8.853143383627705 10.766127276817706 32.02784295997314
179 79.34469719889701 7.843293929263099 9.870116040115729 30.90330584142563
180 79.36900054814836 7.155482625666075 8.984121745536555 29.499165486913025
181 79.44595308242297 8.337854713011113 10.17205808861885 31.166953042043165
182 79.40271070655622 7.703212612562157 9.400714441940972 29.822840913914305
183 79.35757489653794 6.414388630211758 7.53998108968168 26.91968835231605
184 79.45533890891642 8.354986212337714 10.010281540593969 30.689507991484867
185 79.43647974235589 7.75304802223078 9.661552486560876 30.574910918585974
186 79.47781010019115 8.21843487566691 9.937458306189184 30.78368769421823
187 79.37173291299862 7.957513108548748 9.395253025220796 29.726830976900644
188 79.4009097931508 7.6662400046139165 9.68249226212402 30.58845633079529
189 79.46688399437033 8.903524385746751 10.969464032986442 32.360157831027195
190 79.49289417420904 7.922373404226748 9.682264159993704 30.649389505027223
191 79.29718766929139 8.584025161925544 10.964608716212542 32.47416418293568
192 79.46295692383008 8.161850704384218 9.854096753363716 30.72112138991677
193 79.27361431161088 8.126542520704787 10.396647446129448 31.809110110888795
194 79.29654460636633 8.568236808767493 10.912418948795889 32.238967661230156
195 79.4242365101814 7.899671214811849 9.963852981268772 30.90946931812709
196 79.3825236485262 8.496131706422558 10.683000343326288 31.91072157560988
197 79.43858604570583 8.499307227072197 10.641296756700525 31.95496441077321
198 79.4148876010454 7.814844627953793 9.63027642589248 30.672639492022025
199 79.4909441049147 6.709301803107934 8.087308892776623 27.817473221056932
200 79.45478319482856 9.301321755989775 11.600114285684493 33.23746568643355
201 79.47253964866839 9.051816077632576 11.271771044898049 32.73540926340951
202 79.45182361153816 7.799710211278192 9.473628917197885 29.94984014476757
203 79.3430944663078 8.609643585604989 10.7246061718962 31.870157173809265
204 79.42678795889972 9.511814408025712 11.80331418057503 33.47770323374728
205 79.42675955877856 8.199317699202004 10.088742156219455 31.04421619506382
206 79.47335061941804 8.810072463969586 10.83394529876296 32.14146053996486
207 79.41987716665993 6.790397653436635 8.207225441286381 28.01147382031942
208 79.35184782594101 8.49254857274397 10.792528469101025 32.086554575393
209 79.27737125774077 7.292107115028848 9.401255369850015 30.169009660298773
210 79.38313169628684 8.513598454279217 10.719529270195704 32.07433191568675
211 79.32474112220451 6.578703874644604 8.327539539223272 28.4818806247332
212 79.51428079974511 7.938832055672705 9.718623639566303 30.39502743222554
213 79.3627652855761 7.046296172984123 8.91643406766578 29.42178893654378
214 79.28591355726967 8.909440282714348 11.355406320279894 32.91267999883368
215 79.43912959994526 7.90471194633785 9.74475762649697 30.430698726465987
216 79.42840386010589 8.018790175852272 9.911565455796278 30.731826030142862
217 79.45340316446212 8.261488813990331 9.838259948315963 30.423450498432913
218 79.46801630674726 9.359212562083052 11.459277513222755 33.047044528150536
219 79.42048747904916 8.122398491060611 10.14099057846961 31.211933214112165
220 79.3639231914316 8.25613341291504 10.4381555166435 31.677574019289867
221 79.40114081162461 7.8140570892177745 9.75538718576977 30.723094834011366
222 79.30731872704418 7.992389991523044 10.349625821265429 31.236803918441026
223 79.36623360784711 7.693674153680033 9.619868451546287 30.399893279763003
224 79.29200670979354 8.483092993283806 10.672637989406153 31.949960520950526
225 79.44534374000025 7.494452297066348 9.286187620910425 29.753795002294726
226 79.37642145472621 7.694395515560293 9.68249226212402 30.623278712110224
227 79.50056292331742 6.7003164321739614 8.144666802745881 27.86605302052003
228 79.23974840598042 8.901470904725251 11.43373007462719 33.266303468433435
229 79.41450855076528 7.941956714181882 9.968995055006502 30.807683522859286
230 79.44359916683588 8.217959018126354 10.140886303210028 31.167716091549657
231 79.45458093895695 7.222013557185226 8.81185249951708 29.05906741456962
232 79.4780143130194 7.393284917835515 8.87950107416552 29.194194518287663
233 79.40587438897853 7.3071486682210836 9.015176221278354 29.331500890813068
234 79.35837012204925 8.244789345212558 10.240012971842283 31.399300044781675
235 79.29209652378044 7.537196584125493 9.56270605768873 30.416461289805397
236 79.31237531268718 8.324700678287623 10.46426343475927 31.9021676945489
237 79.45872675769586 8.514993022804909 10.536956325089585 31.732574456903883
238 79.20721286852421 8.878726317478018 11.329480883868381 33.1410216637138
239 79.38711429755153 8.358015058601676 10.391107822964596 31.542572159533787
240 79.35971739148783 8.530696081320494 10.60477434703484 31.82920897055872
241 79.40167424466199 8.680072130251073 10.776756836090506 32.17032641067108
242 79.43419221994216 6.674000435121294 8.217783311318216 28.08116891284611
243 79.3728985529841 6.808960712867272 8.426327313261917 28.46332401640499
244 79.43063572999532 9.044809620652728 10.859759942711179 31.94305113218938
245 79.35502746106447 7.328770268617678 9.291668589241764 29.976893065551067
246 79.48538631992514 7.451414091535555 9.06195019240088 29.399693206269028
247 79.25311699940548 8.405605714719231 10.818838420532206 32.49281612223649
248 79.44967746312082 8.426000039397746 10.244920426245985 31.09103988618135
249 79.28133700892755 9.335284589215648 11.787953131399076 33.725129302620296
250 79.32425745235885 7.4474985291676825 9.249991071430896 30.249497228654555
251 79.50062618870375 7.6219574535136045 9.082648831426276 29.4207121746371
252 79.52122846325577 7.77654526656319 9.301522601271483 29.70030802797491
253 79.43008832283654 7.956266071397961 9.854331372697755 30.848642350853527
254 79.43220769289951 8.063525995452572 10.083684806130133 31.163331379070904
255 79.39196359042151 8.907564547431305 11.136402206360218 32.72385665315149
256 79.32946484988778 8.041052131174641 10.057726783700005 31.272438723944372
257 79.3884866522026 7.779804116746818 9.729240164431662 30.409785720468776
258 79.39736158028934 7.639340274858116 9.473935225772879 30.314638852257936
259 79.44785802773234 8.053360047388272 9.765508403152134 30.51174659970739
260 79.38546588266122 8.558371455558799 10.740351736091835 32.104795728632936
261 79.21665559739692 8.644934520532166 11.053262238461347 32.66485680980824
262 79.42421783907217 7.070022610642866 8.629546759763617 28.969296049699732
263 79.4464353447719 9.69293682773507 12.006533627076744 33.762156851920125
264 79.35628184746508 8.55651900032139 10.735079318279638 31.904371521945574
265 79.39791602566602 7.588393859392611 9.614680757382498 30.267892599982126
266 79.34039169748269 7.8141848652727015 9.724156745527445 30.76448460639397
267 79.43054853741067 8.209890290521695 10.166968152510913 31.195272948448537
268 79.43727368784704 9.051400271296895 10.943232287999926 32.17812278179644
269 79.52428959392518 6.926753767970941 7.993233057029958 27.738453891509018
270 79.41380627430925 8.275533565367564 10.265970994272422 31.258122735941342
271 79.4683603662566 7.3497907651401375 8.811670017812823 28.91610338786741
272 79.49643887761815 8.127049000449244 9.869757593910943 30.746345655734032
273 79.48952664448245 7.782493545417844 9.358913097259357 29.822325505023194
274 79.38007471379606 8.183579670518826 10.187940514092675 31.414230236397966
275 79.50419632853666 6.703100973564687 7.9308829690086124 27.671201547990243
276 79.27826046736605 8.859144635513488 11.501469890127769 33.17882747551484
277 79.27564205549884 9.075165140140145 11.605608288423285 33.35896987707439
278 79.3565121116468 8.097509666556322 10.224475958165801 31.343291675258055
279 79.4010188312379 9.686500898670534 11.996138687137991 33.77901930724978
280 79.43783030130993 8.944473716500937 10.932961174931922 32.360567572515855
281 79.44321765080919 7.3742536074298775 9.020279191793746 29.25126314263714
282 79.47509558638878 8.276095908496602 9.994790147343558 30.904508027995846
283 79.0159366933314 9.692560874185993 12.820193477530385 35.12949149736942
284 79.09326777762165 9.967618868163033 13.184863611870801 35.33711851016423
285 79.53613175899532 6.736636081933768 7.863038878248463 27.581259155524805
286 79.4083268093488 8.071832273266736 9.895917649656505 30.7921643222439
287 79.35026814457594 7.989427191326448 10.115097728076716 31.292196413350005
288 79.44873280065198 6.814199362235275 8.212497859098578 28.228078109160915
289 79.35485983502201 8.443655941336033 10.63097350600274 32.017304454307805
290 79.43217214247704 8.614223280205543 10.620317877915042 31.839388151578362
291 79.3894138279902 8.536088491978191 10.761206788006572 32.08252132935543
292 79.43972519128101 7.326201717481997 8.910881410093484 29.271360144844905
293 79.47105686068 7.753540531545433 9.41109634747228 29.897464028479202
294 79.48743256332418 7.498410320162936 8.931580049118859 29.330033480053007
295 79.36796749721707 7.855108307075974 10.036943421026223 31.081992140324065
296 79.35449068101936 7.759898931713282 9.791948698657793 30.76078207341749
297 79.45560185136497 9.087966804726868 10.94843953377489 32.2610282107094
298 79.4370590346066 7.441053762999614 8.921204660791282 29.27274295543061
299 79.42278661637584 7.175631136315666 8.874587102558106 29.389799974040677


==> data/individual_runs_weight/run_33.dat <==
x y1 y2 y3 y4
1 74.40220784371938 14.55959445819037 19.377067419951143 41.61357085224444
2 75.4833246205221 11.967098341570448 15.051195242128458 36.926627630878095
3 76.10876948052878 12.328882164324712 15.70248547901838 37.877016556689924
4 76.44505698280055 11.792684152927626 15.415910996894944 37.404408843273785
5 76.95804629364338 11.562426756745221 14.930822489358054 36.242491210774176
6 77.14047490227006 11.578880046465773 15.254114897258898 37.032450363868804
7 77.49074048350336 10.934901158972515 14.091582614290255 35.10803418747318
8 77.47603902023997 10.658213523473 13.971959339948036 35.26564204282283
9 77.5006038003289 11.185871698302256 14.74866012808651 36.91330597877058
10 78.0533625209498 10.36549459084585 13.012522676610361 33.92266553550773
11 77.68494766794069 10.732544345702852 14.185762725296481 36.064440457133806
12 78.10557995904834 10.294988732212031 13.32018031277885 34.30159448486787
13 78.21566904752747 10.388967433945933 13.325224628460742 34.13702488792746
14 78.03781822007154 9.91631665442403 13.12244835181221 34.36227473732547
15 78.50143621566158 9.691143320402224 11.844731010236965 32.11226168017919
16 78.18808635128664 9.990598444709239 12.924175462936539 34.02112211054876
17 78.55673479584601 7.7958486653301104 9.791694527712579 29.36060036789152
18 78.37379910650652 9.640288179117297 12.41332444908122 33.21923130820781
19 78.22154513671012 11.084039965243536 14.461551235257764 36.07111754433293
20 78.43760105136748 9.031299102550463 11.600368456629706 32.245242092709844
21 78.53163176326461 9.127583229532666 11.59505041839144 32.26255649676927
22 78.32057690421068 11.276322266066643 14.612587431546553 36.26228548696848
23 78.59184598943739 9.2935530310815 11.78783582173205 32.53533241422194
24 78.7887820901024 8.33458483134531 10.432602859071205 30.350104543725255
25 78.61708234499294 9.528714578959892 12.194333369568987 32.9893155944903
26 78.6255941568432 8.688924172281933 11.178183999430658 31.6529942795703
27 78.63879830249347 9.173120169425662 11.667932307629748 32.248888930105956
28 78.4186690641026 9.743188253653052 12.86162334159976 33.72965894893374
29 78.73441212421501 8.690136143521686 10.860164009342022 31.51525318949602
30 78.65480348444704 9.740897537952034 12.522617955521909 33.30940288661568
31 78.66248272011005 8.735139397381074 11.365814294626087 31.80256247313784
32 78.61338611703236 9.537214486928084 12.220415218869851 33.0663961127587
33 78.86375742327671 8.354962604117402 10.484805660895303 30.679373799507804
34 78.7636144492219 9.039242818601876 11.41256219693374 32.129597372153306
35 78.84543676483882 8.047433579287484 9.812204167829986 29.38174312978742
36 78.79022641890745 7.942860616174794 9.781045416828615 29.37232212109184
37 78.83589684705493 7.9712074081711854 9.80198519239176 29.69458737355749
38 78.82268109907315 8.73802077742344 10.854898108733547 31.568946197718773
39 78.60958386758335 9.920957049503292 13.028300826824601 34.0330892372985
40 78.55780097717955 9.118017172808583 12.064302120880566 32.793488964304565
41 78.57756850095363 8.89244447708335 11.678633556143492 32.34680411645473
42 78.74035394619416 8.950114103293052 11.511675831158541 32.15590704932523
43 78.62597701330606 8.903850203297544 11.652564741250071 32.39837404079554
44 78.84632092219563 7.618197180981086 9.54149907677293 29.22508455680407
45 78.75698106953045 8.520375182406397 10.735124938705699 31.299647592558856
46 78.66330874951937 8.458605684068006 11.027173871956764 31.560048675817466
47 78.6081734764728 8.189600264466192 10.850147067219218 31.39446371030975
48 78.48462462453605 9.370211810967367 12.554376289265823 33.73948608611246
49 78.76292815484807 8.507968394930257 10.912353776758666 31.347436595792367
50 78.75761689516439 9.289485131282973 11.735717743556373 32.70899341538978
51 78.58529940299259 8.975663933179725 11.923647830123086 32.70190284529144
52 78.74292015170325 9.668159268206365 12.262014530236042 33.21860477682602
53 78.76076221494654 7.235736894255789 9.354298917023218 29.36061333465484
54 78.75311233876303 8.778467673360781 11.339765031343841 32.02166618393421
55 78.80997900482821 9.072154604171981 11.402147705383815 32.27374315517074
56 78.74796245262218 8.835909737818577 11.38669541535573 32.20438333267259
57 78.88364231012207 8.24180701451129 10.177330506431037 30.527242859982127
58 78.81247607207183 8.06598268361269 10.542528534273055 31.02549994399878
59 78.80201239079103 8.237198603502755 10.500746741202626 31.15306101386851
60 78.87960447107362 7.085897078943066 9.130087557328581 28.912452892672036
61 78.80607131145861 9.046310194975964 11.673295966294074 32.58030078019017
62 78.8423073470061 8.98830005061137 11.251007233835452 32.13990676736961
63 78.90407298898636 8.072117487713301 9.82809962771125 30.107932834717477
64 78.76386354805594 8.816980134652978 11.496190955111851 32.31230116126004
65 78.58082414875201 9.419302060765068 12.387542391151618 33.78777959244373
66 78.88177356563261 7.675858612167535 9.765834263338313 29.93045546538653
67 78.97160785109863 8.595808164809144 10.505386990253651 30.632261383788915
68 78.69114030542293 7.7178377696672396 10.042417872153841 30.74138773298084
69 78.90999340061782 8.845035885463725 10.849547484476673 31.52531124327468
70 78.60012586294314 9.269463146429743 12.246862031579242 33.598306352983634
71 78.87144220158754 7.836182992021093 9.958776079568288 30.528037805352028
72 78.96947847111878 8.181000332918261 10.229520273847692 30.667983043111658
73 78.8197329841426 8.3940746900856 10.797846507339292 31.5761841729675
74 78.90381028832691 8.366414477223124 10.333710809772988 30.8709209306265
75 78.95153882660468 9.101510260900755 11.224853695293625 32.24267643165811
76 78.9472871255657 5.844182654749043 7.384102611026433 26.32767736466225
77 78.70972204678826 8.470910142095212 10.980386866426784 31.96811442752978
78 78.88867389859794 8.44243415244179 10.79774223207971 31.474689419782663
79 78.64316929399648 9.216127139064085 12.038357132857891 33.433557328024044
80 78.67861030406252 9.117749636965291 11.939334739485208 33.26613056512303
81 78.79519618821229 9.067217928990026 11.78286971249486 32.96810915624698
82 78.70452441841114 8.226893605622394 10.954428843996656 31.710438748752257
83 78.86654672988249 8.919956721103581 11.334499130735365 32.30021581272854
84 78.79425977082653 8.76127966191619 11.428548897667135 32.540835428586576
85 78.99531455219946 8.716287191360593 10.693141112319838 31.219092435154604
86 78.99215247258184 7.769647170325651 9.84400812199997 30.238286122765157
87 78.8407099537386 8.727310524138597 11.29288026775801 32.068393928695905
88 79.01851502449296 7.258521478476084 9.01001459592946 28.950289152952934
89 78.84246394011313 8.311803359191352 10.855217451715992 31.533734990400454
90 78.86175654651574 8.725782452263834 11.329454815053486 32.343399160066824
91 79.01310481745016 8.06329635072045 10.010653021206206 30.54469256198482
92 78.97639152162674 7.935531626439928 10.15670355664663 30.53407714590348
93 78.99693813298919 8.053411958004835 10.224384717313683 30.62045095608562
94 79.04443308753784 8.136531645445128 10.099189233787998 30.566519728655294
95 78.9635909023024 8.247124092036863 10.464230848740652 31.262762296735723
96 78.88264645009151 8.685876520328224 11.23560708143716 32.183218870248
97 78.97300940727246 7.3148333685582 9.3907040170219 29.562188051529382
98 78.85361391316287 8.966992538110299 11.652682050917097 33.12915908250259
99 78.93416752354338 8.24070121538384 10.646738621809526 31.46702866340111
100 79.01526873258493 8.379108035237842 10.479780896824586 31.374690617385838
101 79.03034925064286 7.422833005674595 9.26553460231111 29.64800564289023
102 78.98864397097864 7.431062301741302 9.474072087051077 29.77607038900878
103 79.17532882190159 7.450203394821961 8.926405389362523 29.002035449586405
104 78.92291695107978 8.669190453243141 11.31389173256212 32.49450274592752
105 79.04833526094374 6.633445061202455 8.30651504001172 27.900147855439982
106 78.92738414307038 8.167626088084756 10.667730535002462 31.698589956302904
107 78.991024918679 8.943241521071755 11.475303317178486 32.72484167889711
108 79.0805699641411 7.085640087227042 8.806736494594237 28.613617918757384
109 78.99261496502076 8.463757632515835 10.87082615463344 31.956761194673522
110 78.97990187264229 8.406689207217461 11.011656409891446 32.128485373093085
111 78.61313606961866 9.136539959658755 12.35663781109546 34.33601416330313
112 79.03994533617113 7.519081390583686 9.797325391729562 30.325135792630785
113 79.1260320917011 8.730167834225739 10.745448189403495 31.87550164066738
114 79.10931091136042 8.26120163485804 10.41204759852774 31.279447007782537
115 79.18471123026922 6.816642222435518 8.144699388764497 27.874834090911293
116 79.18908551215999 7.339090703481285 8.884727871551657 28.823899247884242
117 78.97442441766933 7.3685207556033046 9.641081949665809 30.218869193851074
118 79.1574111536002 7.242355264587119 9.109154298969157 29.333203479542767
119 79.11358704276704 7.629382694405576 9.703347314038757 30.2183713286983
120 79.09695831513397 7.955390174065563 9.854370475920105 30.591867353636793
121 79.15830786540204 7.714681341573552 9.53120841209375 30.077837356835403
122 78.99885539034474 8.687258213626698 11.251385231651401 32.72171346946373
123 79.21413075375239 7.055840152771895 8.608724293867498 28.78394835534237
124 79.12177525094567 8.239290012124949 10.3234722827236 31.315618026738623
125 79.11752430952788 8.237196798868279 10.37559687810301 31.322578295360014
126 79.14759705917665 7.857873892539915 9.807518298352901 30.577420374774356
127 79.18178294701234 7.618036056426621 9.536546001943169 30.213023912441162
128 79.08796487973791 8.51450470853723 10.53187942338909 31.688963144489602
129 79.10988044741852 9.080982868954585 11.417873717968273 32.87172488083427
130 79.22496811239125 7.956219200172907 9.562256370631806 30.106399760417414
131 79.13132458587005 7.285657325639145 9.18229687635639 29.842749681653135
132 79.08062299447954 8.09154595114117 10.141264301025988 31.508747867550323
133 79.15858756366126 7.584365427844728 9.30197880553212 30.034108637775002
134 79.24194638329199 7.951939630595339 9.59896777920547 30.685691538389836
135 79.19174220124978 6.777336483913017 8.254501237095601 28.60876354381525
136 79.29546373834492 7.911684506224384 9.499691214887596 30.031136839642482
137 79.03656661556518 7.938176486322066 10.344627126009609 31.400519287671358
138 79.14326534995881 7.960350025029269 9.937855855616295 30.900210303431486
139 79.00372469462813 8.523472647271142 11.168075816455737 32.598532797883465
140 79.21308592903533 8.028901236569077 9.932557368989215 30.89628297556709
141 79.05271030939933 9.164372199485978 11.683840801918455 33.45753955250193
142 79.08640590299323 8.972480817646069 11.33985627219597 33.06631480814895
143 79.11234570222373 8.947529134200426 11.23036724964357 32.924704741757715
144 79.13309197541214 8.221840194810886 10.422605468559576 31.581238284849668
145 79.14944928019978 8.73125510911162 10.855067556030363 32.36632474767729
146 79.27378567070119 7.2803697189634295 8.838123347725924 29.50926927058183
147 79.06902210558833 7.300710014246843 9.411800205474396 30.281189579042668
148 79.01173905027832 8.801242180606723 11.449462604415373 33.069504743361954
149 79.09573691185288 7.2918449323905135 9.265788773256311 30.081935646116932
150 79.15132564270849 8.484317302085172 10.59973003135296 31.955162790333482
151 79.32111400061162 6.6970922487322335 8.06676666664059 28.319153097260894
152 79.36198060072516 6.895409334682236 8.35840501605708 28.25105482294551
153 79.25862646133206 7.668698475338847 9.348857051914216 30.248728206447907
154 79.25853385022477 8.074527732267981 9.86478496747003 30.995608727592348
155 79.33071002719052 5.802594003995957 7.107825310785887 26.526544910595852
156 79.17920489594114 8.122853433406672 10.172449120842252 31.45080834188162
157 79.2383423424881 7.283724219532359 8.978921016965325 29.668819121511326
158 79.19044606118428 8.625868708828376 10.82899874113693 32.15959887802651
159 79.25251677186469 7.346593877467468 9.067450712343405 29.638284614062517
160 79.26276229968852 7.783952655251418 9.552063464008477 30.355222002828008
161 79.29574051884234 7.368860428450498 9.062249983772164 29.759929509788353
162 79.26439232623126 7.581735736142351 9.296719422127364 30.020512734296855
163 79.41432924761962 6.9592204027477065 8.207088580008193 28.057040964813762
164 79.1825522210162 8.330535457232921 10.396504067647527 31.756097338252133
165 79.16686944440534 8.383164564568636 10.500824947647303 32.08468289410157
166 79.34073324569798 8.289516420773067 10.161611011050308 30.894962428340012
167 79.40269169329555 6.370141550183163 7.477305141474155 26.59714397519789
168 79.26517037986238 6.938203215619209 8.582811891863429 28.935845403776874
169 79.31281447809364 7.9536971529770355 9.79703863476573 30.815688837084753
170 79.3354101866974 7.96685379756897 9.687556129417075 30.78224794459067
171 79.30382420442487 6.946455399215557 8.603556151314862 28.744092048818935
172 79.29655051850821 8.324522150196879 10.302571610382794 31.546445629554597
173 79.15598291018986 9.441187057627678 11.959987758084523 33.94127185448007
174 79.40990852616073 7.7067216040546445 9.369529622124716 30.050156615937983
175 78.96420748855857 9.29931486516791 12.236597435714957 34.58506758884911
176 79.22771577426929 6.409010042154575 7.994015121476772 28.102958536564447
177 79.42604213535105 8.241405220454318 9.723589748803507 30.333907203249154
178 79.42928909060878 8.295128828888767 10.119855286794765 30.84642151201804
179 79.2770057572588 7.74265622130562 9.656456033249206 30.681358847135666
180 79.22485019661323 6.794850036878253 8.452598161470759 28.786265173632643
181 79.4232675238064 7.824136212649376 9.593597603337434 30.20519017144041
182 79.42518539219307 7.13730893818751 8.629344726448196 28.63944307400684
183 79.39335321489047 5.874277619919333 6.898883759415075 25.785515481584564
184 79.45989016756288 7.625174854050558 9.275466820785505 29.331793386825623
185 79.28458327374751 7.465988786150701 9.35415553854131 30.05831169682478
186 79.41431968701615 7.571056206645614 9.202676172399327 29.59024707880934
187 79.42335299160239 7.76548966296594 9.291082040906662 29.539270558385734
188 79.20018521107073 7.612460037400938 9.646132782551408 30.578332800177087
189 79.40181857768894 8.302544999341443 10.219014541445636 31.173521738701048
190 79.38751942836271 7.43155557401827 9.109036989302144 29.69253413968984
191 79.16769042246563 8.206799559636943 10.339348190993702 31.952579475164946
192 79.43509082942187 7.681270734910391 9.312106540118204 29.796590931257384
193 79.16455543689587 7.7867875306006225 9.958978112883699 31.285667502817958
194 79.19967855435712 8.368192075001781 10.448615628619496 31.837575646052272
195 79.30063785810727 7.177217479991565 8.905915300856282 29.40545178808027
196 79.2994699101099 8.049888558615217 10.00023852965628 30.84391378853636
197 79.25855267949001 8.165650150321161 10.25058387628157 31.51452632939512
198 79.35405705948007 7.5627896695870795 9.526151062004418 30.35199815263814
199 79.42158073744329 6.566455706599755 7.92582561891928 27.641375723356187
200 79.27918547127032 8.996773913609504 11.235392013714286 32.69166703528408
201 79.37864547837572 8.699233804992176 10.766283689707068 32.05227472705052
202 79.44990050588756 7.6747223022345805 9.265130535680255 29.632431336585107
203 79.38674978577491 8.152702757608088 9.989732797254225 30.944468627601818
204 79.32509439504139 9.093278149117525 11.292632614016519 32.699745853959286
205 79.36753118327657 8.114074764758831 10.041779186188949 30.658232311822076
206 79.42057902377466 8.348747172029073 10.213742123633441 31.135076098135027
207 79.45932427785394 6.589266300322397 7.962308925362638 27.725981220739705
208 79.33097022673277 8.008749084285252 10.10987093069058 31.27272730166053
209 79.23376874732664 6.862425915210273 8.838449207912092 29.36859245093647
210 79.22342507104018 8.129347942245039 10.307967855065737 31.542903653519172
211 79.28111980686332 6.22210271882593 7.94722159874307 28.016160338318898
212 79.49173406072293 7.454627763638046 9.04107558887498 29.34881692646001
213 79.25174978153548 6.850310320332899 8.624671891378544 29.135382871188252
214 79.24160642871895 8.506088614296845 10.677949510440687 32.218252865714035
215 79.43202739192587 7.654820325010811 9.432127363887544 30.099371746315907
216 79.36634382759186 7.722011911668002 9.525942511485264 30.176689500328425
217 79.43943352555205 8.05612360972496 9.593271743151266 29.917715962991643
218 79.40602449514854 9.022850232521114 10.90680111918636 32.221411562100954
219 79.39051625182684 7.676351262235595 9.49995842024024 30.294689232100723
220 79.3072435471708 7.839017049550274 9.859799306621653 31.13927381023156
221 79.34011767918466 7.650868280489176 9.48446702698983 30.557511656769787
222 79.29496473157317 7.740822815058747 9.734695063948106 30.858280222138557
223 79.33123294100068 7.21479698694108 8.900708055081319 29.53095205088324
224 79.32172788529057 8.007175757012732 9.885692157014558 31.0757884285256
225 79.4023030251438 7.049419301503061 8.671211243167033 28.82862605085804
226 79.23773178735499 7.363090788754402 9.42729811592854 30.239176718570036
227 79.38336678646299 6.2110437747632075 7.55055851132469 26.83841092159063
228 79.19182265015523 8.272694125429211 10.500916188499431 32.127937545761675
229 79.30974446708254 7.68307094867688 9.588670597322569 30.506152542259834
230 79.40847087196228 8.004999154909527 9.849111092515361 30.908073069633435
231 79.49313374658547 6.672683275904015 8.045585754539687 27.68170926178214
232 79.40048361268691 7.380143895931574 9.150545059816196 29.1433674555488
233 79.38823365720111 7.407841559758206 9.176763770395269 29.573287175034913
234 79.32053119607808 8.06522382217409 10.083749978167367 31.21854673490081
235 79.30356493550161 7.242239260517766 9.14585267313538 30.03399985981631
236 79.27738503004382 7.7746623990942 9.713807426014753 30.806269621337577
237 79.4877887417321 8.185865334183639 10.083443669592373 30.858852577260688
238 79.20939616775986 8.202758318074178 10.485281416767101 31.996223491621954
239 79.39207997396383 7.958202205450535 9.8126538548869 30.857374968117167
240 79.36431082929676 7.880150865382264 9.661532934949701 30.720774891841717
241 79.43543555300265 8.398885468061277 10.40665787104852 31.455896914552905
242 79.42653668329729 6.213639330736147 7.654938046157966 27.189527453220165
243 79.41870744919449 6.5861308284010756 8.196941293810923 27.88948878297336
244 79.39387580261229 8.7202642571842 10.63564634107238 31.229290843856482
245 79.29626524416578 6.7359794385456935 8.567392187853972 29.057966196085427
246 79.43944916682804 7.205400653992236 8.916101690275891 29.03312873630146
247 79.11215402802532 7.949166753765235 10.261304676406501 31.698374969643794
248 79.43304215598779 7.991599713846694 9.83839029239043 30.15839757818506
249 79.2903701633803 8.847186051044046 11.188650628610365 32.84719333294556
250 79.31434865326177 6.759481240814114 8.457903165301573 29.032493707115293
251 79.46775310813517 7.26010966140868 8.785581651308227 28.661782423478087
252 79.41406252095453 7.804997877266456 9.437086955921025 29.781032985207155
253 79.31501177584816 7.394391855400377 9.249906347782499 29.906155239721265
254 79.28644394413512 7.89562101162066 9.911826143945213 30.993861440440572
255 79.33820576202429 8.219830785798404 10.177571642968807 31.593753724833494
256 79.2952648560125 7.678059382707726 9.651359579937546 30.86644286807678
257 79.36417249230317 7.28410659234382 9.077669687781631 29.119891509625827
258 79.35851384043313 7.096014024748321 8.76002117830521 29.38749517284772
259 79.46216869257098 7.548997708074966 9.16610162510385 29.37504360133407
260 79.33148518578248 8.174440478982616 10.255752018834198 31.495540401168732
261 79.24850382059999 8.015061208489687 10.162125870144456 31.567388870059098
262 79.44408386615764 6.556514682177895 8.082251542687303 27.79130690821895
263 79.48767521617425 9.183413458334497 11.360281188664967 32.77961464296415
264 79.30885897254262 7.900008045840753 9.765814711727138 30.819113110886875
265 79.36929640548037 7.046488315419569 8.806840769853807 29.074976916385587
266 79.29424850232063 7.361108088769787 9.276033817509433 29.984910660331355
267 79.37253196421005 7.803652612649955 9.703203935556836 30.503345957798533
268 79.42160529594038 8.68680110107743 10.630615059797943 31.64859874324589
269 79.4679774497595 6.7092645130405195 7.935946836301666 27.330838525007984
270 79.32725144977661 7.676392672290304 9.520793920543813 30.19716700840488
271 79.41799530235625 6.973240117075834 8.384245728820193 27.97938346760047
272 79.46523123305202 7.833049009112125 9.708274320053622 30.30556039079696
273 79.45477858761588 7.520853971793849 9.129657421882841 29.40139558942215
274 79.3357574944436 7.772455302895789 9.708567594221162 30.79104713914508
275 79.38704624881882 6.351038216039355 7.644275900866548 26.92895503809932
276 79.13253035490172 8.603081392471696 11.048159267945968 32.79121195640277
277 79.24839824931884 8.576637008355334 10.933319621136706 32.352164992316176
278 79.34853619617883 7.694031311445723 9.734688546744385 30.797078040910385
279 79.40303424497259 9.389753697318575 11.626209169392808 33.46634470567344
280 79.44389883694147 8.234852898447292 10.052200194942596 30.986490761537578
281 79.44481171569349 6.995194406926142 8.572038954108718 28.41682732507522
282 79.43740358898667 7.870106903182377 9.687301958471862 30.046480835107005
283 78.83322162307064 9.614411935664844 12.88817442956871 35.474455168913096
284 79.02738914888955 9.36585860992204 12.288604721427344 34.46110015245907
285 79.44547107079953 6.09172519551018 7.221954582389323 26.136007155618934
286 79.3397249789624 7.5735340946094905 9.374802039936903 29.84270033758678
287 79.30216888102399 7.5720239738429855 9.614882790697921 30.657459207417038
288 79.37543402777779 6.758210317968287 8.40023894675731 28.289098711881266
289 79.33346905673247 7.993301527087427 10.083873805038113 31.410146866454546
290 79.36141549416357 8.194003318345116 10.266036166309656 31.198669303305692
291 79.40453247284505 7.866880167468238 9.83361969926493 30.984467604279033
292 79.37495176989765 7.368116845778072 9.197579719087656 29.39689334121627
293 79.44724783724055 7.380380874724272 8.983737230516887 29.129948903877402
294 79.48061735558541 7.255708264242788 8.806501875260198 28.83167211761959
295 79.31988474208023 7.2502888375477 9.244822928878271 29.924731058657983
296 79.37661169285826 7.43400715399072 9.312484537934163 30.14906391901171
297 79.45805352361381 8.874716158468152 10.896327972802922 31.84083856213239
298 79.46331496867715 6.9947579691010775 8.556332493135432 28.273595973197153
299 79.30956096446715 6.919804501197498 8.749652307181355 29.086269323676607


==> data/individual_runs_weight/run_34.dat <==
x y1 y2 y3 y4
1 74.55617498158473 15.791217127897744 22.222595875235697 44.35172063550446
2 75.89841504613439 12.399665362095092 16.182001777371802 37.901889698034296
3 76.21408723225275 13.322840894773854 17.250340914926767 40.0329103436295
4 76.64255492950403 12.522038280040427 16.29138652466462 38.88694644249696
5 77.16891308169474 12.062756397083685 15.55615470381786 37.290202678826354
6 77.36364052178205 12.106626803743548 15.889724741990419 37.68609101317756
7 77.67714968362121 11.46758704892439 14.842038623034771 36.31931636967519
8 77.61530940623079 11.360587782064876 14.826612401821581 36.6876664658347
9 77.67914717899782 11.891789410092809 15.723105911599077 38.153330635632656
10 78.14525885302805 11.283813802439479 14.284120363889375 35.6866385005335
11 77.82919219397041 11.316180549935073 14.889197109176989 36.999774692896295
12 78.1656612504151 10.934650863901448 14.096666033194472 35.50107622958127
13 78.23885512426652 11.41313785929513 14.65940702309515 36.18247923169064
14 78.13621410903804 10.587160823423963 13.961381918305026 35.418910385173206
15 78.61130226348793 10.609072070681963 13.09556488645337 34.06627533621632
16 78.22059769831667 10.627427350627942 13.773653865053737 35.279178498403894
17 78.62199394177308 8.511440598975966 10.646334555178694 30.65604500483262
18 78.32775624003891 10.087738654391313 12.99179796877008 34.003862531782325
19 78.20482746762924 11.900032490461834 15.51946936405908 37.54582424679197
20 78.31854154239369 9.65706490937419 12.543701109566975 33.42474670239803
21 78.46618758491984 9.645951321264747 12.371614345251736 33.29005298483382
22 78.33651721234784 12.187696398707118 15.852928609768346 38.00237198461057
23 78.51167939993404 9.866506343373988 12.66861635333254 33.60350480330398
24 78.61625114509533 8.882289163530386 11.271855768546468 31.67621288573026
25 78.53913696875749 10.045036983657289 12.918779218253595 33.99835308488062
26 78.56084570570677 9.105925366438257 11.746262579180765 32.43812065235632
27 78.62675397677685 9.780923639377022 12.428783256313015 33.29972785830044
28 78.50753385648856 10.218125227852234 13.4088403522314 34.781322012643955
29 78.65034489949969 9.195064785054576 11.647142427752232 32.46302737977913
30 78.63219132502215 10.231962454999067 12.965553189376122 34.11244891739238
31 78.65821040022641 9.421206419392353 12.319548404705838 33.17830858433236
32 78.66390176626479 9.837695144782476 12.501730317588544 33.40792127639561
33 78.69966592089195 9.121744102623683 11.506364310124006 32.20405529231315
34 78.70640460677933 9.730979161883281 12.52262447272563 33.36416458079242
35 78.80991752685003 8.59965045944379 10.562777486241526 30.620598584469917
36 78.76323663007486 8.869899655878012 11.068375633895823 31.24450164114044
37 78.77597199700271 8.68762188447186 10.81308372964449 31.106373066906578
38 78.80684647268122 9.121121258177762 11.501046271885752 32.035840232951806
39 78.67618533012406 10.426461355861608 13.45038100876408 34.95318284678501
40 78.69400633751344 9.63084374584997 12.56975037284922 33.767862430757624
41 78.68483771101839 9.42462657619234 12.163207204586236 33.25216926302899
42 78.75172535267232 9.818819133214049 12.486186786708341 33.72491280765589
43 78.67772137291662 9.808905335765072 12.887698673696912 34.215851776478324
44 78.89756270067853 8.227253021144868 10.406631802233635 30.45702323694408
45 78.74896798642912 9.174370020153699 11.699273540335364 32.56306404087799
46 78.7410735562994 9.363346547059514 12.022455155772905 33.09078761473021
47 78.67753684594953 8.8764431701365 11.699527711280577 32.556988196880724
48 78.55250689939434 10.268942736592514 13.716478436788737 35.38914901956767
49 78.84530442753392 9.050432903842204 11.464693309516871 32.2764002416095
50 78.90839058217985 9.924132126844839 12.689354095580264 33.856637331314886
51 78.71600461678537 9.867884796074677 12.877264630535812 34.354466559077736
52 78.89214009919279 10.652287418709529 13.674312128698606 35.15011836098759
53 78.88854192765038 7.962108732516221 10.318323691782139 30.63210097182726
54 78.80614424990668 9.750893330133133 12.679063430901083 33.75939826242136
55 78.92933828796262 10.049235067504556 12.730940372539001 33.83379007914387
56 78.94532190796278 9.672554923294156 12.553900533394025 33.523158287895384
57 79.01753863621852 8.866545460602094 11.026711150492396 31.582180154868457
58 78.86511270221575 8.900596237026694 11.725485733710705 32.53465957496351
59 78.92906827415092 8.998383318838266 11.662790233892018 32.38763496364575
60 78.99634536521975 7.432658917579913 9.635548843704688 29.555484472952752
61 78.9164176583109 9.428499008414331 12.173484834857973 33.10717725669262
62 78.9856290995092 9.338580225401492 11.855458327565616 32.70276734000716
63 79.0549506566193 8.480781436543829 10.573289735847302 30.846439536229685
64 78.87254480990397 9.494331966486984 12.454982415280913 33.36737261766436
65 78.71900888485025 10.244416143867637 13.70067421775959 35.0094006328285
66 79.01129159322538 8.081696761928919 10.39112737457576 30.600144721405442
67 79.11139726360958 8.940779655869145 10.844086067756498 31.30188550762042
68 78.9292691002224 8.070303678569351 10.76144140734061 31.204059248101412
69 79.10275058001999 9.238561109246927 11.495708682036321 32.26450518408343
70 78.76405346072362 9.8466998313712 13.15869703892153 34.35531744230551
71 79.06499588796605 8.078594471287857 10.589302505395592 30.97458981733223
72 79.10481143652632 8.424527615094462 10.677630167458252 31.042012309168165
73 79.02183962181869 8.81006959204295 11.469985278940232 32.17875611093868
74 79.11374065745916 8.387088705955307 10.599449791592864 30.966561326311957
75 79.11909354654942 9.143513110259924 11.50099413425596 32.2797947526382
76 79.15319100914428 6.394589392956984 8.170937650954734 27.337189728422796
77 79.01082713553058 8.240608400976067 10.787386395363296 31.355638929929206
78 79.04648143155686 8.86194056537601 11.511636727936203 32.198293989621426
79 78.86683754335857 9.667934788412447 12.809479194609175 34.00649527744061
80 78.82015529637908 9.619981628550914 12.809570435461303 34.121654929502
81 79.03751069932265 9.157777470222019 12.03282402689676 32.831902719036
82 78.87485062713696 8.29375145799263 11.089823751349392 31.733428095142113
83 79.09816058943083 9.103580981400707 11.699214885501863 32.63723338444826
84 79.01999284567192 9.183472424783554 12.121451480330691 32.94210508813813
85 79.12635021193215 8.98851397643067 11.287216817722411 31.725806705213767
86 79.1207610681125 7.68240714016403 9.81784806625442 29.932275564676324
87 79.07463855417411 8.866227789631543 11.569007672312914 32.35063328976688
88 79.18459641804067 7.358199253778137 9.254892008630854 29.134345039089617
89 79.10708621946243 8.236499593743474 10.630960471595296 31.263503398574276
90 79.04586525681489 8.67078032122195 11.230295560402626 32.05680743610315
91 79.14939479989202 7.991687833689292 10.015755991721587 30.262058320786135
92 79.11555848171943 8.235529008572643 10.557902617856453 31.028431869546424
93 79.1746171623574 8.319445289441136 10.57342659712549 30.980844999068335
94 79.2102605276562 7.997010060288259 9.963540155490048 30.09739073546379
95 79.13123698161114 8.18483134656509 10.495396116945743 31.030602967427466
96 79.05745305133752 8.864738659119206 11.449195399062727 32.493948680693606
97 79.1349527525081 7.516950435431056 9.677278499145325 29.972555058845106
98 78.96697335045843 9.198655917391962 12.074670992004432 33.27448394504378
99 79.060162863611 8.441842200447825 10.928086306546847 31.791489120473273
100 79.1758389090527 8.656151775149356 10.943538596574932 31.880863429254923
101 79.20726723901141 7.912293825805521 10.015853749777436 30.399599791396238
102 79.09851450986768 7.826794672515003 10.021191339626867 30.421566553601565
103 79.1681643176897 7.457020240050877 9.202604483158371 28.93088807555052
104 79.02407467785687 9.003762105667642 11.621197439729547 32.78819028582555
105 79.1658820501389 6.803659937834627 8.608769914293557 28.29779756162749
106 79.05360106669042 8.256311917160957 10.641492272812236 31.538971736397738
107 79.025756929231 9.528608514812975 12.324683961239845 33.60286384243749
108 79.19667680899269 7.361792112470217 9.249665211244729 29.11884103939686
109 79.09489829721493 8.758746258132398 11.271999147028378 32.3244877538836
110 78.96518883575487 8.651605654345042 11.412894574323628 32.44229062159499
111 78.63457518262143 9.409497415261757 12.757758665860619 34.3828608637978
112 79.08280367035442 7.869970097666029 10.177721538654449 30.956512968364834
113 79.18634700619447 9.267494281539543 11.579141924102732 32.53068645421698
114 79.17970300285776 8.64438945990659 10.901821975541715 31.801558573883582
115 79.25068487577667 7.204191593789681 8.962843075379801 28.4540176885712
116 79.26340161358038 7.647829221434075 9.468297844552186 29.15788983015264
117 79.00751338727754 7.5843421006498435 9.896360819509697 30.459686654965566
118 79.17374496484402 8.242294009724239 10.526652626002964 31.161092287723356
119 79.17833054277294 8.254356401877576 10.563162001261206 31.261529463025838
120 79.2166163185595 8.520487116857812 10.703751119981463 31.52432696755001
121 79.2199175341497 8.483868589653893 10.662027981744526 31.376241184085007
122 79.06440585130292 8.860359000808586 11.506598929458045 32.69918651724362
123 79.28026320543904 7.801785575973974 9.755178635250616 30.039071150866835
124 79.21141719021973 8.819578583236305 11.115495016815691 32.173873836108555
125 79.21267630190627 9.035871208166796 11.511584590306423 32.607380398936506
126 79.20394329164812 8.478974523993124 10.735027180649848 31.43570992033916
127 79.26135672843651 8.36827213286646 10.620409118767181 31.374782885096618
128 79.24970110129938 9.007950727945541 11.27695873906186 32.334240481612675
129 79.21630543242469 9.549323264726741 12.079604515223007 33.504378537913446
130 79.29421996072602 8.450729208580686 10.437744932808934 30.942863890717465
131 79.14499181097725 7.918559043317185 10.115104245280438 30.930376501259104
132 79.20409185661282 8.08279971613565 10.323504868742205 31.154622734680494
133 79.2533715866454 8.170566095109221 10.34934558150532 30.82429828945761
134 79.27500556112508 8.5475026173472 10.672462024905627 31.596955183307685
135 79.2096508812428 6.983088809989982 8.879774796721895 28.692622504328348
136 79.35360887637589 8.091852690464103 10.166603189102396 29.95555580926984
137 79.06706839593329 8.08477497141463 10.474782201568766 31.368466948267194
138 79.2336382699167 8.166540557134898 10.29731222697805 31.01531380746415
139 79.06217174909472 8.642925387127102 11.18352810648381 32.40160539010212
140 79.27409972786967 8.533407760951055 10.656768598339783 31.414851874627992
141 79.12750094224768 9.447576031887028 12.079747893704928 33.59888884804095
142 79.09253578136881 9.354315842988425 11.985978366533278 33.48436530202304
143 79.1262876994815 9.555947949516145 12.272520262638087 33.642840029770504
144 79.16514073069413 8.502524651876735 10.813390038219485 31.94034820717776
145 79.20007136499501 9.349144656742887 11.964986453340343 33.18273397092666
146 79.26605004432129 7.640539056153049 9.661343936041733 29.6317473486435
147 79.11302941714871 7.587275773918389 9.755615287900078 30.515557138919892
148 79.06583415590231 9.191443541772049 11.88707328282762 33.45053876760476
149 79.20855759175389 7.351400377661547 9.37507576249329 29.912630123122398
150 79.1605040017986 9.260495437929169 11.83480530896629 33.27314864993332
151 79.26753179924181 7.02149219665312 8.879657487054871 28.55703916477086
152 79.33742416484313 7.182671069903767 9.030661097325044 28.638767533898545
153 79.34640940254486 7.813624600999636 9.729122854764638 30.142364624569527
154 79.28256091930741 8.625031533942877 10.834069125633706 31.875174577400955
155 79.25693046622504 5.982002178545455 7.5611554845788636 26.593738213459595
156 79.28162896111431 8.48357119992838 10.662119222596667 31.68300719146383
157 79.21164423218868 7.740548426610371 9.765827746134581 30.40426074985173
158 79.25296960516138 9.10050436705854 11.495917232555463 32.70048166306358
159 79.2819179015061 7.676484146055443 9.703203935556836 30.133665072509352
160 79.32220729914371 7.383430612337893 9.171321905286266 28.905031215223474
161 79.17233766531479 8.004239345767028 10.135835470324439 30.839060934185582
162 79.37161888753738 7.733963700165222 9.656058483822083 29.759861730054425
163 79.39411272205781 7.095615148051085 8.696921611855679 28.117813757874398
164 79.22592349050265 8.775333092510493 11.167697818639777 32.32632246121144
165 79.20355421653868 8.46745524439779 10.782140046365996 31.964989993338556
166 79.39071141701316 8.563393796311306 10.724338966543545 31.129758979849186
167 79.39215107339102 6.567903549325334 7.967203345358875 26.931774023274933
168 79.32783219605271 7.204228363232394 9.004800832950776 29.147067301594877
169 79.29576538462774 8.267495664098371 10.297207951718468 31.026334638218735
170 79.29870936395534 8.588430107661921 10.808039413962621 31.89417847048427
171 79.27127418320963 7.222392046928983 9.072586268877414 29.20143788494447
172 79.29200294344531 8.523448875804991 10.719470615362193 31.83591694742287
173 79.15480318986434 9.727990616168874 12.580054071935853 34.15030300627879
174 79.3159838592883 8.409884604491866 10.474345548919306 31.178918128612175
175 78.93620459675546 9.375026338965426 12.398067675164848 34.42151410348697
176 79.24255884955147 6.436335984780999 8.155537498556441 28.063428893371178
177 79.52279350891281 8.31245586684501 10.025681692992261 30.105982077594774
178 79.37945919467181 8.504628077020396 10.526385420650296 31.24285369896629
179 79.30143399427882 7.66788659736273 9.724072021879039 30.18782434588867
180 79.25396786655902 6.8198335429574435 8.65581109076874 28.743288596255855
181 79.37465595082635 8.252283915430969 10.307492099193926 30.7226335216942
182 79.3641258728895 7.637658812621756 9.52058537002467 29.637122228371947
183 79.36564180097152 6.13285683358168 7.45655436481899 26.263862937048398
184 79.4549835502904 7.573404848840049 9.275466820785505 29.218679999221198
185 79.32888192221152 7.3828023616379665 9.343617220120636 29.635857721111304
186 79.39504760625181 7.690273057070715 9.541375249902185 29.640681920218537
187 79.50101810880832 7.7610925921758405 9.447260310933181 29.192014423592106
188 79.2788450549564 7.390357062245171 9.307257740548035 29.91100281434502
189 79.36962994227521 8.373300398722131 10.448322354451944 31.252091885806543
190 79.3345565304194 7.528915434556854 9.4529302781725 29.617920629101423
191 79.27423798246075 8.267197125698477 10.521575724302467 31.686148979668992
192 79.43767690397685 7.839408398774116 9.666472975371999 30.0276255860631
193 79.21972553804275 7.909766332763682 10.214185293486622 31.1427060839469
194 79.3287266039477 8.610257931991585 10.959251574751939 32.16108586943792
195 79.30382382655412 7.682787353160046 9.666818387169352 30.42030499966881
196 79.34426014995117 8.443137066433923 10.505810608495668 31.790333692604346
197 79.33733890630444 8.131996311105706 10.14617827263341 31.079329222994534
198 79.27969708937835 7.294665602106831 9.130022385291348 29.626074876115528
199 79.37537693399177 6.464462128718655 7.941414770225563 27.275368410938572
200 79.42111268951844 9.227941515491041 11.438520219363868 32.96880002624696
201 79.4060443242284 9.20030498103097 11.355119563316073 32.862564223935756
202 79.44704132772864 7.628940914575683 9.379794217989001 29.5367779614761
203 79.35538289171444 8.527477322136841 10.542137502049664 31.566848283500427
204 79.50152163594343 9.362812006775014 11.542658617659374 33.06950233361204
205 79.39574681937314 8.238742976484527 10.166850842843889 30.916994318417302
206 79.37446490315419 8.655589278680853 10.781820703383548 31.694481630738746
207 79.39109395594535 6.685059300000088 8.186318251741852 27.627568305302354
208 79.30851067252259 8.466742066340652 10.646569174512733 31.90683341763647
209 79.24080687813576 6.854325723736851 8.723746422381017 29.254054474260716
210 79.33734162371383 8.01281351282991 10.109799241449624 31.096937015028548
211 79.27208026507077 6.0606842569141435 7.780302976980458 27.325803138243
212 79.45450592327386 7.576910462142407 9.25996239312764 29.535905992945864
213 79.29857916308707 6.715434999148344 8.598524870040436 28.669974438424116
214 79.29176808140687 8.53063309427043 10.703920567278269 32.08338615521092
215 79.393089819388 7.547895960138639 9.416388316895642 29.57627256361888
216 79.39233366582874 7.96133873662534 9.98970672843934 30.477723361154673
217 79.49791254769838 8.101568686979665 9.786050629288157 29.92409542202369
218 79.40693146367886 9.481235453577618 11.652049882155923 33.05665530519991
219 79.35664274751251 8.034437192082477 10.120076871721363 30.78224794459067
220 79.25891763124831 7.7364776004502565 9.75019949160597 30.465180547771
221 79.31172615965791 7.770395103218698 9.802291500966763 30.525894216750306
222 79.29499290473562 7.930087075472756 10.04207897756022 30.961806997982798
223 79.35767655630264 7.274352833248552 9.1350862525844 29.29814244565554
224 79.29999538553855 8.227502316392679 10.313051273969954 31.491798229321198
225 79.42247825456079 7.352567889312915 9.260086219998387 29.324018905045556
226 79.3753257355439 7.571494772402236 9.635542326500957 30.243036911650943
227 79.43488267621784 6.467391684679597 7.889283657642432 27.3153954159556
228 79.24331947154022 8.6143225017124 10.964680405453485 32.683012060722675
229 79.40274916377601 8.14654644434512 10.166994221325808 31.098395831991322
230 79.44191387710795 8.007751981150681 9.97403937068838 30.548405987511885
231 79.4483854466583 6.918627559437892 8.519940427544203 28.30572679109461
232 79.45744577318172 7.29204645453173 8.926379320547628 28.891460195599493
233 79.44230727646028 7.348222154079711 9.166186348752248 29.131114070570373
234 79.43215981362147 8.160229979961594 10.187784101203313 31.009424156464828
235 79.28742203459294 7.46556069400867 9.42196704328284 30.207041854864826
236 79.31904668902455 8.174627073987903 10.318271554152359 31.421265473168937
237 79.43829223490529 8.621274985779232 10.781859806605897 31.793856680737733
238 79.23825440258092 8.630089875816406 11.05841734660653 32.495856928059794
239 79.4560479523167 7.890832629331371 9.859427826009426 30.44085112842897
240 79.39049034048134 8.170391062117178 10.198198592753227 30.9627511527362
241 79.42154689298863 8.541236658038372 10.68805769341562 31.636306808976745
242 79.44055840573135 6.33755701502474 7.87379226439201 27.360960749472383
243 79.40232318762352 6.489730939205729 8.16567175034626 27.67002963534877
244 79.52621510986008 8.869522494249866 10.911786780034738 31.451245539623727
245 79.39354381136691 6.908013998691906 8.760034212712664 29.044931093840464
246 79.40890359403684 6.999747267069803 8.624189618303014 28.462071696224854
247 79.33008877455758 7.747220942914776 9.953634005830548 31.020325888879075
248 79.46109663597841 8.07807185220415 9.994738009713766 30.345816269005166
249 79.28980499218675 9.17470543864137 11.756690105138134 33.41402771521362
250 79.39802594095804 7.232372617458535 9.192561472220683 29.605812194344473
251 79.50441155824161 7.288153877693866 8.889752635622362 28.602146282776598
252 79.4866495217487 7.873283973542828 9.54641304838033 29.70179500496386
253 79.4243605940679 7.525829325857282 9.390391191243165 29.713916644251704
254 79.41484818330676 8.047007474382243 10.140977544062157 31.009724655565606
255 79.41051919470218 8.641973646815252 10.865364737913264 32.11724605705568
256 79.34768086614643 7.654527735077525 9.609473511607536 30.369521738395644
257 79.36726015446776 7.588531770017914 9.536409140664981 29.998851729158893
258 79.33046070853311 7.257590226760933 9.161174619088996 29.303879022629076
259 79.38360815846637 7.607277656427399 9.39027388157615 29.560064123870312
260 79.40190461068593 8.433121809441884 10.6307975415022 31.571439356675825
261 79.32673393515137 8.357867534030701 10.625824915061289 31.97498962871409
262 79.39978421759014 7.008796304858776 8.775466951129573 28.77872633694882
263 79.50235692792734 9.162789149456904 11.292528338756947 32.7548450877762
264 79.4133840385844 8.057491281801529 9.989765383272841 30.854188739892997
265 79.33221186102696 7.6384675102758 9.703269107594082 30.270986517165056
266 79.37342457801991 7.7294696297677215 9.823127001270338 30.47241697398103
267 79.44763217624364 8.12665163305849 10.151287760352512 30.920310221067794
268 79.48928149518528 8.779864889056821 10.91709178386554 31.46328325397264
269 79.5159608584638 6.886416335594821 8.238123504138816 27.490951334774817
270 79.4618371504614 7.887913776677931 9.911552421388837 30.455226069846965
271 79.45524668250515 7.150050093900064 8.717854870215103 28.483365512772497
272 79.47213132057301 7.894988181396827 9.812393166737966 30.14842947100077
273 79.46886176742404 7.6191551916707025 9.337986356103666 29.27303825030708
274 79.37030023106043 7.695455395772605 9.625082214524971 30.41291904406267
275 79.40426595443722 6.719438408431087 8.17063785958345 27.61570609892402
276 79.2475412125467 8.802009835491306 11.287816400464967 33.107816665180636
277 79.3389969892876 8.921705230642006 11.417971476024114 33.066218969729
278 79.40120137447533 7.638158396677122 9.635522774889793 30.365167447040918
279 79.51423028292585 9.575473672352679 11.818864228658954 33.4688601867796
280 79.45670947431718 8.642455470826475 10.80779176022113 31.525023139893115
281 79.48163333834063 7.089894701196374 8.884766974773983 28.680535980068512
282 79.48708591737471 8.097695770141106 10.05212198849792 30.54566254822889
283 79.11895830485373 9.193566857571083 12.147826603799105 34.006659279739424
284 79.16105390846457 9.48297098088661 12.397878676256857 34.341415053661215
285 79.50032911072185 6.610901323095426 8.066297427972513 27.26297399361055
286 79.49065973779817 7.971892566243431 9.890677817862926 30.595855513677282
287 79.41155531780551 7.5937500994530645 9.520943816229455 30.49363951383226
288 79.48612895685336 6.708067021655145 8.40528326243919 27.907665517598968
289 79.39797998002072 8.029803672548983 10.146256479078087 31.13115060512346
290 79.44524936408521 8.473611652981445 10.609916420772569 31.615005560854925
291 79.42767351172071 7.917540437824186 9.953327697255554 30.687243823124234
292 79.4650004529443 7.055440531597805 8.702383028575856 28.670114857643913
293 79.49669630832439 7.6175341170037285 9.442300718899709 29.476169053876678
294 79.52071368624654 7.363517727675059 9.009708287354457 28.961305864592145
295 79.3913146787386 7.340950729816531 9.385522840061833 30.146984199430182
296 79.38644567958826 7.528468171156344 9.494829380909964 30.182098428814875
297 79.50268760307733 8.829943396365108 10.844131688182568 31.595711473927114
298 79.49238480118741 7.23448313122272 8.910692411185494 28.687060847577573
299 79.45434220921895 6.637342846966687 8.348133902989074 28.141181812624982


==> data/individual_runs_weight/run_35.dat <==
x y1 y2 y3 y4
1 73.99038690412874 17.155086309824906 22.524720405443066 45.67641645959451
2 75.21212803602471 14.185861202754685 17.724552209449374 40.32932762557591
3 75.7895337091627 14.522911362249538 18.12581644269644 41.63022447328583
4 76.21126380842942 13.28162483286992 16.494625522777497 39.851473184465945
5 76.79664657387384 13.031477242649459 15.863655927096998 38.84202872506546
6 77.07663994820642 12.666351175141935 15.634367665701854 38.53330203450248
7 77.38820294563334 12.372300144057306 15.352785361630517 37.819115332045236
8 77.35886156032845 11.934679168851057 15.222741078534652 37.700801587800356
9 77.41400005511738 11.990490382836299 15.37396627373142 38.17644515577744
10 77.82751589424424 11.530870235507996 14.23735942717429 36.25869533484808
11 77.59515836274575 11.515900347289131 14.644306662068129 37.33079527981366
12 78.00452991396382 11.072287351110402 13.690259726209664 35.932091777823
13 78.16355885505514 11.081762559498353 13.622350463412292 35.66043136288415
14 77.9224297519986 10.43636937071048 13.101586782693753 35.290819511433014
15 78.43282679387778 10.422452756409903 12.532752207311725 33.666188967336765
16 78.24975140901354 10.531387898424878 13.132654292842993 35.25181145982792
17 78.47626051757418 8.30181364984908 10.146028376947768 30.155443402394845
18 78.28741999311863 9.97949609263628 12.413363552303558 33.94430874759087
19 78.19940041553022 11.518508227333488 14.675256862550345 37.02495708159108
20 78.36344546947015 9.652531989714836 12.189282536683388 33.41876192439939
21 78.43705122452663 9.75901820787089 12.090123282032506 33.34293398185446
22 78.28294484157992 11.933943727307362 15.092051592270185 37.521903279677815
23 78.47322943073335 10.021139025568853 12.533117170720232 33.90339231434157
24 78.54859508055252 9.141020432212036 11.183163143075303 31.904185922122952
25 78.49893073102214 10.057068513467014 12.564380196981173 33.98483870020599
26 78.5563886927663 9.17169159954276 11.443903429639358 32.37151632677345
27 78.58925707810253 9.614397481794558 11.9284770780821 32.988730101688354
28 78.43817566959177 10.059000309039522 12.83556756111378 34.42946110725708
29 78.67951095658661 9.095826852292227 11.318734014928566 32.116638496404015
30 78.63119728340263 10.220311084173154 12.590292598985254 34.053235800489425
31 78.59239382007233 9.36172790507669 11.918238551032712 32.976192698963146
32 78.7121492408903 9.849280410169463 12.23588706050911 33.370469745423314
33 78.74124690187332 9.062676666327327 11.30302103675156 31.909097462056913
34 78.64511690799974 9.674183380134108 12.147376916742203 33.18462985924653
35 78.8229933830142 9.129300600638675 11.063011975231497 31.457082112406265
36 78.8398927206321 8.84490456351799 10.974514865872031 31.15413159887709
37 78.790129394223 8.99851020869976 11.057993728364512 31.64495871064592
38 78.78320473306339 9.259940419377086 11.39683618434928 32.369398699329075
39 78.62158031119289 10.218764161175905 13.085574013145463 34.50649159013223
40 78.54577442858545 9.569797931008171 12.455145345373996 33.6268877428624
41 78.5926579535924 9.292128895962524 12.001723930728902 33.101833771454295
42 78.7053838649991 9.504105759130308 12.163168101363897 33.33223974205609
43 78.49968768007658 9.414434303095714 12.429219908962475 33.63308707071595
44 78.78687981869726 8.378722495984125 10.578672946122802 30.78394997696631
45 78.65011223314289 9.098916067217365 11.694124949393913 32.46842654408895
46 78.66375115114855 9.041954657412662 11.662933612373926 32.58337162814882
47 78.56624185936383 8.344205160434665 10.891837619437528 31.675125857514562
48 78.366567138775 9.365223225591606 12.497142206167311 33.87918974370482
49 78.71268406327165 9.00189726249927 11.496014990611314 32.16645339496003
50 78.65953951861499 9.762592810702126 12.507080941845427 33.63766515634797
51 78.53235724634146 9.563292686074277 12.616791549324413 33.83547311627898
52 78.6650015615949 10.129862699646292 12.913578489682354 34.349916151992176
53 78.63119637875491 7.2131779237198295 9.416877107174892 29.262012810655445
54 78.58065173723259 9.213704955304554 11.923563106474688 32.967030261923426
55 78.70960605279953 9.573808994968884 12.121340687867399 33.109891398211886
56 78.6680707154821 8.90778293896837 11.397122941313098 32.28014458503349
57 78.79133164357462 9.026376645495299 11.39684921875672 31.92658923396263
58 78.6728403803178 8.332051901941126 11.0637940396783 31.672766352461135
59 78.64133888596656 8.273688708598003 10.714504506125 31.248138872515995
60 78.71657342189351 7.048595281999191 9.427285081521097 28.949472135689014
61 78.7392088112251 8.836917334288325 11.428425070796388 32.293782361303634
62 78.69856294498065 9.118538895792495 11.595069970002614 32.47991976557649
63 78.7836072270542 8.153442501259992 10.276405037433511 30.358277752473374
64 78.75295529263215 8.744544811546612 11.532693813166372 32.19996255999285
65 78.53868509565342 9.646033315996865 12.92957170761947 34.243006411670486
66 78.74719623433126 7.672474368784191 10.010842020114175 29.903412019890062
67 78.90239491345457 8.966733941767107 10.979663456813494 31.310694318398767
68 78.72790906641538 7.361822443411738 9.870435383098187 30.014131647003538
69 78.76650137414946 9.040712259910713 11.35514563213097 31.906576151806764
70 78.63195590753476 9.077210268344068 12.100922288602112 33.18833486195678
71 78.73764952178017 7.455547616163029 9.880752116592252 29.95159910547104
72 78.7897254875935 8.172415360963681 10.464126573481082 30.642722244513564
73 78.74697664093256 8.176900664921126 10.683228445456605 31.140705248167798
74 78.84522884605857 8.278745658073628 10.620448221989509 30.839605199948807
75 78.81267324062627 8.811711460059216 11.20930364720969 31.712723573490432
76 78.88548686813597 6.182465038006252 7.947052151446254 27.124968777764245
77 78.76750782386988 7.828108447701393 10.44359086454879 30.690017966675775
78 78.78685300034986 8.195875813453119 10.698830631170331 31.136021982850714
79 78.69638533818384 8.754042770835044 11.845545660702383 32.56150087749384
80 78.56412847197323 8.744354761034579 11.673693515721183 32.78885042889006
81 78.81112546456374 8.044591365904262 10.495617701872339 30.966428157662882
82 78.73351875782151 7.607272448464197 10.1310257739766 30.559170294733885
83 78.87670260669333 8.574039259297523 11.027017459067402 31.619804295343013
84 78.84090017643972 8.232386924126923 10.787484153419147 31.41562429143371
85 78.88835029340957 8.803893053627384 11.125824784717208 31.54333108426148
86 78.83906795783196 7.324622301952625 9.494888035743475 29.306574609365242
87 78.79995777368637 8.59795919900158 11.24609977943175 32.09295943909094
88 78.86511594286819 7.096698704408862 9.083078966872016 28.67656699983243
89 78.87798919042326 7.638221683602177 9.890951540419302 29.92526484790008
90 78.82067895551518 8.156794090791722 10.688481311657638 31.289037304312238
91 78.88873014295686 8.005813729072923 10.088787776645525 30.182514794628023
92 78.88035298249703 7.5115334706243235 9.781599379145112 29.900790416049748
93 78.88859812667613 7.912889198261261 10.04198121950437 30.236499571315257
94 78.96931205692708 7.897558910715749 9.781234415736606 29.91049053564103
95 78.8242191270492 7.650260098864041 9.958815182790614 30.173652168342414
96 78.85156235826061 8.211972947969565 10.782270390440463 31.377688049050334
97 78.84410258229558 6.926873326120954 9.140684530582766 28.953015885234045
98 78.8108203747866 8.081036401306504 10.563442241021315 31.235950414051892
99 78.82270080168898 7.6194889511884005 10.021425958960906 30.282579038109823
100 78.85893798842778 8.025189273904616 10.323550489168277 30.775764833319542
101 78.9556083467972 7.199453982867171 9.187386812464327 29.16119207075839
102 78.8997636180616 7.235361962566136 9.427226426687573 29.408560671875694
103 79.01518527329098 7.731720050759954 9.489354929782346 29.577399698161212
104 78.83155902589962 8.075370138149522 10.782335562477696 31.234357130491276
105 78.94900985811447 6.60468829855265 8.43692428651609 27.99263438620129
106 78.82855874924992 7.6709264553296315 10.183033059688984 30.50572211995879
107 78.8359455264826 8.703637228928171 11.392006936390263 32.29525231169135
108 79.03306680949835 7.414945735201944 9.374906315196474 29.439460318866818
109 78.84087367141322 8.085505753015367 10.542574154699125 31.222721954755748
110 78.83319680723895 7.7333264226835645 10.24563080145182 30.798378028852735
111 78.6409828654312 8.306854882819628 11.355940730985214 32.3988100470896
112 78.87747074088827 7.331469330624365 9.724436985287543 29.937202288767352
113 79.03835382011668 8.495147084705446 10.755869198157143 31.278226605401215
114 78.95136773368966 8.269756457120996 10.67267709262849 31.223585657711396
115 79.11550160121276 7.237530185235117 8.931703875989605 28.694156570794828
116 79.14115377965788 7.42190190901542 9.061937157993437 28.9579031955416
117 78.90228932866181 6.7881398907088775 9.09911128803147 29.01398012864398
118 78.9320721100504 7.611032239482577 9.92753260491851 30.17488565135249
119 79.05473903898535 7.488103629138661 9.541779316533017 29.850214233497585
120 79.10421013834095 8.110740208317065 10.302545541567898 30.813020204151677
121 79.10840244919015 7.910878948547103 10.078444974336554 30.415480802657935
122 78.9232808150427 8.156893278547374 10.584258189713713 31.4408975560752
123 79.09630334437973 7.463166547815353 9.526007683522497 29.50064249252128
124 78.99910720339062 8.460287651181945 10.834219021319347 31.61708723247645
125 79.04942709952583 8.361740035471604 10.745617636700311 31.460532865774226
126 79.16849422123755 7.820755509316078 9.979389994945265 30.211962457334085
127 79.08771700326875 7.516726140801468 9.614739412216 29.931078623533004
128 79.09650127316104 8.547041744961351 10.901821975541715 31.50514586950678
129 79.09997502004352 8.958669646246676 11.485574430246492 32.45413699128245
130 79.1810475401235 8.723677430590708 10.969437964171547 31.606041671014108
131 78.99141694746857 7.296710873743856 9.568004544315812 29.78672028439353
132 79.08093732871542 7.64719889455786 9.864895759933322 30.17047567176956
133 79.22395986570999 7.708432264694894 9.744835832941645 29.982386622853486
134 79.13455955451482 8.10662190672706 10.286878183816949 30.75466767917113
135 79.21620510163409 6.968173401278239 8.94759281866715 28.81806606057037
136 79.28010403033964 8.309762353654401 10.187464758220866 30.36551289218703
137 79.06391688197066 7.580188286679632 9.917118113368584 30.27401272635588
138 79.20600172015223 8.258297572711355 10.6307975415022 30.988695570071723
139 79.11619769492928 8.092332568275069 10.657179182174348 31.391001726154332
140 79.21890683212793 7.9636688720418345 10.109577656523028 30.294307524369113
141 79.26111958359964 8.776332292505105 11.230191285143043 32.23433649449346
142 79.16414688982239 8.800581944509194 11.501346063257023 32.56657667085331
143 79.22176818567043 9.053602400965557 11.595017832372822 32.77734469082026
144 79.23272168163658 8.054255712626713 10.521523586672688 31.03886686743712
145 79.26888575285062 8.96362733649081 11.44905853778454 32.559998232773104
146 79.3157472100593 7.48877590201867 9.510209981697082 29.38807518474841
147 79.19362142316915 7.3304593099909265 9.614804584253234 29.803194345075067
148 79.14393226878956 8.824510759041441 11.636916935110285 32.77641413934631
149 79.23886383726445 7.080525829460329 9.218617252706663 29.09695655851613
150 79.20284324957636 8.699304910712053 11.209427474080435 32.23466353392014
151 79.38800288172163 7.247904801657183 9.322547100483025 28.868567326847526
152 79.37406296951232 7.117958989717442 9.098381361214457 28.456994646523313
153 79.37053279844734 7.688219153424877 9.859362653972193 29.75833121547996
154 79.27150111917491 8.477031702356463 10.89666035019281 31.67951440223685
155 79.33291796032796 6.032603597163005 7.884271927979158 26.715345031598538
156 79.28801558263963 7.906830737952078 10.203555734213833 30.664645695061242
157 79.25547785092442 7.616442136352537 9.969040675432561 30.05234421755708
158 79.24140360654854 8.61586776399004 11.183358659187004 32.07178639195817
159 79.27736160085416 7.662108112042644 10.047162396464437 30.03059329282962
160 79.43459326762398 7.444920091217619 9.483958685099402 28.96211841288263
161 79.3045971578809 7.693132429936095 10.026339930568318 30.190293715155835
162 79.3841653906199 7.4544156326058735 9.515306435008753 29.1095334593086
163 79.46050178289363 7.541928150356562 9.509923224733253 28.971416352718382
164 79.31340369134439 8.465155214203346 10.933234897488298 31.9488121693026
165 79.29295082136149 8.332808095973904 10.761291511654969 31.769791171495854
166 79.36278722475363 8.426438796218482 10.7087824012559 31.014617191726412
167 79.4459612699342 7.022604976553396 8.837549833798274 27.80686867605776
168 79.31792811944972 6.957444107523311 9.025629816050618 28.559165546052977
169 79.34766366100014 8.098101324997835 10.401476694088451 30.802044145719197
170 79.31858573812637 8.122505587513746 10.484962073784654 31.07187620618094
171 79.33663890617308 7.165840856437838 9.327982448388305 29.17583254596854
172 79.35180200969168 8.33620534365635 10.771556107519265 31.412584782933163
173 79.30322322323751 9.092635975196066 11.808769080091485 33.14122857085455
174 79.35621133377386 8.001329625122366 10.265951442661247 30.562476857822162
175 79.17175976312244 8.567464483162567 11.35043369383897 32.727438597448874
176 79.3459268724303 6.44849548492987 8.48381556730563 28.01741358012334
177 79.38793402981058 8.505335556987596 10.35925824836854 30.398282164270995
178 79.39256470262828 8.86388051102043 11.261291381310901 32.101399487870665
179 79.30634373477123 7.558704731820994 9.78145600066319 30.092080557387803
180 79.25451373776039 7.001468840989887 9.09358469927406 29.072511744435726
181 79.37994137124097 8.099100695372808 10.344001474452169 30.47134396004155
182 79.41571536264227 7.55269297449576 9.58833821993268 29.504818557274305
183 79.4444687251896 6.769240615231557 8.446745712527182 27.48169800323347
184 79.49366563869488 8.1807156683006 10.281273388614864 30.302890838838515
185 79.33281926066567 7.344457123603869 9.59901339963154 29.58823204247274
186 79.43971181804463 7.932888025877226 9.984330035367561 30.057973944804772
187 79.47847983088631 7.695163603365194 9.478555923212738 29.08850827256747
188 79.29045711718364 7.205084676588341 9.322801271428238 29.288537533615333
189 79.42969245931913 8.5188771730593 10.849593104902745 31.513670172049547
190 79.34070722654126 7.360843802103754 9.557283744190881 29.546477999014332
191 79.31998033316809 8.21426463205823 10.526737349651372 31.485705595805868
192 79.44427083333333 8.048401893211329 10.229337792143433 30.42612206993426
193 79.3410733328389 7.6436506775750885 9.95360141981193 30.7165344679321
194 79.36435246351492 8.270158384704711 10.578855427827062 31.654267716720973
195 79.31101101257461 7.633915000376483 9.880491428443328 30.28513200866474
196 79.33373575288974 8.364476215779423 10.683052480956079 31.715933017172837
197 79.32408704541179 8.09109497640611 10.29212453281425 31.01411668734927
198 79.3386684148426 7.3665027581474325 9.51559319197257 29.56838745957232
199 79.42012837960077 6.885136808168853 8.723094702008682 27.951870478054186
200 79.41816586843305 8.911456193183422 11.344744174988486 32.400575329644354
201 79.39084029352794 8.68029953378591 11.110235633410937 31.946410734639098
202 79.40048361268691 7.614681552273865 9.567437547591883 29.49319616730264
203 79.41829841763546 8.339013691558183 10.646386692808473 31.266877558230533
204 79.4489238025519 9.178427649623709 11.53749047510676 32.74697456619132
205 79.42400798106308 8.217092959132188 10.443141177491865 31.058407074688677
206 79.4294407177488 8.45690591737661 10.661936740892397 31.305888159376327
207 79.3887750490879 6.858816463152498 8.639765735201843 28.00558936552121
208 79.35309145189234 8.010546137450243 10.349554132024464 31.133904339597464
209 79.31388754207134 6.956232803925193 9.224033049000768 29.414345589429793
210 79.38075227007377 7.850618045109236 10.187953548500117 30.730231487285707
211 79.33990983428112 6.057785332640727 7.978282591688579 27.213169092372226
212 79.38911579752572 7.822276330710401 9.781214864125431 30.138319179913687
213 79.37104167178994 6.889113241006174 9.104025259638881 28.989111122290222
214 79.32607426085723 8.42609002372779 10.891544345269988 31.889926560464264
215 79.43542191153092 7.477946208878315 9.59363018935605 29.56015880156041
216 79.37379358321172 7.989693894988512 10.245128976765127 30.62024683726603
217 79.40675053569348 8.316904730920337 10.281234285392514 30.40142968881179
218 79.42685335330506 9.310822763907742 11.818877263066408 32.858968864048556
219 79.36554975417982 7.791804350447492 10.031521107528397 30.38971985280442
220 79.36985780685954 7.744256233338429 9.995129041937167 30.526535156993862
221 79.40414351744509 7.402463189289654 9.57823655416149 29.969544518132473
222 79.39577946858748 7.5874796847555865 9.823179138900128 30.322801756977956
223 79.39008532522938 7.252327007496751 9.380048388934203 29.288605738373462
224 79.38589050232146 7.996234431130146 10.271308584121853 30.959353523437894
225 79.39983731139245 7.29093264196152 9.348765811062098 29.35516300942702
226 79.37706788642474 7.1825835525495 9.34891570674774 29.466992816356232
227 79.34395018312443 6.757795639682245 8.571980299275205 27.680322771408107
228 79.251696689838 8.276261854971608 10.92300940484635 32.01997197302876
229 79.36382696428372 7.661199583740292 9.916896528441988 30.20032258354227
230 79.43439205759549 7.824092483658025 10.000127737192987 30.22265367223448
231 79.4327598289287 7.027766785350102 9.025525540791046 28.582139816041852
232 79.39102279361403 7.447768230667185 9.390215226742649 29.091155741195617
233 79.39700798736105 7.491676412011036 9.598798331908675 29.443295659870394
234 79.41870707700323 8.059683883361584 10.333723844180431 30.79961931548788
235 79.34810682765405 7.103354212431308 9.302141735625202 29.599109262026314
236 79.33081258013695 7.956939398594831 10.339191778104329 31.157391146544356
237 79.41613034825566 8.591204101341544 10.964328476452433 31.85026016696515
238 79.36595332106852 8.212520299680378 10.698758941929364 31.61574454807794
239 79.4014328858597 7.853827249659766 10.026320378957143 30.590300350483346
240 79.45464286127779 7.991597323434201 10.21907319627915 30.71962639378638
241 79.34950365461467 8.128463360725812 10.401594003755477 31.175565755950096
242 79.39955643657987 6.452334717867542 8.337673791013088 27.601060203763183
243 79.36311457674847 6.631295090387749 8.530622124446785 28.19800498941545
244 79.44331619017811 8.822371116481895 10.927545378637815 31.578918745614747
245 79.3096963478065 6.715751557452659 8.666258168337283 28.628806073791413
246 79.46773682490233 6.972192448573359 8.91605606984982 28.455232465891612
247 79.35137934312 7.541110537470005 9.854565992031816 30.475704197379716
248 79.44328728426233 8.19858110356592 10.43777100162383 30.636017740254083
249 79.27408426650928 8.925343966940744 11.574338744958613 33.03788619408555
250 79.38525185947299 7.066796553829525 9.213423041339153 29.264626663866032
251 79.41837858312932 7.511497900225337 9.390163089112857 29.13084214324969
252 79.39908793137754 7.537322868877999 9.379722528748037 29.126732551146006
253 79.4092804058409 7.592841442137854 9.812575648442223 29.89153788937412
254 79.34642528212461 7.83357063415469 10.151437656038153 30.570881042407105
255 79.39257406770899 8.369971763799704 10.724703929952051 31.675224007492385
256 79.3495839332238 7.438108893286542 9.614739412216 30.039330685276553
257 79.37856008314846 7.571105070889579 9.692808995618096 30.081673316756497
258 79.39732643571344 7.054613573146296 9.046628246447275 29.217537063188125
259 79.42100763276369 7.54898211555434 9.624815009172305 29.48632909724971
260 79.4326259372258 8.090436329611356 10.4588867416875 31.084028238516336
261 79.33237281127836 8.358801816911738 10.91252322405547 32.11587852714213
262 79.41580094058476 6.966783096172932 8.9423073664475 28.844063606655446
263 79.45664128145961 9.340721195113476 11.92323072908479 33.278876995600335
264 79.44590488716882 8.205102989073781 10.547442505880477 31.2237689422865
265 79.30988950365357 7.355541465196998 9.411513448510567 29.913402394299904
266 79.36116206529175 7.621991156381733 9.901339963154342 30.31559413019678
267 79.45169847137943 7.617890365271575 9.750023527105444 29.966684334246786
268 79.4681225204597 8.767812221916964 10.984883736995886 31.512301487842887
269 79.40421079230471 7.017149228601288 8.55089062802643 27.755912999492892
270 79.45769702072567 7.805759826503817 9.994920491418025 30.219644474490014
271 79.43401132127302 7.224645525611619 9.093115460605983 28.618961998103266
272 79.50335365764273 7.826895574098318 9.911415560110637 30.027813991099308
273 79.4747458116152 7.414210602053695 9.322358101575057 28.867524288118883
274 79.42658585488068 7.644758391982083 9.849169747348864 30.302793496507284
275 79.40613727978385 7.002723409646544 8.915964828997701 28.248952072403853
276 79.24208647865208 8.584717878873663 11.293043197851095 32.670316853486405
277 79.22450780890298 8.74141126926605 11.621347335415189 32.87750107976875
278 79.4025079842853 7.656516709505502 9.963813878046434 30.257885339147816
279 79.46484601699123 9.286368216508938 11.798067831577729 32.95311299153511
280 79.43263424803281 8.417707505000163 10.615025908491681 31.216220120552684
281 79.40326586980204 7.042368723979024 9.009949423892216 28.72421130970977
282 79.47005752211854 8.021219136675809 10.145963204910524 30.43466433980977
283 79.18100033684301 8.999556594696058 11.981005740092353 33.52247084028813
284 79.2065046508794 9.422360170163493 12.55416773874668 34.06935613962011
285 79.43062006070154 6.865915934124694 8.665691171613354 27.76251661928778
286 79.41707284020694 7.736939822058214 9.796869187468937 30.03214929620739
287 79.39750600091804 7.647715174915913 10.042124597986291 30.578158961658943
288 79.41729059164419 6.67858558773112 8.577343957939531 27.92435411406109
289 79.43039704562716 8.049994081089954 10.464120056277359 31.051007225717097
290 79.45786215345282 8.094061732050402 10.281573179986136 30.832508914826697
291 79.46401443309242 8.043565767111417 10.333743395791606 30.86411283657582
292 79.40593312047145 7.347639571014128 9.405980342549448 29.200584371309223
293 79.47139297984964 7.516046310821116 9.494431831482842 29.26472554621552
294 79.41085564850465 7.398686335072963 9.364133377441764 28.9556256181965
295 79.3563740524619 7.428462568725452 9.818102237199621 30.283648131626627
296 79.40293380445765 7.625685602725577 9.880517497258213 30.433792708481832
297 79.48387561255514 9.042233601506991 11.245454576263148 32.040472951199064
298 79.4387093791216 7.354458115650477 9.312060919692156 28.99999836338385
299 79.42138196274612 6.973354766622738 9.030863130640476 28.750631647964898


==> data/individual_runs_weight/run_36.dat <==
x y1 y2 y3 y4
1 73.95367941255728 15.808650198421725 20.435330960549802 44.82342802204033
2 75.32150256299688 12.680455378371267 15.713219313550752 38.68971863977555
3 75.84387469245108 12.544148647319709 15.760084525525409 38.93254792382477
4 76.20337975122654 11.001465456969365 13.972571957098035 36.43460937917503
5 76.65513130811192 10.964692811967902 13.544815290715517 35.62055639204239
6 76.85847667781657 10.263919020398452 12.857035230178514 34.906894066827064
7 77.24895262997215 10.498364277730616 13.028711410659167 34.9034529369476
8 77.27133087716417 9.754214995516 12.356755120762475 34.44843735860069
9 77.34585017041363 10.027161074810504 12.961323524159663 35.153901606276015
10 77.74855719641094 9.450061691742517 11.689197943379048 33.00534225302031
11 77.56850893629321 9.740007270480271 12.565142709816811 34.51470751855511
12 77.77885777759681 9.275806330669134 11.652818912195272 32.96385908462563
13 77.87760274041628 10.050500482394513 12.470877875162179 34.16506103419731
14 77.71710645375869 9.099688260199702 11.673895549036617 33.18378752836555
15 78.23276326940874 9.770839168463546 11.662646855410097 32.84926955832631
16 77.8775201774235 9.24361031727748 11.725818111100594 33.10585038088295
17 78.19872210400852 7.1796095620542175 8.74967185879253 28.54698962222856
18 78.11280130993181 8.705277867733344 10.860528972750538 31.84947953122731
19 77.87776490572259 10.000763309675222 12.872311555706062 34.440615052109024
20 78.07438645137479 8.265121496147147 10.39679734181509 31.188815045591735
21 78.19323490834434 8.518420359454986 10.537373426127894 31.478309124373915
22 78.03693040082919 10.744521696751471 13.695571247244198 35.5964743174348
23 78.19469718037764 8.639260852143844 10.782329045273976 31.73687248685152
24 78.27954409270004 7.7539937123741565 9.531397411001718 29.712295044995763
25 78.19335134999467 9.066118721585555 11.402460531162529 32.439309405033455
26 78.19250234781677 8.198027119069685 10.386187334153451 30.676748763740157
27 78.25398667366782 8.523571063003603 10.730041519801482 31.102485563591376
28 78.2283672320006 9.068236830715167 11.595389312985061 32.741540710750705
29 78.3103548658379 7.932542043001284 9.995252868807913 30.119647686596785
30 78.3188841178857 9.551290988922604 11.970343594800948 33.03458926114487
31 78.3168074077165 8.409484715782543 10.766687756337923 31.360345557508584
32 78.3643140002633 8.90975433090023 11.115605809278984 31.741283531624344
33 78.40012287846719 8.280428439787478 10.250473083818278 30.545320823626387
34 78.38726417721557 8.211791550572839 10.339185260900607 30.66785426304176
35 78.52523343363649 8.168309420239702 9.927102469472771 29.864878874946054
36 78.4953043296637 8.475568344309208 10.422253539558513 30.52431552360112
37 78.50218619381106 7.852040188054805 9.81784806625442 29.650210726696358
38 78.49564025242384 8.177868748071216 10.151398552815804 30.305994683278094
39 78.4436547706404 9.771301986296308 12.418538212059904 33.57808966605005
40 78.38226391759528 8.515615733724104 11.089836785756834 31.703052195844606
41 78.43767303085924 8.13236837713223 10.495689391113306 30.94042208626665
42 78.51465221240294 8.829814419009514 11.287673021983046 31.940784626721285
43 78.38906581638125 8.52557301836725 11.230601868977619 31.858811155509905
44 78.56721572379834 7.258935055718768 9.150877437206095 28.82450571902373
45 78.57086534021694 8.290824487092124 10.620578566063976 30.91011908323256
46 78.51864132709305 8.444912755678315 10.938579004541449 31.389167931511896
47 78.47950232867873 7.166358017935029 9.47961822741965 29.50207633887475
48 78.37865952570951 8.559132663844482 11.454871883505769 32.38235118656759
49 78.58227907174886 8.0191039012815 10.104578961267219 30.279555729579865
50 78.63190409300891 8.993982098316254 11.350140419671428 32.21514665255471
51 78.56265068734717 8.785661039582132 11.657915365506943 32.46375568494335
52 78.63119637875491 9.850603416269148 12.569626545978485 33.80202035736616
53 78.66753580771717 7.065714528307472 9.364700374165691 28.83260143880215
54 78.65863743741795 8.782902344870672 11.350257729338441 32.11619077349067
55 78.67409403689945 9.26460378427236 11.522031667874966 32.56134384353558
56 78.69351916506301 8.711058240481554 11.094828963808922 31.867217909427747
57 78.71592631548106 8.339944141623198 10.265964477068701 30.63835241658056
58 78.68083881273544 8.047055462339141 10.547774883270367 30.93225553447595
59 78.75386739639083 7.828277522743209 10.172449120842252 30.34770724639505
60 78.77364342741225 6.952263047894568 9.062412913865236 28.705559148302704
61 78.71063363867647 8.680756193966207 10.985372527275139 31.800199823435904
62 78.7398765240325 8.600112104698322 10.70906915821972 31.459394839512576
63 78.80372473945339 7.800882475936263 9.489407067412126 29.632404253948586
64 78.73855292445356 8.093994388938945 10.52162786193226 30.863841448714457
65 78.68159234016969 8.876669224449236 11.756976862101965 32.90581715822495
66 78.80543584904491 7.778627547242195 9.771008923094648 29.97749276093984
67 78.88586001498338 8.630593318554215 10.328190738219313 30.635373379788987
68 78.79577202069459 7.046239051243278 9.390919084744764 29.325926293986583
69 78.8713066142914 8.673338652703535 10.588996196820599 31.234370203597727
70 78.79184101248381 8.465536178902896 11.157589635664856 32.05046125123363
71 78.82628791947165 7.294288382011625 9.395989469241528 29.54707524707001
72 78.86305410542121 7.910380627817759 9.82828862661923 30.19145919016797
73 78.83250681764513 7.796072335071119 9.995305006437693 30.518513351815745
74 78.89813819258138 8.157817069809756 10.177402195672002 30.545461707511656
75 78.92340491884117 8.321072435746805 10.234714485215202 30.870569607575106
76 78.8861141450083 5.606019027230588 7.097489025680648 25.849358375173072
77 78.82292276595905 7.314174626442757 9.55242842741698 29.797548355456104
78 78.887532033091 8.173514129066637 10.396523619258701 31.146141487540568
79 78.7783637534377 8.515250652476972 11.016857138462688 32.10685304779686
80 78.80062222884955 8.344507711878293 10.82933111852682 32.039916135268896
81 78.98126363025575 8.383749849662268 10.641401031960108 31.488080912081216
82 78.81716443974412 7.14008141365058 9.39623712298302 29.83665115030908
83 78.94190798353738 8.10713445907339 10.271334652936748 30.78795789131621
84 78.94238314650485 8.324875905927607 10.474717029531533 31.575178417899064
85 79.02772309456982 8.44938260010145 10.34400799165589 30.854926141796735
86 78.99179756006147 7.04533196158393 8.900721089488773 28.839892809776067
87 78.86554432589608 7.892317212718206 10.08915274005403 30.855039288139807
88 78.96058013219806 6.783295011085551 8.483685223231163 28.05126400320006
89 78.96329727218423 7.18466074250448 9.031058646752177 29.209668743593898
90 78.8824225832924 7.739942061301251 9.896282613065011 30.458660755426592
91 79.03559134872961 7.620026305380752 9.437321575255064 29.569107671215143
92 78.97976757889728 7.614050381475865 9.562621334040312 30.029741474037962
93 79.01392316822074 7.789641979961267 9.729240164431662 30.03583548292471
94 79.0674847510434 7.757622938145604 9.551894016711671 29.67621560997056
95 79.01536377536883 7.544344006623701 9.588755320970987 30.106923079113578
96 78.9055214392662 7.741487802836098 9.92243615160685 30.73697882835964
97 78.9998337944245 6.891730574885932 8.734128327912327 28.975172864298028
98 78.92453481737837 8.192175756723708 10.568649486796279 31.593336690627595
99 79.0259323341886 7.76713911782717 9.781631965163717 30.70192376252887
100 79.06734378969682 8.063564742589806 10.088911603516271 30.80939019172145
101 79.03888347204592 7.236269338551264 9.077936893134275 29.329490060481945
102 78.99880715720445 7.071227973001061 9.010307870097002 29.239527527237275
103 79.13020306527417 7.19355982475485 8.837927831614234 28.70632502214616
104 79.0390335073762 8.055054529670864 10.229839616830127 31.311747603925188
105 79.04287629576474 6.40446334312952 7.947026082631359 27.712231182964963
106 78.95907669472041 7.676581281902395 9.80255870631942 30.64095719249631
107 79.01222123699499 8.505590832196276 10.730074105820098 31.979211358306504
108 79.13191242034412 6.951379312917795 8.640019906147057 28.531691977426032
109 79.02414766197691 8.047415273538688 10.208893324063261 31.01339304716203
110 78.95024664348291 7.651438715763496 9.839133253614897 30.82220778848468
111 78.71951395710197 8.126496482624129 10.845252647222981 32.290966097875454
112 78.98884907080253 7.179792192245865 9.291864105353465 29.75819099499778
113 79.10805335160707 8.453426427265079 10.401522314514523 31.419934544054463
114 79.09919188548719 8.206820161017973 10.281762178894116 31.181055208061657
115 79.15219349703686 7.033948961039467 8.58253165210332 28.36456909755252
116 79.20341700734211 7.77695989089605 9.4266724643711 29.53118921823038
117 79.00150597052915 6.8374042518374685 8.84892887149925 29.205128616424535
118 79.01033881798111 7.448307442153423 9.442945922068324 30.211747716634818
119 79.11006454747923 7.870055544684779 9.849247953793538 30.65330588124109
120 79.1036623200791 8.061925307257683 10.141062267710566 30.92828666145484
121 79.08509818301394 8.035638714938388 10.02639858540183 30.84505861448935
122 78.97107691199598 8.331171016009321 10.792750054027621 31.92626522113923
123 79.15177798195252 7.582426555815 9.453054105043247 29.847741357779146
124 79.01148210841046 8.341338504300817 10.542430776217216 31.577653411352426
125 79.12560543969389 8.423256642360682 10.594470647948217 31.666742874527564
126 79.12473944454216 7.922753536745067 9.911682765463304 30.50438929259419
127 79.08774460817929 7.917131972352996 9.896171820601706 30.775428923464954
128 79.13716330358258 8.337057704185263 10.417202706672912 31.321822872508353
129 79.0659259927042 9.177993157609281 11.652434397175604 33.11125045202857
130 79.15091595894891 8.445824870757205 10.38059557335882 31.243208285164627
131 79.08950680987728 7.348925670982914 9.390795257874018 29.99541895604333
132 79.1524019598006 7.32368061621485 9.359434473557226 29.777388537430816
133 79.17462756097524 7.576401046552737 9.354031711670563 29.86812256141028
134 79.142415779809 7.970414965379058 10.000316736100956 30.70799302474253
135 79.1708248241898 6.80543842126629 8.572416951924666 28.617762546618874
136 79.21846631923223 7.952267014475107 9.609095513791576 29.926804570314612
137 79.05326098727133 7.483530619442511 9.568024095926987 30.317788047752735
138 79.1443801657935 7.819145670685589 9.744979211423566 30.499436559373837
139 79.02792078199721 8.017793409504975 10.386285092209302 31.46461839189567
140 79.19826024604133 7.920317747161285 9.79174014813865 30.400921926403836
141 79.05963027219723 8.878920051895928 11.292854198943115 32.564172389545476
142 79.01748789254344 8.569467916220761 10.980302142778376 32.29090417134016
143 79.14225961362034 8.982349387184977 11.339778065751283 32.92744165180225
144 79.10527165787722 7.940214737171562 10.120324525462843 30.95654505969837
145 79.12771787064653 8.665030630530609 11.016642070739813 32.22209631511983
146 79.20264764348802 7.324152006203452 9.015247910519319 29.332008976559
147 79.06989502464256 7.184647436132472 9.359564817631693 29.716771857372905
148 79.00690428283288 8.79476627161004 11.334733750069415 32.84842880632986
149 79.1293301903276 6.944640446697583 8.801829040190556 29.09368169600305
150 79.08400208024835 8.53203909085989 10.959362367215231 32.02657705825519
151 79.16988756219001 6.718924304117009 8.348199075026308 28.181503847327647
152 79.20704564773906 7.338404752397032 8.99424296291894 28.990714694831034
153 79.23174845410654 7.3588257637031305 9.150786196353955 29.50647428587808
154 79.08816026688119 8.269028745737694 10.531983698648673 31.442720912065635
155 79.1763799796743 5.886103285523954 7.368448287682927 26.605152627886262
156 79.1221105746233 7.893682352242946 10.115084693669264 30.799530478235116
157 79.17207750675115 7.197869066634145 9.114472337207424 29.51602738598772
158 79.15549641583493 8.640334756375424 11.006194993171281 32.13538297184711
159 79.18353389917544 7.624612984337959 9.588644528507684 30.177020947486376
160 79.2282945314195 7.351175573607377 8.884786526385158 29.025697461263956
161 79.22192168715627 7.2521874423563295 9.083157173316692 29.577715062458687
162 79.25673044619039 7.236336161460763 8.749398136236142 29.09923106081118
163 79.17003918447962 7.229311523679748 8.634565006630613 28.59825680475776
164 79.14784470788314 8.37329077625601 10.881201542961016 31.800078996238124
165 79.14839125423045 8.454217371678913 10.922918163994222 32.036918753426576
166 79.23060268198547 8.37715549710815 10.260679024849061 31.07102554624691
167 79.25271777414198 6.9095465821067865 8.248713960189269 27.64281666933307
168 79.2757680788824 6.7864815911278065 8.436826528460239 28.49339866405691
169 79.16678851958113 8.018195893181105 10.062797168196768 30.676271358099793
170 79.1948507102856 8.269423342363268 10.657009734877555 31.40345738940391
171 79.23782701755799 7.182586724351124 9.067450712343405 29.267221409962506
172 79.1390041017497 8.158041550144098 10.354761377799438 31.207256326484114
173 79.10260496917935 9.144458237624626 11.793186445988935 33.17614784562605
174 79.18765182753438 7.785452701723266 9.724052470267864 30.270586528029554
175 79.04189377637397 8.69623563723439 11.277512701378335 32.990447878058895
176 79.26311548818225 6.469715172103975 8.343174310955604 28.173655425182332
177 79.28329248481624 8.144535472977116 9.744444800718243 30.008166640232748
178 79.1425778606732 8.833334454147478 10.995624088731992 32.13128356044551
179 79.1896299535368 7.4667653015022495 9.619953175194684 29.9356106681259
180 79.2174859463444 7.004065758289217 9.025870952588388 29.141549325390148
181 79.25611884339013 7.909377881509597 9.838611877317028 30.349648359512116
182 79.22985714061234 7.286428241805272 8.978745052464799 29.232061629685624
183 79.30708391986244 6.46736502060306 7.925753929678326 27.161420144894866
184 79.33381788869482 8.04885425579729 9.822827209899055 30.354170071781894
185 79.22845490097643 7.456036438892115 9.567835097019007 29.955908053628335
186 79.28437993769812 7.811964668550364 9.58838384035875 30.030430531495476
187 79.27541926510844 7.906437920730232 9.47866019847231 29.5636297595953
188 79.2158346241209 6.860541376574887 8.749639272773912 28.82546554744595
189 79.22587991168079 8.313818066551102 10.469281681626263 31.263722867798204
190 79.22568574416823 7.4485593998373085 9.515671398417258 29.823168241371878
191 79.20987730321747 8.235568485884166 10.74570887755243 31.61145033080218
192 79.25059477388147 7.637850357115881 9.4894266190233 29.795153420880606
193 79.12931181693989 7.6380927139215435 10.016218713185943 30.67186265394499
194 79.1179204546714 8.473151442396466 10.954181190255163 32.021822682325976
195 79.23167131524501 7.516969723598123 9.72941612893219 30.12411630477575
196 79.16960385950136 8.264060965451774 10.724860342841414 31.62560037651323
197 79.26059833343248 7.901452050027215 10.078497111966344 30.69216538592181
198 79.17485225404147 7.252709426163688 9.479259781214866 29.522698891869293
199 79.3029378429304 6.636148418994813 8.233346393809594 27.703669824824793
200 79.22379466971125 9.15179342764733 11.615833781065232 32.90042012890576
201 79.25122663934813 8.785410666231284 11.105093559673218 32.20525415196322
202 79.30447597955109 7.767177893745853 9.64046933251581 29.874224351800095
203 79.2469911922131 8.066187842028771 10.219164437131267 30.893512321466453
204 79.22234043557846 9.303998635833095 11.69915623066834 33.034400556215594
205 79.23857036826892 8.120686107168098 10.177447816098073 30.94482045713377
206 79.23981065945276 8.46716083450564 10.599547549648713 31.52454237728367
207 79.36024963152033 6.453120978857309 7.983216114907165 27.468320631985975
208 79.23513970928182 8.130697214064494 10.438233723088185 31.47608525668013
209 79.13535979562324 6.924401000911624 9.031234611252714 29.25950606484654
210 79.22514153010229 7.969130877337387 10.276659208378724 31.09409449937408
211 79.2273610075981 6.175590594517617 8.124333127129002 27.627976358697047
212 79.32308583694785 7.699397757552405 9.640593159386556 30.05521765820931
213 79.2037838979874 6.493741507772483 8.447482156547926 28.331625448586927
214 79.20909896033264 8.534798602005448 11.00624713080106 32.111651462650734
215 79.2611123709481 7.426059756713113 9.354005642855679 29.570653300813788
216 79.27455277835689 7.774745646764567 9.797012565950835 30.32353943835905
217 79.30823366529971 7.974797459667195 9.796641085338608 29.865710551905433
218 79.29857188746978 9.253040765779302 11.485444086172025 32.934806884895764
219 79.28703136039206 7.839313888542747 10.005550050690815 30.636260745726908
220 79.27603858747749 7.672791477398813 9.911813109537771 30.46297928590643
221 79.2498529190998 7.709701496653744 9.89618485500916 30.534464502638635
222 79.21550765342064 7.681173196733239 9.89623699263895 30.571859801921764
223 79.27133690946158 7.058763490981352 8.890234908697881 29.007853234896498
224 79.30202683538408 8.180145381429119 10.464250400351826 31.541649940663895
225 79.2994695947184 7.11437164925132 9.056964531552513 29.031104342118553
226 79.25688524552206 7.432276307848862 9.50534163051574 30.060819556135023
227 79.32050416763634 6.589317956015292 8.196850052958792 27.592961491208968
228 79.04628397405719 8.658323159382991 11.230640972199957 33.01385421464437
229 79.29314015951604 7.741938776244258 9.880432773609805 30.349308186162293
230 79.29336732596938 7.938640646513975 9.98980448649518 30.573076922476716
231 79.31701181828039 7.082960538202733 8.905687198725964 28.668646713492983
232 79.29666543831188 7.4547306739874015 9.385066635801188 29.159730765852544
233 79.34144220260866 7.3079325594821025 9.192365956108972 29.228834790412318
234 79.28745771462017 8.094520911292333 10.208730393970178 30.970872993461196
235 79.20175924250323 7.5405220207217685 9.651346545530092 30.426903901279555
236 79.24624252289958 8.094136677213532 10.323635212816672 31.57866088800131
237 79.32892747275177 8.796714284168997 10.985216114385787 32.29995207581353
238 79.17906846774667 8.593693336409716 11.058476001440043 32.51628156289872
239 79.30563633300977 8.178279942576356 10.354670136947297 31.189872928630525
240 79.31326405634138 8.10470658986862 10.13054350090108 30.997237926018485
241 79.29242306801149 8.407194945164754 10.599612721685936 31.627114801371615
242 79.29840183172215 6.408665556447706 8.09797103806803 27.515245008656596
243 79.23898392807574 6.618254258801058 8.572410434720945 28.26161218058294
244 79.302080726507 8.93990672674723 10.958867059732258 31.802714575892534
245 79.28695131574584 6.9897342611814155 8.978960120187661 29.17454297146753
246 79.31329700021118 6.9372485611090715 8.728536567117684 28.482427837888824
247 79.24071797796837 7.535780396332786 9.693108786989368 30.638078895478703
248 79.36602540103559 8.328565788071923 10.41695505293142 30.907801083350417
249 79.21000517434145 9.187667134024533 11.777603811886394 33.54410006492953
250 79.23765290499558 7.021224703081483 8.926842042011984 29.194568519261075
251 79.32767110276299 7.270207017396717 8.96807638996966 28.71881853798278
252 79.32161665560082 7.78612609675313 9.551763672637204 29.682430624303734
253 79.25491309641737 7.471898934236265 9.541681558477178 29.780521690006335
254 79.22346753291316 7.7061845398309154 9.817978410328877 30.424750779842803
255 79.31753232021366 8.501316235048238 10.76123937402519 32.01771539717513
256 79.30856276380356 7.677767441507847 9.64598940406949 30.462525644275996
257 79.3249716055057 7.635014510276599 9.698042310207944 30.217612744108646
258 79.2622061482821 7.3517059512101826 9.30203746036562 29.787706499963374
259 79.36020300559545 7.55201813985973 9.374815074344356 29.85030363716852
260 79.34165745762174 8.138827668977033 10.276535381507978 31.258327069233015
261 79.21918050558007 8.445203104472977 10.850062343570821 32.40621888127021
262 79.29295756727294 7.107619230678639 9.06743116073223 29.11382148544951
263 79.37780777935883 9.386239158395938 11.829506822339209 33.537114956959456
264 79.36048402520753 8.367621412714223 10.552721440896384 31.657808863087222
265 79.19404481490838 7.702338960069892 9.844138466074437 30.64823196539853
266 79.28300972339579 7.643590030145421 9.776346512944079 30.517371770701164
267 79.34601605161473 7.956986005835359 9.958541460234239 30.689529678055848
268 79.34260705426522 8.575256301871315 10.536799912200234 31.327914904099472
269 79.39021051168208 6.606437210844028 7.8578316324735 27.17958079717594
270 79.34147126644422 7.7162308380673785 9.687497474583562 30.10363288574358
271 79.37007938962779 7.096361387800219 8.811722155442613 28.40386334432502
272 79.3868113911753 7.71755928052941 9.58837732315503 29.920468736904294
273 79.3836905132842 7.025469388328512 8.592874454412291 28.391884559706305
274 79.26072449030617 7.524567671259785 9.520963367840618 30.230815557962877
275 79.3193785898521 6.409362261631555 7.8841676527195865 27.288682148702726
276 79.07692244152302 8.2839422639779 10.803288372448295 32.26849582093633
277 79.18474803841924 8.975408273163138 11.532752467999874 33.35835881849605
278 79.28018668042078 7.546188591851442 9.48967427276478 30.25295128108545
279 79.36557480362296 9.297643722243503 11.605282428237118 33.009893891779406
280 79.35580570496566 8.443637131522024 10.516088238767395 31.41647915368789
281 79.33164431253893 7.098031356819503 8.942294332040069 29.010329766713518
282 79.36356068582211 8.133670947261496 10.172071123026294 30.682632443237367
283 79.08424541974853 9.003026019397103 11.522455286116973 33.67751351683571
284 79.09576517979595 9.374275179835797 12.121699134072173 34.16436641569381
285 79.38275322488451 6.585899567418904 8.07166760384056 27.438011113326265
286 79.33250588304537 7.899351349793254 9.958482805400726 30.402405268140065
287 79.2437902076935 7.75978714069497 9.765990676227664 30.908979004439928
288 79.33934513858726 6.550028369325946 8.301183967366011 27.739097766791154
289 79.29371388985498 8.000754259690162 10.088983292757215 31.107027308731894
290 79.36103503637995 8.251680832568548 10.396308551535839 31.258107421096405
291 79.3467088203056 7.647783952156499 9.567802511000389 30.415983689983193
292 79.30350192610108 7.073196934505717 8.874489344502257 28.808318112617158
293 79.41470573252825 7.467723270342964 9.26520874212493 29.346597792867037
294 79.4056210263384 7.1658170584471765 8.96293431623193 28.737944359545985
295 79.23759984161781 7.427617602473807 9.422123456172205 30.48078507205254
296 79.25581621235516 7.55880880026932 9.494959724984431 30.445728696956976
297 79.40808168142719 8.904092857206368 11.000603232376637 31.948365471549746
298 79.36601246882047 7.04203185694199 8.822234405048379 28.48715958340673
299 79.36533090242774 6.714576136199674 8.462830171316437 28.295960440011036


==> data/individual_runs_weight/run_37.dat <==
x y1 y2 y3 y4
1 73.64076198239842 15.58828057721066 20.445582522006646 43.21583230497049
2 75.20888162657218 13.416026292635259 16.90126644909633 39.317665772165576
3 75.90560596450916 13.93176241193437 17.54733640580386 40.631893153862904
4 76.44146484597924 12.943546890558224 16.577954489584336 39.246765908274774
5 76.90233020869204 13.006055895206185 16.520199030187943 38.49341439254934
6 77.04937116148034 12.806664272545614 16.468224330494174 38.744317052500264
7 77.55240699535275 12.444057119061139 15.753938802414291 37.68636609203252
8 77.50470562236086 12.134547442181868 15.57698368691771 37.786262984198814
9 77.37506401456126 12.557159037073767 16.416204010374347 38.96940703569479
10 78.11193163554442 11.82705695725519 14.601983941088648 36.58636846594898
11 77.61972772200454 11.987745467549553 15.634400251720471 37.9163774564076
12 78.09358656327629 11.237854886571736 14.153971805533939 35.970348302395905
13 78.18503066598403 11.703579226574124 14.560345526500129 36.591366277369175
14 77.94280421848161 10.998360527762951 14.138597721950541 36.10713847437715
15 78.4540934378283 10.560118654252019 12.579565281656603 33.713787307094634
16 78.1620103768438 10.833650549652626 13.773647347850016 35.62119213365988
17 78.39378553246723 8.524628902084592 10.536943290682144 30.591555682852057
18 78.31575424768522 10.034000273454176 12.621783727376512 33.94270142478152
19 78.09869044597875 11.940691400522763 15.503880212752808 37.65088522022595
20 78.35213915797561 9.751280162339816 12.340403456620574 33.55343454150086
21 78.45271872991256 9.663564025977498 12.079734859297487 33.259729852854306
22 78.23558073273905 12.316928556916354 15.962358977487234 38.093667893749924
23 78.38848109274123 9.865894828028301 12.392443328351588 33.612003074961486
24 78.54981991387123 8.85072816080273 10.96950965341249 31.386714176868214
25 78.44964068268389 9.806542366092549 12.350746258929545 33.54881501697739
26 78.45441625249786 8.979786486449566 11.344978794322525 32.1270646882072
27 78.5274083492892 9.516131744189556 11.938969776076691 32.90613455937121
28 78.3730557404334 10.083442052686955 13.101410818193216 34.53440307534142
29 78.57557478417785 8.767605903085961 11.126046369643806 31.71451892229975
30 78.60031778719173 9.979396617168934 12.590409908652267 33.85380002166025
31 78.5297420941705 9.144940322823022 11.746347302829175 32.722505523503784
32 78.62530274905082 9.65479336225196 12.272520262638087 33.289444185950714
33 78.65357634604212 8.594423345564515 10.77153655590809 31.15996420592194
34 78.65473947675817 9.150577967572378 11.709707583496453 32.43768218568675
35 78.66860497568592 8.204845417302824 9.79149901160088 29.861961006643888
36 78.69396016272346 8.214858023117941 10.057381371902663 30.088681041460386
37 78.74934680369275 8.191650519673859 10.08871608740457 30.25191449890715
38 78.71989436514333 8.680855333609456 10.943519044963757 31.389564547819226
39 78.537093655294 9.962611191947838 12.8928863678607 34.308144572414925
40 78.4732518668424 9.025465844111775 11.694411706357732 32.922246246608225
41 78.50492988141802 8.882430252761255 11.423341651892171 32.48907610242648
42 78.57566824779718 9.160037757403899 11.808853803739883 32.707056536728416
43 78.43540505250132 8.984949004255412 11.715266758272481 32.81376427390714
44 78.6768034607368 7.6137958768789415 9.630289460299934 29.49467256587749
45 78.59570962684613 8.659742345435877 11.131351373474619 31.757318891229026
46 78.52100504149519 8.735511570409821 11.251320059614168 32.10219028836341
47 78.46349913578415 8.118171071698884 10.62612470643256 31.315819886595577
48 78.3504907705353 9.163507541832914 12.048986692130692 33.59313602708285
49 78.7044941544084 8.491473542778706 10.881071198886549 31.219165667119285
50 78.6364319887155 9.446317282485966 12.173563041302648 33.05211253214
51 78.4901994839917 9.390126182385616 12.293688140331561 33.495148018255264
52 78.63372490764449 10.00393029225082 12.824951036248422 33.97303751751819
53 78.66318900947142 7.040598539444874 9.083333137817217 28.96274256172726
54 78.58320303973004 9.04005122896697 11.688989392859906 32.48024631977141
55 78.7227729251961 9.46599572220169 12.063969743490677 32.78662945552041
56 78.66637959577163 8.87524720097426 11.407491812436966 32.05888234337992
57 78.89656682931687 8.36482320832597 10.375336189954076 30.684123485620486
58 78.66353586238482 8.309590410269774 10.92295726721656 31.29281496464108
59 78.73361759282072 8.348677108944527 10.756071231472564 31.168494471586815
60 78.86836102885997 6.81570301529639 8.676698728702103 28.43030404220621
61 78.72313113727039 8.808643134767221 11.428327312740539 31.9471850725898
62 78.81142410476905 8.843294973547653 11.178040620948748 31.79918663398401
63 78.90943064927026 7.746250707447875 9.385125290634699 29.520981654954426
64 78.72360193335678 8.608380779172032 11.272064319065612 31.769469903525593
65 78.66907120523321 9.269787200231793 12.21030051869121 33.44474535257679
66 78.87678699829101 7.4979367613570505 9.453119277080479 29.539761368705054
67 78.9670901528234 8.514135290949293 10.005028674392946 30.420171937827455
68 78.69473380883896 7.479420319613728 10.068421515010028 30.066528960728057
69 78.94734082305057 8.883083703663953 10.84948882964316 31.49324848931646
70 78.69638533818384 9.179988715780214 12.158215026534148 33.37735414423244
71 78.78295338213542 7.439703421208313 9.594040773190626 29.817625481772414
72 78.92544968113624 7.798031595829865 9.734460444614069 29.982039315142682
73 78.76907144316556 8.1592124800003 10.45907574059548 31.01232442659856
74 78.95423235562518 8.341020928110526 10.364941250015324 30.76707132034844
75 78.93849380192435 8.805210891686427 10.860059734082439 31.70221969671525
76 78.95869823347272 5.319260514114829 6.644080645443006 25.374070875767895
77 78.7918359924995 7.741649062303206 10.146491098412124 30.465012895426526
78 78.87192697050132 8.211423399108279 10.339107054455932 30.983504628202972
79 78.7463200831069 8.627167663399648 11.340019202289042 32.39730474823816
80 78.82129456824634 8.731221530437775 11.47026551870034 32.56932178450218
81 78.84220306438193 8.62433770475126 11.136584688064477 32.01217201990973
82 78.81220101530576 7.584914612100453 10.026724445587998 30.424409667695528
83 78.95581625438885 8.588344217757813 10.860190078156906 31.60741440832472
84 78.87855891646342 8.604343924201753 11.042763023263024 31.985583517641636
85 79.033788902886 8.603633665702269 10.359479833295149 30.774383373691517
86 78.99957786748413 7.378308608156359 9.312393297082044 29.3992018964924
87 78.86470551924883 8.346226735242482 10.735287868798782 31.47762074090118
88 79.01879510353393 6.7818086572381935 8.598316319521293 28.032477849278326
89 78.96188998103122 7.62856528378326 9.760640051970793 29.957704563003684
90 78.92404570627825 8.38885122009749 10.875994297186054 31.598658713049222
91 79.02358614913318 7.744168095914505 9.64580692236524 29.842777210052752
92 79.00151478074878 7.758984784023524 9.937810235190248 30.19490646857681
93 79.08119918626271 7.917882640062119 9.937666856708328 30.257075254941213
94 79.08662973884965 7.991168889991014 9.801998226799203 30.023828190095227
95 79.00883205355476 7.800561214123573 9.995200731178123 30.446469798717292
96 78.89908442345175 8.339285001691424 10.98550938855334 31.64504911227386
97 79.03812302742028 7.075760662004339 9.119666548574934 29.063085073925134
98 78.93195182197739 8.520089603354267 11.08452526472229 32.05005271590586
99 78.9372293625976 7.917936624175287 10.214152707468017 30.763620051360242
100 79.10757438506027 8.525775803411733 10.735053249464743 31.499819873349633
101 79.09823546673829 7.600163526700006 9.609434408385187 29.887767680872734
102 79.03084846084678 7.3853588836074815 9.557433639876523 29.648073168508216
103 79.03919721729852 7.734554655861113 9.437145610754538 29.39316353849134
104 78.93329137259401 8.158335553159038 10.646784242235597 31.41102387958873
105 79.12731883397784 6.483334633988242 8.264759315756177 27.51704041546238
106 78.99682875840477 7.746407592967206 10.261115677498523 30.602253963968295
107 78.99535459665303 8.69322343422408 11.126091990069863 32.13991267526484
108 79.08728143723313 7.439419911528534 9.207916004192906 29.045110200940893
109 79.08611248713578 8.258733702563733 10.58928295378443 31.33480060095045
110 79.00228161866256 7.836723692578705 10.40189379512675 30.96266125460071
111 78.76688282480512 8.386593471730947 11.256924854816253 32.75210748436316
112 79.0816804381852 7.199852236451367 9.47942271130795 29.72241560710892
113 79.1154503859376 8.903726729291805 10.964256787211479 31.993044759911314
114 79.15217972850809 8.463184722708457 10.573459183144108 31.345556833184297
115 79.1291289684256 7.208776689707622 8.7856859265678 28.455554101334712
116 79.13888178986312 7.971509109429518 9.551665914581363 29.65225448238232
117 79.073600531352 6.895749374484075 9.010399110949141 29.16034702647896
118 79.17233766531479 7.639173363215567 9.823166104492675 30.162153472723062
119 79.11808653251559 8.142250408216798 10.51625116886049 30.944900082018854
120 79.18849542622262 8.322223023659513 10.49528532448245 31.09634269012036
121 79.19584349489082 7.958930437458546 10.06275154777071 30.463885875332764
122 79.06431970468745 8.35827171223666 10.912484120833133 31.706462083398367
123 79.21460909802737 7.401692317111687 9.166284106808098 29.245623614973194
124 79.16929935188632 8.646030053396698 11.094705136938178 31.914585633430548
125 79.16507352592077 8.702238296691657 11.16242540082758 31.93882643566317
126 79.20918882820136 8.185977362121537 10.140860234395133 30.783747168080556
127 79.1915718394381 8.029807784015823 10.29216363603659 30.84185294246815
128 79.21128710578189 8.708686909919292 10.943473424537686 31.85640424662023
129 79.1600209638673 9.232472580146565 11.792990929877234 32.87626997271927
130 79.18620507809824 8.7764698856741 10.625388262411828 31.547534754615782
131 79.12643240125648 7.516098889079309 9.833691388505894 30.105805898401105
132 79.20225080677321 8.015235929925199 10.427741025093573 31.003345877657196
133 79.23720420915204 7.881028450440562 9.760418467044197 30.231874020410288
134 79.22398907155038 8.43329756354734 10.516133859193467 31.372596242304095
135 79.2298671008952 6.914633748776436 8.556593181284367 28.468625522655643
136 79.25488801449553 8.580835510702691 10.338624781380402 30.93607290482121
137 79.11258863300787 7.864123876295744 10.318421449837988 30.921666860329044
138 79.25049791343164 8.17126776778598 10.234740554030097 30.96743078850951
139 79.08088068094953 8.257817978215888 10.896966658767814 31.83280807436025
140 79.29103709702076 8.12639215828897 10.16166966588382 30.647360019282168
141 79.10136657696576 9.216600120612403 11.746216958754708 33.14828099439099
142 79.13929393025239 8.667687575730387 11.183430348427958 32.267781889978956
143 79.16756802473812 9.300141631651156 11.99113347467845 33.29156508552526
144 79.16952820301194 8.399665284286344 10.844613961258098 31.595989843057104
145 79.1873601090072 9.074917918388941 11.516798353285107 32.66733233308751
146 79.30627768945347 7.623872310023059 9.494607795983379 29.747703809387605
147 79.17299606323324 7.280406419668996 9.66700738607732 29.886922650957814
148 79.09111159784294 8.805552762224508 11.532726399184979 32.80629243352298
149 79.2015628545581 7.115463843517694 9.32815189568512 29.344048249741828
150 79.19613161526861 8.75927612631063 11.261499931830043 32.22944509524158
151 79.32335810879029 7.180462405990484 8.9317299448045 28.843717083985943
152 79.24753457050319 7.447333465725024 9.087947318053358 29.002904184705013
153 79.28978511620714 7.851691180901459 9.906319106798989 30.143714756818053
154 79.23582078191454 8.426777336138427 10.609935972383743 31.341846826224362
155 79.31408647730498 5.910585945125911 7.462165677224797 26.57793630353278
156 79.17276623838545 8.074777724843393 10.422559848133506 31.182298604576463
157 79.2590131032999 7.57587609149148 9.739700276407637 29.92544345135615
158 79.26457843092723 8.682995112375425 11.06341604186235 32.04877368798701
159 79.29049964465216 7.532101081256425 9.640619228201452 29.727057316089823
160 79.33146141598971 7.997557819299035 9.791518563212055 30.152713912510386
161 79.29458646660537 7.739579238774072 9.906429899262282 30.18705408170016
162 79.3447484144111 7.834523369801451 9.812425752756582 29.96906908895369
163 79.3741863671293 7.822572331621844 9.29102990327687 29.486602015229924
164 79.28349604058873 8.595570647928094 11.094737722956793 32.02067655490984
165 79.19398275448646 8.786973119815942 11.449247536692509 32.62630405248803
166 79.2669987861972 8.597318818845059 10.651411456879178 31.16856390365661
167 79.28630431948756 7.139518445482162 8.404866161400903 27.70721182980267
168 79.349777108969 7.115693454921365 8.97351825507866 28.95238492631237
169 79.31987433405867 8.41835872509335 10.641153378218625 31.273868595100552
170 79.3068453723673 8.358107172579786 10.66723522751949 31.19089804251565
171 79.34475421074727 7.216274983001127 9.150681921094383 29.062842778358146
172 79.31866534485832 8.318656158722652 10.625570744116075 31.19897150916363
173 79.26388893726013 9.38912386947918 12.111023954373323 33.64491728488655
174 79.32484964747579 8.343778365336727 10.573296253051023 30.85844059448043
175 79.07536404484883 8.765267183350318 11.678855141070088 33.28272446078121
176 79.28070148975301 6.315460518340703 8.249287474116917 27.681155233144995
177 79.40475612486435 8.711571458179451 10.322781459128915 30.849238560604487
178 79.35051417254859 8.87989656978622 11.0631814225283 31.930953549137342
179 79.31214479350666 7.845157509528204 10.151437656038153 30.55913675324642
180 79.2751695525293 6.924268326159955 9.051861561037134 28.85653046243435
181 79.35436984867992 8.218965896162368 10.40651449256661 30.623052198759925
182 79.40272850406116 7.587143397655797 9.364152929052938 29.39064630270487
183 79.43488423284539 6.6450397062952 7.810855628035551 27.159681816198887
184 79.41290997474084 8.38838645019058 10.203053909527139 30.550264015363926
185 79.33137612312176 7.757876952285201 9.995096455918551 30.430347513805035
186 79.34395024552823 8.082413571713932 9.968688746431509 30.25920549994474
187 79.38271572713988 8.19783768537407 9.812132478589032 30.058764823366822
188 79.28933409134874 7.447487864548006 9.593838739875205 29.860101422271402
189 79.40671912486283 8.814693179751709 11.052799516996991 31.964959240556045
190 79.34282586218472 7.712564836166959 9.817724239383674 29.92119052204152
191 79.20936067482445 8.487367814824417 11.100133967639747 32.21541745626819
192 79.3641258728895 8.198143148818065 10.224091443146133 30.57179829275971
193 79.28831025839092 7.683882943620607 10.115202003336288 30.8350233885593
194 79.33467901301485 8.473380111514258 11.089608683626507 32.04184570553592
195 79.38274113262375 7.356117450158423 9.531234480908635 29.60601158778864
196 79.4143879445913 8.543168692787397 10.927871238823972 31.81497347411667
197 79.39932060303003 8.54567798434432 10.875753160648294 31.804874667819384
198 79.3626876642467 7.221707493179248 9.395761367111222 29.38374714608446
199 79.40666046400187 6.784612112284057 8.228021838367617 27.870890024200754
200 79.34999761218943 9.357098310459795 11.933664772245889 33.223843018457885
201 79.3950023019496 9.00951604761607 11.21959431188887 32.4030484534638
202 79.39895994804797 7.828237703285048 9.457915939020866 29.769627080143668
203 79.39278020785164 8.190346071684619 10.328438391960793 30.861235098902284
204 79.37294327700654 9.386245965568284 11.693864261244979 33.150720234474065
205 79.36367951526229 8.42884785877033 10.542078847216152 31.215534383823616
206 79.3668693604204 8.841579907888097 10.96417206356307 31.90968990247651
207 79.42718659047543 6.7476552371284555 8.186363872167924 27.897148015719274
208 79.34939961918737 8.223304064421974 10.558026444727197 31.58638054033631
209 79.29176295759868 6.800910355411369 8.973883218487167 29.099986164708845
210 79.34555069906087 8.179789381821422 10.594464130744496 31.36575029538966
211 79.36517814869282 6.296002833204538 8.280635224026279 27.903900529574564
212 79.37779214805568 7.6911244838342 9.400649269903738 29.614731842842257
213 79.33373575288974 6.743760641710337 8.78098050547954 28.86313570670285
214 79.35689435974123 8.6970788824317 11.146901421558553 32.44531985256566
215 79.3932609833231 7.830474112116244 9.953249490810867 30.265334672902522
216 79.37398051476687 7.94649723092317 10.010555263150355 30.429352865231174
217 79.41026364735819 8.39956667282509 9.973693958891051 30.481984535580665
218 79.39410008544077 9.551128992172197 11.735470089814893 33.27216528245987
219 79.38849178841585 7.671348421398017 9.750069147531503 30.129575944108932
220 79.36226291452044 7.890609134094976 10.088983292757215 30.94274438871364
221 79.32340377668918 7.666249041302018 9.755445840603272 30.471514322959493
222 79.35353424339337 7.6157175639828285 9.844040708018575 30.375341082935503
223 79.40603509768104 7.36425944055969 9.364465754831652 29.67903439734487
224 79.34873726801203 7.950534873123344 10.104552892452324 30.88378142829511
225 79.40042048605329 7.4370127520929294 9.312197780970344 29.46340027794898
226 79.34905070882408 7.409196888432394 9.562666954466382 30.095230713836408
227 79.45516882400887 6.736585578558101 8.108053152228067 27.612271555495262
228 79.25215533284212 8.612358461845176 11.199234567457095 32.7539291025801
229 79.40811384219944 7.832146319171727 10.015984093851904 30.778357644650423
230 79.42399706395437 8.076089712436206 10.166942083696018 30.835651785320152
231 79.4155101650164 6.96038942638524 8.394816633259483 28.278200564573197
232 79.43059007991182 7.414016592451111 9.004605316839065 29.23222992938793
233 79.45662084278126 7.545551004107034 9.385138325042153 29.68914319187137
234 79.42724704674376 8.01835603633913 10.193050001811788 30.841109713247437
235 79.28792165821947 7.2592766771739505 9.364687339758248 29.886338971663974
236 79.37151437375543 8.042817550090513 10.276594036341491 31.23994090498097
237 79.38753126374311 8.613167469188427 10.651483146120134 31.51210162879504
238 79.31301565390474 8.611292354397776 11.12097598514704 32.58730852683943
239 79.42147531537715 7.946885621901542 10.021100098774749 30.79021536237836
240 79.46354779407308 8.050343973050818 10.182550786613454 30.753726860948415
241 79.36970976653508 8.422484471388989 10.656807701562121 31.38482289882819
242 79.46254166107447 6.371132222914247 7.894595178676966 27.354989882973456
243 79.46025182649528 6.5882998419428 8.269947009919964 28.02355616121208
244 79.38623489190381 8.79169833064419 10.677395548124213 31.50511853162099
245 79.35076024573755 6.6005739677347215 8.41096626408595 28.64480288233785
246 79.45439832684119 7.041728120393106 8.702343925353507 28.539374242666792
247 79.2541933005961 7.633067712508497 9.95379041871991 31.111031873855477
248 79.39690536534631 8.138257209857878 9.963514086675163 30.522519815130224
249 79.35442381603445 9.117264232889323 11.621138784896045 33.236493069973136
250 79.37371603949256 6.874324049154919 8.770487807484928 29.023469031547588
251 79.47033244944438 7.11075162289891 8.436389875810779 28.37276745043131
252 79.41246985923718 7.748209339734205 9.437041335494955 29.552291876679703
253 79.37869290323474 7.750448298158129 9.750069147531503 30.28917226946144
254 79.3565121116468 7.875821740614686 10.094197055735899 30.909364684908812
255 79.38216408239057 8.235287466484571 10.557993858708592 31.560048675817466
256 79.38244309665117 7.567967249864245 9.734532133855023 30.150367514713583
257 79.43799140427589 7.377695802537378 9.234076059938456 29.514233989262163
258 79.33304708117403 6.984486984682197 8.968493491007944 29.10540471933407
259 79.4435488064902 7.548332756728504 9.38503404978258 29.42979674972038
260 79.39922490638124 8.23699176813816 10.385920128800796 31.361129813627954
261 79.26334113088583 8.109661913967829 10.453985804487543 31.783219574574595
262 79.4475070206238 6.894699663887106 8.660777200005942 28.517684583623925
263 79.37782162694616 9.479055584352098 11.891896013582892 33.302690965222794
264 79.41646702731009 8.253199697374844 10.406749111900648 31.36566129577405
265 79.33901327758544 7.436701041693257 9.35934974990883 30.007452456656313
266 79.39139308944156 7.756474376157517 9.896126200175658 30.635825648226223
267 79.39249294332114 7.850431620484318 10.005465327042417 30.55402063959032
268 79.37031215981156 8.624470868633372 10.713944026604793 31.308437357970508
269 79.43537755022597 6.767587759239513 7.883744034477569 27.247393064428614
270 79.44014090466074 7.8106274465808285 9.776053238776527 30.292520575026604
271 79.42625288446723 6.757712331736155 8.1237465787939 27.754424107868093
272 79.42629990288515 7.910444135069781 9.817626481327812 30.186296320104933
273 79.4668070965074 7.649175052108001 9.291127661332721 29.447766827313593
274 79.34139055056473 7.6104451016420525 9.724176297138609 30.37387939732785
275 79.47496364829702 6.648221403387838 8.009102448096339 27.613552981757717
276 79.25694624442829 8.433755917411979 10.959577434938106 32.617122160314906
277 79.27917345826391 8.500710533796926 10.943766698705248 32.28791396398959
278 79.34840641069607 7.363406446081322 9.411500414103124 29.93848149006627
279 79.45860554489354 9.472021168085812 11.818955469511094 33.44644242799294
280 79.40534489176302 8.402890577714626 10.354396414390932 31.063918225833287
281 79.47144065783161 6.850783586009077 8.43139769775868 28.32313389601143
282 79.45496848334143 8.009478021659552 9.838448947223954 30.36257574561725
283 79.16650460668926 9.021616451913406 11.887399143013777 34.1824324794141
284 79.17651180954508 9.510527026337217 12.439640917716133 34.62876451311521
285 79.50315304100243 6.517744891088628 7.800499791319138 27.101993011885806
286 79.46708222866023 7.607335835164789 9.390306467594767 29.724656883933744
287 79.30497094643592 7.376479573717999 9.505432871367859 30.227579157906746
288 79.48120330968968 6.494251264122873 8.113475465725895 27.586184149608506
289 79.32953333509406 7.916197863072433 10.172416534823636 31.07851181899679
290 79.38234644315041 8.07001907684807 10.260789817312354 30.8660708518138
291 79.39526137986878 7.797062949783426 9.984734101998416 30.744059644260002
292 79.47131947078658 7.2374167959708275 9.046380592705795 29.087863292823492
293 79.52367666901985 7.290821957345933 8.926379320547628 28.95545845778499
294 79.47707371664931 7.258663957814791 8.843017767722172 28.909385438420355
295 79.33511947781747 7.200863216952001 9.270950398605216 30.008811210004605
296 79.34108058627912 7.525260226347996 9.692932822488832 30.259776394747085
297 79.46044740946981 9.127177649985612 11.245500196689207 32.31028506596814
298 79.49952142984908 7.207089922378712 8.780465646385395 28.80238055519826
299 79.43095725279046 6.685769046395319 8.48376342967585 28.503390017429574


==> data/individual_runs_weight/run_38.dat <==
x y1 y2 y3 y4
1 73.95187065516049 17.700170133167518 24.207944679889295 46.22976718637857
2 75.66171376360884 14.037772338244004 17.974369662573075 39.41510824247241
3 76.18702000952429 14.265789108537593 18.17755000585245 40.25864462145227
4 76.5917507006177 13.12356514084724 16.92164574513927 38.84184852304979
5 77.0372566350859 12.215743060626224 15.342286146432183 36.84869198000731
6 77.14030811504769 11.91174096361309 15.332041102179073 36.91353896458113
7 77.42485012364897 11.505710894845643 14.529258464739703 35.869113685273845
8 77.42217950353219 11.237846981939857 14.430529345534582 36.22333251886507
9 77.47639413374132 11.613105597315895 15.175869349356264 37.28550759391814
10 77.89056057656688 10.733755977898394 13.320023899889499 34.511459654409585
11 77.7275900198917 11.411109621170809 14.915187717625722 36.8523812192889
12 78.00786131140963 10.751838119231824 13.575485251437636 34.92670445504309
13 78.13724630828602 11.217342940129262 14.117299500182611 35.410316235505015
14 77.9902218428204 10.645869635823942 13.747650222197539 35.21676725719908
15 78.42127761383179 10.578211193599934 12.73588693016503 33.62859589430749
16 78.16148286198876 10.64714242487373 13.486916452837217 34.9782690834598
17 78.47266728528714 8.548090673628762 10.427402130499964 30.495606733403946
18 78.28696946051083 10.221446331268787 12.851000299530678 34.00779967744544
19 78.08551903629188 11.636768667149134 14.99308133652728 36.84516490999072
20 78.32376148669226 9.594292592711358 12.074566716744862 33.0937931968477
21 78.41173100746775 9.729892461998041 12.246438413337223 33.14623708689489
22 78.16417375651919 12.160945256359607 15.649650508433133 37.669838502807075
23 78.47169049635248 9.808650181471554 12.392339053092016 33.29290139852614
24 78.58069302397794 9.209517411941697 11.209186337542665 31.985904309932987
25 78.48269060928209 10.524104775908897 13.33037321940218 34.53293930772096
26 78.53100568705807 9.307668938007541 11.808664804831913 32.44872269718897
27 78.55904292616299 9.86869684711084 12.340168837286535 33.368695594992815
28 78.36134678180204 10.452220862931156 13.596385923778431 34.86984478880408
29 78.59239264805645 9.396445531839735 11.782524300697517 32.480985505287116
30 78.56997347194871 10.796758994903978 13.570043386328635 34.98257476531793
31 78.51655149582018 9.570027635475592 12.168381864342582 33.265105780290625
32 78.682981782148 10.319151658065193 12.923797465120579 34.17385043216955
33 78.62963544176303 9.478145892473737 11.772038119906647 32.522972049034635
34 78.60425802925977 9.683865636115911 12.225557292607592 33.16882282534351
35 78.67312712863111 9.195256178888918 11.14117279948571 31.394152325547807
36 78.68328673816218 9.575830126891347 11.688468016562037 32.305300238006616
37 78.7355939936794 8.998610988437877 11.026737219307293 31.62521637795307
38 78.69032104542859 9.476265869502718 11.761617111153 32.59149864854742
39 78.567851367088 10.887184997741931 14.033990084986947 35.461108078955284
40 78.46051147819894 9.936840787345588 12.908501587981858 34.10628295393956
41 78.5159285887663 9.653834612022118 12.528046786223468 33.5868894932507
42 78.63014582393373 9.894627888971295 12.647767818621524 33.79112380495239
43 78.49566003972532 9.817879075889627 12.83037334974626 34.03733594026742
44 78.76767082812948 8.688555628724124 10.79750109554195 31.234516930638247
45 78.61695588177324 9.452681340188622 11.897305292673277 32.95501264665357
46 78.5589687232892 9.3434821345474 11.970369663615832 32.936853725392744
47 78.4903259606083 8.657171206982817 11.334772853291753 32.07552060416722
48 78.26670417165566 9.890631230228037 13.278815620746709 34.62171308989319
49 78.68410594681029 9.316574816230117 11.798237278874534 32.62405567050652
50 78.62114118281667 10.07210997455868 12.856174959287026 33.96678810629216
51 78.52677844982003 9.625951891700886 12.65846906713528 33.91379856592061
52 78.60991800820847 10.873352737124835 13.830731535262897 35.48023574557393
53 78.67418928886175 8.075463694354466 10.526841624910944 30.758837432492882
54 78.59380419243351 9.97870649798497 12.892821195823457 34.21478659077709
55 78.6900641316812 10.166402407139818 12.798790980502872 34.08420093552722
56 78.65191670300445 9.616036713958282 12.293453520997522 33.48116658958739
57 78.75998684627032 9.104642297999082 11.344705071766148 31.988274639515303
58 78.63939788733644 9.02962686002727 11.876704411703754 32.77377550925124
59 78.72146077156523 8.848036017999386 11.407589570492815 32.33067405091903
60 78.72945386734216 7.701502994557232 10.010881123336524 30.047221374032706
61 78.73180607991969 9.652859915384454 12.309081775526131 33.62840765277042
62 78.81975786726044 9.421952317417595 11.928542250119333 33.020762133657364
63 78.79333217413743 8.685330181956381 10.85481990228887 31.22494634839631
64 78.64788907898306 9.697931225371013 12.606220644885124 33.821966963964066
65 78.49251239916926 9.963481228036613 13.242260625062396 34.822142823110404
66 78.76095031755797 8.419853613430917 10.703868429648477 31.1286676466483
67 78.85511992266728 9.389938254294975 11.532048609997759 31.94344169167026
68 78.63082814116422 8.368412501406652 11.058625897125673 31.827502635421766
69 78.93630365216539 9.504694385983184 11.881390281180849 32.65104042177162
70 78.55990414198402 9.65232159141854 12.721060291694396 34.158512682070096
71 78.75450303939257 8.238284400153658 10.756234161565647 31.390359558129344
72 78.85058852873242 8.820606566178132 11.110287771040728 31.79663768930646
73 78.7364707967801 8.829344533780398 11.402434462347632 32.466066455549914
74 78.87434200373318 8.95363094904806 11.329135472071039 31.970059582895495
75 78.87050881857584 9.365140900876145 11.83985614185189 32.72304135113024
76 78.87612196168537 6.793176845687994 8.728692980007047 28.092656223221248
77 78.73225624867854 8.569203345849624 11.183606312928497 32.09015115378618
78 78.81401127880004 8.96221619393037 11.511741003195775 32.44176715165632
79 78.66931413167686 9.471574818248742 12.392704016500522 33.85380002166026
80 78.5982198871822 9.359733769471024 12.351137291152947 33.911798218543176
81 78.77074525792696 9.310655260587385 12.032941336563784 33.18997316132148
82 78.64649700007998 8.295248539415066 10.954461430015261 31.88787994834018
83 78.86181280162891 9.33386580998132 11.949429888052688 32.994739853615826
84 78.78080542149281 9.2883590234228 12.08514413838786 33.39843594786217
85 79.04776921788871 9.354737659782945 11.844867871515152 32.35660140605488
86 78.91130599913213 8.006335811784792 10.318238968133741 30.532186682886675
87 78.74643241564365 9.070554119685907 11.767221906355086 32.884583539823666
88 78.94618275071542 8.063106278620516 10.130465294456382 30.320010935665632
89 78.82341105499613 8.418743687512237 10.792580606730805 31.487273139726245
90 78.75909011907925 8.896772378116866 11.59525245170686 32.582565351375855
91 78.97844061106322 8.506350775770024 10.813148901681725 31.106683260982003
92 78.82142320743613 8.60177845276712 11.058384760587913 31.87909720794516
93 78.95634712259123 8.780884778559587 11.094613896086047 31.725542083662404
94 79.0225571421101 8.67025978822089 10.90165904544863 31.2622393588057
95 78.8421924954483 8.667715287319844 11.152167322167017 31.96022804103317
96 78.76435483768492 8.950473999035895 11.517098144656368 32.769340249157544
97 78.8286251892951 7.856683804011273 10.125609977682481 30.668085799896062
98 78.71875577817846 9.091964468380805 11.704767543074157 33.15048002588411
99 78.82910818623866 8.874126978625284 11.386780139004127 32.613577010640086
100 78.91557892573886 8.642856675462582 11.063533351529376 31.89852477524042
101 78.92757720504181 8.028863480311907 10.271341170140468 30.62147661464306
102 78.84784385865181 8.125557091074024 10.453855460413076 31.002889868531426
103 79.0825079169539 8.232658073694019 10.16156539062425 30.39337010128419
104 78.84865539297431 8.951855123597257 11.485841635599158 32.908995612281856
105 78.96282628647208 7.50705875038611 9.578177899327978 29.58201512272778
106 78.81942091174207 8.536746936027301 11.03249191019502 32.19801773795518
107 78.91242424585347 9.55862744774836 12.277851335283795 33.75032107979563
108 79.01228630488555 8.085322044779701 10.229500722236518 30.460539260639507
109 78.91086939535558 8.827531444786699 11.324221500463638 32.55767381435921
110 78.83559725180307 8.6013594454256 11.136780204176166 32.50534467463256
111 78.59013426457652 9.199876480717961 12.340937867325897 34.243918467039514
112 78.90573062287172 8.000881671139535 10.339335156586248 31.172500968692685
113 79.04184701736641 9.535769455912455 12.05349007990353 33.12811508140167
114 79.03404204274942 9.05783056977388 11.548100482768376 32.547969617783366
115 79.10799697703553 7.953763733548927 9.692483135431928 29.810504537566786
116 79.08421081485449 8.621434192374458 10.463748575665122 30.939623685387595
117 78.95724825966262 8.064728619833614 10.573843698163788 31.30196917296264
118 78.90380192718946 8.412501277533925 10.735287868798782 31.6637596319276
119 78.95568761435105 8.542590445944937 10.917632711774573 31.811593740248256
120 79.02000679190738 8.77861091608455 11.079109468428182 32.14131075980175
121 79.02597200327453 8.717223922250156 11.00609723511542 31.891724318043135
122 78.93989633540599 8.88958134031578 11.31904684070728 32.82969285713128
123 79.08726704599827 8.393224989254051 10.48489690174742 31.230472303939326
124 78.99653192888611 9.030244649757304 11.480432356508775 32.68469098423118
125 78.96487708916806 9.207573653859932 11.62635906507845 33.014683661029665
126 79.05314363075672 8.611265154372152 10.813253176941306 31.680973851281347
127 78.96331571510807 8.59881458121276 10.860294353416478 31.91841629122949
128 79.01798726914848 9.357817730535988 11.714869208845347 33.136950986564294
129 79.04582895873085 9.64274243636844 12.121425411515796 33.87032669158043
130 79.06937128839147 9.324976307925425 11.537529578329098 32.74479105883196
131 78.92303316484961 8.11161729433855 10.313214204063026 31.26626393125519
132 79.02887428667742 8.216987589996917 10.412158390991033 31.392568067303984
133 79.00269940787182 8.411779634205487 10.531885940592822 31.395069417654874
134 79.03371817349976 8.902802351288232 11.131201477788977 32.34827108751086
135 78.96340922028622 7.4197853298760466 9.364602616109853 29.6754932747302
136 79.0349224827471 8.694753665855263 10.463774644480017 31.104614480681757
137 78.97706523312287 8.208216361118097 10.38621992017208 31.645325515978108
138 79.01118295519194 8.679653670481521 10.901919733597564 31.955453713659075
139 78.98403686207884 8.75064746757733 11.199267153475724 32.8430771017875
140 79.06815962914703 8.674698795531171 10.641198998644686 31.66412880487054
141 79.01859337462216 9.471062304531205 11.876567550425554 33.75501440142116
142 78.9905118398226 9.359843268018187 11.8453827306093 33.73667156114885
143 79.05817520331001 9.560850962385102 12.032915267748878 33.97372263912322
144 78.97693930938493 8.577841289872152 10.881208060164738 32.07037081119554
145 79.0446190471497 9.344911787469593 11.688917703618952 33.4438864143929
146 79.1402649144425 7.892931695733964 9.755243807287851 30.248758742749658
147 79.00239216563271 7.872132387615529 9.984929618110105 30.9991134190166
148 78.90723424758978 9.311801623708494 11.949690576201622 33.75017442921394
149 79.03392848818045 7.512232342368523 9.453275689969843 30.132829742162247
150 78.97394649807782 9.267112139384166 11.72545314769209 33.35014046991447
151 79.07236165539616 7.323415033798499 9.2184608398173 29.07023947674039
152 79.08637963458817 7.791624858846688 9.484102063581313 29.677825758726584
153 79.07060856419308 8.229249670875543 10.130497880475009 30.885548685756824
154 79.07955493610889 8.854068008034483 11.099951485935478 32.352747262388604
155 79.09817915535561 6.5789358113074625 8.20746006062043 27.7690669034523
156 79.0359323632104 8.691169970243486 11.037490605450827 32.17972595267522
157 79.05204340422677 7.971399844699515 10.10987093069058 30.887103951591744
158 79.05098876222718 9.276170961499176 11.600316318999926 33.30296947032975
159 79.07629247618455 8.373414305931446 10.484962073784654 31.347436595792367
160 79.05724458225016 8.050159385848401 9.828054007285193 30.108145296402967
161 79.05954169293557 7.998162055382833 10.052480434702705 30.795631958636882
162 79.05111121048161 8.063787310324281 9.859382205583367 30.269810532149457
163 79.09797733900238 7.649566659839333 9.150447301760344 29.175956712050244
164 79.10451886810922 8.916567564180513 11.183417314020506 32.72641703408
165 78.99854624417246 8.910647652452669 11.423269962651206 32.90433303632524
166 79.11352407544932 9.180956857820103 11.22474942003404 32.305044374764115
167 79.14933888925671 7.315936225576934 8.702076720000862 28.213024293258414
168 79.07669807618467 7.558013349674734 9.364485306442827 29.800139604818952
169 79.10988540680322 8.627372974192031 10.703809774814976 31.790826775956948
170 79.08197904347234 8.71868282795217 10.870630638521728 32.06701501072118
171 79.1051274586775 7.987276352745118 9.979435615371312 30.61763405032839
172 79.09019064788515 8.807598251391145 11.042626161984836 32.27880492127074
173 79.04852303025869 9.479826777029784 11.933866805561323 33.71940058537996
174 79.12321878440768 8.53204759743967 10.453601289467862 31.498676457118393
175 78.85773400461336 9.099333519488695 11.798739103561228 33.80143720983474
176 79.07572142759958 6.823438388966794 8.666323340374527 28.780933557156008
177 79.20936606699843 8.501276059927717 10.072775007097235 30.619230138181397
178 79.11732163425084 9.291897885838415 11.376033270064323 32.91940854265728
179 79.04097168589759 8.194932230439868 10.391277270261401 31.267705355862375
180 79.09104189568397 7.4932053884470236 9.474065569847346 30.00415981342881
181 79.1479414692246 8.541201941831263 10.333665189346931 31.37939071999619
182 79.12963583199686 8.1415966326311 10.031429866676255 30.654417375543563
183 79.15531063313088 6.828750901752409 8.191460325479582 27.549214990357164
184 79.19336634283044 8.427250587394365 10.052095919683024 30.863746120116964
185 79.16727515444097 7.765471785200844 9.750225560420855 30.497092567988847
186 79.2214740110357 8.219286916118847 9.974006784669765 30.681627118294287
187 79.21165812087783 8.024867364111847 9.47866019847231 29.744057900112598
188 79.09143071573821 7.658932415112855 9.567835097019007 30.250724932492535
189 79.11263550635846 8.706179360041455 10.797624922412696 31.966072938326107
190 79.08911381219677 8.011124848648267 9.953399386496509 30.711227438858614
191 79.03170688073122 8.402129291241298 10.657211768192965 32.06348159841503
192 79.16687269680389 8.258913181460805 9.984479931053203 30.831999749847917
193 78.95530208746202 8.023411287734222 10.36025538053822 31.477432140275674
194 79.02772207079882 8.875815744391128 11.334616440402389 32.71204766757948
195 79.07246747916963 8.084912412207325 10.18282450916983 31.121854340452238
196 79.05326374210648 8.578406670430589 10.83428419335657 32.10838535264911
197 79.05865282755049 8.440218758672769 10.646614794938792 31.699142942939986
198 79.11260290824649 7.8504098371004565 9.859662445343476 30.589509764658306
199 79.15843596190308 6.904805619518672 8.405381020495051 28.224058208117352
200 79.09178491308744 9.309314989025145 11.568955534683123 33.16439325674585
201 79.10117582736919 8.998256132145189 11.016498692257903 32.507571806834164
202 79.19659065965328 7.968721288753176 9.614478724067066 30.358289234773327
203 79.09991382609097 8.714895028571776 10.729819934874884 31.834451046116087
204 79.12026256642162 9.206009958537154 11.438611460215997 32.842939222663304
205 79.10201256192431 8.478956525676596 10.464113539073628 31.596972756610608
206 79.12050569891976 9.054594338739177 11.089432719125991 32.561305642175
207 79.15900637568052 6.760890156961227 8.165632647123921 27.922274645569544
208 79.09140807195702 8.493252908760953 10.714452368495209 32.0786288054983
209 79.02082610635901 7.441785835414053 9.51596467258481 30.347201754206377
210 79.0734129207344 8.101492771653342 10.250662082726247 31.383214878460507
211 79.13208268406173 6.508236062659329 8.181678002690818 28.301717864080477
212 79.18302109756839 8.06690030159316 9.703112694704718 30.631744306187848
213 79.06945650829454 7.069385580858188 8.911311545539224 29.386128220513854
214 79.05875978099625 8.716117925254656 10.933287035118077 32.349760174800245
215 79.17340321926939 7.842557848351936 9.687549612213353 30.32810416861199
216 79.14841767400387 8.17729713717525 10.083645702907784 30.99902636758227
217 79.25143136135037 8.471066965412485 9.999860531840321 30.726447938298882
218 79.18916316534808 9.403325944537379 11.537568681551436 33.14619115751333
219 79.1253458798876 8.061188203101166 9.932563886192936 30.888287360313083
220 79.09446403537468 8.184308214083362 10.323570040779451 31.429261747897286
221 79.1602826899412 7.800213479239443 9.692939339692563 30.680584890296338
222 79.09214368193322 7.95952076826585 9.984910066498943 31.236520197585637
223 79.11704615381132 7.637903922188542 9.447944617324143 30.18890540616921
224 79.10163810109829 8.3421399541541 10.521601793117362 31.728698426175082
225 79.20032639611914 7.3687837694596965 9.025740608513921 29.59470826035616
226 79.10815786514648 7.695040481893862 9.656508170878997 30.531578171012818
227 79.21397034508469 6.860179972429704 8.269810148641776 28.048459330546084
228 78.97021424913005 8.503306565865984 11.048230957186922 32.5935132101703
229 79.15419534009577 7.747026316462663 9.651216201455625 30.485495219844015
230 79.2068807855736 8.193203678967071 10.177493436524133 31.185138399930988
231 79.21114117578789 7.494174943568566 9.00996897550339 29.541597185189605
232 79.29022136703243 7.611891867110081 9.160992137384738 29.576757645766893
233 79.21086203392065 7.507872671750489 9.275818749786568 29.67378793509916
234 79.20296701323689 8.139826542994882 10.088931155127433 31.170184488780784
235 79.13911825052718 7.753146656996441 9.766003710635108 30.814524255608944
236 79.07840770036326 8.108578729865041 10.339309087771353 31.5288296114688
237 79.26745562852848 8.707877901612871 10.745480775422111 32.068981399427784
238 79.09118244384779 8.453078983312743 10.709349397979828 32.29603045928009
239 79.29272410971626 8.366779273919645 10.286904252631835 31.547830477456408
240 79.26574257823242 8.153737631842812 10.172266639137995 31.12487946529753
241 79.23678290688336 8.522313246099731 10.547468574695372 31.743341619219766
242 79.2531269137386 6.3962549029447615 7.884317548405228 27.52902107420282
243 79.2745865479778 7.001760653117879 8.64533142718159 29.026562547895818
244 79.29857844217891 9.021629376969557 10.839022200463456 32.03913864312925
245 79.20134517311268 7.227948416343123 8.999834723713573 29.674539282059154
246 79.38083521228884 7.370921746693621 8.999495829119963 29.334388737900607
247 79.12688301535822 7.918558163927685 10.052760674462801 31.450017291043164
248 79.37011582093014 8.300437943763676 10.255452227462925 31.018836587235366
249 79.1265069481683 9.033335731790542 11.407648225326316 33.35488680981543
250 79.20250089865624 7.042466197907016 8.911278959520597 29.386128220513854
251 79.3474269881243 7.764500238776911 9.22860812601456 29.623707558417543
252 79.38614269278278 7.968118492275549 9.73932879579541 29.97582149526793
253 79.28657844450204 7.746882247398433 9.682414055679345 30.43741933394457
254 79.26128833281292 7.851272104763771 9.896119682971927 30.683937659945048
255 79.23392920647119 8.67959013853917 10.912386362777282 32.31831304287947
256 79.26689717457191 7.753378566712034 9.70856107701744 30.657803874871735
257 79.29729354118925 7.822377490801208 9.72408505628648 30.549678494612685
258 79.25419912294903 7.644148016790317 9.625153903765927 30.362246917150415
259 79.38017972138321 7.779591955547276 9.583196146194961 30.12119120142006
260 79.29387372735748 8.183012291100713 10.271328135733015 31.313705550146707
261 79.10670381308921 8.641467319447086 11.079409259799466 32.785030401601
262 79.36435126055457 7.066839663291656 8.864140024989563 29.03630872551458
263 79.3400167716445 9.338607984680614 11.740905437720173 33.39184160287524
264 79.34278333066945 8.306655754641614 10.443258487158891 31.47021158113268
265 79.26557652489066 7.9635018259680335 10.08900936157211 31.0649789225509
266 79.30636129138414 7.491884297626881 9.505302527293392 30.14351248175251
267 79.39501642455869 8.163678862653184 10.281625317615928 31.048639537415312
268 79.36054563921138 8.932334784945063 10.844255515053314 31.976253448691804
269 79.3884559572373 6.752104920317572 8.139231454840612 27.379060229488594
270 79.3553610999496 7.956161745769038 9.97932482290802 30.53369844385404
271 79.38362258150408 7.28210003505599 8.94207274711346 28.930492226099947
272 79.40587438897853 7.967525373603139 9.901072757801677 30.424863221390307
273 79.38370666103714 7.452180762285354 9.239133410027778 29.24469504735422
274 79.27063854844201 7.911805083554134 9.948322484796012 31.047225805097277
275 79.35936133250826 6.69491687626287 8.321902158002558 27.7777619538649
276 79.22177276506754 8.644055388442743 11.011649892687725 32.90581715822495
277 79.22452467929601 8.928211256965032 11.355543181558081 33.27780814138557
278 79.34350940228654 7.837510386970198 9.854448682364792 30.80568519152125
279 79.45094177664622 9.380982946792814 11.537523061125377 33.2619265917677
280 79.438258381365 8.643311984671135 10.750577228733782 31.809857017326237
281 79.39348190100446 7.349849405189684 9.301822392642755 29.387239806738407
282 79.40689975571075 8.03188671164331 9.927108986676492 30.50391391409536
283 79.02057892985854 9.173127626776001 11.944620191704857 34.00711531359942
284 79.15953323940714 9.615753327991026 12.44477647425014 34.60162991092647
285 79.48405253995693 6.779331322264308 8.217516105965561 27.754696584766748
286 79.40832511340719 7.8804366688269605 9.770793855371785 30.288728966711275
287 79.2765479792271 7.949145143018677 9.932700747471134 31.17196522724751
288 79.4088628458829 6.900415251637036 8.6763924201271 28.442475909372934
289 79.38238340326608 8.069643008588322 10.10987093069058 31.46160839929124
290 79.41299043528025 8.33842942970989 10.531742562110901 31.30383637003216
291 79.35895249755829 7.976904623633098 10.062862340234012 30.963270746838344
292 79.39599495759111 7.344959507628622 9.181925395744162 29.324018905045556
293 79.4070787872531 7.526444013004604 9.385099221819804 29.502518362610942
294 79.40161051319997 7.459228000307086 9.25991677270157 29.125819883662274
295 79.26914746450507 7.4124030263493275 9.302246010884774 30.47025842286685
296 79.30044505222301 7.652515391183012 9.677363222793744 30.667521620794812
297 79.46839194264803 8.98835657082706 11.026645978455162 32.14445381538917
298 79.43780654752932 7.472074502214225 9.291277557018363 29.40146508799293
299 79.34602923279527 7.0885375751143895 8.90585664602277 29.115907634153515


==> data/individual_runs_weight/run_39.dat <==
x y1 y2 y3 y4
1 74.83628943757574 13.902991218987532 19.106245019227053 41.54953967025035
2 76.02559773016378 11.745952207805189 15.457640652335591 36.905415314530785
3 76.58164939165806 12.366147901375438 16.270466300712638 38.22813953582319
4 76.87029830530598 11.528216511667198 15.368921958049542 37.09054752086571
5 77.27559763721482 11.235549615085636 14.618153123526302 36.048558870236015
6 77.40016933510319 11.180316801282313 14.910065195499167 36.25870475627955
7 77.66165705997076 10.902206229167133 13.930027651191967 35.2659399215882
8 77.60305611020921 10.662624262620003 14.123125880311294 35.507812358151334
9 77.43510251364174 11.393690552875606 15.207314857321464 37.359745525191244
10 78.02909517407545 10.752048571540316 13.622337429004839 34.793867293432
11 77.74930254128478 10.54495666951221 13.972089684022503 35.765385455198526
12 77.98943152362948 10.413897971540997 13.424540296000965 34.7867044429735
13 78.1474400853212 10.909670736012382 13.87777271173809 35.42876024218643
14 77.97270977760982 10.055811551236788 13.315292409986345 34.61215660174931
15 78.39972299302946 10.004833867844228 12.365983481234755 32.81602209644342
16 78.08056656285038 10.339020171266764 13.461056188462939 34.83647068175303
17 78.38493582324219 7.924088559788964 10.156612315794488 29.657965576967825
18 78.29486899256834 9.719050108962161 12.538480829384557 33.50465636341284
19 78.09756369378094 11.265189543129605 14.82126177756471 36.622295829852526
20 78.26402568881956 9.33830901598142 12.13726873376727 32.9374952927777
21 78.36667593672297 9.365098530954242 12.137125355285361 32.70645830132787
22 78.24689709755471 11.802419998334212 15.436068708011286 37.35237096268486
23 78.45121157065233 9.556332055908985 12.470656290235594 33.13458977512599
24 78.53690307625537 8.557715355618436 10.93833786800369 31.01448302459887
25 78.47725873380791 9.865474099691456 12.819769859288355 33.595431740770145
26 78.44524364924423 8.913510433135128 11.788005269028867 32.03262666869857
27 78.55848508182241 9.50747010698067 12.35066805248487 32.825856156623814
28 78.43110704918017 10.027782508067986 13.289041113388656 34.503847006802715
29 78.5432848560538 9.00129465214914 11.756605381489738 31.976795792758928
30 78.53223226319005 10.112494463383207 13.168876911137406 33.936082001644465
31 78.51239309941027 9.166331440042743 12.16847310519471 32.661209398985356
32 78.54915613595335 9.817676998468365 12.741569931811803 33.5106456960811
33 78.56814468624022 8.834200112586968 11.464719378331756 31.589766001073816
34 78.57876524512332 9.40703164540355 12.267339085678032 32.80331624116754
35 78.63645014508536 8.660951889350848 10.938038076632406 30.580965445512387
36 78.65312156476251 8.5950170028657 10.912073536998557 30.695751706146414
37 78.66219168620549 8.483006699182184 10.79230688417443 30.73814169200534
38 78.61535399199204 8.925522838894649 11.475101283863065 31.722610977051822
39 78.54949688503036 10.159726420544711 13.304539023842798 34.50885559237473
40 78.56455112234384 9.424662908649491 12.56984161370135 33.44536600391663
41 78.49639984312226 9.116359658259496 12.20506720410135 32.85262872891332
42 78.5738928058544 9.334473564527256 12.329988965070648 32.94715329463875
43 78.50053768143488 9.280366021466262 12.382283007746874 33.25386612605414
44 78.63279345626775 7.997382909960857 10.34943682235745 30.032427381224647
45 78.64467299635115 8.661589043270796 11.21464123705912 31.546862165725763
46 78.58025956302053 8.616429189523524 11.402434462347632 31.83150697074971
47 78.48556038567602 8.366849770016671 11.277525735785787 31.668024736919453
48 78.4216099959456 9.514066455714776 12.736838441908638 34.13071518674404
49 78.65285546818788 8.602279990249423 11.157315913108468 31.442731684904913
50 78.6703982923908 9.502652230478088 12.246490550967003 33.10266224348049
51 78.50493003876466 9.537906794319321 12.700192205372208 33.78512000658011
52 78.65700266622444 9.870543272981202 12.751990940565449 33.734735863556594
53 78.69668005053002 7.2063405364814495 9.69306968376703 29.21856745884508
54 78.62357246123098 8.946625582393201 11.819307398512146 32.387937134460884
55 78.673676597079 9.464208983471055 12.126587036864688 32.936674033168856
56 78.71515125074303 9.112051460790697 11.95472185747606 32.584859224283825
57 78.75428378003149 8.47917931822639 10.714165611531378 30.92040283248525
58 78.67980832799486 8.351615830665454 11.23051714532921 31.568730726019012
59 78.6737266624852 8.452347902741533 11.204344055176218 31.469582925152316
60 78.80485754106358 6.976434017780608 9.354246779393439 28.70696912465536
61 78.70932687340354 9.0225998403542 11.866120472857023 32.38651349521422
62 78.77205606636532 8.90059239168364 11.485567913042772 31.953957718490933
63 78.80638938434303 7.901976831547019 10.005406672208894 29.89945765544394
64 78.6914943974848 8.886802929935328 11.793238583618725 32.30817684668198
65 78.57941873526508 9.403001667364952 12.736734166649066 33.75778499162371
66 78.77290275449444 7.738274722834159 10.09939778430714 29.95542034371078
67 78.92564479374275 8.407282438674205 10.323003044055524 30.276041195567906
68 78.708812488044 7.8037453052715575 10.516596580657822 30.677922273695135
69 78.91438122087241 8.57843968668985 10.833971367577854 31.126256038998466
70 78.66111214432492 9.103405856730834 12.246862031579242 33.30731528898476
71 78.76775209065119 7.655469744535122 10.057857127774472 30.16597614580586
72 78.8993012843578 7.960194558491393 10.17223405311939 30.236833907289306
73 78.7651866133373 8.558657200113691 11.251248370373212 31.79410553213433
74 78.92410994314706 8.115328413140253 10.396328103147 30.550898412980732
75 78.93400117339593 8.647563696969202 10.865293048672298 31.422709011232406
76 79.00832673648279 5.876395975452153 7.5925814409328884 26.453212150974736
77 78.85153855363528 8.230052333321767 10.954252879496117 31.393870518230273
78 78.88878654111173 8.635621432996762 11.214693374688899 31.89910025551288
79 78.76993865564872 9.034364672401656 12.022689775106944 33.09135994063771
80 78.81494843567936 8.877797196796855 11.876808686963326 32.94605004581207
81 78.88020322257988 9.08574148684156 11.834890032614688 32.82542521098575
82 78.84403579653443 8.067867931257215 10.813650726368419 31.353091201130002
83 79.01400436065278 8.831914789260136 11.30835862660099 32.053900989857254
84 78.9292691002224 8.73085854379374 11.386780139004127 32.41701720876583
85 79.02181823727976 8.785181718344989 10.78697581152872 31.44361459734829
86 79.07538754862817 7.504198196058316 9.614648171363871 29.661318656810042
87 78.975809510008 8.524507550710068 11.225140452257442 31.820022277084668
88 79.05352118347253 6.981834841954335 8.937047983042756 28.39284140424585
89 79.0492398995569 7.839511731747814 10.156742659868955 30.506040959892854
90 78.98657710038394 8.423143860944077 11.120943399128414 31.721560476027555
91 79.07855406581852 7.838741335243232 9.723954712212013 30.02509832603718
92 79.08012712579135 7.88582538748107 10.12020721579583 30.503889270932127
93 79.08569142862409 8.04179694616059 10.172201467100772 30.525103746708194
94 79.12187082985022 8.043339769854294 9.958411116159771 30.307546280403898
95 79.04571307903359 7.8255314466187915 10.229761410385452 30.609140231481803
96 78.98216626608773 8.632086702249978 11.324234534871081 32.25202849133617
97 79.0310421370204 7.301109751425364 9.47414377629202 29.71922675433072
98 79.03948749758874 8.715194325056395 11.371138850068085 32.49088344304829
99 79.04513572879644 8.082211618427936 10.43825327469936 31.21395250752069
100 79.1619586494402 8.168752120885253 10.443310624788682 31.116444379636697
101 79.12914157259688 7.486317317968988 9.645930749235987 29.706964168948467
102 79.10340739044359 7.513534327142521 9.656410412823146 29.879431137190426
103 79.11409291004976 7.7349596478214835 9.504944081088606 29.573393090994482
104 79.06527493169399 8.668590086769973 11.272122973899123 32.44356082166493
105 79.10650040063362 6.840089012467838 8.713058208274715 28.4324765249771
106 79.12306179138051 8.153126784197777 10.651998005214281 31.616351087196893
107 79.11948424664557 9.009621098001261 11.532622123925407 32.980451899522656
108 79.13850653585506 7.241719649177863 9.051711665351503 29.041085259536324
109 79.20816728116151 8.568205626346911 10.912412431592166 32.12255896739804
110 79.05777646023256 8.537271044123361 11.141922277913906 32.4184621996877
111 78.80322158125085 9.072987016236553 12.351319772857195 34.08762113418772
112 79.1119448538673 7.886879029258148 10.245474388562458 31.022072240262798
113 79.19126492603814 8.867845524737177 10.948693704720093 32.192749936204876
114 79.22464949913982 8.547488485057476 10.792430711045176 31.798320297008466
115 79.23223712024978 7.451080546055784 9.197358134161071 28.902838285286414
116 79.23979241633697 8.052145610135918 9.864393935246618 29.95236818515521
117 79.11441970140396 7.705777088661879 10.0422679764682 30.777903681708818
118 79.18358217141332 7.818723494222122 10.062927512271235 30.602234266785146
119 79.22901310599603 8.068224773823534 10.339107054455932 31.061515772570502
120 79.16059965320267 8.269397067159872 10.39117299500183 31.280638177269626
121 79.2370037200948 8.101527071499634 10.245174597191198 30.83087426999691
122 79.1255293099828 8.699638261966633 11.235633150252056 32.55882977085033
123 79.25973692349565 7.7494878898293305 9.802122053669947 29.996363775184587
124 79.22805570997664 8.61990248834908 11.037412399006152 32.02499265820583
125 79.23827111081862 8.48990192397448 10.735164041928035 31.86185838160641
126 79.25990916262018 8.006779319803574 10.125284117496324 30.608398286534932
127 79.27396917262517 8.179087691140593 10.51619251402698 31.038280190211875
128 79.2149975861971 8.909254429506232 11.178040620948748 32.37730638354942
129 79.25847812675897 9.29823214367105 11.803464076260672 33.26332767638791
130 79.33780115690563 8.595425522290066 10.67233819803488 31.441880397575883
131 79.22786450384618 7.8548224555188675 9.99005214023667 30.969082294977056
132 79.22141641524314 8.06539416644172 10.318388863819383 31.393938675168343
133 79.25573919347364 7.76952450787641 9.875192941816223 30.297583661126815
134 79.29220027565789 8.252264906032401 10.438044724180207 31.293877868478248
135 79.25890852661833 7.095416860244158 9.057062289608375 29.18668408780555
136 79.32981951974998 8.308939871275294 10.39603482897945 30.646567428770854
137 79.15884901988608 8.121927244927857 10.448765524305125 31.66929665612308
138 79.26136551494673 8.17937980272083 10.401594003755477 31.189530958726596
139 79.11052007529035 8.327234219663746 10.798002920228644 32.19137929448017
140 79.26072587127855 8.347854948899329 10.510907061807329 31.191904401225056
141 79.20974411326269 9.037989868029452 11.558671387207664 33.11554654195975
142 79.18045243342763 9.068934217538144 11.605614805627006 33.255780706663444
143 79.20822585743018 9.236631199749768 11.714966966901208 33.37084881598615
144 79.23024607403322 8.483076862134412 10.829070430377886 32.09430708596286
145 79.27437709621898 8.822870674012737 11.126039852440083 32.58307318101071
146 79.34637055276002 7.711416001673882 9.765664816041497 30.070656278203057
147 79.12931181693989 7.464435019972964 9.599326225410254 30.440697959476402
148 79.10471626853241 8.833883123619266 11.376443853898898 33.09121930020456
149 79.19197657919752 7.295319359688464 9.42196704328284 29.73132627684113
150 79.28690832328343 8.71470841878253 11.157335464719642 32.434060392931066
151 79.32429560747562 7.172540623019547 8.994405893012026 29.145092346836744
152 79.35201026390914 7.3705846283757745 9.291277557018363 29.098246269386806
153 79.33827539853459 7.895915450717019 9.968949434580443 30.510070325365092
154 79.32721705037365 8.666518288648746 11.047800821741182 32.13762730168851
155 79.33884379077584 6.300384711547288 7.962517475881792 27.45162750865393
156 79.28747510087504 8.254740394100162 10.521543138283851 31.585171169402905
157 79.28465856771874 7.696640092890219 9.870089971300832 30.45103051013658
158 79.31611976320579 8.747775215900894 11.084342783018041 32.461972975727946
159 79.31298167239646 7.821238420009437 10.12016811257348 30.512819685881553
160 79.37543750415892 8.002488675086262 9.911441628925532 30.33014567839204
161 79.33418176778734 7.865078296565972 10.099326095066186 30.64456213235116
162 79.33905913986703 7.757712436895911 9.729122854764638 30.015793745362128
163 79.47070448636894 7.437633175054841 9.207700936470042 28.925523986690948
164 79.29914608404356 8.978725271012644 11.470004830551407 32.902223109691164
165 79.1957414363295 8.786651923579306 11.360724358518148 32.849082077863386
166 79.37306851086254 8.60698221154108 10.760900479431578 31.402065272861833
167 79.39225878796817 6.775038152221857 8.165254649307963 27.35228118109384
168 79.35865823237842 7.228970991704055 9.281097684802475 29.39158794618072
169 79.38638258432924 8.29310500978124 10.55784396302295 31.289120837104857
170 79.31809339838053 8.592896081180657 10.802851719798824 31.99006056925604
171 79.3067733828055 7.692499432915725 9.875186424612503 30.169223546127
172 79.35795272576658 8.365231500737105 10.594372889892368 31.533960221522317
173 79.26834520757045 9.352818522389455 12.152714506591632 33.56165887168486
174 79.40885515709218 8.102591945729362 10.203405838528191 30.82623476877091
175 79.0385995464415 9.111904058969067 11.981142601370543 34.01660778531907
176 79.26145156209282 6.711255089838724 8.702787095206698 28.679273369009262
177 79.4435831695072 8.167067396404176 9.786122318529111 30.17411467976061
178 79.42024615942628 8.877416342201947 11.167456682102006 32.10214055999827
179 79.29744081445058 7.860285749760804 10.068134758046199 30.80358767295638
180 79.30889945345028 7.2810797252189445 9.255159213983521 29.756299492161396
181 79.44648220475703 8.073437473964908 10.10953855330069 30.667741964834583
182 79.41899332890117 7.6100110722335526 9.520663576469357 29.82587589335838
183 79.33191474274233 6.457520547543886 7.878790959647819 27.04675875938619
184 79.45494744226413 8.000796156618382 9.770637442482421 30.20464377681843
185 79.3517016414604 7.486971940097131 9.61473289501228 30.131646674875345
186 79.47690647697311 7.875225143884474 9.692528755857987 30.134486370381765
187 79.50027072417248 7.751482569904539 9.436982680661455 29.5094352668174
188 79.34129201591738 7.516946323964217 9.531371342186823 30.259965415710987
189 79.40482224195999 8.460610019937777 10.656820735969564 31.537640607885653
190 79.3598737846972 7.6123327396990685 9.614615585345254 30.1129394148434
191 79.23448839093454 8.485208125259728 11.006338371653179 32.28769514656893
192 79.42468807930531 7.907188194206849 9.906286520780371 30.321328681602168
193 79.21435868039305 7.8277547400830745 10.20907580576752 31.235695888947234
194 79.2802093759241 8.547666292034808 11.21993320648248 32.22192653960371
195 79.29627074563984 7.855124770465641 9.917007320905281 30.83534330202631
196 79.27696493676656 8.543796675106586 10.912418948795889 32.164467990627884
197 79.36394476311936 8.129047033153228 10.318238968133741 31.284737441301104
198 79.28913036947314 7.699596576371806 9.729390060117293 30.516523308389566
199 79.49351121458663 6.970596742232596 8.561676600188584 28.555433711245513
200 79.3514518453198 9.07210695793898 11.501157064349044 32.826825527318306
201 79.40556635198692 8.75537936920976 10.990371222530959 32.14257743713371
202 79.46329023747938 7.602867811994282 9.536239693368175 29.710516152118405
203 79.44394311653151 8.347519766485762 10.44310859147326 31.2719433542611
204 79.40639150121909 9.205044504976087 11.558384630243845 32.88441912202609
205 79.3663750600478 8.298125591754749 10.4171440518394 31.33156552720857
206 79.38522422503173 8.770778071647248 10.995545882287317 32.053160384781165
207 79.46742087733222 6.786516630091565 8.35840501605708 28.123817034652642
208 79.23426586123543 8.280528821286516 10.756116851898634 31.69322183652461
209 79.26048279065928 7.144339525398302 9.442900301642254 29.69124952491503
210 79.29068568439935 8.151399441675077 10.578966220290354 31.617505238826162
211 79.30945270305209 6.629294470366394 8.666349409189412 28.660715402007853
212 79.42334910235805 8.021653037012431 9.895852477619272 30.536650419784227
213 79.25189970714044 7.12159367840888 9.30218083884754 29.636387657804274
214 79.30758858712333 8.729805733775144 11.235528874992474 32.53465957496351
215 79.44186532926682 7.79496230034156 9.76043801865536 30.31238497781674
216 79.42072022786175 7.99827781985291 10.026235655308746 30.702721326619344
217 79.44344864860588 8.157248420743096 9.734088964001842 30.35994177222919
218 79.36767024982852 9.116710015987376 11.412431852859273 32.59744242514836
219 79.42430728631739 7.754231698782737 9.838716152576598 30.460529825860206
220 79.31052469149455 8.112415530118563 10.401698279015047 31.377114328370258
221 79.34690996329279 7.886065259847319 10.214067983819607 30.915884343579968
222 79.24526151933917 7.759996013184302 10.167274461085906 30.831050262036552
223 79.36295295138896 7.60908543448779 9.65113799501095 30.20882992420041
224 79.35415737327386 8.502906163302764 11.042671782410906 32.043366425917874
225 79.41366781870568 7.431318783610003 9.348752776654646 29.64010260614186
226 79.2938176789172 7.626716009408351 9.92229277312493 30.528226930741198
227 79.45215264415937 6.815117334102934 8.306286937881403 28.173358274611317
228 79.11358995995998 8.723990360328232 11.402571323625821 33.06200086582996
229 79.35286621361108 8.006766854133247 10.17229270795289 30.971585857696894
230 79.38150667225999 8.269801226939014 10.464035332628951 31.246887271519686
231 79.4585821785367 7.217329943832948 8.931703875989605 28.998285743655018
232 79.46167508222094 7.551823387555833 9.301685531364557 29.556924811634477
233 79.38024975300324 7.586058280809825 9.416446971729153 29.787506717986833
234 79.33143306718536 8.173027289027344 10.396347654758165 31.160712199756357
235 79.2335673847266 7.559475849438995 9.948433277259316 30.529420083430235
236 79.23704293321003 8.110463196120431 10.511213370382332 31.471649210416597
237 79.33737054596881 8.499223311760193 10.677708373902927 31.65320790386651
238 79.22832567822509 8.42274802842115 10.917802159071389 32.32791903671759
239 79.33476661445846 8.255553169469849 10.401548383329406 31.311720921268915
240 79.30963104578697 8.229904831632455 10.401580969348023 31.31579038590766
241 79.33804753570091 8.300915690059254 10.500557742294648 31.370181549800012
242 79.45231006760814 6.549096842426135 8.09796452086431 27.959428309412903
243 79.4210817930769 6.900378859867335 8.65047350091931 28.788599205550437
244 79.48638542990577 8.964611092698236 10.95358812471634 31.875254516412955
245 79.31165339640565 7.428324810476444 9.58352852358485 30.13321156200147
246 79.48003972879958 7.246891457209549 8.952624099941575 29.256896250211362
247 79.19997893001323 8.05333348317942 10.381071329230618 31.731189474665157
248 79.38015135513051 8.522096204207513 10.583697710193507 31.23354698849067
249 79.20976519796623 9.146244285350193 11.741133539850491 33.49059899674054
250 79.29083944481667 7.552274799335473 9.66166979622789 30.28619949590515
251 79.50376103668594 7.57559639114662 9.20774003969237 29.33852746802681
252 79.4807800001134 7.808474683776767 9.530928172333642 29.92104035439881
253 79.32444813675968 7.807434415451338 9.95340590370023 30.541697475103003
254 79.34755921829544 7.934781981553404 10.120220250203271 30.93199978091058
255 79.23868577549162 8.694125519959643 11.110418115115195 32.30583556780658
256 79.25983393131237 7.971640237690471 10.31313599761835 31.120915717915377
257 79.3589991975926 7.622911967810742 9.677167706682033 30.15871552419096
258 79.330539867341 7.64282000188925 9.765808194523418 30.269483894720885
259 79.41235932004415 7.971492831744594 9.786422109900395 30.46732592311665
260 79.29297108410222 8.252853046011772 10.495448254575535 31.490930573313758
261 79.2131882059461 8.849070371186656 11.459798889520624 33.15042013253493
262 79.38113791006312 7.244226107014192 9.083033346445946 29.41984258698853
263 79.29133991808929 9.197571625500537 11.58975844896808 33.02681128062536
264 79.3087146459207 8.497333674843501 10.823732840528455 31.867021793887385
265 79.24526493323944 7.869544551532889 10.234916518530623 30.772126850108815
266 79.24930242450003 7.854074046529698 10.031684037621469 30.823231382140946
267 79.29870936395534 8.166957443348789 10.312979584728987 31.169523883532168
268 79.43236201034318 9.057090020888015 11.203855264896967 32.26638100991034
269 79.50378009948807 6.620233626840647 8.061018492956595 27.144052313935752
270 79.32922566568233 8.26534702808554 10.432778823571741 31.219562591529026
271 79.5089599736693 7.15612393729796 8.728295430579912 28.58738505004372
272 79.43109170210802 7.976736918438114 9.885477089291694 30.571600908889963
273 79.45701877316027 7.4557869934659236 9.035907446322355 29.420357553218057
274 79.2568149111865 8.075845669290562 10.30788964862105 31.251605037142973
275 79.47215699885341 6.676956538250186 8.102956698916397 27.756655779010575
276 79.1442088179303 8.559172200045797 11.241042429342428 32.84343964094596
277 79.24345196624371 8.892180199419169 11.532752467999874 33.24514146426355
278 79.24933223553427 7.981365501550214 10.250596910689024 31.139231738661643
279 79.32995587781151 9.390310154936413 11.725166390728269 33.19844402168154
280 79.43572169760107 8.47228024188618 10.57337445949571 31.447109162818908
281 79.41992155013014 7.142689215415155 8.869282098727293 29.08877215352582
282 79.42555207270594 8.011315725078012 10.020937168681654 30.515690617478942
283 79.10383282544562 9.389122981569223 12.325114096685574 34.68872813257391
284 79.0941032567238 9.610651278714037 12.648145816437484 34.855794327064274
285 79.48635882904979 6.757767892084653 8.217490037150665 27.654468956009126
286 79.39291774588848 8.259406125140343 10.286780425761089 31.10279522916467
287 79.24140218986486 8.03077784856194 10.25581719087143 31.260785561132586
288 79.47426987759444 7.00149097723875 8.551327280675892 28.777026468322276
289 79.23487514497512 8.318760526623223 10.672729230258282 31.781933592930457
290 79.28276485255402 8.586427898337783 10.828887948673637 31.875670382247456
291 79.27796442638004 8.268390227811683 10.469385956885835 31.499793737311432
292 79.39188383378841 7.6585660768032175 9.416473040544048 30.018865801613416
293 79.4582851186019 7.682308655094975 9.442463648992794 29.96806325590048
294 79.46682811030433 7.425201351433739 9.004598799635344 29.277218975840967
295 79.2186851997258 7.539168649598775 9.802571740726872 30.658072681276238
296 79.28056212510353 7.735045119648247 9.880569634888003 30.676676042161066
297 79.46054844075393 8.942341112732976 11.078751022223399 32.00560870419963
298 79.45277408084755 7.491709105454614 9.155778374406054 29.484339413796377
299 79.39213013933588 7.142623089351487 8.952734892404868 29.21016114799103


==> data/individual_runs_weight/run_4.dat <==
x y1 y2 y3 y4
1 74.20591378352562 18.49393612322503 24.01010844366307 49.03853797861395
2 75.7098713556258 14.132804065750568 17.11471790544371 40.59877318230901
3 76.12738777575476 14.345277268792092 17.75565882282095 41.22953077557274
4 76.52258164695527 13.107425058669552 16.468432881013328 39.417035672857956
5 76.94548293835265 12.802810631170395 15.634211252812502 38.13610542686065
6 77.11364647300786 12.54314057926772 15.592605424242588 38.10127332911296
7 77.37149190481209 12.175810826539953 15.045238517925307 37.22305726269612
8 77.422156180393 11.704808213322515 14.743211745773788 37.12802253472466
9 77.39503701054194 11.970532754879965 15.337437346862004 37.95095287307563
10 77.8312391518033 11.093878920440469 13.700556908092565 35.39480721963325
11 77.57488974314504 11.309154036466465 14.623451610153381 36.84369017547995
12 77.92233519686033 10.524065006371815 13.341054916304762 34.650193898248446
13 77.96509727880783 11.18741679507713 14.107041421522048 35.64393190273414
14 77.79705461136103 10.197611906085886 13.200615693270157 34.653492493544505
15 78.29192341479765 10.388851674353445 12.37120376141716 33.49494757532211
16 77.98743691277518 10.108459060546123 12.898184854487782 34.240459896349954
17 78.39582680489768 7.941269494717313 9.614569964919195 29.696207232158798
18 78.10573327364234 9.30217236716466 11.76200162617268 32.63669760971036
19 77.91003378791359 11.081961860313664 14.352231660002179 36.09474153218204
20 78.07355883037876 8.87989894132363 11.319118529948247 32.038734483107866
21 78.19985846618232 8.88035507687265 11.235620115844602 31.880791382547603
22 78.04806324793813 11.266742073832733 14.518896110819579 36.29466809493383
23 78.26957546411691 9.057423151815623 11.496151851889502 32.17037007068797
24 78.36708453585433 8.134207312805195 10.05246088309153 30.30001804708742
25 78.29248986343703 9.315673562675789 11.808847286536162 32.70384227019115
26 78.30218517644607 8.246637872372288 10.448648214638112 30.686724688427425
27 78.39337468638877 8.754303316421902 11.073902222653231 31.42176910898453
28 78.23995665827432 9.653787041271544 12.522969884522972 33.66422357580888
29 78.42399417776377 8.610657505476008 10.948882703628083 31.321368374403804
30 78.40288960077346 9.579196794641526 12.19434640397643 32.89481070022511
31 78.34561277420049 8.592589404331719 11.251326576817888 31.617224909170993
32 78.4665822340472 9.170063720383121 11.641948216384723 32.25747253382014
33 78.51741825995721 8.574876230474207 10.714250335179788 31.08836407351825
34 78.48114125119199 8.80871259449243 11.219874551648978 31.73923761448497
35 78.66283792899706 8.203993870951072 9.947911900961437 29.987217753222307
36 78.64807592929948 8.296171582076347 10.151229105519 30.292942313066774
37 78.6153331236103 7.953931106926383 9.85429226947543 29.887172146135832
38 78.62999257721401 8.240370611049622 10.255621674759741 30.54238261877904
39 78.47163800833492 9.7331362366429 12.538441726162219 33.62180385916144
40 78.48904817635028 8.68393262775655 11.45459816094938 32.001598200446956
41 78.5015379323727 8.584188752915344 11.209616472988404 31.729445407462332
42 78.51975713839812 9.106297847439693 11.688989392859906 32.55085096993485
43 78.48254519580347 8.938650809350241 11.756898655657288 32.58754417796944
44 78.69070861213277 7.843314411478615 9.849137161330246 29.87056226256053
45 78.66048143339971 8.387666379546765 10.688318381564542 31.176341691332567
46 78.6352671143361 8.367177641674088 10.818695042050308 31.318589926178376
47 78.53834443793993 7.6156025570570565 10.01114832868918 30.350154500783766
48 78.3972280162265 9.195892355478025 12.267827875957282 33.55659092243268
49 78.73065789482061 8.115599049309328 10.193147759867639 30.55817082425586
50 78.72771164032903 8.932736980038477 11.423087480946958 32.13996751429047
51 78.55196939720635 8.91466452241006 11.845519591887498 32.67197996046837
52 78.6883110451409 9.445443647034597 12.064119639176319 33.120859293188644
53 78.77352302313759 6.871792160459727 8.89566373939944 28.60836664294699
54 78.7220853933263 8.485549920620462 11.100107898824852 31.59661028934887
55 78.75530150843319 9.015706174274563 11.396946976812572 32.12554150785212
56 78.7530187703797 8.509896632448648 10.849879861866562 31.52255164843548
57 78.84575126935317 7.702921001345621 9.494672968020602 29.59901695985182
58 78.73318024731066 7.918412754643564 10.427936541205284 30.800649448401295
59 78.80201239079103 7.806993169736341 10.05779847294096 30.381148158647797
60 78.84774867087916 6.399755295216463 8.311943870713268 27.6883184102546
61 78.78801118604667 8.453902049271953 10.933300069525531 31.522978779200983
62 78.86723031497802 8.476868683628954 10.698615563447444 31.256671360831934
63 78.86032662418351 7.449884422260314 9.280999926746636 29.113673385265283
64 78.78116665602137 8.508547848465867 11.126176713718273 31.737724862233573
65 78.60791504734091 9.300280979625692 12.361506162276804 33.62906355240995
66 78.902810953565 7.143607756442684 9.03102606073356 28.977417059684264
67 78.835050400841 8.196449353026667 9.874860564426335 29.94366794117701
68 78.75490812380468 7.323362834599225 9.661904415561928 29.81231839755386
69 78.9151881463473 8.467834278070665 10.385809336337504 31.044667915772283
70 78.65479014698904 8.789405079803805 11.584981338638855 32.66718499916309
71 78.81418098710522 7.3569389519865815 9.489804616839258 29.674022270952428
72 78.94128721361258 7.78848044330102 9.713651013125391 30.073577991024113
73 78.8274392569402 8.158998167564791 10.662340807523252 31.082177871586005
74 78.97070131794622 7.739087366452287 9.567691718537096 29.933507970463225
75 78.89809007338367 8.389605397689278 10.437999103754148 31.044197614571488
76 78.99921548778688 5.4017552989369815 6.930746368418572 25.599568669333507
77 78.8048420226222 7.958823437712017 10.490482145338342 30.977108797504993
78 78.88193196402642 8.27391490902352 10.672709678647108 31.243762562858514
79 78.72909769744221 8.942677442527161 11.730849392375031 32.905137158269206
80 78.64471695980423 8.711141357363532 11.512066863381943 32.63161775142073
81 78.89227748517465 8.417643776575675 10.849938516700075 31.635202907996106
82 78.71043159417364 7.664281214110521 10.177943123581034 30.689317742070067
83 78.91157788906958 8.598692514447915 10.875876987519039 31.718568634542965
84 78.79068475893156 8.464451522405907 10.95425939669984 31.854606811057916
85 78.96015156566452 8.291919343312804 10.161630562661482 30.551671479742893
86 78.97918482032331 7.012792845399692 8.92677035277103 28.730900776775158
87 78.81248681249187 8.405749259997682 10.870845706244603 31.684605039214897
88 78.92910794163706 6.802431568781269 8.452409162562791 28.051027055242727
89 78.81749385162688 7.775957696706856 10.057818024552134 30.381170090584675
90 78.81470448322628 8.254720672531374 10.662392945153032 31.41661539074674
91 78.9958644657052 7.509675177024958 9.338351319512173 29.429258651752445
92 78.9358348713445 7.546125820133071 9.599091606076215 29.803148070736285
93 78.96988164491302 7.680125126653898 9.578132278901908 29.84819661209578
94 79.0636589052736 7.705516634635185 9.411213657139307 29.662050634582005
95 78.90479057016232 7.75013437666952 9.80242184504123 30.382597357976415
96 78.72692063810372 8.347073685933568 10.73023703591318 31.767916737598668
97 78.86912210850896 7.184069454991062 9.234395402920903 29.287979378734352
98 78.75216467469545 8.338797953006697 10.782381182903755 31.85008616296513
99 78.86222901182298 7.834647544236857 10.083958528686521 30.772309197633763
100 78.92260114416531 8.113944128881547 10.260926678590543 30.822838192376977
101 78.92799367609472 7.308507094059974 9.26554111951483 29.308997064087805
102 78.82072869946953 7.237706209588617 9.2761641615839 29.53997326836322
103 79.05775199743606 7.388476216036118 9.046387109909515 29.004082888721772
104 78.87221067651552 8.376540035798373 10.698895803207552 31.799852392470985
105 79.02778615525683 6.572040087055607 8.155465809315487 27.972663591370505
106 78.84430407075025 7.966220897255193 10.308104716343912 31.139085198946248
107 78.83061184339957 8.937804415232971 11.381585927636618 32.80237684998054
108 79.10117083504569 6.909446105404743 8.441936016179351 28.34084715455586
109 78.86598633165369 8.327850480789461 10.672800919499236 31.58924208128867
110 78.79026238593111 8.023919911157371 10.506234226737687 31.42435924621604
111 78.6117721719816 8.86173492592719 11.939660599671376 33.606655679289965
112 78.83960647297103 7.609100935330582 9.891218745771969 30.516288902797562
113 79.06978926947407 8.5115299151826 10.516133859193467 31.37287849195728
114 78.99948110191278 8.492952194317088 10.584030087583397 31.632889373849572
115 79.1600358478336 6.811193479523807 8.264615937274256 27.93085239486307
116 79.16326339086639 7.613945902507484 9.25471604413034 29.23715095792614
117 78.82404974818252 7.243172352875531 9.505595801460952 29.8350494882214
118 79.00246349941679 7.4190612781310445 9.349006947599857 29.81656454148859
119 78.95267500479703 7.702482272012577 9.692997994526076 30.397191795149702
120 79.02712211858844 7.840330366104189 9.750166905587355 30.358055987970623
121 79.01983114575066 7.747709341185334 9.57819093373542 30.192876003424207
122 78.86936809481703 8.341976920642633 10.813592071534917 31.82081616765172
123 79.05754650393708 7.258957395676447 8.916316757998766 29.273605234745016
124 78.93389291137949 8.317594097529755 10.432935236461105 31.316743762989407
125 78.99609862788539 8.505027689674037 10.709160399071838 31.778995025262745
126 79.04113542506846 7.633321139366478 9.43225770796201 29.968970210851932
127 79.0409075172413 7.734856100902006 9.77106757792815 30.281310109137372
128 78.9879464692817 8.267372122682385 10.28696942466908 31.17838562256242
129 78.96199884859504 9.124160176056703 11.51171493438089 32.87852393685841
130 79.16408583744908 8.207877811714528 10.015755991721587 30.733829433191172
131 78.95669341096475 7.310875046009363 9.411656826992488 29.804333029249584
132 78.99799079708251 8.00818636706704 10.193323724368163 31.07564134761489
133 79.11907865495367 7.517227615328374 9.390554121336258 29.779968317957206
134 79.07928450015301 8.209777904241742 10.177532539746469 31.185810553202575
135 79.0810732578004 6.721731314960043 8.374398233994206 28.42615548666345
136 79.24384474543753 7.92252869990287 9.718551950325349 29.905909312928223
137 78.85241314629022 7.79942752396543 10.167450425586432 30.959650576343655
138 79.0650891722274 8.103903973336887 10.18277237154005 31.01682655790451
139 78.86218340221576 8.36689696983915 10.902265145394907 32.06949587468084
140 79.12600806186124 8.006500724567669 10.005471844246127 30.621551215939245
141 78.98684939183443 8.91038984430255 11.360691772499543 32.786449421931486
142 78.88934031018765 8.94138207027757 11.532765502407328 32.98345528510316
143 78.9526339831011 9.221725091170233 11.803640040761199 33.25752167380922
144 79.0433826379777 8.32997706371082 10.657127044544568 31.68537741425066
145 79.03115848096405 9.048708009328026 11.417919338394334 32.84312371002434
146 79.1684568570393 7.307067583949979 9.01006021635552 29.318845868020627
147 78.92953855591969 7.578723845651735 9.776574615074395 30.593885676985078
148 78.8106418631678 8.92170700875197 11.626678408060897 33.143276662177435
149 79.02485175212448 6.955261635597014 8.739374676909629 29.22852364812687
150 78.94507879384197 8.624821336558034 11.011552134631863 32.27069029290905
151 79.21935506708631 6.715458269710367 8.342946208825285 28.128953135547942
152 79.25423533159947 7.021655843853047 8.764941667116355 28.421011912675308
153 79.17171348019085 7.795592164611848 9.68229674601232 30.12306414691861
154 79.06356200007156 8.399210728556483 10.573680768070703 31.702459402144257
155 79.19325917694631 5.782961731855515 7.243357079416812 26.389801172449534
156 79.03641051301295 8.005015032521175 10.235007759382754 31.08178722979411
157 79.13452924973414 7.372646561211499 9.276020783101991 29.80620119037578
158 79.06223857000953 8.741987700156223 11.120878227091179 32.313325169946204
159 79.13841476906299 7.588548275679237 9.58862497689652 30.00128579007224
160 79.29370725778506 7.478704546049361 9.239172513250127 29.30231208679669
161 79.13866910864759 7.515707389195687 9.552206842490396 30.00909620106027
162 79.24391825905977 7.519247403928521 9.322651375742597 29.549762812043934
163 79.27197299712063 7.072473914526512 8.60839191647761 28.11385483369959
164 79.06363235913135 8.60188715288425 11.006279716819678 32.18473561010337
165 78.97191068098176 8.745770053690656 11.225238210313293 32.56655823257486
166 79.26254380837032 8.365373980498559 10.44829628563705 31.054406302858027
167 79.17809257330323 6.821691389124466 8.248681374170651 27.318940229772327
168 79.1692844550749 6.953792911817766 8.702669785539685 28.829960228083895
169 79.23411810661553 7.985423514475339 10.041948633485752 30.67524327790704
170 79.20043963405332 8.150668217188993 10.23485134649339 31.159295736165692
171 79.26395587134442 7.2716604867363825 9.265469430273864 29.40362676836321
172 79.12262386672833 8.628075185497561 10.891485690436475 31.93952727464349
173 79.0559427943596 9.200617506570975 11.85577115334433 33.367720697092516
174 79.29909042897961 7.89296694467006 9.77091768224253 30.51267806894896
175 78.83160834637091 9.1790122810473 11.965527381249375 33.98007541772946
176 79.15292616093988 6.5184156938644975 8.317164150895684 28.286602805129093
177 79.27040891115017 7.886084573998477 9.457824698168748 29.545012772245194
178 79.29896255635869 8.847669975499137 10.886050342531195 31.996852885347295
179 79.14224404672827 7.734773161204332 9.745083486683138 30.5854029845663
180 79.17625730730549 6.954077716284693 8.765274044506244 28.986855541648648
181 79.25652136524417 7.979952062934793 9.953256008014588 30.456335428542868
182 79.26920288278973 7.333024203204822 9.082837830334245 29.02333381455048
183 79.21812551577855 6.483653301256876 7.811031592536077 26.986256371889937
184 79.28815661355164 7.873706611318454 9.718584536343977 29.92773602417592
185 79.20472143769437 7.4902506223769425 9.437523608570498 29.9692453424381
186 79.26017545491703 7.727108296606247 9.46846077464526 29.706357051007114
187 79.26538973307773 7.552390982305643 9.228569022792232 29.00771775753911
188 79.19485236242346 7.434766380034885 9.489680789968514 29.935244983398146
189 79.26990387895188 8.394734886168417 10.510978751048295 31.489502405516056
190 79.26267115482617 7.502859295306083 9.4478794452869 29.886160706608322
191 79.1135169788318 8.412661181515412 10.896914521138024 32.06232510514441
192 79.26178654873806 7.761235892918393 9.614465689659625 29.95447142068065
193 79.04864938875511 8.01195649410767 10.313318479322596 31.472818595389885
194 79.11686505093824 8.622406044091408 11.084499195907405 32.40661700946821
195 79.1679967636989 7.544683970402684 9.620011830028197 30.233531416684688
196 79.17622118512368 8.578776269599024 10.92282040593837 32.06669216259635
197 79.1550727550248 8.257980185809643 10.396438895610306 31.393760587601914
198 79.18292595070098 7.626326840624677 9.64084081312805 30.379715740588964
199 79.23840281456346 6.529337296851407 8.18125438444881 27.47303986894466
200 79.19875210706789 9.028352570672848 11.365677433347908 32.641764388528884
201 79.24926583890128 9.097523556441143 11.438598425808543 32.72095902684733
202 79.25234360350628 7.758428574102666 9.531045482000655 29.865859096833823
203 79.27780197350435 8.36962745205703 10.537001945515655 31.349424391415003
204 79.25554998498423 9.074740027831478 11.490736055595397 32.73345502744189
205 79.29363990710738 8.438555612150223 10.615188838584766 31.537058904167047
206 79.28724932701863 8.520325707694086 10.750629366363562 31.525162533530192
207 79.3178691254781 6.517973507157393 8.103041422564806 27.453578794104093
208 79.18566614042923 8.471184464004358 10.797826955728118 32.09519544999899
209 79.11816060918704 7.090282868745355 9.18239463441225 29.6482467677765
210 79.18245079186342 8.166561886433275 10.48513803828518 31.489566332911522
211 79.19259073222207 6.353346311431827 8.181664968283375 27.989012661605972
212 79.31097745684036 7.745866305245652 9.557166434523868 30.05121607773942
213 79.1676787947099 6.9721318142111395 9.036422305416503 29.33876539595276
214 79.16130828426165 8.42701492593989 10.662314738708357 31.959906529537673
215 79.2955866808289 7.4839557694758225 9.280993409542903 29.619073500182424
216 79.2597763998578 8.142694060091426 10.286884701020682 30.982496759236444
217 79.30156539665226 8.14596326505472 9.697566554336145 30.098291325585393
218 79.2362378470984 9.325241749165615 11.673002692126511 32.83435169852794
219 79.21380533908835 7.974212378705127 9.984681964368624 30.79493077046962
220 79.16305372212335 8.244460195808891 10.469496749349128 31.621641093908526
221 79.14585663053715 8.016364246617375 10.135946262787732 31.129448695874938
222 79.15123097685137 8.119839459513083 10.344464195916526 31.478831918616777
223 79.21255001176691 7.501718237758922 9.43230332838808 29.981173493545622
224 79.21290742978199 8.265705257208984 10.511161232752542 31.640233879736712
225 79.26922919269602 7.3106559930941755 9.056951497145082 29.392073937012665
226 79.19420115178397 7.6567548019276055 9.932720299082298 30.495655728395686
227 79.28448884626165 6.4047187985918015 7.98838425745979 27.19311176137088
228 79.12008291826325 8.60870392663732 11.235796080345128 32.8233715237032
229 79.2133724074171 7.86516699366614 10.047292740538904 30.73746592786144
230 79.22998480496955 8.005126592883407 10.015905887407218 30.75592934924021
231 79.27925350926029 7.13745004810213 8.931795116841734 28.860914963125616
232 79.310319810037 7.56680839358512 9.202604483158371 29.304667757519976
233 79.30184581000385 7.175485852460571 8.999554483953464 28.97573221635692
234 79.23891491916235 8.128111032860696 10.208782531599969 31.127375440053996
235 79.19703551379189 7.51718260591108 9.609649476108062 30.365063199607633
236 79.21783630879969 8.073342775349104 10.375707670566303 31.37590324956595
237 79.2782528357821 8.636145750101981 10.672475059313069 31.822224211967143
238 79.15795321213056 8.45429184342561 10.922983336031455 32.230336142034055
239 79.27654558577125 8.186022147686693 10.187927479685221 31.272330131954853
240 79.22745562126056 8.287464208014212 10.385913611597076 31.26616747844011
241 79.25486249443887 8.694928331139312 10.917495850496383 32.09390714885297
242 79.30943223979855 6.267055638726841 7.832173401414655 27.250249023552755
243 79.25986103122642 6.810499530321176 8.561898185115169 28.49339866405691
244 79.32824239118862 8.795104995367415 10.734740423686018 31.48807399125403
245 79.24273980072228 7.050202544030666 9.03111730158569 29.356056416248578
246 79.27306462990684 7.031613918405778 8.728490946691625 28.537692929998627
247 79.17859897773776 8.072365143829401 10.469666196645932 31.731189474665157
248 79.2991659779697 8.190740393125525 10.099084958528426 30.68538569420598
249 79.15720347912604 9.29029090215269 11.933971080820893 33.74386173914778
250 79.2403996247275 6.970232221624883 8.833085549247777 29.230168069593397
251 79.33217423861618 7.500419968351943 9.145240055985383 29.109506430673925
252 79.34273116660053 7.697256269472645 9.400584097866505 29.43737445198441
253 79.27751073509212 7.771257634326127 9.786650212030711 30.476515462528386
254 79.2855062730574 7.742369367186923 9.734597305892256 30.593461008525715
255 79.29464442828092 8.627074462316651 10.84462047846182 32.239683100476434
256 79.24495816914714 7.957858022779743 10.078575318411021 31.00281818310229
257 79.31936897976273 7.788052614180349 9.708443767350428 30.48483985324424
258 79.23099886801882 7.410238150798964 9.291590382797088 29.823168241371878
259 79.3886429584607 7.701822870353207 9.676985224977786 29.90251122480423
260 79.26487506890317 8.154383142645928 10.214041915004724 31.338302507711834
261 79.1924351485494 8.332016990663327 10.829174705637456 32.01419096016721
262 79.3211203597797 6.970148213249125 8.801627006875123 28.85463796252995
263 79.28045042458098 9.430148751858274 11.76171486920885 33.41113083653687
264 79.26997014942168 8.460184929217009 10.563135932446311 31.732306620202266
265 79.18628120155702 7.84834442807424 9.927473950084998 30.814385177540238
266 79.23837750084724 7.592853459563466 9.573068411608855 30.319959944387808
267 79.3047092329826 8.039231429774617 10.057583405218084 30.863707066605816
268 79.36753118327657 8.700686145378048 10.693173698338443 31.66268054544963
269 79.36405913265007 6.8788755015762995 8.26944518523327 27.436211547969403
270 79.25171371287709 8.059248998831167 10.047142844853274 30.80638500455134
271 79.3521184972922 6.992630784654566 8.822130129788807 28.13034305659451
272 79.37867218647929 7.90285211519097 9.82809311050753 30.226730051983797
273 79.36330169128195 7.24787405890184 8.91595179459025 28.69554114913764
274 79.29726585923397 7.984588548421842 10.104650650508173 31.160657817974126
275 79.34331001966683 6.4792413563798865 8.20202471271514 27.297114959249104
276 79.21795743364282 8.571354950072948 11.162777329828643 32.69854256154454
277 79.22085314230249 8.906109630928185 11.475375006419453 33.11044377756859
278 79.27208478919943 7.807141355685443 9.917065975738804 30.859880000731575
279 79.41419650236313 9.458726884833132 11.678177351882857 33.20492063946209
280 79.2834617313895 8.242801720006684 10.161702251902426 30.96849900344486
281 79.31592177275272 7.162659778874418 9.072488510821552 28.883708646251826
282 79.3195801544608 8.006795450952968 9.968851676524594 30.47883102794011
283 79.11881429687257 9.235338518328087 12.2155990053183 34.1572126477034
284 79.14967627369889 9.219004862688248 12.085254930851164 34.00613595714837
285 79.34071825528022 6.608865693314511 8.154977019036236 27.266910277819267
286 79.23696219502102 7.570926285618236 9.369614345773114 29.78981130920495
287 79.2964056122797 7.882488224331942 10.005641291542933 30.980420085352513
288 79.32530366888012 6.6723824513555074 8.400160740312634 27.873552011254855
289 79.2910338364884 8.20921965415273 10.380823675489125 31.4919290264011
290 79.36103503637995 8.238688574294022 10.318141210077892 31.258107421096405
291 79.33220180586989 7.964617886058069 10.068095654823871 30.964255496290683
292 79.37660742251198 7.2397721473372405 9.020403018664492 29.192679943294564
293 79.30531130904942 7.390033827556897 9.041134243708482 29.1618130338125
294 79.38040773560667 7.453952159776181 9.155732753979995 29.22191190284593
295 79.28246342231682 7.5373038990714 9.724339227231694 30.578187706037042
296 79.28201466691416 7.682599848656915 9.797201564858826 30.62145722980123
297 79.32766800402608 8.944952994503257 10.886004722105124 32.11012540569899
298 79.38760079814988 7.49414706427843 9.119288550758975 29.407621003350748
299 79.31500594269912 7.003859782053123 8.84334362790834 28.972929871134056


==> data/individual_runs_weight/run_40.dat <==
x y1 y2 y3 y4
1 72.73123421158975 15.076552335768445 21.13364933950748 41.45803899348347
2 74.16562587098628 12.908072152049165 16.802524295483757 37.92834038801257
3 74.95741631540844 13.357253879919506 17.057790130920193 39.49352472336535
4 75.62874731922875 13.118935027778036 16.7606512615612 39.59748919220545
5 76.38035290001888 12.654031927030712 15.535449547588742 38.00452540217519
6 76.63980432760971 12.835858191876964 16.150543234999148 39.08506889318743
7 77.05391723977124 12.495858268427153 15.431024392329407 37.87337676532261
8 77.22350017701471 12.345925797886883 15.545837970323785 38.29040029858935
9 77.28689824179358 12.745041494025635 16.317285892261246 39.61173240967189
10 77.88920006878087 11.493818597877047 14.268531212583113 35.956566844637464
11 77.5140847821515 12.114133915173358 15.6344914925726 38.35801883444335
12 78.00294445941705 11.479842448059689 14.44581218826585 36.30825681519244
13 78.09063896188009 11.654210219680609 14.4509021243738 36.39151359390349
14 77.78443049760415 11.489957755155984 14.831813130392824 37.1285948432065
15 78.38309246209867 10.564864207564183 12.376280663117656 33.583519153297225
16 78.00936562374723 11.225980729518566 14.190578938848041 36.232712530940404
17 78.38797260443373 8.808124068260579 10.547344747824628 31.11805892332282
18 78.21872626258819 10.509831745250183 13.210671738615298 34.696868997242646
19 77.95855152633024 11.891163935094697 15.384100525521237 37.67181919314774
20 78.19559371393294 9.853490183267672 12.496796794369969 33.70520676210202
21 78.27856194847384 10.029232224165181 12.668642422147435 33.755728022463124
22 78.0751633136203 12.116938955938172 15.550764976338638 37.91695734239697
23 78.26011919007942 9.983249019849445 12.684316297102116 33.7489499155717
24 78.47002637388482 8.692323194431475 10.693323594024084 31.081448141960966
25 78.26587411573205 9.998107677266667 12.574879412179508 33.81685477570028
26 78.26367499719696 9.340943854077516 11.845324075775787 32.708840193562324
27 78.29644475314402 9.517993499559179 11.965097245803635 32.84438095048068
28 78.19751634627809 10.100583989620008 13.054558640626002 34.52829450363028
29 78.34056977791109 9.18125394947929 11.657667711765452 32.371572234053566
30 78.33063753754872 10.29803481602812 13.148145686093414 34.429281647796216
31 78.28153752948184 9.294464621080834 12.121633962034938 32.86548387225244
32 78.42457981076755 9.713141648179748 12.428959220813551 33.42729002147591
33 78.54655264464117 8.600241592323979 10.735118421501976 31.226277309137085
34 78.38687172750227 9.385112320784218 12.017273978812826 32.827675477727205
35 78.61964601485121 8.62903032998363 10.385587751410908 30.52192183585297
36 78.57796590459988 8.518852523049143 10.380484780895516 30.51786812182755
37 78.63052137427391 8.514222381705778 10.39098399609385 30.74939012114337
38 78.58650339175574 9.105589358106966 11.46992662410672 32.168575865158566
39 78.43774714006582 10.365827382424175 13.440083826881166 34.9296528360291
40 78.35248261984621 9.573879433951262 12.554324151636031 33.86996514129239
41 78.34902488453051 9.280698145766682 12.074859990912412 33.29375529554339
42 78.5463888633575 9.45879556455512 12.13717097571142 33.23359160603795
43 78.42936747655746 9.168157261311965 11.95496951121754 33.087089589877614
44 78.66384666340798 8.110981424428381 10.052356607831959 30.30025348016403
45 78.54332503791576 8.976076435421797 11.397116424109377 32.26978697511043
46 78.48434166223169 8.93088958535772 11.584883580583005 32.50145047186788
47 78.44855435731594 8.654333223691527 11.40266256447795 32.408489018370126
48 78.35339624365875 9.467785104551965 12.632660940390783 34.12677602925926
49 78.57100942968114 8.772493212366477 11.084407955055276 31.871208547540075
50 78.55524406583507 9.682608287210451 12.340423008231749 33.69432831519978
51 78.43141143522433 9.556383119501321 12.549110388657347 33.91819504497599
52 78.59489449826742 10.218304536368944 12.924006015639723 34.46614939325207
53 78.64195594782355 7.602863998145493 9.807739883279487 30.053471459849668
54 78.57588163241135 9.344945558593466 11.871379856261765 33.056163985179474
55 78.64076918212368 9.705162101869073 12.105738502153674 33.40020015895949
56 78.57063264169916 9.429477326002482 12.173706419784569 33.35004021161888
57 78.75257162184728 8.725924734157237 10.641159895422337 31.334058263719623
58 78.606143812913 8.600017714055213 11.032459324176402 32.00478555562374
59 78.63689919697778 8.60115218560249 10.959427539252475 31.859048281827974
60 78.73924009612685 7.410764521621552 9.333378693071248 29.538280362857982
61 78.68678020848985 9.334921145325058 11.939100120151158 33.065359495058374
62 78.7973396814722 9.150374729313445 11.417782477116145 32.42216848392734
63 78.83063348347619 8.532914341598133 10.375303603935448 30.884563002785626
64 78.65911950029162 9.130792850444026 11.793297238452228 32.961689836527555
65 78.51689246309279 9.681387108902234 12.705458105980682 34.271093643762185
66 78.8544645053686 7.894400132224269 9.885692157014558 30.332223710279514
67 78.86339207430817 9.067281348901394 10.76591220909483 31.3145854206763
68 78.62383760210233 8.071675985358132 10.49581321798404 31.35045740733615
69 78.8809684820135 9.050811961359905 11.026717667696118 31.836139156234356
70 78.58287343067778 9.403928355784723 12.41885755504235 33.89049293294277
71 78.80630935343814 7.8902154653940695 9.98485141166543 30.616728369904024
72 78.90546119049733 8.361678750508643 10.432733203145672 30.85456148386474
73 78.85527994617172 8.343069225013647 10.599782168982752 31.46683830514051
74 78.94813499264531 8.516324053970237 10.620291809100157 31.049482946708864
75 78.97139620784384 8.967280501311405 11.136200173044797 31.846755425179442
76 78.95516844044576 6.200229013728515 7.827024810473193 26.895324268128697
77 78.77103888864099 8.40293180661158 10.834466675060828 31.91970060708893
78 78.91742373085442 8.611381437209998 10.959245057548216 31.694490969041322
79 78.75396842798845 9.132947450247858 11.845493523072603 33.301165147718706
80 78.70057322777772 9.207140627976191 12.043557861429132 33.44780508258628
81 78.86532789954867 9.221155123471581 11.725492250914426 33.24123428346978
82 78.77178754952487 8.030874697119945 10.448915419990767 31.450948399808986
83 78.9705644694121 8.900948986552978 11.318831772984417 32.28714361275146
84 78.87372920283056 8.996264159938796 11.52748656739141 32.89133118282663
85 79.01609882428593 8.78966560338002 10.771230247333097 31.168796878858206
86 79.01143843185487 7.840969210006967 10.062862340234012 30.29752173525648
87 78.93016281865575 8.603877850987239 10.969776858765156 31.98545998718435
88 79.07124921915961 7.619552185935453 9.614472206863356 29.472722981241972
89 78.95080244849737 8.105754761954897 10.261004885035218 31.04106629747593
90 78.93195800825299 8.561306167819826 10.881247163387087 32.09286361031744
91 79.07819539395497 8.165433084584112 10.328457943571967 30.52666162218072
92 78.98523575133862 8.092719064657647 10.453712081931155 30.704631562503526
93 79.0374813926727 8.379706899208458 10.688142417064018 31.10399195076833
94 79.16366738444326 8.340464227732337 10.469047062292224 30.65398517087171
95 78.99563058697052 8.26635305099963 10.615338734270408 31.243308308188766
96 79.00890139329313 8.868530557803139 11.308515039490342 32.55621822623888
97 79.04891201866802 7.4232675134361505 9.406299685531883 29.778331583825533
98 78.88927455360555 8.781124196840365 11.230497593718036 32.68501464427064
99 78.96365127562265 8.422304460126655 10.745728429163604 31.79720156782483
100 79.07734293368418 8.610605699663749 10.96435454526733 31.593757295911974
101 79.03727102370624 7.942421384221109 10.062842788622838 30.493112710381588
102 79.06985062091235 7.7527609050907165 9.812712509720411 30.222560392316055
103 79.25034800682059 7.87099493436757 9.624678147894116 29.66288487380748
104 78.95134330970508 8.681729202877982 11.105412902655655 32.53652150146573
105 79.13947609224995 6.954426130010594 8.629572828578514 28.491442548007264
106 78.89804365037756 8.322379478397776 10.646829862661667 31.856178814867675
107 79.04278223250772 9.161537264824227 11.657641642950567 33.037287317376716
108 79.2402764831455 7.656457474194313 9.510183912882187 29.603873621985986
109 79.00681014460113 8.538860586125404 10.80822841287059 31.981055738261798
110 78.8968344299419 8.47029198369402 10.933489068433511 32.20215876824899
111 78.66887446164613 8.921141048256276 11.944913465872398 33.937328594220006
112 79.01009398717669 7.862282537506557 9.990110795070173 30.90361567123151
113 79.2276703533892 9.162177765862783 11.428066624591604 32.53817289629749
114 79.19766703007161 8.81449730304103 11.183221797908816 32.07511046063243
115 79.21971873342267 7.425427740666433 9.056632154162624 28.82853842529324
116 79.28351211785827 8.270358866019256 10.041557601262364 30.350299525336677
117 79.00436786145748 7.617973350824732 9.776470339814825 30.48439094420602
118 79.11030189580622 8.041829939056413 10.062836271419117 30.767420233848696
119 79.13680139744051 8.038544533184382 9.974247921207525 30.823671019339272
120 79.16806971241076 8.547479950990011 10.636004787277164 31.54960614689496
121 79.19625172181503 8.455450563828913 10.490065044300035 31.364866451975626
122 79.02472891191523 8.89203081036075 11.298211340403718 32.9650231607698
123 79.27679972603526 7.996925172523009 9.86973804229978 30.195437517947575
124 79.1303967808581 8.682548453179745 10.813279245756192 31.985935252609533
125 79.14660459914158 8.889529423858459 11.094692102530734 32.37160042916894
126 79.24165113651765 8.181670466666581 10.099137096158216 30.73746711002926
127 79.10093101322578 8.272489172438458 10.344320817434616 31.36720390340546
128 79.20223003915842 8.783119735621316 10.776737284479331 32.11791957502452
129 79.1457990199939 9.779114571947503 12.235997852972414 34.0191378462683
130 79.30467080906227 8.867261860830213 10.75561502721193 31.68163381932272
131 79.137410955344 7.730375193020662 9.64604154169928 30.528037805352028
132 79.13805427596529 8.209946656526904 10.339204812511781 31.530692553875326
133 79.26379080677847 8.127549589745884 9.817750308198558 30.784955443080207
134 79.26632798410559 8.490002473056526 10.458847638465162 31.654752217929293
135 79.28807049360792 7.230139578297012 8.95798124140218 29.375683702328804
136 79.34463655852241 8.713739373838902 10.515781930192404 31.186375336685966
137 79.08882963150981 8.12144176395802 10.339328639382527 31.622544220087057
138 79.18353389917544 8.3329842897446 10.240039040657178 31.467492595360046
139 79.06266738471143 8.731232051201605 11.162829467458424 33.02199899075582
140 79.22481018247277 8.594491350476844 10.646386692808473 31.59993265740987
141 79.16577176081316 9.608139978813831 12.267417292122717 34.11483990718932
142 79.11397487027033 9.325459949215825 11.881807382219133 33.63530343507688
143 79.21416178363971 9.46667729569531 11.90255815887431 33.77001579805808
144 79.1740388268188 8.51548068876192 10.745669774330091 32.07037081119554
145 79.22543136002882 9.165902177156667 11.542932340215762 33.11139415942107
146 79.2518988592715 7.871092853860591 9.760418467044197 30.22613569798707
147 79.14995426307657 7.565674862607211 9.573231341701948 30.592569813039503
148 79.1167327088135 9.360278703281654 11.986121745015177 33.944874070042594
149 79.23392920647119 7.380454859597465 9.322983753132497 30.073136918233956
150 79.1857144647052 8.964500933254351 11.214660788670283 32.842633633350125
151 79.27654606684345 7.209759995049679 9.015150152463459 28.927735820585664
152 79.28411251895378 7.646521578162097 9.176529151061219 29.4083897705939
153 79.2892946048674 8.050162898951175 10.031475487102327 30.745387685987257
154 79.30031514346166 8.52396550318728 10.44316072910304 31.62751048093908
155 79.20616381246997 6.406166642221524 7.899984906156177 27.574718233182082
156 79.24917498323263 8.295146352436063 10.28182735093135 31.709177599025395
157 79.23394210620098 7.557110096837984 9.390638844984656 30.202544592600567
158 79.27612592814093 8.814979606309455 10.933124105025005 32.352359024465706
159 79.26718337343954 8.133814376112767 10.047155879260728 31.01588681459272
160 79.29065985710267 8.024725973712222 9.781175760903082 30.366790054087367
161 79.22712277996796 7.73055425025657 9.640703951849861 30.300417374372323
162 79.2731680303276 8.05591302930775 9.838540188076072 30.498105174900193
163 79.26649690739305 7.7946782196677304 9.390110951483067 29.44810615727458
164 79.21810314403575 9.004362247325501 11.183384728001899 32.94929222067755
165 79.14362416627314 8.944972935950739 11.329480883868381 33.211632455504514
166 79.30530813108602 9.172168623339005 11.188155321127391 32.19942429374587
167 79.30113807924415 7.299904283358723 8.74881158790105 27.951824875494857
168 79.2769802565082 7.324257711162825 8.911037822982838 29.478437346029985
169 79.24718420717585 8.42126031854775 10.245181114394919 31.539427578280797
170 79.2897023846364 8.711750477690705 10.719346788491446 31.90140267399969
171 79.27394212131217 7.673798995588772 9.395637540240475 29.95828463256932
172 79.31329443305472 8.945624711713593 11.105021870432253 32.41710826021058
173 79.17481143396068 9.632166754147576 11.965136349025984 34.18291438287654
174 79.32748116485466 8.246876902650941 10.057342268680324 30.71329952166274
175 78.99090820936196 9.238119253967728 11.975961424410475 34.332226341842045
176 79.21733105406767 6.732028614174274 8.442138049494774 28.552510244251074
177 79.33030212075718 8.566965858433985 10.192567728736257 30.681148421654182
178 79.32601383817985 9.346990283952291 11.45401812981801 32.73882115505087
179 79.24562589457683 8.084574021983991 10.010737744854604 31.056951759260265
180 79.22198453303866 7.263259389754982 8.989348542922693 29.61627790461997
181 79.31031100076702 8.722941253936103 10.760913513839022 31.61130597782179
182 79.37773280143287 8.080830298255462 9.864459107283864 30.310927428850544
183 79.36926018575247 6.86991066054751 8.222534352832545 27.416706843366324
184 79.41632324064416 8.537102266607448 10.255230642536329 31.00231566556364
185 79.16322636311105 7.66816455864917 9.536565553554333 30.35211726154008
186 79.44251694126058 8.299638450498412 10.06766551937812 30.692772008671522
187 79.41992247030669 8.214067473054287 9.853757858770107 29.96489154428874
188 79.23898768695419 7.674367156396011 9.411467828084508 30.414413376332593
189 79.310517307975 8.960976677838675 11.037223400098185 32.325761149421886
190 79.33393231970646 7.876272582694038 9.661402590875234 30.348252237418215
191 79.16463570256099 8.83642443829844 11.042834712503979 33.0095958952748
192 79.3420679992249 8.395686430869157 10.224091443146133 30.961927575728343
193 79.16955717542807 8.047960223096453 10.09958678321512 31.559799553014265
194 79.18594240007926 8.796651108734501 11.011454376576024 32.63666169251549
195 79.24198472932454 7.810204166335306 9.572996722367911 30.609229929509596
196 79.24304718679393 8.708429081085423 10.72993072733819 32.27541175846429
197 79.21038337811522 8.469946965199147 10.500642465943056 31.819059328385592
198 79.27420415055386 7.873950146906836 9.765853814949477 30.82780661557587
199 79.30196303684652 7.069542407818311 8.634617144260393 28.511744719291187
200 79.29808634282611 9.527833366628576 11.652271467082521 33.647839220133136
201 79.37256716812384 9.52691170501426 11.68863094665512 33.38349609099329
202 79.39187032484408 7.906400287222408 9.609147651421356 30.135062309153437
203 79.34477414705448 8.769507960298895 10.781853289402166 31.98771289419473
204 79.31913308486682 9.692703709069383 11.923224211881067 33.84385728293174
205 79.34590676454592 8.640647594765715 10.583801985453078 31.715304367768294
206 79.33108244455399 9.165866604500748 11.214328411280395 32.51470005979513
207 79.33200478906299 7.033766740522385 8.592900523227176 28.4175928932929
208 79.20856142295193 8.506447992094671 10.532055387889628 32.28537103476147
209 79.1752966115042 7.100824735313759 9.04690196900365 29.777034378582467
210 79.20918340593953 8.244717534126407 10.318388863819383 31.770682832827767
211 79.21045023923375 6.552817899797475 8.207785920806588 28.60072695521382
212 79.36399779605661 7.956636274771238 9.650831686435957 30.184503742584077
213 79.18867489020387 6.915633709476429 8.567340050224182 29.211104998904002
214 79.27009612099563 8.597107885503826 10.709219053905361 32.4427063955207
215 79.27296794625256 7.962602675114515 9.791759699749825 30.619636491623748
216 79.37997693646888 8.292978005631827 10.21898195542702 31.046327695360564
217 79.40061486257908 8.502662079601985 10.223811203386024 30.55412357708921
218 79.37617197780523 9.743641057738447 11.964771385617478 33.59981792199588
219 79.30380957477479 8.293294875492663 10.17224708752682 31.412709477705157
220 79.24771271338956 8.177918288054517 10.22456068181421 31.627209202238816
221 79.27115726371676 7.883314704430395 9.724143711119993 30.80510622763898
222 79.23027445045537 8.172122902300181 10.156742659868955 31.422170623184176
223 79.27786849363262 7.94829593628732 9.812712509720411 30.866151782299
224 79.25518730370067 8.496522530085079 10.485014211414445 31.944726590182594
225 79.36044611697297 7.674515458772289 9.447657860360303 29.806803050049492
226 79.22599071685799 7.718170491486235 9.635640084556806 30.655661803286037
227 79.36001049988917 6.750061531594796 8.384304383653696 27.582308239541785
228 79.17516638240237 8.535352280278621 10.9126731197411 32.75241831867163
229 79.37144960703255 8.245983066854985 10.130576086919685 31.44804513616295
230 79.34644098182788 8.447353247924982 10.44315421189932 31.497974325900625
231 79.40548431067238 7.202458284796305 8.74395627112714 28.639238336581407
232 79.39519339546237 7.742194815227619 9.478790542546777 29.65008821089885
233 79.36828986393687 7.590180750499541 9.239218133676196 29.725348303321475
234 79.33940643865436 8.25487410645839 10.015892852999775 31.373039771938927
235 79.22639552049115 7.519107704415871 9.531482134650116 30.429836776416273
236 79.26859504597049 8.15341626522582 10.203712147103195 31.593957547792694
237 79.39758388029527 8.95946085898222 10.97460610672416 32.21573184117681
238 79.23080601500838 8.34003822215435 10.65208924606641 32.406485178846204
239 79.39133682870101 8.291190746276484 10.17219494989704 31.3652614241816
240 79.37248476509787 8.628998591047882 10.594327269466298 31.9889414852376
241 79.39379972893896 8.812607893137562 10.870474225632364 32.18384716385129
242 79.33484285123122 6.584025083357599 8.165567475086688 27.57209723527161
243 79.33202030579847 6.827281526560057 8.379383894842574 28.377357421249137
244 79.4664341401959 9.151464372601172 11.104611286597688 31.92885881680574
245 79.32616099340375 7.1788356944134355 8.968597766267528 29.787907757313782
246 79.43749506410148 7.250158553208527 8.884766974773983 28.977189071452557
247 79.22199302881093 7.990756176001082 10.1465693048568 31.703908894866373
248 79.42668934796176 8.767699491233442 10.531553563202934 31.7283486312807
249 79.31047199960288 9.274060602368214 11.506507688605927 33.60272336334656
250 79.32895321508948 7.336637059977242 9.182283841948946 30.13420211480292
251 79.43625391455274 7.723898080010503 9.285816140298186 29.340033534810228
252 79.46196387606712 7.981022774563322 9.60371882071981 29.8403235607836
253 79.3535248621116 7.8955745144847835 9.807479195130552 30.778130762892786
254 79.30946481799639 8.3017128342205 10.495435220168092 31.579115619157328
255 79.31628260296955 8.844306998458778 10.995767467213902 32.7401934784026
256 79.3316019311896 7.955198626891755 9.92744136406638 31.11822275763644
257 79.39348190100446 7.541222061824102 9.249710831670798 29.81608516515565
258 79.38359220314382 7.339429686286572 9.062204363346094 29.674703721405127
259 79.48980714434248 8.074930183156079 9.838455464427664 30.55254092390284
260 79.40085096085284 8.586908271542697 10.703848878037302 32.128077628859785
261 79.32296663549391 8.458882860862884 10.76144140734061 32.49705353050367
262 79.42607912067562 7.3430695204675835 9.098576877326147 29.45357996207122
263 79.44074429407557 9.626349844446914 11.850185909753408 33.63495432574115
264 79.37545549622222 8.745065136773256 10.828881431469917 32.29659589949875
265 79.3477937590406 7.828675560032537 9.708469836165323 30.670061275856455
266 79.38725327609208 7.800312924175694 9.750219043217145 30.792819494092672
267 79.46321886918386 8.178939304221014 10.13569860904624 31.16865583236439
268 79.45476150737059 8.969154727769366 10.859877252378192 32.11678252031255
269 79.43650831789691 7.004481074920912 8.331879996903025 27.533763443836857
270 79.46790137839095 8.24071687895757 10.21378774405951 31.074524034989647
271 79.4281662516512 7.248707313384613 8.795970074043257 28.518362644886018
272 79.44667245098891 8.207578398861754 10.073035695246169 30.901381354078783
273 79.5072282591271 7.739034973898836 9.34325225671213 29.68938776866431
274 79.39036358662396 7.814941308388369 9.88051098005448 30.81524082424083
275 79.4163443919282 6.976102807855631 8.488501436782736 28.01937912710979
276 79.22461723698035 8.57572997045125 11.084583919555813 32.668878432062456
277 79.33498403018962 8.711442112693133 11.047976786241719 32.73314989048982
278 79.35991670389974 7.9747460234302405 10.12550570242291 31.228407913109113
279 79.45911396754394 9.730083035873108 12.001313346894326 33.82941022094042
280 79.45411830889023 8.854286200858011 10.776613457608587 32.20897050530566
281 79.42370104687133 7.451086159602426 9.155752305591157 29.306211360737844
282 79.5134284166623 8.299015986405186 10.036474182358146 30.964936467772407
283 79.10875175421387 9.300681746371723 12.0645628090295 34.61587040217407
284 79.22105938337118 9.593841774054097 12.444796025861304 34.68718174066693
285 79.41674987301978 6.923095893260781 8.38931611331697 27.567094423834583
286 79.4634344972886 8.057302927113097 9.932335784062618 30.654417375543563
287 79.36337431281753 7.925338933880053 10.083828184612054 31.1712218440644
288 79.45687560298893 7.010419566769853 8.70759679155454 28.569962346993105
289 79.40151038518755 8.450645757741922 10.771666899982568 32.01217201990973
290 79.48962918732265 8.637301526680059 10.807993793536552 32.083528329670386
291 79.47438830699357 8.168420484362482 10.281775213301557 31.54209457011118
292 79.41838604079227 7.709624513943117 9.54674542577022 30.09311273590636
293 79.48594233564586 7.66644994749784 9.301594290512439 29.604762860157464
294 79.46814093920729 7.7196536424604485 9.311976196043737 29.598471977429863
295 79.44546214885331 7.68435775991175 9.692965408507458 30.806859594860015
296 79.3966260139966 7.928697841725213 10.000355839323294 30.99456311676202
297 79.45715641890219 9.33987699718351 11.32884871510721 32.63703774845015
298 79.46699121827218 7.618351791070159 9.332909454403172 29.58863674943005
299 79.49325721077847 7.452018542528307 9.312262953007577 29.75175732505948


==> data/individual_runs_weight/run_41.dat <==
x y1 y2 y3 y4
1 74.81378168858544 16.365310629429985 20.987220806251095 44.90890733766372
2 76.04910228105695 12.192538975750699 14.738323842981272 37.526538345890316
3 76.60232091908095 13.187959044163255 15.921261490807748 39.86728683654752
4 76.91876676581101 12.480604754524077 15.295844552699533 38.75780225820792
5 77.29075941809333 12.203395729574702 14.873373338536666 37.568070727924216
6 77.38238818327335 12.188936755864225 15.191347708199244 37.84618087963519
7 77.65770241990226 11.885390665328224 14.643980801881963 37.11257988779896
8 77.7126149086103 11.850380995781103 14.982888429903962 37.580042195385076
9 77.57863112961904 12.159294807490358 15.707419002236966 38.409399727097515
10 78.05284139523462 11.216007373038567 13.825530806691654 35.575131060597954
11 77.74459723425814 11.622780252572914 14.863076156653765 37.33372809106172
12 78.10528798234624 11.104388218994334 13.757875714839496 35.69932907737421
13 78.18738018507996 11.34554467097197 14.033990084986947 35.9599748271844
14 78.02710922240166 10.872566318281732 13.877955193442338 35.769170726816746
15 78.42461363007796 10.638573939190486 12.814197650104886 34.11313524790302
16 78.22053155648535 10.69070144389058 13.434824443476423 35.21267346861331
17 78.45387321236753 8.645926131847622 10.448276734025875 30.745190878013386
18 78.31638724450538 10.012897979104473 12.340299181361003 33.76276051546454
19 78.15732617949023 11.667412658299071 14.90445388309336 36.90395827196771
20 78.33809626157435 9.793461434985444 12.303887564158622 33.5312259446217
21 78.39329934720293 9.718528364331332 12.111004402762148 33.304929183216714
22 78.181682592055 12.208509884970752 15.503736834270898 37.83226628365968
23 78.47296028115696 9.919627011838687 12.37154265601077 33.66673557650487
24 78.511651234174 8.948907054054455 11.073830533412277 31.76920533349309
25 78.4738199044485 10.251898607544236 12.913500283237678 34.16157154774203
26 78.53175542527266 9.081661564140378 11.402199843013594 32.13155306130113
27 78.55660096672243 9.84282966048982 12.314113056800558 33.32155209079275
28 78.40885055258956 10.240015764047302 13.106526823116049 34.619617181519835
29 78.65855392158294 9.142367253343282 11.32908333444126 31.99440330022867
30 78.60539069796704 10.27725781095508 12.887294607066057 33.945140026057594
31 78.55384292648321 9.749172912114108 12.517534536617692 33.57631953046539
32 78.64668470517098 9.932320479469341 12.407830446342427 33.34280711952374
33 78.71720574125318 9.22634073465515 11.448947745321236 32.210740599550434
34 78.71998173545768 9.654354524530785 12.168186348230881 33.121434618718105
35 78.80202108284747 8.74427423146998 10.672246957182752 30.959267303353354
36 78.81705277804342 8.871381679765754 10.990175706419269 31.24830940903709
37 78.79283372306816 8.647699471142504 10.646295451956345 31.019600494923026
38 78.74570592223651 9.072472523802682 11.2977877221617 31.877995798230017
39 78.66334962914307 10.323310008383523 13.132393604694059 34.51887811770145
40 78.60958386758335 9.621386837851455 12.324794753703138 33.647060449042485
41 78.5889677148264 9.072304161353829 11.579552507937308 32.58699097114589
42 78.70890861726024 9.623615630633484 12.194365955587605 33.38110818439844
43 78.6010075136612 9.214923623612009 11.954897821976584 33.17623582196391
44 78.79706319648531 8.298387418730716 10.578679463326523 30.641581604336587
45 78.72722650799015 8.989693751910863 11.43348893808943 32.199725342273396
46 78.73333267165528 8.808957104790991 11.33452519955026 31.988724229318976
47 78.64980818187038 8.376677249577845 10.865710149710594 31.650381695878572
48 78.52803066334282 9.365534984103697 12.387620597596305 33.84451436352992
49 78.85308210924842 8.657618433952448 10.886200238216837 31.51357723170144
50 78.7794408782693 9.25106882980065 11.72012207504638 32.76193897284314
51 78.65620123093888 9.294407342898097 12.184212152186614 33.39677511946563
52 78.7083666075646 10.011332288142127 12.871927040686382 34.27627481490809
53 78.80144622710476 7.053453984976368 9.119777341038226 29.03942276923701
54 78.67857661537963 9.085307072143754 11.761995108968959 32.79703071313915
55 78.81209467774448 9.284261592498707 11.725270665987841 32.69357727393791
56 78.78518978117444 8.602385174584095 10.943701526668004 31.778543030076868
57 78.89893452162266 7.834425947992455 9.697957586559546 29.983313251133836
58 78.77700078128422 8.190394056961829 10.777147868313897 31.492728968126027
59 78.8064749909853 7.846178478909178 10.016088369111475 30.43191322372626
60 78.84097044835265 6.903510963504894 8.921752105904035 28.819602162488444
61 78.84153667547562 8.578269714254459 10.849892896274005 31.800938356966924
62 78.83431954021364 8.48386098083141 10.568408350258519 31.47097360800074
63 78.97171844670463 7.7781863096249 9.5780475552535 29.84994874959218
64 78.83839683611406 8.551094683872758 10.90728339226189 31.903544404398552
65 78.71030222102368 9.197356613962256 12.100941840213286 33.599245986581096
66 78.90442538515678 7.262935500492529 9.14046294565617 29.204995305841695
67 79.06017982407295 8.28631022032348 10.11983573518359 30.397441966241235
68 78.84700587172088 7.368732210473393 9.56290157380042 30.07398534957967
69 79.01309909754714 8.565480609695577 10.719346788491446 31.29739439691607
70 78.84076277229792 8.88784906405137 11.595402347392502 33.08865363633484
71 78.92415494291743 7.721432653743508 9.917170250998375 30.569300070491824
72 79.02651180725564 7.669446327754194 9.68758871543568 29.900831297435293
73 78.9268363662224 8.041517890575697 10.308013475491794 31.147770812324737
74 79.06801194085767 8.010904470837572 10.177460850505504 30.56161087407415
75 79.10486689502876 8.727813353728374 11.11020304739232 31.65126603959314
76 79.04513309682437 5.803571100529742 7.415417774917166 26.428183132823722
77 78.9388175191742 7.928747334441591 10.177728055858172 30.94446143314371
78 78.9573101584028 8.378702032195422 10.813448693052996 31.603968885805777
79 78.95559092716523 8.816199789282761 11.225264279128188 32.774789010925964
80 79.00103757879346 8.812923387310803 11.506787928366025 33.069504743361954
81 79.05754231894119 8.521264063354147 10.839393681075682 31.71149613641776
82 78.96112861771233 7.589712584067838 9.94340199598489 30.78278796347943
83 79.17959980872567 8.405137815705093 10.620435187582068 31.433904561302896
84 79.1115839392384 8.378263882799628 10.740462528555128 31.717797129934176
85 79.1648216456441 8.659703965583887 10.802630134872226 31.381353500615294
86 79.175028265678 7.494481166813793 9.49995842024024 29.675786196042154
87 79.08099594958125 8.321130291727544 10.667561087705668 31.73629042300852
88 79.17630436993386 6.928391537646829 8.759786558971172 28.274366811405105
89 79.16402125802485 7.6936716283548865 9.78144948345947 30.216344310719244
90 79.11003001912091 8.204040996677042 10.4434018656408 31.37915497881256
91 79.20979641858239 7.721310622023622 9.572762103033872 29.795490689541847
92 79.1631179690358 7.745744969077835 9.776248754888229 30.356519417211768
93 79.19591871588925 7.831413547654513 9.729142406375802 30.07178875909767
94 79.22699607754062 8.053993948065722 9.958280772085304 30.118214067121496
95 79.25325467655313 8.119339372837082 10.312999136340162 31.0696351444806
96 79.15806703316402 8.547440600070694 10.94373411268662 32.16238567517017
97 79.23039113455602 7.6746439146321555 9.724208883157226 30.47887857383993
98 79.13968796288302 8.542123870109789 10.928118892565465 32.18675861759226
99 79.20327381257792 8.216651617673763 10.521575724302467 31.49836349122085
100 79.25327116207474 8.27024925104491 10.370389632328047 31.554270014795037
101 79.2660290371464 7.52107474212053 9.307120879269837 29.83583103797485
102 79.27714964314372 7.472673199388315 9.447918548509248 29.93480340976651
103 79.23196203428309 7.953432779510779 9.796817049839145 30.16962230186515
104 79.26441562805199 8.292806504169379 10.485053314636783 31.623320302433477
105 79.24562613382152 6.7490345161695995 8.624469858063122 28.411997814282973
106 79.21018475193289 8.12671394485062 10.318414932634267 31.586530853597218
107 79.22849792926459 8.9915070081825 11.412725127026812 32.99236046198587
108 79.29575556542052 7.4856124253191645 9.22884926255233 29.561640278965996
109 79.28086467273516 8.388415596026833 10.641427100774992 31.89832531685567
110 79.21780937375102 8.240173609086646 10.547755331659193 31.896746370103436
111 78.99927278705712 8.80729989285523 11.616335605751926 33.35237921467811
112 79.21546210250878 7.839750087191281 10.052630330388334 31.018715760871864
113 79.32968712888342 8.84554186939148 10.917352472014475 32.10797472651733
114 79.31781481377742 8.479148183495473 10.630869230743157 31.769432732333502
115 79.27938956718347 7.278148920715948 8.952474204255944 28.765037900902712
116 79.31277125816808 7.905487473911767 9.645552751420027 29.862441209784617
117 79.27874956517493 7.6219427327661755 9.750362421699055 30.66431734109063
118 79.33319697154712 7.7741554364496785 9.729390060117293 30.726126556328058
119 79.3419957194385 8.224563843331902 10.276541898711711 31.460532865774226
120 79.37314930951422 8.293838936236341 10.406807766734161 31.56190727065592
121 79.37905721110378 8.23534379873858 10.28164486922709 31.235418862390663
122 79.23264427517873 8.851458574272735 11.318955599855162 32.81869679013876
123 79.3716467461661 7.952981236942744 9.77086554461274 30.584817620825667
124 79.3730685718563 8.621741558934696 10.813285762959913 32.140145485486116
125 79.33799362501021 8.857619193227745 11.125987714810293 32.5830264081721
126 79.38030747611411 8.054095533037813 9.984597240720227 30.924622494444275
127 79.30382382655412 8.23027943108183 10.292157118832868 31.376998084791285
128 79.44748165026976 8.722088615542841 10.802799582169031 32.265098262014014
129 79.3514518453198 9.402420022519644 11.76171486920885 33.43217230952843
130 79.43176537034775 8.89987541597312 11.026789356937083 32.30135553182749
131 79.3545590280345 8.001729081756858 10.057739818107446 31.24960742767303
132 79.40233336528038 8.049603131939383 10.036793525340581 31.141882479417525
133 79.42108975654072 7.961291240511692 9.838703118169157 30.86888722669724
134 79.42746789169348 8.422887545390141 10.401541866125697 31.752323547925364
135 79.40355276264232 7.386003618862223 9.265469430273864 29.79839659545981
136 79.42025814977663 8.24594396631233 10.088585743330103 30.738476027578344
137 79.34231774502989 8.059256892685656 10.109851379079405 31.342205136272526
138 79.41460296216766 8.17726084072624 10.062764582178163 31.196628134240434
139 79.30453421289599 8.665920633628218 10.980191350315083 32.51065403056218
140 79.500600742162 8.3769088679389 10.177258817190094 31.278363998209645
141 79.35989368458503 9.19619416641825 11.511591107510144 33.12767564128451
142 79.35098428829694 9.036392420009614 11.402258497847107 33.10413752745731
143 79.37227266588977 9.154549090770148 11.464712861128024 33.132199880501524
144 79.32577981906037 8.618662248887032 10.891537828066266 32.28627194138765
145 79.35829429743126 8.995399662336979 11.261512966237497 32.949400280880845
146 79.44688037635004 7.601028490068833 9.364341927960918 29.92339482174694
147 79.36351872825335 7.619232602846434 9.599182846928356 30.657334602353735
148 79.2259923290465 9.051414045784991 11.616068400399271 33.35719425315767
149 79.440660585097 7.227311346543732 9.046615212039832 29.607729315647603
150 79.28848927379082 8.95142970289315 11.29282813012823 32.902223109691164
151 79.39551896905989 7.107326299021452 8.738970610278773 28.956049348051003
152 79.38271300693187 7.464784608897757 9.155791408813496 29.386818761715595
153 79.46648828203342 7.999160479829083 9.781234415736606 30.6437434782594
154 79.36428452276255 9.066905708743034 11.381351308302579 33.01446176701861
155 79.36711282059235 6.60924257039205 8.19177966846203 28.003124468428886
156 79.40865647452824 8.133213839259229 10.125355806737268 31.224474065273856
157 79.41122251956119 7.879269803229329 9.744979211423566 30.916216599678712
158 79.34635565379031 8.999545079832055 11.261519483441218 32.96321470983439
159 79.39246263637898 8.256679744482948 10.307720201324244 31.3375558328021
160 79.44820478176331 7.820532539581988 9.338084114159518 29.904653323707585
161 79.40478262003661 7.901741360674895 9.750179939994808 30.92851488381443
162 79.41764538881509 7.756881979702841 9.358991303704034 29.883707935743477
163 79.43090822648962 7.731812346799957 9.176470496227706 29.596235680699902
164 79.34837441664193 9.006878382062903 11.381377377117474 32.9423288072619
165 79.31454584706952 8.847041054477902 11.219874551648978 32.741299256334514
166 79.38689930434752 8.753833208634404 10.646249831530275 31.749392246180797
167 79.40775767514121 7.178249923258663 8.509323902678856 28.377539514095464
168 79.4801561024688 7.292534195125669 8.989166061218445 29.497594646101533
169 79.41991326709164 8.486361875490447 10.516133859193467 31.69607408475541
170 79.3920488834302 8.520678116459651 10.583912777916382 31.805087308447654
171 79.44355111180563 7.699712484697729 9.666733663520944 30.388299656714533
172 79.4059739589923 8.788931339325279 10.96959437706091 32.40571019272137
173 79.31757908769256 9.584580174029139 12.022383466531938 34.00409870895472
174 79.46966028536362 8.135954971735575 9.92720022752861 31.022506578904483
175 79.27789487199908 9.196223221870447 11.84018200203807 33.748883769183244
176 79.39741763100734 6.953077232280316 8.687035013807353 29.068446813194882
177 79.46125835574044 8.191562312608278 9.608958652513389 30.340712644281165
178 79.40805978665502 9.255249648185373 11.402036912920522 33.009893891779406
179 79.46766303344715 8.007471623551957 9.90122917069105 30.975251028307028
180 79.47862043625638 7.485870469966131 9.301965771124665 30.127554550861003
181 79.44539584932528 8.417699069837214 10.291948568313725 31.379955594926468
182 79.4524414466841 7.894293726353461 9.510236050511988 30.456130238071676
183 79.40295805337077 6.965087522271579 8.38436955569094 28.22336997396715
184 79.48050837088883 8.461347264307292 10.125075566977182 31.26844409290842
185 79.42668092814873 7.96253369732619 9.76577560850479 30.978380112902194
186 79.48245128172596 8.22338293396129 9.864511244913643 30.847186491540455
187 79.42860419919742 7.779558902375729 9.327532761331392 29.49707138203157
188 79.46852687737602 7.573668863541512 9.322749133798446 30.143614936153007
189 79.45831425745232 8.698449243409838 10.750622849159841 32.06926356816656
190 79.49461672904422 7.718427186006949 9.562504024373297 30.50378024786132
191 79.34407324573665 8.481908595618428 10.761284994451248 32.13097312114973
192 79.47264627542161 8.190950543302096 9.854194511419578 31.040403348035404
193 79.4103161198461 8.319396099760832 10.558019927523477 31.843867868496865
194 79.38151086525815 8.978374678563092 11.29282813012823 33.06454217605208
195 79.44857788194872 8.075364951682067 9.96903415822884 31.233733591808832
196 79.40958750879459 8.83670413141662 11.042652230799732 32.767772187122524
197 79.42678795889972 8.37345146066346 10.396302034332106 31.57161052703752
198 79.45948840258339 7.958155537934291 9.828275592211778 30.893512321466453
199 79.52230966344291 7.212085456102983 8.70755768833219 28.974231636298832
200 79.43930030461377 9.424486994882034 11.589686759727114 33.467454910004555
201 79.44473335795357 8.954066916617775 11.110235633410937 32.58411224233755
202 79.49633556014065 7.951185939877062 9.69778162205901 30.416207563851806
203 79.46402669611705 8.841835935671323 10.88087568277485 32.26192688995289
204 79.45786232691326 9.433523219436024 11.516687560821804 33.41179898569118
205 79.41553634295661 8.611486265036815 10.729859038097233 32.0633663017646
206 79.46933452069804 9.007630177762644 11.047631374444379 32.553867732306685
207 79.49401881408659 7.04829794167985 8.556430251191271 28.641781161718793
208 79.42252618939756 8.480221334612079 10.584023570379674 32.05171280311002
209 79.40110910952907 7.726880468730557 9.776359547351532 30.862735462123947
210 79.44256897743391 8.359737619336219 10.479761345213412 31.746173930641397
211 79.4668715609137 6.720332900668548 8.29613313448041 28.61561913605586
212 79.49446131754783 8.315705710448883 10.125199393847916 31.295863766739117
213 79.44172625143676 7.3452573946154125 9.182186083893097 30.02194668487195
214 79.40675364217313 8.752223687460232 10.938370454022294 32.45785690393224
215 79.48398008469678 7.957320343904402 9.604005577683639 30.51108197229444
216 79.4599454169212 8.435423625843992 10.391055685334806 31.6477352520379
217 79.52555687999616 8.292968118758425 9.95821560004807 30.76384549631419
218 79.4268141555959 9.548977767878819 11.709505550181042 33.56572255771281
219 79.45259665766471 8.169243086329852 10.05751823318085 31.13033064269455
220 79.40782346609578 8.065902065108597 10.026346447772038 31.121290901602205
221 79.40498645414355 8.369376397607473 10.484975108192096 31.730866990523054
222 79.45929469592414 8.03136680497541 10.052447848684087 31.214105022414962
223 79.46769721879119 7.91944458738329 9.661461245708747 30.73051395202395
224 79.37151437375543 8.733758948559059 10.980100109462953 32.47638015159693
225 79.47449329530112 7.757760250406844 9.531136722852784 30.32240639585545
226 79.43823571263158 7.922663816399559 9.937784166375351 30.949389145637518
227 79.5241929023366 7.023021183866502 8.415658650766778 28.505681070424306
228 79.30758434943876 8.934628774572323 11.418056199672522 33.30372077870132
229 79.46564291513971 8.028426383847055 9.948120451480591 30.977503348674563
230 79.50306164583947 8.376778853847771 10.276326830988836 31.39115332905731
231 79.49775314449296 7.737306174729067 9.437275954829005 30.186140817306285
232 79.53206295297701 7.90511601931676 9.536148452516047 30.197072080457122
233 79.49915028281293 7.929090190830965 9.723909091785954 30.54307690612932
234 79.4603597892129 8.46048491306384 10.490058527096313 31.64227270460286
235 79.36365833745396 7.9849480638119985 10.135946262787732 31.30020251863259
236 79.38651379285633 8.279390459444864 10.458991016947083 31.720427307590548
237 79.40675364217313 9.234576314167075 11.43343028325593 33.30690573232494
238 79.38612653694105 8.509943586831085 10.719594442232939 32.24967453884274
239 79.44034943195264 8.650235136384582 10.672442473294453 31.940590542465696
240 79.46075586218689 8.426524001381026 10.453594772264141 31.621468160629597
241 79.44345503344546 8.692188754214554 10.781944530254295 32.176333450491654
242 79.522419922983 6.99587297942124 8.593043901709096 28.86421666591704
243 79.43661367144588 7.35392432797366 9.077871721097052 29.84122220909121
244 79.49652302747694 9.190245946876134 11.073485121614922 32.414236614010875
245 79.43951294646581 7.498422843429295 9.291512176352402 30.037562072312042
246 79.56683923928729 7.666402520180362 9.23918554765757 30.012742306938044
247 79.44871358481251 8.078867895803434 10.15152237968655 31.437330621104064
248 79.52491344117225 8.452271009029051 10.198022628252712 31.24767508931039
249 79.33725737590363 9.270155051398616 11.834883515410965 33.72085605015091
250 79.43871504788117 7.635886134705 9.416551246988735 30.215728474982217
251 79.6008403149417 7.762753174262673 9.275505924007831 29.854593436241405
252 79.49542891676325 7.958073630002407 9.5517897414521 30.284098565168126
253 79.49530665443955 7.8506161356704585 9.588455529599704 30.51233296254704
254 79.45829225105497 8.241982953898749 10.15656669536843 31.351838981012747
255 79.41206262973685 8.7808297685214 10.834108228856042 32.45377397144289
256 79.39317504654522 8.14331629084889 10.1149282807799 31.21935976818414
257 79.4027523982072 8.041938707969706 10.099326095066186 31.100013725251273
258 79.41657588049405 7.873568748805555 9.734486513428953 30.729781165938753
259 79.49065973779817 7.941577296936211 9.708287354461065 30.595855513677282
260 79.43534740783511 8.378153554269149 10.312927447099208 31.63081132204383
261 79.3951751811765 8.729283028854368 11.105236938155116 32.64180760259207
262 79.47342574530929 7.6729077058017054 9.458254833614477 30.35370204893988
263 79.41681104533562 9.392736506795652 11.647064221307557 33.510242888808776
264 79.4283788181731 8.3210418216406 10.260822403330971 31.537309502617504
265 79.43304218173546 8.058164947079437 10.276600553545212 31.358233676880907
266 79.43368704659596 8.265146758459831 10.276515829896816 31.57793074583022
267 79.48349265825408 8.19795998011532 10.08352187603705 31.080015528463445
268 79.52553962625524 8.577753016690089 10.270943620713336 31.39463101872876
269 79.56543764959396 7.249101440177574 8.707310034590709 28.526538360926757
270 79.48963802217712 8.220138046650197 10.182537752206011 31.10879129746319
271 79.5274506447112 7.637933140794412 9.124424107292983 29.670753227876613
272 79.50084813626601 8.193046464427574 9.94791841816517 30.846001369331756
273 79.4623418791591 7.693093918755291 9.306827605102297 29.687835047602075
274 79.48469039938345 7.888133984108257 9.807459643519378 30.852212611400233
275 79.56939360459141 7.266445930205262 8.72842577465438 29.185587343763075
276 79.34985694633004 8.661779582100898 11.329506952683277 32.90797898954892
277 79.42094379652794 9.343200441724054 11.96517545224831 33.965819154945855
278 79.45404395694126 8.087226236187705 10.088865983090201 31.156957175990364
279 79.53528599109207 9.372470124005437 11.495728233647496 33.06069024353222
280 79.47480634526379 8.736802446774277 10.604617934145477 31.972470189167357
281 79.45336588497484 7.822064098035007 9.588488115618322 30.489778967966586
282 79.4994120037797 8.082545701573313 9.859382205583367 30.777908503092743
283 79.33218124671212 9.52299235131554 12.215383937595426 34.37758630329368
284 79.42783670845387 9.35094856251296 12.048569591092384 34.00707750212408
285 79.57057769555963 7.06227056945123 8.431241284869317 28.513171250001022
286 79.52810590443761 8.127704475442373 9.984460379442028 30.886288222642733
287 79.46788955404824 8.279783727532074 10.458951913724734 31.704679601750662
288 79.52048833410828 7.2421791687577715 8.718011283104465 29.106465094985158
289 79.49459247610588 8.441746692532453 10.411930288860717 31.77114136906436
290 79.48517201130245 8.662584621833156 10.59943675718542 31.908980789651054
291 79.51996480104175 8.429067733960387 10.401489728495905 31.726708655625668
292 79.53563732931097 7.750902584544082 9.432101295072648 30.34815313403323
293 79.55654095984197 7.924186049912358 9.463233977259122 30.390727446673015
294 79.52830479804118 7.821798132586284 9.51529991780503 30.015932362534446
295 79.43739570321316 7.638545997745913 9.8232834141597 30.754204561013808
296 79.47391145499415 7.888741864083233 9.937810235190248 30.983444542801653
297 79.54259196489197 9.000480400319647 11.063194456935744 32.42348792140037
298 79.5782084171612 7.761045494418956 9.463260046074017 30.133326067034982
299 79.52503128491053 7.397553440665172 9.12464569221958 29.696202613448396


==> data/individual_runs_weight/run_42.dat <==
x y1 y2 y3 y4
1 73.0120312983228 18.988620793756144 26.579066324539536 46.82425961161217
2 74.85241221063096 15.166158534317983 19.60580171902979 41.274477829689005
3 75.54855889087277 15.158769527460045 19.407691760247193 41.90347884848949
4 76.07633414356458 14.024895602583342 17.943243497590323 40.4011782111712
5 76.69273442501047 12.896531040560344 15.873946591776178 38.013658570827744
6 76.86627051341507 12.889993108023637 16.244091177244226 38.58446916613877
7 77.24429499242554 11.947110537423505 14.722122074525002 36.644004868155676
8 77.30569395922309 11.875401851663003 14.977668149721545 37.111862724386356
9 77.2853607745291 12.286968833554102 15.712697937252884 38.53846582583233
10 77.80955079947537 10.93566478597037 13.382589055633709 34.90005902090182
11 77.61091174449184 11.321999499803878 14.394091659517294 36.76905973208616
12 77.91990124477744 10.524324864173712 13.262887574846827 34.674913495806436
13 78.06495796750251 10.814419073885162 13.507686781103544 34.9861443548672
14 77.83078942537875 10.068901444336046 12.705510243610474 34.45584299732381
15 78.19268319250874 9.542741980213599 11.443590603860642 31.927589472237084
16 78.00071900221846 9.913406790287251 12.434375017107657 33.957136018926526
17 78.16422047566718 7.273362371335286 8.853732050643359 28.29559967320464
18 78.11858701998612 9.137949824355257 11.360704806906984 32.34011033699349
19 77.99760641615829 10.671684119661888 13.55487785326438 35.47064454781778
20 78.1303283804237 8.50147505677691 10.594666164059918 31.272560424441163
21 78.19242937124822 8.376228148637153 10.375714187770024 30.92967090984513
22 78.04713140009973 10.85637440060618 13.716380678732875 35.72617753108294
23 78.19209961145235 8.462887552321211 10.433052546128119 31.134913294202338
24 78.3063414497666 7.401634713797682 9.020605051979913 28.925577324764152
25 78.21325165795379 8.950717127206651 10.948973944480201 32.05754712597205
26 78.20017580582777 7.872759953996644 9.630517562430253 30.120590418992876
27 78.22927123735927 8.467715731094843 10.412132322176138 30.994846195408044
28 78.06171378550697 9.055457957374239 11.313982973414237 32.615281461930365
29 78.31909028666063 8.049551928920515 9.864902277137045 30.2441934899354
30 78.30402326348973 9.123941240895585 11.22507528022021 32.18188728129232
31 78.19713379423325 8.40439207406273 10.547827020900158 31.31763124913416
32 78.32340809036245 8.963544837303862 11.058326105754412 31.94497778955422
33 78.3918055715707 8.044009282239205 9.969027641025118 30.02725388206341
34 78.35096480769954 8.574441175563418 10.547638021992167 31.345164561894677
35 78.48934420162277 7.512465215476488 9.077656653374177 28.689789349873084
36 78.4417760834078 7.7771854699581615 9.52587733944804 29.18350455410953
37 78.42317843111326 7.568072895393399 9.30713391367729 29.09619781209426
38 78.39741078053746 8.208220720704663 10.24523976922842 30.335618533207032
39 78.31620219577698 9.773205558597844 12.356070814371535 33.650615064119194
40 78.27501853018886 8.941910942580469 11.454617712560555 32.373414153965804
41 78.2922887075684 8.426231981030345 10.719816027159535 31.464246818434084
42 78.37228010298801 8.952784759485107 11.30335993134517 32.18629106869454
43 78.28004886132283 9.056663178133533 11.66832333985315 32.685799392074564
44 78.47124469846788 7.557058387614648 9.473909156957983 29.106465094985168
45 78.41784406539425 8.210972497175957 10.427793162723365 30.7145925349414
46 78.37253261888463 8.336064393767455 10.709323329164933 31.171069008873197
47 78.33136024691582 7.873557672794802 10.313429271785912 30.672673832132592
48 78.24575130761671 9.248672339050321 12.205308340639121 33.56033333256869
49 78.50076656233023 8.067414670737264 10.240117247101866 30.37098885124334
50 78.43017485489024 8.97542136146512 11.407504846844418 32.04805808774383
51 78.3993049611331 9.054199500739161 11.934134010913965 32.840066563861406
52 78.47156502123983 9.795143294674416 12.55401784306105 33.58248665013303
53 78.52577635237812 7.0217952848913345 9.203184514289752 28.720043311435806
54 78.50002651754637 8.979519270742273 11.704630681795969 32.27470344123739
55 78.51477718818576 9.129322253656886 11.563767840519334 32.2164650959193
56 78.50497299170965 8.822663663272511 11.407543950066746 31.911382759921946
57 78.63451195851725 7.816147328423188 9.82304227762193 29.667510843587273
58 78.45892996191976 8.353144665925278 11.100283863325366 31.498890312553453
59 78.48932647389806 7.907767095175212 10.349704027710105 30.36805525378332
60 78.6108464290666 6.794411160951023 8.900864467970681 28.241677439445912
61 78.55452724645542 9.005988729632382 11.668121306537715 32.31813069141543
62 78.60904308511844 8.6904595004779 11.068688459674537 31.513856795506744
63 78.68291205989017 7.698511940981323 9.697944552152105 29.43877210976312
64 78.51612606532818 9.052960140666613 11.850603010791716 32.56507267451627
65 78.28470258425662 9.93736822058274 13.169365701416657 34.734969711356214
66 78.60536616297584 7.650760358600088 9.828399419082523 29.641313542216697
67 78.74002438481402 8.15554841936352 10.145898032873301 29.806208136170532
68 78.47264487915162 7.741575635389748 10.19354530929476 30.50724626283766
69 78.73064512085193 8.674850943673244 10.938227075540386 31.181307990910724
70 78.3732882638759 9.137947777923594 12.184362047872256 33.17174301049746
71 78.56535901930665 7.7887422856013675 10.10997520595015 30.23693901998704
72 78.67218112380957 8.014400736318054 10.224391234517405 30.20986641646398
73 78.52235074827482 8.412876822912029 10.839634817613453 31.543344084396075
74 78.74205688730824 8.004305780226135 10.130523949289906 30.128312971578897
75 78.6907290037985 8.716261658917537 11.058202278883666 31.491689378013643
76 78.63044523793565 5.9914909639762 7.644784242756975 26.514306935974098
77 78.54017426798423 8.254232495856028 10.834505778283166 31.444522100067264
78 78.61710558106468 8.616203284907401 11.074052118338862 31.771635580136092
79 78.47022275389085 9.536739530364933 12.507374216012979 33.795862600815084
80 78.44092861164873 9.412472073703743 12.55440235808073 33.85900165509113
81 78.5949657959712 9.065679707220502 11.63169665492788 32.65230061001206
82 78.51318983311555 8.128803690919016 10.938852727097824 31.44361459734829
83 78.64034601598655 8.947737776456426 11.407511364048128 32.23777912381347
84 78.58118672775558 9.231523103524408 12.152929574314497 33.141142993386005
85 78.75998684627032 8.787392755629874 11.058091486420363 31.426297131095215
86 78.6981760872363 7.416836937576584 9.385405530394808 29.279801474202927
87 78.55052938025172 9.022685039675975 11.845454419850254 32.71770953815775
88 78.77709693234598 7.308458741920266 9.16124630832995 29.015019064794878
89 78.66712388901446 8.213948475213103 10.605015483572611 31.03996351614259
90 78.60767570118279 8.358887776457495 10.99080787518043 31.602008231767698
91 78.80885465862525 8.091948641628546 10.104481203211368 30.426428995397824
92 78.64527666657939 8.299941718600607 10.740534217796094 31.229867778948762
93 78.74957398863948 8.366633487866665 10.516264203267934 31.06276533532236
94 78.85239920510575 8.118968780050249 10.093981988013034 30.33994091489509
95 78.68925810571635 8.423002129243304 10.938572487337728 31.511662414851692
96 78.65386925500795 8.803747450599468 11.511916967696312 32.41451754126076
97 78.73985768427136 7.406437395713652 9.729579059025273 29.772588892128972
98 78.60550684732372 8.82886061200499 11.663122611281896 32.59354231797368
99 78.6609233797435 8.704932062548988 11.287809883261236 32.21219201193903
100 78.73232691798337 8.102237278666598 10.307915717435945 30.80754826854499
101 78.79107919300384 7.7442852797297475 9.875329803094413 30.098012446606546
102 78.78188014450527 7.696647418430345 9.906684070207493 30.197623806165154
103 78.87506497349736 7.639469909019302 9.421660734707837 29.38508552721455
104 78.66139618605862 9.039964121169588 11.855901497418797 32.94839182914821
105 78.817577523643 6.808540296509702 8.76010590195363 28.40049945170987
106 78.73061696724947 8.65348914856993 11.475505350493908 32.37657124946881
107 78.64520041274356 9.53839392390449 12.543792350419093 33.81098268362718
108 78.8414164675935 7.695762229486178 9.609434408385187 29.82363227602639
109 78.68820349738033 8.811249555907576 11.689165357360443 32.6025699202654
110 78.66526573828688 8.87971851023432 11.923752105382668 32.88635800212011
111 78.37292954250306 9.381978064616927 12.903880890541997 34.61836070924519
112 78.74072487278083 8.09055952843243 10.792815226064844 31.320370855612932
113 78.77875614552173 8.994421701679432 11.297983238273401 32.27122525770939
114 78.7423234266184 8.92782838105154 11.490964157725713 32.48445763614375
115 78.90211366241337 7.523650067100113 9.124600071793509 29.212899550899827
116 78.95468322214165 7.800632920405433 9.442476683400248 29.730569263661245
117 78.73764722605745 8.192573316141747 11.063859211715531 31.62075102209274
118 78.76896620637412 8.085449573137646 10.506077813848325 31.107040787787522
119 78.82203222569476 8.375772287850051 10.792671847582936 31.64050203444413
120 78.83931363352094 8.44969215432854 10.75090960612367 31.635476813082562
121 78.84151059327525 8.424886846779495 10.63098002320645 31.431203955530286
122 78.73843340989627 9.071469922313534 12.017443426109642 33.03519259760254
123 78.91368306148934 7.89082661249135 9.838774807410111 30.360940848074137
124 78.78872915043806 8.72919116663884 11.246054159005702 32.23692528094331
125 78.8335512434372 8.943278745022692 11.496158369093234 32.57027047788462
126 78.90450799637017 8.440621276100092 10.771712520408617 31.56735937154017
127 78.90980323986047 8.461490289924194 10.8134226242381 31.659458754137436
128 78.84402646487064 9.137774659247931 11.652447431583058 32.81374842594017
129 78.7520612782632 9.711444126751239 12.528027234612294 33.921041608783675
130 78.98163081475693 8.589869770148207 10.750674986789633 31.46372680224957
131 78.87111302432533 8.10537780488106 10.453953218468925 31.246800279794307
132 78.862446536292 8.24965535310513 10.693655971413973 31.43640951217722
133 78.94696903743672 8.044881436353176 10.24533101008055 30.804746817274765
134 78.8980175405982 8.667866519641537 10.98017831590763 32.02636522596561
135 78.914529264849 7.294319564432213 9.39599598644526 29.65802876665139
136 79.05079472617733 8.376540624256075 10.151150899074313 30.68336430363209
137 78.87502211039754 8.491929065602442 11.366042396756415 32.14497502165968
138 78.95209640061734 8.511526648060292 10.792561055119643 31.774959771573762
139 78.80751053930129 8.801466469395553 11.7465232673297 32.79876920856779
140 79.0121320034253 8.488604289843863 10.646562657309012 31.61171434474792
141 78.85452069764541 9.28319944146216 12.147676708113476 33.44566864482873
142 78.80689141529402 9.40728174272424 12.423940973946568 33.77434335932031
143 78.86184798012155 9.582382031361458 12.512457634917196 33.96586705914502
144 78.91419015887136 8.625942265236462 11.256488202166793 32.18319191806175
145 78.89998664633553 9.357446500756298 12.08504638033202 33.39895013641642
146 79.09955534633163 7.747334930120389 9.760522742303767 30.063219655865502
147 78.8481019133566 7.921734079773001 10.370669872088145 31.107840137326782
148 78.7844649298641 9.466957968493414 12.564732125982236 34.09696277599649
149 79.0020051560407 7.4797985422705215 9.677421877627246 30.118053613623164
150 78.94193399578754 9.239249799271503 12.022539879421302 33.29513217652593
151 79.10690897434199 7.047442583736251 8.921510969366276 28.82386227173538
152 79.0670651357065 7.407297493173762 9.17672466717292 29.146613322866767
153 79.08072453443683 7.92877246000744 9.92209725701323 30.446889074281668
154 78.97991961543028 8.927761760887687 11.38145558356215 32.580936673829086
155 79.11557333103251 6.285797950041318 7.90524428956092 27.329134514405506
156 79.02837722706462 8.583555016354747 11.110476769948708 31.9966041318951
157 79.06053517791625 7.71529470966613 9.870161660541799 30.436593959233306
158 79.01282102077147 9.29528878766066 12.012060215834142 33.33396923808776
159 79.05645850905711 8.301529491976309 10.667443778038644 31.349218659845935
160 79.10803209840313 7.948514838542731 9.692606962302674 30.099592347672488
161 79.08870024705202 7.990971149333312 10.187986134518734 30.803883302912027
162 79.18459641804067 7.6712605712630415 9.307003569602823 29.7824647529378
163 79.11424247960677 7.238706805954578 8.806573564501152 28.594844439635402
164 79.01502824842805 9.092184271190861 11.6472727718267 33.01341707970611
165 78.92246229282893 9.03751884306916 11.642195870126205 33.178681378152355
166 79.11984407261231 8.881108846741734 10.865214842227623 31.905944232186336
167 79.11951174905225 6.589237451681446 7.920422857032627 26.98528218366567
168 79.14611633577151 7.356362230164615 9.380185250212403 29.597413175200003
169 79.09686987796711 8.254790942427165 10.406768663511812 31.075932573568764
170 79.0724543348951 8.716067729851682 11.235522357788753 32.224611853198205
171 79.21459494064894 7.616034086279008 9.526020717929939 29.986040080471376
172 79.06452904307942 8.809169630596095 11.198986913715615 32.26997971885981
173 79.03459853223919 9.667141980051591 12.543648971937182 34.11108773501409
174 79.12743005239933 8.079450924856797 10.167059393363031 30.829230856698874
175 78.81321257819226 9.589221615327562 12.742019618868717 34.66687045942457
176 79.09031338280381 7.096888223096048 9.151020815688005 29.37124020200669
177 79.22893182179975 8.129877854411433 9.681964368622431 30.07167187381593
178 79.14917521762304 9.026362306394333 11.230113078698366 32.427564556242736
179 79.10723330650667 8.4370149999682 10.844698684906495 31.838111479242603
180 79.072168508408 7.6124564915101365 9.739869723704453 30.23824140930156
181 79.18092980378064 8.361440756991053 10.29717536569985 31.019396753002393
182 79.19010482422456 7.766707275662771 9.614563447715474 30.134073106170746
183 79.18581901627509 6.303711969818937 7.623440400562975 26.663113283396566
184 79.21087930824338 8.080478320634686 9.901020620171884 30.330316109341602
185 79.18101804704062 7.833558413924408 9.953471075737475 30.613266628702917
186 79.17930324484756 7.722574078575911 9.60925192668094 29.7824647529378
187 79.27164883451974 7.5403088501567 9.11911258625845 28.97572088250605
188 79.10541884436701 7.579035104222869 9.708613214647233 30.239435249382197
189 79.19409262166458 8.788039217779735 11.058195761679945 32.1718498640997
190 79.20625581212487 7.94617812660996 9.953438489718858 30.79878611503223
191 79.0204065467196 8.792926988372404 11.50667713590272 32.726464815793086
192 79.26470405300083 7.872767989957342 9.744751109293247 30.164239358724608
193 79.02542137673846 8.274629131491155 10.834479709468269 31.961956160759097
194 79.05993852459017 8.893917607716089 11.470148209033315 32.857603564336934
195 79.16254819565901 8.074535018756555 10.412138839379859 31.177836489647305
196 79.156318318895 8.617652076300041 11.115670981316217 32.163488877252846
197 79.11946195161525 8.475084437435438 10.896810245878452 31.915168351948587
198 79.1602826899412 7.708804455727705 9.823218242122456 30.435010934191265
199 79.21026782075924 6.527794054117188 8.077076882930944 27.58107392889917
200 79.16198702213235 9.442382918401789 11.949364716015454 33.37506569174724
201 79.17197489630747 9.068657429193653 11.54812003437955 32.77773743828056
202 79.24812408679269 7.393956159372478 9.11935372279622 29.20830736380321
203 79.24391076489113 8.814479681493365 11.058124072438979 32.088719175137385
204 79.18574592460553 9.011935688046389 11.303092725992514 32.47543487524219
205 79.20059491050495 8.481079461122949 10.750740158826854 31.641774893753183
206 79.21625294807689 9.194884826418528 11.54802879352742 32.84043252456521
207 79.27815461980687 6.650890216316621 8.20731668213851 27.7785356448477
208 79.11130308713194 8.475926387845584 11.08971947608981 32.10594267931878
209 79.08018727374501 7.639196622577458 9.885933293552329 30.650576299354903
210 79.15042370668341 8.384210970708267 10.849977619922424 31.95690188655932
211 79.18451690568571 6.455073915343762 8.369321332293712 28.270010719439796
212 79.2591948302882 7.911878657003118 9.822944519566079 30.278770775675955
213 79.18227281974508 7.4213122769212685 9.510659668753995 30.232236270984803
214 79.09615191350892 8.699739161293015 11.188689731832714 32.421450823332606
215 79.23664844083498 7.768813660919226 9.739654655981589 30.202021447832394
216 79.22599750853732 7.8885316959025955 9.989824038106354 30.44415771145552
217 79.29171151796649 8.015159099590873 9.765456265522355 30.141889310155367
218 79.22805254314197 9.201812735652561 11.474997008603493 32.68626008219907
219 79.23912290828557 8.000953218781582 10.313057791173675 30.953619563950785
220 79.14477235833515 8.096486151589202 10.39136199390981 31.3966581689903
221 79.18512683622268 7.848643715075235 10.099482507955548 30.85867173178348
222 79.17777147977972 7.9137375193396045 10.313227238470478 31.15024267783243
223 79.1822888101607 7.654194827131029 9.88051098005448 30.241624120658084
224 79.16189394528158 8.56420567525059 11.09486806703126 32.17760759735568
225 79.28763692486342 7.404444162379151 9.437432367718356 29.641320681629303
226 79.2088327647405 7.671363446144692 9.990065174644124 30.58123028783499
227 79.32271470591431 6.527272677734766 8.071850085544806 27.658330237597074
228 79.04712799939881 8.697948203670572 11.548484997788055 32.87829795189447
229 79.21259122152556 7.630102365398864 9.859655928139755 30.202402777734385
230 79.22412711677211 8.092018068142972 10.172266639137995 30.94785561199853
231 79.28477338684839 7.100366587837622 8.869242995504955 28.766013869835916
232 79.30789505434844 7.330956846111033 9.082831313130523 29.04282084541071
233 79.3125070003723 7.313540661905763 9.166316692826715 29.236080737500437
234 79.19259073222207 8.225993816812833 10.500629431535602 31.24186315202572
235 79.15035138117676 7.735242511024773 10.010952812577468 30.76439855678499
236 79.12839979654763 8.462263450930454 11.053255721257626 32.14883021829264
237 79.23849351380461 8.57656408631945 10.834069125633706 31.724482353223216
238 79.15224027011996 8.561470658941527 11.167945472381257 32.47625470553399
239 79.27290759730316 8.150378173264597 10.401580969348023 31.105342958848357
240 79.19826383866055 8.31279428813986 10.688266243934763 31.461438116847727
241 79.25933800178707 8.480385113563568 10.881019061256758 31.65800833852788
242 79.35544040495563 6.013030562954418 7.556000376433691 26.882788164069616
243 79.31573742001395 6.726632412185725 8.62441772043333 28.311358200585502
244 79.29989651422167 8.691464016823849 10.693088974690045 31.35434847052192
245 79.22684851129686 7.389851589998921 9.604370541092145 29.94306443805632
246 79.3136982988129 7.069108887834381 8.858854572769925 28.81244331208289
247 79.12442277930103 8.36545257051603 11.10549110910033 32.26457217008151
248 79.34634251183451 8.350356702686865 10.390931858464059 31.024782492246906
249 79.19134680926705 9.090663832406166 11.756742242767926 33.27222904829368
250 79.3091420352659 7.408335548270991 9.526183648023034 30.05020678507836
251 79.36351072811215 7.183381497820457 8.848231530700856 28.640321972363235
252 79.36049205900262 7.497652817852808 9.239061720786834 29.14813847531299
253 79.27696511354078 7.726320366317403 9.937790683579074 30.36807342766884
254 79.249655863485 7.999925092406661 10.37559687810301 30.954105109889397
255 79.23551596723048 8.610328807055378 11.157335464719642 32.152374220871934
256 79.18795282040246 8.095577473590234 10.53202931907473 31.299421968464802
257 79.28407723118738 7.679485316197665 9.776222686073332 30.275485017500504
258 79.2884979532409 7.558378328914926 9.625108283339866 30.09550556112487
259 79.34492948686508 7.598052718420193 9.452904209357616 29.71241038946867
260 79.30188838188104 8.0971929585554 10.42767585305635 31.116178451554777
261 79.11205237531966 9.11505008450127 12.01743690890591 33.54114562591545
262 79.34929286903937 7.107844315217811 8.952754444016042 29.137930446611836
263 79.23969368972918 9.522534006934519 12.241250719173424 33.70393933854447
264 79.21980892167382 8.288641077393827 10.698719838707039 31.51338025413525
265 79.22195428497231 7.729167715857381 10.021263028867821 30.528690628550436
266 79.24495816914714 7.679620887202571 9.974352196467095 30.435220989301936
267 79.3173341364025 7.880504785229846 9.927311019991913 30.599952770779982
268 79.35859361848195 8.85342012385978 10.885991687697683 31.91845128974402
269 79.38351450838735 6.6608272007474945 7.951666331682395 27.326429950679476
270 79.36644050191587 7.894492984897121 10.067965310749404 30.511661878559014
271 79.43205457655486 7.360431712039239 9.015039360000166 29.144361835500142
272 79.38349352262281 8.102795692449707 10.17733702363477 30.775584345726536
273 79.35681609649549 7.2994078244371385 9.009825597021482 28.934567253227193
274 79.23220286738089 8.278210173246324 10.69354517895068 31.605219486982616
275 79.37441026801812 6.013155609552641 7.35773400476174 26.44968122800233
276 79.08729171307868 8.654218670005735 11.485906807636393 32.72209161581669
277 79.14453802331073 9.116607220348683 12.03301954300846 33.42636568871943
278 79.28502746770087 8.1331690631777 10.547598918769829 31.309925697953002
279 79.28157135240659 9.345795482431658 11.876326413887794 33.10051086174963
280 79.39582766010295 8.531362950626189 10.708906228126637 31.590761377137287
281 79.40405468266934 7.187954735493003 9.108958782857457 28.99655103013221
282 79.41388406548724 7.923953939708066 9.89589158084162 30.417929296951172
283 78.95831328273725 9.627568268700248 12.893160090417076 34.92401005416901
284 78.97013571233668 9.831264473719902 13.179701986521897 35.05203860949256
285 79.40556629618754 6.464578988814068 7.858007596974037 27.27210773101697
286 79.38066778552574 8.125668175340133 10.234668864789132 30.82429828945761
287 79.24933669980841 7.99586929951366 10.323530937557102 31.085052336237005
288 79.40396052634453 6.7965693174230335 8.520057737211218 28.26983782405017
289 79.28055738212414 8.261977315348672 10.724821239619065 31.63704796823503
290 79.38032492667986 8.367112502002131 10.500486053053681 31.3680190344107
291 79.31877784350755 8.199303917156627 10.438083827402544 31.312747821764063
292 79.39965969920885 7.262661231209671 9.134988494528551 29.08062662207065
293 79.42161670610506 7.476080061016422 9.301737668994347 29.480723078006356
294 79.40438103636532 7.327068216200424 9.077558895318338 28.98985547432388
295 79.18977820753764 7.559965660368458 10.02143899336836 30.58803237162112
296 79.2782739929281 7.63166006998339 9.922273221513755 30.470684325309595
297 79.39954724191406 8.627761011342226 10.656670840283933 31.492929513652555
298 79.4269638276956 7.266781770835874 9.082818278723071 28.99641550432177
299 79.38193573912744 7.069706351790794 8.89546822328774 29.199166677077372


==> data/individual_runs_weight/run_43.dat <==
x y1 y2 y3 y4
1 74.18955952263511 15.203015080211218 19.63258090912907 43.21823369812148
2 75.6513994320861 12.454410738281528 15.113747363465235 38.187333074098675
3 76.1244448572255 12.843018152425495 16.04648956035204 39.07586844100287
4 76.43271848191715 12.001372645173976 15.181415489724849 37.93383364479048
5 76.93522094927646 11.363397934964908 13.971991925966643 36.203005746868996
6 77.03440689107019 11.40294850482612 14.331682916662436 36.66735815251542
7 77.40525508148568 10.879415010775507 13.372552561899742 35.47333736428219
8 77.4275483465355 10.774927761345795 13.643733408828629 35.81250970909733
9 77.35299838260306 11.218364961147413 14.540292090643348 37.13649815595258
10 77.74587772457913 10.370111444185003 12.66880535224053 34.33151136317812
11 77.53261966038221 10.608681776197727 13.826241181897503 35.897476399651
12 77.7530556847621 10.16651983413817 12.846171051571675 34.4015138533832
13 77.86290926698926 10.563856747393002 13.320317174057038 34.99036469153468
14 77.68939486366399 9.829651170944546 12.721340531454494 34.37124723816001
15 78.22869269737225 9.6373670429359 11.678222972308927 32.415051031386156
16 77.90643461659974 9.703035627758595 12.444991541973005 33.97230412110507
17 78.26110596401838 7.944887512726437 9.802298018170486 29.807586186931246
18 78.10883257258396 9.255141296478392 11.767267526781144 32.691417490318045
19 77.94645528109791 10.678133382586113 13.898953623838995 35.73873946791668
20 78.12598124593126 9.100202570902278 11.762118935839695 32.55741431321504
21 78.22955286119553 9.164539889779325 11.647357495475108 32.52632632917779
22 78.07908593075052 11.297464265163832 14.64402642230802 36.54968878958418
23 78.1754961727012 9.254912671889183 11.741159608665386 32.62867079496895
24 78.24923223126916 8.479538125030162 10.584069190805746 30.899655115252543
25 78.22666964922394 9.424502998768217 11.767215389151364 33.035771088939924
26 78.18901687173584 8.779188497035015 11.12102812277682 31.838872571853106
27 78.2460702674107 9.048702946937178 11.334603405994937 32.17585903422574
28 78.1457569543859 9.582313060259398 12.293792415591131 33.818982567202774
29 78.24528993453093 8.744035512325102 10.928164512991522 31.75605526104297
30 78.2315696982268 9.849101589853152 12.272683192731183 33.71740137986957
31 78.15694076446722 9.051760339228764 11.616270433714693 32.72188526493951
32 78.2676920477974 9.417567482968634 11.683795181492396 32.9788928859291
33 78.31021929038342 8.451746058397116 10.453842426005622 31.087283282049594
34 78.25838010228456 9.225484598906247 11.54312133912374 32.68830895914155
35 78.42668026219697 8.31903841273231 9.9063256240027 30.24871901885362
36 78.42440905490318 8.307803488455056 9.953321180051834 30.44111636119252
37 78.35706859911474 8.379957445560331 10.203562251417553 30.700213248940365
38 78.3645189521806 8.758613670967438 10.740416908129069 31.592361094163312
39 78.30929012970628 9.827768280501743 12.345773632488621 34.12655814740263
40 78.28053302340834 9.148507379728139 11.517280626360627 33.171623046117936
41 78.26665090364135 9.041325775442969 11.485998048488522 32.88978795338346
42 78.33650394519096 9.210459894392983 11.678646590550933 32.79450123893489
43 78.26324861883464 8.98016809452317 11.470441483200865 32.9823456233056
44 78.34020689124321 8.15412923999689 10.052506503517588 30.42939945425719
45 78.32221651989468 8.703395633250635 10.83438846861614 31.8542276710885
46 78.27291011037737 8.848026341521058 11.261838826423665 32.333000559564255
47 78.24599640698047 8.52478004588954 10.871138980412153 32.127937545761675
48 78.21788333903332 9.231012910129444 11.976091768484942 33.79795703931684
49 78.3786214183217 8.640052765368072 10.730106691838714 31.65878304192419
50 78.35555792454213 9.255627974235022 11.590058240339351 32.94715329463875
51 78.31588821095448 9.168944372487026 11.788324612011303 33.34684616767416
52 78.40243209688792 9.603068268458383 12.090299246533043 33.47496733434612
53 78.36207830856925 7.265595564444899 9.192900366814294 29.433473667332265
54 78.32147492528925 9.018526004616092 11.433821315479321 32.73448538091861
55 78.42602546103696 9.096814613445686 11.282478810615537 32.45838311070286
56 78.37839908348063 8.743221264561218 10.95950574569715 32.093323797834884
57 78.53865824778882 8.258471008243891 10.088898569108817 30.628962384039415
58 78.34855791100715 8.267428794403347 10.579259494457894 31.630563344389138
59 78.39288314767724 8.186236784264779 10.31851269069013 31.079411042529426
60 78.4015059310323 7.120389649018357 8.9166361009812 29.072433305528644
61 78.3747166511323 8.852717519167234 11.126287506181566 32.33394564407009
62 78.48385599895215 8.758103348136856 10.96455657858274 31.80181871133825
63 78.59787097736786 7.990695420606027 9.687575681028237 30.105139417734208
64 78.43720708380373 8.632294647601121 10.870943464300453 32.02737128504116
65 78.36413336540183 9.390553087165456 12.106312016081333 34.09375357106801
66 78.57514732130902 7.589233467385004 9.421999629301459 29.798873013743844
67 78.6783244798972 8.303988498109904 9.953177801569913 30.34181554623424
68 78.5039035915726 7.78797427779276 10.084160562001932 30.818942530698436
69 78.67643912947892 8.382290770359788 10.213924605337699 30.88577156085114
70 78.46485682329416 9.065155426064397 11.684147110493459 33.46780889050371
71 78.58363320227889 7.592534544057434 9.60977982018253 30.206343684012825
72 78.67737944975603 8.049985960585957 10.00558263670943 30.521418363665497
73 78.58617272189909 8.140079944291514 10.396699583759228 31.216080497655575
74 78.703895035776 7.9357732494284505 9.797084255191802 30.246760145461337
75 78.66878710496884 8.568783003165812 10.625714122597984 31.407637587806136
76 78.69518637804775 6.125627319736898 7.676086372240254 26.94053355969357
77 78.63820111911099 8.138154274369919 10.469744403090619 31.48646233822494
78 78.66463555018947 8.275196400264194 10.511265508012112 31.339632632040914
79 78.61975832865507 8.978617188167792 11.527695117910552 33.16700240970092
80 78.56168993477995 8.862150686771123 11.413135710861388 33.14080047337629
81 78.70684979648513 8.6696801085762 11.016831069647793 32.28858844245087
82 78.59823804128926 7.7576438736342315 10.146771338172233 31.045848436360313
83 78.74069602374905 8.542063698776238 10.750948709346009 31.83200316332757
84 78.69068153292673 8.464117504413844 10.917893399923518 32.06806088462584
85 78.84881681849288 8.534363702150642 10.484877350136246 31.223503359951444
86 78.7784093244166 7.549364112923835 9.46889091009101 29.88803008687101
87 78.73504210508315 8.332077958592714 10.636447957130347 31.810958692501668
88 78.84963385508928 7.12007847002078 8.733926294596905 28.824186727649103
89 78.76698871199405 7.833224991616721 9.901502893247416 30.55902765211411
90 78.72601395607559 8.318916846448836 10.605171896461963 31.758051862531744
91 78.9462382823656 7.775699307656306 9.520806954951254 30.041675819279114
92 78.78528787619697 8.107219658395165 10.25066859992998 31.096600351889126
93 78.9131373242882 7.915608972235027 9.781469035070645 30.477297032545103
94 78.99129408481022 7.893964202860605 9.55199177476752 30.124887783165743
95 78.80714855788325 8.009027371971209 10.193382379201676 31.02549994399878
96 78.79148040304408 8.599013732272443 10.985587594998025 32.30799128803709
97 78.85882064307275 7.487089369352419 9.599280604984205 30.075633336610096
98 78.77427853084673 8.65689561274543 11.0325440478248 32.557192248221426
99 78.85483757936012 8.328710372824249 10.599905995853497 31.773490687202322
100 78.91871106636658 8.045823696668835 10.193297655553268 31.00116509916542
101 78.99233057278549 7.490147918838826 9.380237387842183 29.856661231546166
102 78.94289725662877 7.590280756075211 9.640886433554119 30.160920102475696
103 79.06993320345286 7.766131481765462 9.525838236225692 29.705818926164117
104 78.80595775056798 8.559891170973142 10.959525297308314 32.23023521257624
105 78.9552520767705 6.8358369926198135 8.56204156359709 28.577873411514965
106 78.85866428925598 8.010879776416516 10.3029365737913 31.373349959982665
107 78.87098212362447 8.786423706290053 11.246106296635483 32.59956585584733
108 79.06607812638259 7.470836280038666 9.322736099391015 29.46879713982443
109 78.94261727564066 8.275896738139087 10.485196693118692 31.621884248400566
110 78.88646379126139 8.253183444380246 10.64170082333138 31.923662910627105
111 78.6626522921986 8.881922946676331 11.720773795418726 33.737639800831076
112 78.9385493526974 7.83491346741393 9.98499479014734 31.023146112110055
113 79.15617287041911 9.011905364331554 11.214465272558582 32.37151632677345
114 79.09640851077484 8.421199111864576 10.490201905578234 31.54533817705133
115 79.13221242015553 7.277802320144971 8.936891570153394 28.73998736332072
116 79.16834683673508 7.767599851716539 9.50485935744021 29.495289007395897
117 79.02074035179838 7.63019796005544 9.781762309238184 30.74364936997529
118 79.00855343210087 7.626458946639223 9.573179204072158 30.43394765474664
119 79.09387865281012 7.924806240924428 9.922253669902592 30.857823107592274
120 79.07784999840847 8.232867976173603 10.224482475369523 31.348407281933433
121 79.11040332224563 8.279124261083119 10.203575285825007 31.324175303143264
122 78.99777352630092 8.751733084364254 11.105412902655655 32.74112616776591
123 79.15708219821458 7.865578705998637 9.697977138170721 30.369562213640656
124 79.08136738914087 8.756769246754105 10.95412253542165 32.42928657962592
125 79.08183072338318 8.61164032255864 10.7508639856976 32.12632639165965
126 79.15017483077497 8.057853272147481 9.984681964368624 30.90619174969602
127 79.11570873761079 8.156303247133298 10.120233284610725 31.19292864450145
128 79.13974942586472 8.639747286717366 10.787262568492551 32.02011308470395
129 79.12269160822699 9.181828252555585 11.443942532861694 33.12755209579142
130 79.21659252337747 8.506608640553015 10.53692373907098 31.36952879640207
131 79.08714170352822 7.901800365752747 9.979670234705363 31.029395703869223
132 79.09238881597534 8.158033465225488 10.26105702266501 31.449008207864594
133 79.1616239370126 7.84432569727226 9.739798034463487 30.651770887976117
134 79.2086074618225 8.338863542698524 10.33381508503256 31.408298099613553
135 79.13059903431325 7.303459333225988 9.098785427845291 29.57423536883792
136 79.30978578418599 8.122190330260102 9.880106913423647 30.357055374395237
137 79.131224788878 8.068310831851052 10.229820065218952 31.38942839326778
138 79.21386482682425 8.220000142288402 10.047208016890508 31.279138695933394
139 79.0391316353075 8.48908998078603 10.850094929589439 32.3905259979374
140 79.2806662156363 8.467521780018348 10.547344747824628 31.348455596623847
141 79.12529175502101 9.007913118705298 11.386721484170625 33.06890466367659
142 79.08703964629238 9.142539806020164 11.60043362866694 33.39614709844753
143 79.20514968158663 9.10106932005602 11.407459226418348 33.04662837879767
144 79.18354790096562 8.372547825217085 10.511161232752542 31.83880133219312
145 79.25033310184388 8.639246269859772 10.797735714875989 32.27649264061151
146 79.30248583065395 7.740994768349735 9.48943313622702 30.085091740543945
147 79.14061261668843 7.754396959553024 9.818154374829414 30.904672128724997
148 79.0759954877607 8.701512267674884 11.204480916454408 32.84694877928436
149 79.2283623165279 7.288736704482983 9.19263967866536 29.74640763398493
150 79.16995618072447 8.71641029401549 10.980191350315083 32.46859450550189
151 79.26807946024513 7.01846652899473 8.728588704747475 28.734293269076783
152 79.35420319532389 7.510488736040716 9.254742112945236 29.273813633659817
153 79.27255499586235 7.829085692545864 9.713585841088157 30.345247942032106
154 79.30574191971435 8.907068431950128 11.115566706056645 32.659731694633635
155 79.29189037972078 6.549875338633288 8.13442175849276 27.739403518799755
156 79.26836206629203 8.093256006613426 10.062862340234012 31.115827380939322
157 79.29249283811002 7.710002483062171 9.698074896226572 30.4289287349482
158 79.2778142114278 8.7184615464844 11.05307323955338 32.360539321525906
159 79.30173303682497 7.6273982828502325 9.494803312095069 30.239466794380377
160 79.37441125878154 8.008658211141116 9.807114231722046 30.122579707736197
161 79.32122118281701 7.742757309016439 9.682420572883066 30.48234413314408
162 79.37443567614213 7.735561605854368 9.598759228686326 29.843282518400482
163 79.37280201271237 7.383305675844321 8.884591010273468 28.785128347213128
164 79.34011290405398 8.915623780678557 11.251078923076395 32.7299357809276
165 79.24439496987287 8.718917724305067 11.141726761802195 32.47034770857985
166 79.42283421880082 8.54756658269128 10.469007959069875 31.25842484383575
167 79.3792628813077 6.839059023862401 8.243506714414305 27.627573839736076
168 79.3615405563588 7.119857972199071 8.952754444016042 29.17674499198355
169 79.35948727052708 8.144566024668347 10.120044285702734 30.936062712386548
170 79.35786795243044 8.523975246204834 10.740338701684383 31.96527017952392
171 79.31254875273788 7.453639659466921 9.380100526563984 29.77172384958009
172 79.32180933751054 8.51217784972666 10.604891656701865 32.065849552760895
173 79.26965859024098 9.138987073373025 11.610750362161015 33.28773986738934
174 79.42430915536403 8.069084862763196 10.062686375733476 30.774365338619745
175 79.04861855394219 8.869450756506875 11.652812394991564 33.53047541110341
176 79.33119903935545 6.508488520284171 8.21284327089591 28.252940056595932
177 79.44206870544011 7.89811312039101 9.457798629353853 29.68069250586658
178 79.42309985181922 8.834952934270389 10.943375666481836 32.09081670085217
179 79.39570570738731 8.18671156376131 10.344203507767602 31.192245904744055
180 79.38088109847364 7.624885801487618 9.63550974048234 30.281158462881187
181 79.44269959175266 8.187684727729053 10.109486415670899 30.773195952095357
182 79.41482186232082 7.518213807440054 9.369464450087472 29.49535689556122
183 79.41187532817897 6.5638495849116465 7.9986423361203425 27.295320083718032
184 79.44101014457961 8.0903736230463 9.95306700910662 30.41026595979951
185 79.390456287008 7.717150168581741 9.651105408992333 30.388286499940808
186 79.43419221994216 8.042605918036125 9.963520603878884 30.37663965034397
187 79.42615984544393 7.509705724169185 9.139895948932232 28.917763628722337
188 79.37528226026686 7.551905226691559 9.489576514708942 30.11638946704609
189 79.43095144225715 8.441548774690446 10.40666438825224 31.55854199404857
190 79.4546189996503 7.638057787319361 9.546810597807454 30.141262395014166
191 79.31051768665026 8.223895513795306 10.51115471554882 31.639705864507118
192 79.45876651681927 8.093777717493051 10.041753117374054 30.645414934902483
193 79.27900963904803 8.124785186707527 10.27148454862239 31.59354556247318
194 79.28320692624176 8.537279116878665 10.80822841287059 32.28537103476147
195 79.28870616979682 8.015635245383535 10.21402888059727 31.0300108440721
196 79.3188167957216 8.513254040952347 10.740390839314173 32.041510804520215
197 79.43601810915892 8.33621624745256 10.396334620350734 31.58890622360222
198 79.35412888048874 7.838583489974383 9.869972661633819 30.52934046140885
199 79.45326015131766 6.978798003412769 8.509467281160777 28.326159867839053
200 79.42090397233139 8.89250431253377 11.115475465204517 32.50456431489061
201 79.44839161146191 8.5810879571274 10.688135899860296 31.957928637518982
202 79.4715964263828 7.5102574215867595 9.275662336897206 29.566765917158754
203 79.4346242500986 8.64383290922501 10.734994594631232 31.947602369135197
204 79.46399781191164 8.8843857096031 11.05289075784912 32.418025422447435
205 79.45828664568731 8.236382748009262 10.203412355731912 31.180152366091928
206 79.42238231191851 8.623434085923032 10.677656236273137 31.8696811357842
207 79.42782885784314 6.942135089000456 8.58768024304477 28.29936694563888
208 79.3466694821908 8.236422369176632 10.354806998225497 31.727588718930157
209 79.3166740057387 7.521385061989619 9.557531397932372 30.506561219014692
210 79.40155232677199 8.154783735850515 10.229676686737054 31.486578699334487
211 79.36755554117691 6.371857573993402 8.16072519272023 27.992041014759916
212 79.49260551835651 8.044378003852328 9.911467697740427 30.605904471886547
213 79.34629149410088 7.449882513361955 9.406325754346778 30.22158206756077
214 79.34517666065882 8.837596127533132 11.2042593315278 32.81255486973359
215 79.43109719760282 7.848284115141782 9.723883022971059 30.234853601031553
216 79.39538012594357 8.179597229902354 10.23474707123382 31.157462519763257
217 79.50621450081236 8.049027654535221 9.728855649411983 30.147681729231802
218 79.45831817460629 9.009233930334197 11.151874047999467 32.561913966417656
219 79.40063826987114 8.006211826637966 9.989837072513797 30.916543978749754
220 79.39835823058367 8.10299199178473 10.193193380293696 31.37021758978853
221 79.38099751706105 7.930342483726764 10.016029714277963 31.082772619084608
222 79.35082266623901 7.846637445076351 9.870142108930624 30.98652403948726
223 79.35011559666975 7.518149441059531 9.447827307657109 29.880526177844523
224 79.39164645314001 8.413970530035584 10.584043121990849 31.928733932127795
225 79.40836479650544 7.395910339853986 9.286220206929041 29.58396794781166
226 79.34671150599279 7.611136259395737 9.682485744920289 30.39283544412177
227 79.48479451887908 6.80721828896503 8.452102853987785 27.919591567396076
228 79.25198016501524 8.617924415096645 11.225283830739352 32.73757895818525
229 79.40384556380586 7.790562043329595 9.833515424005357 30.54576774495361
230 79.41657588049405 8.125536312085949 10.099267440232683 31.14015031651629
231 79.4563152467472 7.346689495064735 9.077689239392795 29.395441751597662
232 79.48914246838231 7.532265544890445 9.265130535680255 29.372633264069105
233 79.43591714090527 7.7328525652964535 9.604018612091082 30.017685091508028
234 79.44073046523683 8.194525221193004 10.146145686614783 31.238821109845517
235 79.36202847498167 7.781814552165722 9.807596504797578 30.84898187176629
236 79.40756841772436 8.160118826476563 10.297455605459948 31.572041068640722
237 79.4516694518156 8.548283136258863 10.630810575909655 31.90504502004965
238 79.31343462323062 8.34581686575052 10.657153113359463 32.09305609842774
239 79.4574849479855 8.420209519552124 10.484864315728803 31.600385365612315
240 79.43455045830325 8.130576702851224 10.120109457739979 31.156045866632464
241 79.45376363861419 8.386494572558 10.458828086853988 31.585704942994873
242 79.3824761384242 6.675962775581088 8.353347665967759 28.156314407469562
243 79.43278903838949 7.189935825491091 8.994379824197129 29.231691034318363
244 79.4841578915642 8.91606001705175 10.896256283561979 31.769137813180915
245 79.41702922087018 7.370415532650207 9.411454793677066 29.910616649883405
246 79.46139519297992 7.734525822121798 9.609128099810194 29.797056295552093
247 79.32944589674204 8.282608359922774 10.61024879816247 31.979268005240503
248 79.46456745513377 8.455411768579275 10.547207886546438 31.165753489845116
249 79.30722943366236 8.925990387241702 11.423211307817704 33.11999073019371
250 79.44971127476009 7.495906125170813 9.536519933128284 30.16718456182541
251 79.475500296767 7.762395388447314 9.494366659445596 29.631879852163756
252 79.49819582733623 7.659689012861763 9.348511640116886 29.62711177990126
253 79.37746632010023 7.697158907516616 9.630224288262701 30.245930015453283
254 79.42085257840526 8.147219071053295 10.19310865664529 31.26423130911855
255 79.37003528062164 8.625503151907871 10.776854594146357 32.28649176244118
256 79.43392162297842 7.929542700492876 9.963898601694831 31.10549637002228
257 79.40874458676475 7.768424195903405 9.807459643519378 30.512586586600953
258 79.45909743560667 7.789885637394846 9.697990172578152 30.561207432445592
259 79.42018279053136 8.125990900603831 10.07304221244989 30.717869006655807
260 79.43638433033865 8.208997265319065 10.213950674152583 31.39924038351578
261 79.27963712313284 8.995133398399176 11.600414077055765 33.242072531055975
262 79.39910670187618 7.38167950289604 9.223739774833216 29.698327013853486
263 79.44103557831626 9.163861723315938 11.47508173225189 33.07494318544547
264 79.47413391826989 8.104242653106107 10.198283316401646 31.131575603067052
265 79.33729255933896 7.731419486553119 9.812823302183704 30.75163552063137
266 79.4215401877897 8.040729244051036 10.06288840904891 31.23804554433136
267 79.46526061690504 8.006150057058438 9.95330162844066 30.849842753222056
268 79.4682492941628 8.853269468795654 10.828581640098633 31.82715885085534
269 79.5017213062453 6.810378928723845 8.13399162304702 27.549440295933735
270 79.46485163053983 7.833308696533658 9.750075664735236 30.57507333321623
271 79.5058422014726 7.5091643686146385 9.093095908994808 29.244380395548486
272 79.46975742682703 8.058730099661474 9.942704655186475 30.526161703463405
273 79.5181643227765 7.624056462860575 9.296347941515126 29.46675319844929
274 79.46405378147962 8.139027824855242 10.213963708560037 31.313705550146707
275 79.49487279077793 6.891517565758027 8.337439171679051 28.107621126867098
276 79.1375271118176 8.700811283323503 11.35043369383897 32.98112741322833
277 79.23982962819679 8.963057886737174 11.522227183986654 33.09895213657899
278 79.38620599677897 8.03724833823718 10.250538255855513 31.253339753069874
279 79.45055844598389 9.193567903698096 11.386369555169562 32.84003664607151
280 79.5104151839855 8.59335645362555 10.615051977306578 31.736889010356162
281 79.50305225197694 7.624863281243216 9.49980852455461 29.926702040696405
282 79.54663029083595 8.063589221679168 9.95316476716247 30.708334280625195
283 79.12975658107719 9.370463421568001 12.205119341731152 34.29311068898537
284 79.19778188750561 9.354387693666544 12.121666548053556 34.14231208902726
285 79.5137198626192 6.804506881299035 8.071576362988441 27.827523010964505
286 79.5026168906818 8.056469391182148 9.911539386981383 30.82392854232534
287 79.4181511203944 8.266720136524452 10.396412826795409 31.63020023841967
288 79.48715102437038 7.137479069803125 8.81180036188729 28.789045155471594
289 79.39629107958793 8.34270856904682 10.495409151353197 31.692046012655585
290 79.48486044115948 8.53690012719395 10.589054851654101 31.754277173289637
291 79.44068861261067 8.207205508303431 10.281651386430823 31.25883841158079
292 79.43368055555555 7.682274282868693 9.531045482000655 29.891937630028732
293 79.48926215940321 7.790020528594818 9.58833821993268 30.08407300193182
294 79.4966392452505 7.5454101756405905 9.22346605227684 29.481525312804678
295 79.3444706717353 7.8732002570030195 9.995265903215355 31.14246859245324
296 79.37322201280158 8.020626380352024 10.08895722394233 31.167292945863633
297 79.53723664338199 8.992654549182191 10.979728628850726 32.198534569350535
298 79.48485273567584 7.6307802666094755 9.296445699570988 29.680365139454334
299 79.472514499644 7.298113251580748 9.103836260730901 29.521481217394186


==> data/individual_runs_weight/run_44.dat <==
x y1 y2 y3 y4
1 73.52069475847779 18.639956119736972 25.954353244433463 49.93735697507874
2 75.81548715982751 14.186056870033465 18.2248583876803 41.063326456906154
3 76.41445435715936 13.69360595941393 17.526409664648156 40.5137039047103
4 76.73120789269964 12.518507148656226 16.160996829771424 38.649703403784244
5 77.27006629076196 12.223907095175775 15.311133912634533 37.512731769982196
6 77.3536660679264 12.009821602451831 15.306037459322875 37.549826313990806
7 77.69386783333516 11.379517324954762 14.35208828152026 36.01102549818458
8 77.60618216567482 11.276369865091372 14.446170634470635 36.544302459750156
9 77.57144819921183 11.604906574171924 15.160241094827654 37.40840948842356
10 78.09208380747837 10.959288259867 13.77342576292342 35.13475412230995
11 77.80006089507093 10.994814686831464 14.35757576705533 36.20038297975636
12 78.17594201992455 10.61152297807616 13.523373690465668 34.84680722338178
13 78.21550523575682 11.03343569758101 13.987085769789953 35.36156674285124
14 78.0053769554497 9.928991196236238 12.887848569382532 34.14012515810939
15 78.39438903121614 10.17634986464486 12.318994442389354 32.93857469448482
16 78.20055843850069 10.196145776427944 13.090924637402335 34.386415109928606
17 78.39255052907555 7.906564022068059 9.817743790994838 29.401977530809877
18 78.32055115241343 9.586670437502141 12.069313850543839 32.96024845414672
19 78.17556936548809 10.887881649876746 13.987300837512818 35.664002413215016
20 78.35222825884944 8.952467581651572 11.292873750554289 31.993395711039753
21 78.44237187604563 9.154565479945637 11.51162369352875 32.121417219805714
22 78.28531440059301 11.339356121934724 14.440559322064829 36.22402528917783
23 78.44089740410591 9.35571526252119 11.897298775469556 32.54043997728838
24 78.46304316983002 8.529442547532064 10.510900544603608 30.71520730745273
25 78.46479299343932 9.597471679935557 12.090090696013899 32.94734908799879
26 78.4036531146929 8.948044065277717 11.303183966844632 31.736501199617784
27 78.38716269968613 9.272431730012924 11.594991763557939 32.25104798984233
28 78.43593999802529 9.686239698391812 12.481116402211567 33.49521691337258
29 78.50409282201191 8.801283991157458 10.870565466484505 31.444481521796973
30 78.42941210525245 9.933516813659887 12.43920426506666 33.39092530278219
31 78.46376440211641 8.837466260400282 11.245923814931224 31.754691305107443
32 78.54598515127128 9.513447922261237 11.756468520211538 32.6821282023982
33 78.64988573970967 8.550010801960973 10.291948568313725 30.819564275087473
34 78.55554875610483 9.051442005494174 11.297918066236168 31.973671825796078
35 78.65065790713048 8.518417114310191 10.156188697552482 30.146543058987085
36 78.65156251582515 8.622680955303748 10.39603482897945 30.598002326787633
37 78.63019814637767 8.357962930337829 10.156410282479067 30.327966116820793
38 78.65666808081 8.703019069986558 10.620285291896437 31.116362131195995
39 78.51386320532373 10.15317954968399 12.71025476792107 34.04252610700145
40 78.49802903168172 8.95056783668902 11.402382324717852 32.31434110971997
41 78.52013800374112 8.898055469860457 11.230341180828674 32.08745677191457
42 78.6218694488898 9.307966025601125 11.516830939303713 32.625140507439745
43 78.47206037037522 9.03560747624039 11.496223541130457 32.546202483552854
44 78.71614142357475 7.87905288761164 9.572840309478547 29.810783473270675
45 78.68195427137914 8.722088930201794 10.667339502779061 31.56296278277274
46 78.61295572144961 8.736829028116174 11.011428307761129 31.803694479483735
47 78.5805514003973 7.930965660835714 10.078764317319 30.721911600748918
48 78.42768054408748 9.190157248904953 11.95501513164361 33.26595821059588
49 78.7497850924789 8.613875590695491 10.46921650958902 31.22035463276831
50 78.64225244531586 9.30848706974327 11.48556139583905 32.652274686750836
51 78.51766774942975 9.254999770743373 11.829760993284422 33.01379192923453
52 78.64840306009881 10.019436800091547 12.48088830008125 33.781000199267154
53 78.6584107009181 7.108356347362182 8.848726838183829 28.934845737619273
54 78.62127848589454 8.884081540075247 11.146907938762274 32.04943551233267
55 78.77546900049967 9.470365805195435 11.631331691519375 32.698472053776214
56 78.64577220410735 8.925058725851986 11.021810213292438 32.12577205378027
57 78.82027886263305 8.83442426598138 10.646236797122842 31.286750603689207
58 78.62486835669118 7.9737590503521725 10.068297688139282 30.74973131586417
59 78.65066010041024 8.159387883861408 10.115039073243192 30.745067648515167
60 78.71450066573826 7.072413944644837 8.801750833745869 28.748353477687584
61 78.71003033579203 8.810384409031913 10.881084233293992 31.93618801193445
62 78.7550877465424 9.015717649487572 11.026848011770586 31.969693483717588
63 78.840279851669 8.177112857945533 9.786369972270602 30.177697522706325
64 78.73951215634864 8.446932762771242 10.688337933175717 31.44095242022018
65 78.52323200915995 9.400443703532332 12.199938164771073 33.7396443760784
66 78.81171941257021 7.715741697881979 9.473883088143097 29.73215115811143
67 78.88227563343942 8.738273659389142 10.244685806911946 30.575338053063195
68 78.68385752044638 7.540160674595365 9.599378363040046 30.258725315126643
69 78.9551899969253 9.112570654806607 10.943238805203649 31.81165807680857
70 78.57206944914371 9.106942667237734 11.74132905596218 33.24481674982953
71 78.69971429421771 7.724850386802543 9.713846529237092 30.176695450136336
72 78.8308759265618 8.212662079375892 10.114856591538945 30.58309239759168
73 78.73410451009129 8.299947364935276 10.401769968256003 31.343698982561985
74 78.88665465470733 8.344307055095966 10.187718929166078 30.656958539381275
75 78.85353315765373 9.039303336959657 11.136193655841065 31.853858924890744
76 78.86012359144202 5.974863134941058 7.342385989993227 26.484007250870967
77 78.76111194103339 7.908121290148435 10.09434043421782 30.711212986306425
78 78.82609018880692 8.568674515277946 10.70908219262716 31.5201362735521
79 78.71841774914914 8.92080029360454 11.345128690008154 32.711347085856644
80 78.68589656250387 8.840910170239598 11.324390947760444 32.81528698007348
81 78.83197620795308 8.843130736926854 11.094757274567968 32.105590598137624
82 78.73035952087429 7.596622207696398 9.693200027841497 30.45531105034206
83 78.84063502542334 8.979695915918757 11.183267418334875 32.1576707788114
84 78.86971336183329 8.679221323439545 10.881155922534946 32.02616626605476
85 78.94776781111456 8.581637957276804 10.427284820832948 30.764922711290875
86 78.8952581927077 7.603363619925509 9.52077436893265 29.5400488741266
87 78.87647527537989 8.681019046925856 10.959310229585439 31.97416535921268
88 78.92761192402003 7.207170911751881 8.80146407678205 28.57757681870966
89 78.8238761774904 7.780573594692681 9.906540691725574 30.05766331334122
90 78.80039297782261 8.459700274587632 10.68315675621565 31.617321654956353
91 78.92776184243897 7.924467377707402 9.72909026874602 29.863310164975243
92 78.85347859289288 7.944027399096447 10.07852318078124 30.415551931672546
93 78.89920670147573 8.146796026823216 10.151287760352512 30.385120400800602
94 78.95325120200769 8.102721849175424 9.864511244913643 30.048053867805645
95 78.88424220102429 8.260529152005706 10.349521546005857 31.07767411827792
96 78.81759318819786 8.369526481677541 10.558182857616561 31.74231170960131
97 78.82984211422641 7.521223823629011 9.505361182126915 29.848490778573712
98 78.74164006943928 8.73062214852213 11.110587562412 32.30137693172341
99 78.86581569763493 8.330596012021593 10.526809038892326 31.432018456380316
100 78.94770024487933 8.608570979380673 10.860131423323406 31.486519252563482
101 78.92241678787195 7.6439712933340465 9.588611942489067 29.860063130959613
102 78.88499516356666 7.599878695708561 9.630387218355786 29.92694342049277
103 79.02436704071263 7.779905332989093 9.484004305525474 29.358622445935588
104 78.79937859426012 8.54298899576127 10.860411663083502 31.938477092670283
105 78.94889650573074 6.96962581672379 8.749476342680818 28.397737279702294
106 78.78537628364064 8.152289358395196 10.281964212209537 31.26028953151695
107 78.87238401139366 9.023815169100324 11.38145558356215 32.6659336192492
108 79.06948809890555 7.614608966062086 9.332994178051568 29.378142618824466
109 78.88006878656708 8.481911573194862 10.641433617978723 31.67568059379584
110 78.82866443122099 8.031361018791465 10.276854724490425 31.322660558579408
111 78.53127386803841 8.708625001453665 11.538324677183343 33.08247201216773
112 78.86571050552065 7.654924711338203 9.693082718174473 30.42082958916852
113 79.08609383939488 9.121114746814808 11.266511661493317 32.33080672469024
114 79.07742086362475 8.841302734254294 11.037295089339128 32.01381006732645
115 79.13984881867844 7.3395859422526435 8.801307663892688 28.708925582148126
116 79.15798632754702 8.187034255696553 9.75491142989796 30.07109828550041
117 78.90375684141877 7.6234308912480175 9.760881188508563 30.509712813796842
118 79.00288943666074 7.858960930928943 9.906599346559087 30.568024512219203
119 79.0079904192172 8.110863277643512 10.161930354032755 30.984404770788753
120 79.04860982489143 8.37594074920342 10.344255645397382 31.359020599936272
121 79.0798675999836 8.13721611561473 10.177454333301784 30.827353684801327
122 78.90819601013787 8.70221508318525 11.100120933232294 32.30639903949049
123 79.11037604247085 8.131529073892423 10.062679858529755 30.5591508685656
124 79.01349512055991 8.541929312453838 10.714295955605845 31.671523413886327
125 79.04891201866802 8.70941053410334 10.917534953718732 32.00514691133044
126 79.12115624225531 8.084301563599125 9.916811804793591 30.633879739148597
127 79.07000016893224 8.292107144588497 10.406814283937882 31.246359308011073
128 79.13419680187349 8.683815407510423 10.818401767882746 31.754168864624997
129 79.03032182403152 9.3763944223154 11.855562602825188 33.118679598084796
130 79.17818948914636 8.885957504628454 10.844307652683094 31.821974413195676
131 79.04284763022218 7.700357612891212 9.797214599266269 30.435168343455675
132 79.08323805153914 8.20144726918341 10.422527262114889 31.27140272751916
133 79.19437352408261 7.807477976742012 9.62493231883933 30.088458681775375
134 79.09072808123715 8.595304048529918 10.714230783568624 31.694988010491343
135 79.16523705856272 7.256402765141637 9.109121712950541 29.29170780122805
136 79.22754923187958 8.4517053231776 10.145813309224893 30.711123683126075
137 79.05808966553282 7.9370643335673225 10.182831026373563 30.80322716576781
138 79.14751669351348 8.448505434083662 10.56309031202025 31.453292731837877
139 78.97410714255201 8.591167087785685 11.058489035847485 32.31602877491922
140 79.22000875323363 8.371549324747994 10.16166966588382 31.08930008016798
141 79.07055074031896 9.14402698846493 11.652427879971883 33.02565765162503
142 78.99883089688431 9.031364938222751 11.631651034501811 32.90380401167816
143 79.04093871097595 9.443227989821464 11.965090728599915 33.498498499591456
144 79.1624127777162 8.131359358637638 10.240104212694423 31.185092911002076
145 79.12389911186722 9.15752730726624 11.595017832372822 32.88880383710112
146 79.21648053778597 7.691905478841984 9.359082544556173 29.761318578739083
147 79.11038065872835 7.506921007461481 9.578392967050842 30.287132805577055
148 79.00112017132896 9.083744822267901 11.725537871340485 33.23258333423451
149 79.18514257958077 7.257328612859723 9.072742681766766 29.57343988601996
150 79.1117316194219 8.979005922163825 11.23547022015896 32.685179953464036
151 79.2678933937077 6.924467356668195 8.447097641528245 28.424409544847396
152 79.2509279797264 7.434021390544326 8.942040161094855 29.041459632946378
153 79.26053953118833 7.899511550006884 9.770852510205286 30.32124523138766
154 79.15080824712055 8.659414062835651 10.974860277669373 31.99708856754381
155 79.23515471459777 6.2009585171602515 7.644549623422936 27.05194021547085
156 79.17943009288346 8.227556760854833 10.333912843088422 31.398145708777548
157 79.23276693406514 7.697320128295905 9.510438083827399 30.31473459744961
158 79.1466542439825 8.842637421955493 11.26672021201246 32.37578134670384
159 79.23378219151903 7.9024453851353496 9.786572005586025 30.51131825087007
160 79.3204279241653 7.764288996558838 9.35897175209287 29.75260760283899
161 79.27212346891777 7.725197489571404 9.625036594098901 30.25602784680962
162 79.33237607404737 7.58905308612461 9.176607357505894 29.52236184327841
163 79.27886334217888 7.49330694502728 8.967972114710088 28.89850724322246
164 79.16111102966322 8.813519671521327 11.277180323988444 32.43042184929874
165 79.20393954208696 8.653840162257909 11.032296394083318 32.335155838926575
166 79.27291715137667 8.632147668793452 10.364843491959464 31.462585221201913
167 79.25715523745018 7.0582902742299645 8.36326033283099 27.703749267461497
168 79.35660760543324 7.0144789298212356 8.645201083107123 28.82450571902373
169 79.31538084022593 8.107134892475111 10.078347216280703 30.80425315841505
170 79.26094161589407 8.541004009205297 10.818434353901374 31.67534307463722
171 79.40631688478848 7.31907120168155 9.062139191308871 29.493382750217968
172 79.2467418278423 8.504574746187656 10.641238101867023 31.600176187742303
173 79.20051584282348 9.22897867003362 11.725368424043692 33.282489392761114
174 79.35427824326848 7.87902590887615 9.744770660904411 30.319839783050817
175 79.07004736767807 8.887761124072753 11.767378319244436 33.31518848317976
176 79.2891570566096 6.358836132157969 8.046087579226391 27.943161372262715
177 79.37354543051612 8.28006874636753 9.786083215306773 30.24237841352614
178 79.29727887739269 8.952262439430896 11.02152997353233 32.138817676107735
179 79.33809188824776 7.7079819818690485 9.755354599751143 30.342082261085636
180 79.26583805874587 7.202336607867767 9.20297596377061 29.377534194735045
181 79.31810314195971 8.355810634263939 10.145963204910524 30.979344281554
182 79.34669731651871 7.540223621630723 9.265247845347279 29.524682695668435
183 79.28665320934753 6.716311724537729 8.040287267912605 27.385918680747544
184 79.33691759486689 8.1950003724041 9.718493295491836 30.42654116667366
185 79.3471667200517 7.43383568173247 9.453086691061863 29.814243599525657
186 79.30005526409309 7.98542024638986 9.572631758959393 30.12674236872126
187 79.34810874893466 7.851744074689623 9.280621928930676 29.557805922796586
188 79.33526814821043 7.431346800492469 9.416622936229679 29.84550966735403
189 79.33245025997846 8.603561345731956 10.734929422593996 31.580441513195634
190 79.41168457879371 7.7364854039206845 9.70312572911216 30.20216150711739
191 79.2634510304404 8.310572539027032 10.69359079937675 31.835025238065384
192 79.40501675080871 7.97970267778432 9.78635693786315 30.314697271248104
193 79.23626876354801 7.863065713494934 10.19858962497664 31.16685451604575
194 79.32015629329933 8.315055903437349 10.568440936277124 31.72756429647864
195 79.34942490780972 7.730778562890227 9.896119682971927 30.51778136546227
196 79.31053284519064 8.326259663298096 10.71431550721702 31.586425524132267
197 79.35795272576658 8.265267867614423 10.51620554843442 31.347855548932777
198 79.29165403894935 7.45572006897223 9.573009756775352 29.927711429201043
199 79.38557132172038 6.6876126887967695 8.149919668946904 27.816970725249636
200 79.38614441088217 9.24384645945962 11.693922916078481 33.029591676859546
201 79.3256204361217 9.208060139648303 11.547931035471581 32.72024547764731
202 79.35765644437902 7.654300761783321 9.275616716471136 29.644822005774273
203 79.33702027479764 8.373481616677614 10.56298603676067 31.22471329522987
204 79.33010442317206 9.074513572482305 11.308195696507905 32.469313413700704
205 79.40520812510175 8.566489797725044 10.813122832866839 31.621307986479273
206 79.32908029232756 8.643348068468137 10.719275099250492 31.611406298458057
207 79.3559380796121 6.82304001805127 8.32714198979614 28.110723291004813
208 79.32131418008342 8.44620066437271 10.901958836819913 31.902889379415257
209 79.22726663465018 6.830302996914549 8.848818079035958 29.14958440459059
210 79.3182658305798 7.923199504935677 10.17238394880502 30.994382673709598
211 79.34731514889145 6.243768565254748 8.098277346643023 27.914282773072653
212 79.41269815906652 7.811382662742345 9.5987787802975 30.09116890439787
213 79.32052760242902 6.583964323143597 8.515221972048492 28.617699739785117
214 79.27237246191166 8.583533872761112 11.037471053839665 32.15692320264741
215 79.44197859585283 7.718727953922591 9.546732391362767 30.10473222394272
216 79.42579043708278 8.084635267354983 10.109558104911864 30.719279573953585
217 79.41923745455853 8.322533512945796 9.879983086552901 30.582409011871025
218 79.3418459486882 9.3924654965374 11.66251651133563 32.91903413071597
219 79.40114878145972 7.680064039136242 9.78654593677113 30.145359001745952
220 79.39375383930998 7.914718935926642 10.094157952513571 30.9308377485111
221 79.34981038563554 7.829987030643496 10.047279706131473 30.77462308010286
222 79.33080777087169 7.755775722906086 10.042111563578837 30.707640576613947
223 79.40394186570695 7.484589523617742 9.552089532823372 29.925636278677793
224 79.32382799410072 8.188646788316031 10.495428702964361 31.333851562300296
225 79.3834605102172 7.435989763591272 9.35396653963333 29.623213714511188
226 79.36901464309865 7.425012527875868 9.479227195196238 30.02388214228762
227 79.39359339279504 6.804793226956327 8.311429011619131 27.935420778565103
228 79.19868150638038 8.510099059691509 11.14713604089259 32.5252080563707
229 79.38869210856494 7.801385237270296 9.942958826131687 30.537202972824428
230 79.42643166432616 7.991304553636927 10.047077672816041 30.67984338714317
231 79.47179043018173 7.066849567205955 8.572038954108718 28.59604228173971
232 79.43985296492599 7.64033793634205 9.31726816546712 29.59402836109737
233 79.42926218553188 7.4776356979451135 9.312223849785228 29.643702328264332
234 79.40686296095518 7.86844657918028 9.890782093122496 30.551929116384112
235 79.30479604807326 7.34371823056001 9.521074160303922 30.169701315307197
236 79.35975445796163 8.114202098468835 10.459049671780585 31.492325713292267
237 79.41539606319722 8.62991601218249 10.8339583331704 31.73471523413145
238 79.29766544757483 8.382419500981563 10.823934873843877 32.164171756218686
239 79.41322880205712 8.2230973490684 10.448433146915237 31.269123538894505
240 79.44606000293888 8.11543198122488 10.130471811660113 30.976136676544808
241 79.36593345491197 8.398905558301223 10.70897791736759 31.466558501432175
242 79.41351004046388 6.2515292798226945 7.842542272538511 27.196976094912927
243 79.43878985965786 6.697623864489338 8.499300443352343 28.30245087709551
244 79.42086532967707 8.70603415934374 10.50023188210848 31.465027761204677
245 79.42271946180706 6.976961847988604 9.015449943834742 29.306198289115958
246 79.4408359130182 7.221357241490421 8.978647294408947 29.074412304464403
247 79.29869567198288 8.011969522251608 10.526945900170514 31.591870343226514
248 79.40142402819743 8.292172225818918 10.276242107340428 30.887972236394678
249 79.33967828064688 8.951889276908007 11.558677904411386 33.09662846276753
250 79.37555562529705 7.084366819401457 9.109297677451078 29.57751848305834
251 79.42107760118078 7.260139967119448 8.681332460549418 28.592780321218626
252 79.40538407127997 7.769944882385079 9.39018264072402 29.705848218913854
253 79.38844340308474 7.568528563907163 9.671940909295895 30.034605328628018
254 79.37264669054636 7.790409551265713 9.96903415822884 30.537477095340382
255 79.38674897096337 8.661913264350776 11.079102951224462 32.27899398148119
256 79.4114910171747 7.784215137341996 10.021184822423146 30.64877871060353
257 79.41298433586212 7.7038321656181905 9.703184383945684 30.281762039113815
258 79.39973595706749 7.26500532585585 9.296771559757156 29.608304519739736
259 79.41560112803518 7.573622028324599 9.41642742011799 29.749654492443067
260 79.43938474857622 8.04724692186722 10.151392035612083 31.01247583821669
261 79.34274595813858 8.308038148428778 10.917782607460214 32.150588620766165
262 79.44864671720869 7.076883672699817 8.905778439578093 29.00728701590676
263 79.39535600128129 9.515679318225448 12.001443690968793 33.680107110548164
264 79.39666096088008 8.423732134872923 10.65170473104673 31.70517866477951
265 79.4204443945542 7.716042091826123 9.974287024429874 30.534057826673667
266 79.38556034892605 7.565547582909403 9.734590788688525 30.299451489470243
267 79.4521812691778 7.931324821974949 10.031455935491152 30.614616420461218
268 79.46642631155368 8.774532967552716 10.609760007883217 31.859175911224114
269 79.46800921265647 6.931733140437478 8.332003823773771 27.676011983994865
270 79.48429697977403 7.917564414715658 9.921973430142483 30.535175719627063
271 79.44211728865194 6.9960807953367805 8.540730307421718 28.3318060409276
272 79.47162881266621 7.9171168037504875 9.6925874106915 30.362519743741213
273 79.44801946033748 7.3404121949151175 8.957661898419733 29.00959371508791
274 79.39685636826086 7.81261197504475 10.010822468503001 30.85624029709727
275 79.47683287066867 6.346839323855686 7.795533682081935 27.243059980098682
276 79.26551129768555 8.633456288642924 11.33996054745554 32.83616617583965
277 79.37153597454596 8.803063336092228 11.407583053289095 32.94806046905009
278 79.38025643876661 7.800052276464216 10.005602188320594 30.788565774886656
279 79.41329967086672 9.335787751045707 11.641772251884197 33.162074125258336
280 79.4418296181215 8.466410953122274 10.552525924784694 31.438373817707888
281 79.45528881762773 7.364790619272209 9.286155034891797 29.406382117917097
282 79.4456231923473 8.208356512036536 10.177278368801257 30.915157673134285
283 79.12886454760977 9.385835495937084 12.632517561908873 34.42790109815621
284 79.20602604849269 9.573490225693302 12.762711740690369 34.619420653348456
285 79.52060766289887 6.822887722892267 8.259134968942917 27.71336069728836
286 79.47814960899223 7.890984331485671 9.901124895431456 30.469482891070854
287 79.41838903676417 7.975215612427214 10.360001209593007 31.191224412316963
288 79.4661525178671 6.593758480248361 8.13436310365926 27.874863765711577
289 79.38608522459076 8.069626446294139 10.396458447221468 31.291837858548142
290 79.43177429920362 8.291191404493524 10.458788983631651 31.256172231221193
291 79.44796403411691 7.997630708546886 10.187927479685221 31.052669685277124
292 79.49299928722661 7.558798601839401 9.348661535802528 29.771166285494278
293 79.49043636505712 7.448626461923332 9.15575882279488 29.384595675204906
294 79.49591933295635 7.418563123775487 9.12965090467912 29.21172722696176
295 79.37139966361421 7.392818794792068 9.656540756897613 30.239402987908804
296 79.35125215003245 7.54774362725499 9.750284215254378 30.37388800009053
297 79.44342958579784 9.170193027299304 11.276815360579938 32.49798309012467
298 79.50683101446342 7.489210567997293 9.103608158600585 29.412186115200043
299 79.40846954723177 7.243246835399616 9.166394899271413 29.374552970898172


==> data/individual_runs_weight/run_45.dat <==
x y1 y2 y3 y4
1 74.54417668615521 15.832675719549341 21.592180241871674 45.21663408226687
2 75.90303071317629 13.124926948460086 16.98464103632924 39.56255995615571
3 76.32368132677787 13.412699625618668 17.354590105685585 40.42046411602883
4 76.66663851255832 12.23785156717859 15.74946148345634 38.634322289363844
5 77.0910565397167 11.88323569239839 15.149800534462843 37.34311496797332
6 77.21060524280027 11.389464472770596 14.602726902313112 36.96918126554631
7 77.4386881524256 11.193243624439221 14.185599795203396 36.21839447233338
8 77.25109966559825 10.816675726659492 13.883638195089098 36.22182011025814
9 77.32505437615973 10.973156163263075 14.285026255206922 36.93992636143149
10 77.72895650749707 10.560148889872858 13.1952976550319 35.01617422540202
11 77.51243646696086 10.60638010949223 13.795049844877516 36.126865313012146
12 77.83279857143593 10.157497640289707 13.007765117892301 34.56331326976342
13 77.91237359148195 10.732534278965463 13.575654698734429 35.28343476474439
14 77.66984068098397 9.851640524026203 12.809987536499602 34.54173717869941
15 78.2294812781964 10.13573483691475 12.360952199960328 33.38106285870265
16 77.94313585917884 9.977834314666804 12.7419870328501 34.37615277218404
17 78.2257823195784 7.849249925633446 9.6408017099057 29.74668302954112
18 78.11289619372255 9.408182608191902 11.881957277904775 33.10662835912738
19 77.89872224437458 10.913527603565159 14.154349803349897 36.24843804315099
20 78.0927379089204 9.047710324422013 11.637151554444337 32.737352748975965
21 78.18344411946853 9.337925843776764 11.74642550927385 32.965866185338555
22 77.98817102869533 11.431740692269422 14.71705820723196 36.937348421363495
23 78.2312485343711 9.383316808809598 11.954839167143083 32.95015357336312
24 78.29657730591119 8.405241929527499 10.485098935062842 30.935385698790764
25 78.29120434045835 9.654888669619604 12.288370102093305 33.52395485050332
26 78.26501218628448 8.851972030698887 11.365951155904286 31.987769347639095
27 78.3768895222641 9.140291515521488 11.605549633589762 32.32545073358071
28 78.21454048770235 9.87037098787268 12.981676751387706 34.307350917551204
29 78.43647008259885 8.948619051261375 11.376248337787187 32.037412836288695
30 78.41282321089092 10.149760413449672 12.934440058800822 34.1475302575729
31 78.36276723733715 9.176757329489062 12.007041968967158 32.89822756609032
32 78.48038972220941 9.900840525967828 12.47059111819835 33.705059552763586
33 78.53058296877057 8.96340216557414 11.303183966844632 31.905818001176822
34 78.46048930196127 9.288757507122645 11.89741608513657 32.74427863261498
35 78.64780572407727 9.03307165723611 11.016257555720143 31.461474910139277
36 78.63022688665838 8.886498289188943 10.906905394445932 31.38701029594997
37 78.69358153618245 8.557065664552313 10.662060567763143 31.054878511630534
38 78.61807513784711 9.00014099985977 11.334414407086967 31.96945539817507
39 78.51263451340631 10.290922636625229 13.372291873750807 34.74177472601038
40 78.45334965700481 9.315496677900024 12.340664144769509 33.49765344229946
41 78.4975093520532 9.118413271936705 12.022735395533001 33.09387146742587
42 78.60434263349286 9.512312457635993 12.423843215890717 33.480031231327914
43 78.46621564433127 9.233460258142644 12.17909614726378 33.32739075278964
44 78.66812428342827 8.116949512074804 10.271289032510678 30.400898612824314
45 78.63930883721156 8.873684807665311 11.428366415962865 32.10015256239384
46 78.5575328331512 8.885229175101847 11.527525670613748 32.40674715702869
47 78.53024892502877 8.147755772057375 10.792906466916975 31.463771772570915
48 78.34214933790383 9.415011970423672 12.731689850967198 34.013833266362546
49 78.66552421114883 8.635682376658577 11.04269133402208 31.624007521480745
50 78.62070991497886 9.426621340810838 12.142371704282661 33.217511957034276
51 78.4819522123479 9.514388510657156 12.736740683852787 33.90518705293623
52 78.63823906866534 10.216989505083223 13.168968151989535 34.538907908055606
53 78.64219588707044 7.2582878428285476 9.521132815137435 29.41741102476779
54 78.57877389841083 9.218849453205971 12.001749999543787 33.00391152303539
55 78.668506594765 9.583011045446444 12.246503585374457 33.306139280298716
56 78.67172681401217 8.914410600911465 11.449267088303683 32.37005223792466
57 78.78564649630489 8.660558337135772 10.839211199371423 31.23396734113819
58 78.61875786395909 8.372522286933265 11.110743975301363 31.82219267833216
59 78.66864177787556 8.216747158377164 10.74057332101842 31.18022661713512
60 78.7656475608085 7.087508369284006 9.302187356051261 29.058527348802254
61 78.71720173533198 9.23771283724416 11.907837093890217 32.91509038248034
62 78.7478435174603 8.837348804620483 11.344933173896464 32.02245898786516
63 78.85653098292701 7.929243554186644 9.948087865461975 30.039342580830862
64 78.75786273413475 9.05178549453924 11.959994275288254 32.67371468515293
65 78.48931509880966 9.706378221546977 13.065123027861569 34.454858608957814
66 78.85928247997214 7.755001176728609 10.016016679870521 30.106622848831844
67 78.89386527469064 8.689704301357283 10.693095491893768 30.944285251544944
68 78.67314699283948 7.675709080216427 10.313448823397064 30.66565282165479
69 78.84433681604779 8.94438782075607 11.219633415111208 31.77777416858557
70 78.56078010127159 9.292887398213592 12.486642990968988 33.72008706117069
71 78.7631977237337 7.635298354876337 10.078751282911558 30.23853603196359
72 78.842172636903 8.11447805773452 10.500616397128148 30.591867353636793
73 78.78118061071963 8.364391508300898 10.959512262900873 31.739803399095813
74 78.84386136323731 8.164613316337327 10.46927516442253 30.521912861283596
75 78.87825987309097 8.661674176053344 11.042547955540162 31.528609093565784
76 78.87164495741827 5.8775284904113985 7.728165347193594 26.476989353053384
77 78.86121136023915 7.8398314713373844 10.412321321084129 30.823635599430432
78 78.82686521388982 8.430146505368915 10.995878259677205 31.612154722566643
79 78.77111664175906 8.968855879198866 11.965377485563744 33.00130044967934
80 78.68985398568874 9.126098330615864 12.33028223923821 33.484726832913346
81 78.86666494109024 8.47250316709168 11.105360765025862 31.840961957806822
82 78.76461274366892 7.758986885430559 10.438526997255737 30.93615857921388
83 78.89674427838582 8.592193906306006 11.021849316514775 31.79834534970405
84 78.8043504488954 8.849071957328357 11.767287078392318 32.65799642422479
85 78.91354835167948 9.000079206012659 11.318603670854099 31.824310753822672
86 78.88786266354684 7.48762439608767 9.718975568567368 29.651086889776877
87 78.92009790353913 8.497664782221115 11.152297666241484 32.0399537998344
88 78.94134900238774 7.1437384287508525 9.21855208066943 28.767451236795704
89 78.92115508566268 7.884648979413616 10.297520777497194 30.61601185118136
90 78.91195799676879 8.233809527539151 10.865658012080804 31.487050533189464
91 78.97353599129914 7.983371355188268 10.120057320110188 30.219018820763278
92 79.01838370544415 7.97002258616496 10.532009767463569 30.78821698938684
93 78.96316072525289 8.124813038568991 10.375499120047149 30.660002363089056
94 79.00633012566462 7.947995404387116 9.989719762846772 30.078299702233025
95 79.00094504314718 8.087847306589271 10.610229246551295 31.13646556142353
96 78.96318033427492 8.391813448877281 11.105399868248211 31.88170644416085
97 79.04432013704866 7.320312803433151 9.781664551182335 29.82426549387186
98 78.94382419700996 8.53127683102918 11.261741068367815 32.12580825164838
99 79.04439214654111 8.086639171208947 10.698856699985216 31.251772547383105
100 79.05275779131567 8.436973422212812 10.901919733597564 31.482655819103776
101 79.03750587919848 7.480175349647751 9.755406737380934 29.66203891954691
102 79.06684809872411 7.359548346696785 9.781560275922763 29.667220549236394
103 79.07283252031168 7.362179058001653 9.108919679635118 28.938456370895928
104 79.05700976607046 8.411370339773175 11.162705640587678 31.96163407735191
105 79.09303778622387 6.931325723019639 9.004879039395453 28.50234509025634
106 79.02802520960964 8.120951983195921 10.886597787643948 31.625106793167703
107 79.08641067981382 9.09735190528208 11.975602978205691 33.06645818913449
108 79.10800704859193 7.553384557553473 9.651014168140204 29.511695376077796
109 79.10348793733502 8.394809199698052 11.05841082940281 31.816125216905366
110 79.05229143034995 8.080081762120752 10.943955697613216 31.6397372750474
111 78.74879122692157 8.803133598853483 12.195056779182279 33.69945696390043
112 79.13284326594906 7.669805990220305 10.365384419868507 30.66655934355782
113 79.09525479901748 8.74802346357713 11.157172534626557 31.84997477813264
114 79.17687494014851 8.276752646874762 10.849795138218155 31.257590961219872
115 79.05542666307714 7.406578719574049 9.27563626808231 28.86161413472953
116 79.11942714083402 7.61899069202854 9.32772176023937 29.29456015080899
117 79.14951423339409 7.215380130282364 9.859903581881236 29.86329693233595
118 79.11375430259864 7.683824546390437 10.29750774308974 30.35189494140481
119 79.1854213647499 7.971906462999476 10.50591488375524 30.879970247316013
120 79.11560863404125 8.231846354898128 10.735157524724315 31.156183230719826
121 79.12277733225373 8.169404908693318 10.563129415242589 30.933585691686904
122 79.22515050937444 8.251523023730577 10.949000013295096 31.74402981086606
123 79.19338265149875 7.511100455517966 9.859532101269009 29.611644678631333
124 79.19176334667841 8.340521036622887 10.917606642959687 31.565371654582407
125 79.19950264763784 8.481546812083728 11.05307323955338 31.765697563646523
126 79.17003152290145 8.11755465364987 10.490117181929826 30.7537456789718
127 79.26213054875475 7.8922786746491544 10.30779840776892 30.61876214550837
128 79.1124058665103 8.54130550771797 11.006162407152653 31.786787706143592
129 79.19320325595044 9.044156615315046 11.668023548481866 32.83820198863964
130 79.13423929640115 8.619050474844403 10.938227075540386 31.493386784631138
131 79.21100793296027 7.606337276346317 10.167274461085906 30.455100134375357
132 79.22926351948254 7.731938023374187 10.136011434824965 30.773664750590378
133 79.25110392076616 7.813831786185818 10.052402228258018 30.401276267692346
134 79.20735985083259 8.209593364788011 10.61526704502944 31.160984819319303
135 79.28682412085523 6.676264172509574 8.749639272773912 28.493442274693194
136 79.26932339828538 7.84710804783505 9.661259212393315 29.86621714850064
137 79.2324342078677 7.718904705289304 10.266381578106998 30.947068188215333
138 79.2500597925664 7.948366209825963 10.26092016138682 30.801791145466694
139 79.17086748659989 8.284125118444438 11.10023824289932 32.02096625497407
140 79.3064366180826 7.907278100257105 9.99500521506642 30.491344607703464
141 79.19732721945829 9.109267520502373 11.89746170556264 33.32169873429988
142 79.1848108276535 8.539517476457114 11.329467849460928 32.33983590630849
143 79.23181947542881 8.95498648995152 11.746301682403104 32.977141144968314
144 79.21269157642675 8.093071389843079 10.688435691231568 31.45996003203684
145 79.24194799590103 8.844983203904821 11.506507688605927 32.60824242311933
146 79.37663517910072 7.37392333587635 9.390482432095304 29.562580626417667
147 79.23437892145517 7.0318647584868055 9.515990741399705 29.734324664802394
148 79.18808446804394 8.91878496002932 11.980992705684912 33.31493532927679
149 79.3166753503734 6.96948104187053 9.281273649303012 29.21687446499871
150 79.26406649059349 8.752633209927964 11.470043933773743 32.48765236478077
151 79.39353435575912 6.439425447403112 8.223120901167647 27.820564534415336
152 79.40783855249659 6.805994623960468 8.447038986694743 28.175743946730847
153 79.38155042724532 7.4905564531061755 9.525988131911333 29.809759437331074
154 79.35515730229858 8.133690176116005 10.60492424272047 31.374403855844147
155 79.42071724236337 5.484812869773514 7.222554165131867 26.052514883537814
156 79.35084584099936 7.805792810879188 10.161989008866268 30.85058814367304
157 79.40227934662315 7.111086091002999 9.281221511673222 29.489425446348438
158 79.29719178454782 8.840037213266275 11.631585862464588 32.64424867678216
159 79.40184569543112 7.433385919531332 9.573009756775352 29.996528307854142
160 79.44244646207483 7.45962828553898 9.218330495742833 29.4274551526035
161 79.48986485036956 7.338539386956826 9.447912031305517 29.852344798079177
162 79.49351012193728 7.333978112333961 9.223648533981088 29.468873470261613
163 79.41767542673834 7.007227854695102 8.540704238606821 28.272064806016374
164 79.36039609993932 8.26449200195946 10.813435658645554 31.76702786392732
165 79.24486734463176 8.394426251885958 11.126228851348053 32.15326464822351
166 79.4456231923473 8.299551743737467 10.359668832203116 31.04363263553447
167 79.41294309437417 6.828774734788034 8.196517675568904 27.464655097536006
168 79.45136511582729 6.711998267890879 8.614055366513206 28.56591484973071
169 79.44419982041495 8.06384514203743 10.312953515914092 31.036641031991397
170 79.47188392271063 7.833413961827794 10.052454365887808 30.816465227486077
171 79.49098855634213 7.090090210621813 9.077839135078424 29.243481872970854
172 79.45096780596646 8.302794659676582 10.740293081258322 31.470283315736246
173 79.30121951858754 9.26852198357361 12.157980407200098 33.57610816616765
174 79.48485899638563 7.808519029676677 9.984584206312775 30.476084964649573
175 79.18844915017529 9.032176029509396 12.116563577538164 33.757761981764304
176 79.36257563629236 6.159926324988166 8.212973614970377 27.821340235329316
177 79.50061694435811 8.215392935682955 9.937321444910996 30.462603253973185
178 79.54480609815168 8.624800766638145 10.880836579552511 31.788286093987793
179 79.46618900569294 7.380275296157091 9.58348290315878 30.07613350554008
180 79.45944309509487 6.56722662104937 8.509930002625133 28.530094892505364
181 79.580389845752 7.517045439339881 9.51024256771571 29.802019597330986
182 79.5641039360274 7.235545357859369 9.08810373094272 29.24564105755708
183 79.51646970082565 6.271631882757274 7.826659847064688 26.806249597988298
184 79.55500695231844 7.9266986387589595 9.754963567527742 30.059488136445033
185 79.46916360461093 7.105328354080879 9.317704818116578 29.54791296405068
186 79.51678065787634 7.141935737348885 9.020279191793746 28.831128370187876
187 79.49769183788543 7.530826148527954 9.228484299143824 28.998937974597936
188 79.47796613955151 7.18211616880069 9.343741046991383 29.667275997787534
189 79.53878126954443 8.16694552482769 10.385835405152399 31.138884220056042
190 79.52529866864077 7.234909282101114 9.286285378966264 29.519365558290488
191 79.40930678542546 8.368233778245218 11.016707242777047 32.07554171099682
192 79.59304801743703 7.391115769921562 9.312217332581508 29.61237904831816
193 79.39222740117087 7.5544621915464125 9.97971585513142 30.723684620241553
194 79.38550729811863 8.470130286818609 11.053190549220403 32.272224613244745
195 79.48280453281222 7.457938813984108 9.771093646743045 30.219780514551687
196 79.48907037401973 8.024105843939044 10.432928719257372 31.271737699155665
197 79.50567330588095 8.100809291518313 10.474567133845902 31.304861858689936
198 79.5049274578774 7.162265505545933 9.23947230462141 29.57492457673636
199 79.5929009868688 6.285883597185063 8.056156658978974 27.27627960310599
200 79.55184350632362 9.203502797168724 11.845056870423132 33.10471518656907
201 79.53666551043774 8.87787013813057 11.360359395109644 32.404298635499394
202 79.56321630157386 7.389408430838571 9.260034082368595 29.42169446454226
203 79.56894531724134 8.310848003769781 10.521275932931196 31.300408081808094
204 79.58571056917907 9.214984425252164 11.735554813463288 33.01600070348686
205 79.5706119069852 8.378879140941002 10.719372857306341 31.56915631208026
206 79.57718395110469 8.691844786452709 11.037216882894452 32.031376308369076
207 79.60426587484348 6.313852632714411 7.977950214298691 27.28937005142601
208 79.53635296999914 8.193728343695973 10.782081391532483 31.580410577462803
209 79.45887391288109 6.8004550543005164 8.989485404200881 29.192896909310505
210 79.49071504535445 7.736225223362135 10.214107087041945 30.849766305469085
211 79.49891350815774 6.090989316591309 8.134741101475218 27.68150730523211
212 79.59250862585274 7.533666188274944 9.53107155081555 29.804207493066095
213 79.46031526666786 6.623501909389455 8.770605117151952 28.850246847875106
214 79.48850562248182 8.454923744820638 11.131299235844827 32.16225770181139
215 79.6369140866064 7.368590169050285 9.411246243157912 29.61592722751416
216 79.61872792054557 7.505306811019961 9.572827275071095 29.920984780112526
217 79.61236032862747 7.950547323046539 9.80183529670613 30.08230616324615
218 79.5958178770768 9.13235986551541 11.516583285562232 32.64831288832429
219 79.5706119069852 7.479455866616148 9.651085857381158 30.015951056379954
220 79.49629707371935 7.599656956148736 10.005621739931769 30.528226930741198
221 79.50491500734097 7.5448225630898635 9.78668931525305 30.330032080180192
222 79.44403427482112 7.891448014287694 10.354793963818043 31.04895841096196
223 79.5415913958824 7.419817621919456 9.65109237458488 29.872129193124742
224 79.47904601018966 8.170745517913856 10.808169758037089 31.546438351899152
225 79.65846823240462 7.0574415171878835 9.030817510214407 29.0677580430058
226 79.52913603752911 7.3489840826333195 9.573055377201412 30.06551051980104
227 79.66296924992906 6.471974673890148 8.170755169250477 27.601491471410878
228 79.28889282111153 8.429712676989542 11.141974415543688 32.597030455821184
229 79.57264242373054 7.803654096784716 10.198335454031426 30.726126556328058
230 79.59148466550047 7.6380038814859805 9.828229971785717 30.22814511412939
231 79.68368926846951 6.656322489575145 8.420937585782696 28.03539086408049
232 79.63257048328087 7.123679909565837 8.931612635137476 28.76052780294337
233 79.67429100180871 7.043946814612897 9.004709592098648 28.938764662730154
234 79.57022933400874 7.7132727806074 9.94810741707315 30.378196901141063
235 79.40441466693538 7.440275857176501 9.828490659934664 30.26909416161544
236 79.47783644465216 7.988725605449923 10.511174267159994 31.36562717480029
237 79.61923786457166 8.613727628293466 11.026769805325909 31.849304858338456
238 79.41648770748787 8.428477904057207 11.183515072076366 32.29792814697746
239 79.51160045652684 7.900651333027897 10.23999342023112 30.773519949552796
240 79.55144009789245 7.94300816513103 10.229507239440238 30.745361680156556
241 79.58886409720365 8.247343837791314 10.724619206303654 31.39918056138784
242 79.6905288481376 6.047922073612385 7.774789422630491 27.035232767611006
243 79.59991711646732 6.561855066273614 8.499326512167226 28.23226475530144
244 79.62418494037256 8.720662818741083 10.984903288607061 31.62919606971898
245 79.53761251631335 6.766523496558969 8.869523235265053 28.98001684130389
246 79.69675892509673 6.8616520618720545 8.71803735191936 28.532340107030663
247 79.45253592397673 7.583448736943427 10.12044835233359 30.88807020560199
248 79.66613542990034 7.829206163744422 9.796725808987016 30.132569233138508
249 79.3961929284927 8.853352714749512 11.69944298763217 33.081923934653204
250 79.55289655761418 6.927330789785575 9.161331031978348 29.202654236597837
251 79.68766095672099 7.058709551396776 8.723068633193787 28.525587728227574
252 79.7086481357244 7.556201591476326 9.348505122913163 29.608087195798973
253 79.57059108003615 7.807322857346047 10.10967541457889 30.580609849624917
254 79.54175199799506 7.865485544566616 10.29216363603659 30.865075914797647
255 79.51485230933818 8.298975004874602 10.802916891836055 31.752427144207086
256 79.55814208172782 7.629616426336966 9.943010963761479 30.481955808926188
257 79.5747215762051 7.2598967858996515 9.416570798599889 29.59491311077418
258 79.5824344507716 6.944936306973286 9.030967405900048 29.109646555040726
259 79.65545207076008 7.117311884252181 9.025551609605941 29.06382017749656
260 79.5523773220897 8.144651875943657 10.599573618463609 31.242313496877973
261 79.41753057605368 8.383218230861763 11.105380316637037 32.32104273816721
262 79.63955322283647 6.616134431837207 8.535803301406853 28.375603910397384
263 79.56426516219557 9.235454982323684 11.902356125558889 33.100247046666865
264 79.54861692443625 8.152359777623875 10.6100076616247 31.28224462026391
265 79.54470302006177 7.8034937589787505 10.208776014396237 30.739648992740165
266 79.56606228289667 7.143676317987854 9.401033784923419 29.57964994635279
267 79.68872698072795 7.895186135246964 10.203412355731912 30.697743234558416
268 79.6169570863002 8.483740507883212 10.573205012198905 31.22689353014343
269 79.56797846112336 6.397407740093798 7.758704963841245 26.705793185571146
270 79.65587644405974 7.979148964043438 10.219001507038195 30.72309960018299
271 79.72063228806421 6.954568866529896 8.624078825839721 28.42324263896545
272 79.66534416144124 7.6589294159485215 9.666499044186894 29.94501409559509
273 79.6823736715235 7.277940179555429 8.941981506261332 29.009486308054466
274 79.53220137027107 7.623797132487327 9.99514207634461 30.473341208732872
275 79.76973740658974 6.3159772167761 7.998740094176204 27.328383498198672
276 79.35437299243753 8.654938747876228 11.532785054018502 32.94978317601548
277 79.39118728164264 8.738027270900004 11.600459697481824 32.944083649867736
278 79.51655926168678 7.616193337943257 10.042052908745337 30.450004628107187
279 79.64501496608928 9.487683381699973 12.084661865312341 33.41871637353834
280 79.6653585438278 8.443740143032835 10.63059550818678 31.347914059349648
281 79.7182538460553 6.95793841837001 8.921315453254575 28.7907575541824
282 79.70670052211175 7.784001931309213 9.828021421266575 30.138700181879752
283 79.26348864420714 9.342590183499894 12.642905984643903 34.384806942961674
284 79.2872287868989 9.378177496107382 12.627193006466886 34.25154421448995
285 79.69440177685922 6.445880292802466 8.035093056545083 27.246512918296773
286 79.71831641522904 7.883788024118776 10.109499450078353 30.452256137261823
287 79.5199669426957 7.6634860949107235 10.042124597986291 30.746556997725914
288 79.71819067707087 6.381033940945382 8.155218155573996 27.683029869723153
289 79.5730114067831 7.948375458743327 10.365136766127014 31.097814781028966
290 79.65066693939755 7.971511536390564 10.281560145578684 30.742582117313955
291 79.57688555749259 7.595166963466872 9.870011764856157 30.341853935107476
292 79.70588154046524 7.024774624948722 9.088097213739 28.92175683446867
293 79.75556997956176 7.237722174871526 9.114035684557964 29.140488547987086
294 79.70016220015454 7.239109059515051 8.962849592583522 28.992820846032807
295 79.47434334464982 7.180647936441948 9.541909660607494 29.960617096311427
296 79.57933650327453 7.486281967025951 9.8179002038842 30.126119435698683
297 79.65130274515309 8.889259912096183 11.094320621918508 31.926539411648726
298 79.77602842948014 7.3873323450293755 9.244295035376693 29.387131815246615
299 79.65594899511683 6.99475857384633 8.989120440792375 28.925502166154516


==> data/individual_runs_weight/run_46.dat <==
x y1 y2 y3 y4
1 72.421356648328 18.939506562130354 26.881998988008604 48.81336319306093
2 74.72909800482614 14.355570305490446 18.928618631746964 40.691245556515966
3 75.66112191975039 14.430898417853385 18.584497240746288 41.49180209785332
4 76.29939217780459 13.184630053214743 17.07831280544505 39.70071267727746
5 77.02727911258268 12.270785817654001 15.404975129047148 37.41569777492256
6 77.25335524348208 12.166818139972227 15.556232910262535 37.86324926062098
7 77.63881868867142 11.47727819183866 14.38858462237106 36.19037416581213
8 77.69268625154085 11.045206287453702 14.086557850219538 36.151647830345
9 77.59033402837603 11.340780976873354 14.769436973556582 37.120078956822496
10 78.0173841222262 10.711793788834225 13.153346414664647 34.896032125837394
11 77.80064986387985 10.64020137739112 13.831318083598 35.855371829017656
12 78.03612808258035 10.510253293663975 13.22640426840348 34.77587573437487
13 78.07372843204021 10.911806029645078 13.684954722378862 35.39852252164953
14 77.9922660530299 10.009349221295013 13.0650774074355 34.3822333936515
15 78.34224750842714 10.157026403971175 12.230529919048516 33.20350019098519
16 78.07953768138933 9.98625874832671 12.893036263546342 34.27598352568002
17 78.3893903055532 7.619740523042558 9.499945385832797 29.100310964231525
18 78.22251780598097 9.30333785075215 11.808945044592011 32.8735008614465
19 78.05267135592243 10.86213595276301 14.175061476782725 35.8941327353241
20 78.27764533847645 8.67393080030861 11.063702798826169 31.72415998034864
21 78.36292172413056 8.740967213557626 11.063631109585215 31.766843395942466
22 78.14198652636821 11.141832032730017 14.487659153373533 36.25157095151293
23 78.42227499509792 8.802533145039657 11.146992662410671 31.887751824688404
24 78.5137789564727 7.952870299212159 9.911728385889374 30.03957422214587
25 78.33103456535319 9.13630407820792 11.678627038939782 32.5754417148449
26 78.42489579279521 8.31363396492842 10.584179983269038 31.02344290802189
27 78.4486693393002 8.765143090660853 11.089634752441413 31.762247504063158
28 78.21486012715346 9.521832212835307 12.455295241059627 33.58374981540457
29 78.43245733869284 8.416740006216653 10.745695843144986 31.116093388292132
30 78.46136744815591 9.564658053034998 12.20487168798966 33.21246513513118
31 78.3868043865234 8.53510322195041 11.037712190377436 31.733253991959042
32 78.50401984927657 9.223848987329285 11.814002394681344 32.5868674242774
33 78.56007550133617 8.161609513385978 10.12540142716334 30.496209761779802
34 78.50027185803297 8.768973347186133 11.23556797821481 31.831449077694973
35 78.65855210941275 7.641101762053452 9.192333370090367 29.16235719125212
36 78.65973468211882 7.951095651639928 9.718688811603549 29.69892131541495
37 78.69190784142336 7.70638085078882 9.536409140664981 29.547110950128953
38 78.58818881345361 8.227905004623114 10.339100537252211 30.698130718328887
39 78.437885632442 9.639412323633799 12.56459526470406 33.65873838105716
40 78.39605025894242 8.80774577734804 11.574573364292661 32.456973194833495
41 78.42173128273359 8.3690814446317 11.00128753876759 31.57142359805928
42 78.53902622645612 8.661556981460715 11.152291149037763 31.95139323831525
43 78.4220480815995 8.594878315398265 11.465182099796124 32.183628885409945
44 78.65350713411989 7.082199098812693 8.796524036359731 28.671035756829667
45 78.59469816090184 8.269445632374332 10.568571280351591 31.184391798678625
46 78.49670393092804 8.285515193316401 10.881384024665264 31.386629001502197
47 78.36875048444264 7.556186111773157 9.980028680910147 30.43847569968111
48 78.23976158798533 8.745371418460007 11.767652041800824 32.84602250292436
49 78.63277584973815 8.121275387724133 10.307928751843388 30.775326696503193
50 78.61316191010657 8.707272551028648 11.178301309097682 31.997064583671786
51 78.41670303529818 8.542146860609543 11.298426408126582 32.12629055842034
52 78.56236127517285 9.478192048848888 12.116322441000404 33.28887256622202
53 78.56812897700536 6.890306867750658 9.010470800190095 28.78970766137041
54 78.48529048026437 8.580616253748087 11.230543214144106 31.922960439663782
55 78.65245361268784 8.825825679682097 11.152128218944679 31.98279634331961
56 78.61161341625187 8.241172001590357 10.615508181567213 31.222800849455588
57 78.71256330735599 7.803901028449621 9.718897362122691 29.9526854140863
58 78.51745829374197 7.705315295037635 10.058052643886173 30.519223978499298
59 78.60406838171671 7.434887468928468 9.599326225410254 29.804002700918453
60 78.5892612919657 6.372762296967416 8.286057537524105 27.772637348687013
61 78.61404689606634 8.27061356665004 10.599860375427427 31.25632655294337
62 78.64394321548464 8.322995119994268 10.578874979438213 31.0349933508829
63 78.75138637332061 7.50363643913005 9.400916475256393 29.21799624284953
64 78.5508454891339 8.125229013028108 10.646901551902621 31.234645547271278
65 78.43753138330305 8.889123311134142 11.934277389395886 32.94236604861334
66 78.65172873287918 7.264609751359013 9.296973593072577 29.322759081594143
67 78.83652692789275 8.14515274614805 9.963520603878884 29.976770392678343
68 78.53279090254249 7.13297884861612 9.48485805921323 29.5582034714988
69 78.76732213427557 8.45871927607794 10.474449824178878 30.96830098429755
70 78.47391912615294 8.591237409859488 11.465247271833345 32.42288634673639
71 78.60047475620698 7.1758502584497705 9.338807523772807 29.423558717767385
72 78.7636144492219 7.6098286372302715 9.562601782429159 29.74297051673297
73 78.59142513426589 7.737306559147352 10.136154813306874 30.468336994264046
74 78.76508477803867 7.813477986349248 9.791857457805664 30.0121305232965
75 78.77080318545404 8.425840432611563 10.479780896824586 31.21072255894577
76 78.77139196882257 5.588599916663739 7.217464229023928 25.90842699924767
77 78.59138454592437 7.694169683805935 10.167456942790166 30.45538159500154
78 78.65442872185142 8.040166614055797 10.44873293828651 30.844150661014137
79 78.55964980898574 8.480365865411223 11.063865728919264 32.07181107493137
80 78.48332448429788 8.789895842502762 11.637236278092733 32.870338514830955
81 78.65610972357396 8.352586047587867 10.881325369831762 31.549122030423504
82 78.54986171581916 7.523647522054391 9.880960667111404 30.451875520108395
83 78.69215374972802 8.62366541028335 11.146966593595774 31.730866990523054
84 78.68768688793813 8.47748832974874 11.068955665027202 31.867482778558
85 78.81006765587489 8.580638868350002 10.625538158097447 31.126672940904133
86 78.79043056422627 7.3774658413121115 9.380256939453357 29.44752713648997
87 78.63272705569186 8.343221370476037 10.938722383023357 31.68692839234658
88 78.86710150594884 6.988674389912304 8.780856678608796 28.61248454500409
89 78.66799711528287 7.6730307369221045 9.870239866986473 30.12453231276846
90 78.63820028897396 8.199706833363456 10.75110512223536 31.403667556378423
91 78.8749056338137 7.752409148642404 9.62502355969146 29.86425291278091
92 78.66264928246909 8.012036100566561 10.485222761933588 30.80983353679221
93 78.79676326761205 8.053974624853694 10.266133924365505 30.54760285783642
94 78.8617794918637 8.06059684947127 10.005393637801452 30.260768203513834
95 78.71479075807379 8.222019150885336 10.64675165621698 31.22006116668746
96 78.65557185220759 8.274419915080014 10.865742735729212 31.52342412633856
97 78.7353136622151 7.254366250130453 9.36997930918162 29.487492630042144
98 78.72424595323743 8.439633961838554 10.933521654452116 32.03201507166001
99 78.74912748425997 8.525248257812997 11.02201876381158 31.955498429884642
100 78.76551877362832 8.320819086628187 10.589328574210487 31.240869242572366
101 78.79287416721962 7.71614492163876 9.823205207715013 30.02467998081324
102 78.75381476323753 7.518427369980691 9.578399484254563 29.94450538324729
103 79.03352738606195 7.654001280557128 9.265221776532384 29.383237948743023
104 78.7595815660095 8.609803173516084 11.126365712626251 32.463321573974824
105 78.90699220553294 6.574492289236959 8.259754103296634 27.96947344518689
106 78.78647927445691 7.948432094456161 10.271673547530359 31.177269938785567
107 78.73233371459023 9.189788151934405 11.762086349821077 33.3451522345692
108 79.02934677218063 7.715157830806618 9.697931517744651 29.800607250555935
109 78.72149289972192 8.437554641695083 10.897051382416223 32.059690217471406
110 78.71707422645423 8.14149659923715 10.521895067284925 31.672771410251578
111 78.50739735688947 8.709924458222835 11.944952569094735 33.388744984683406
112 78.7407109562282 7.465592727037297 9.630706561338231 30.30693126199275
113 78.95489376523858 9.209563400193424 11.610606983679094 32.6836095526703
114 78.92722099293033 8.764489964348996 11.146920973169717 32.16670076037512
115 79.01586081700584 7.443779641459121 9.004657454468855 28.998496607464418
116 79.06767179323668 7.9836212573205945 9.692528755857987 29.94138988465369
117 78.76327240642694 7.519070660751669 9.88088897787044 30.48459094804152
118 78.83619630147791 7.980830971594827 10.281951177802085 30.907905292418448
119 78.85280936655256 8.112295749925073 10.30799392388062 31.16787292563391
120 78.92283476739689 8.497676427814492 10.66223001505996 31.61900952589032
121 78.94373489817053 8.507136695999064 10.698628597854897 31.437456416748
122 78.78971925740386 8.878417222306153 11.475531419308805 33.010659341295764
123 78.9676369730453 8.249422550932591 10.39113389177948 30.928298514152363
124 78.90522411892479 8.614361538818258 10.834251607337952 31.932541101127576
125 78.92761852125919 8.94224900866123 11.292854198943115 32.55234320224293
126 78.99760067862968 8.67869944711618 10.917489333292673 31.761688670912324
127 78.95993145941054 8.50432794706079 10.698706804299585 31.65723283382479
128 78.95957704415508 9.295365410643328 11.662816302706913 33.1230693479983
129 78.93412900679407 9.838935387405618 12.454995449688367 34.20272930228039
130 78.98537956210976 9.041314939057012 11.18315010866786 32.130010446343285
131 78.95079613247259 7.863793218489737 10.073498416710525 30.836018103248186
132 78.94214294057662 8.31304879315954 10.641518341627132 31.609952485548508
133 79.03778471387253 8.234924198815108 10.354650585336135 30.971783285383438
134 79.02649087435925 8.693303453400942 10.954044328976975 32.01816385001255
135 79.09545252347579 7.293453783243373 9.135197045047693 29.337756835548323
136 79.1298301311952 8.513545218226731 10.114595903390011 30.870947893507516
137 78.9516097282416 8.558326515360417 11.068962182230923 32.35925001824441
138 79.01255571671769 8.38101186471997 10.578816324604713 31.40287470317039
139 78.8377102903298 9.09414092662817 11.777760224775758 33.37248978566769
140 79.06887381730841 8.871424822556335 11.06855811560007 32.04655007618775
141 78.96137934416477 9.808506534608908 12.548895320934484 34.429850301415144
142 78.84922321471235 9.846615144094653 12.689679955766431 34.5816449902672
143 78.96726543251049 9.782590612815802 12.486330165190251 34.31054069973688
144 79.01879557060244 9.056223938953162 11.417977993227845 33.0111385831165
145 79.01346565711853 9.833196130736901 12.527955545371338 34.26729713787896
146 79.12598001498412 7.960413583496143 9.843832157499433 30.34260198381532
147 78.95333542232643 7.98963776096627 10.209095357378683 31.35525934936707
148 78.85308020108481 9.76930702435018 12.621979243488202 34.57945453619057
149 79.02156262604636 7.804093943330999 9.964035462973019 30.74625058644912
150 78.99259906682246 9.973928966020107 12.611395304641471 34.692935015559414
151 79.14682845386969 7.444692353185571 9.176815908025059 29.529402984615206
152 79.20234282033465 7.754353732219137 9.39546809294366 29.642443244569737
153 79.10076491896174 8.678982141655622 10.75581054332364 31.579280267670164
154 79.07649919175773 9.385828933241601 11.7774408817933 33.34579996108118
155 79.09666686088758 6.589382607427824 8.08757609812928 27.770825840804036
156 79.0515944145482 8.835625627517798 11.120917330313517 32.61125465128495
157 79.08700676917724 8.407281455020819 10.511135163937645 31.73613325709527
158 79.00495659551422 9.758374354743985 12.230901399660743 34.15039392692207
159 79.11665017537557 8.595172774696598 10.77682852533146 31.871782380651727
160 79.19892326794678 7.72799123803059 9.364237652701334 29.6820387934712
161 79.09505573420743 8.48090124458873 10.474580168253345 31.708177829606843
162 79.18487038907817 8.335522246917412 10.073074798468518 30.994184005587456
163 79.18767007637433 7.804617006053402 9.301522601271483 29.4234556574425
164 78.99149572435837 9.66014431790362 12.277877404098692 34.132818303020294
165 79.00900007837804 9.405384487078694 11.986115227811457 33.897719856978526
166 79.21801535896343 9.40643301070309 11.537373165439735 32.65387685215605
167 79.27379475622776 7.509002636153843 8.847964325348201 28.626791784848194
168 79.13910949484406 7.6994540124898005 9.552083015619651 30.09284982267182
169 79.16317438335287 8.800002861842653 10.792339470193046 32.02190622752865
170 79.17199439195153 8.957116277462534 11.152004392073934 32.493791379389414
171 79.1802887395876 8.179238717073794 10.07841890552167 30.99851180770369
172 79.10242116647007 9.375729859842078 11.772188015592288 33.237629921572776
173 78.96832150505004 10.410086056831302 13.096053676732621 35.47613415746488
174 79.16522652763133 8.601086570257161 10.662054050559423 31.63346574120198
175 78.95902940605572 9.948281496372083 12.992117311752526 35.413749954106436
176 79.16506480416479 7.2060393130944105 8.984199951981243 29.590351035541474
177 79.26182946046274 8.740169735770188 10.265592996456462 31.10808285373964
178 79.16694598977226 9.491584513652771 11.574078056809679 33.3799693093374
179 79.1720310130747 8.289625067841163 10.276620105156386 31.62491926431986
180 79.17123642511741 7.7524728901343405 9.6877320939176 30.600899075038022
181 79.20376827726632 8.492123373635073 10.396184724665092 31.27689524891748
182 79.1607819030558 8.355977701925642 10.187718929166078 30.968443859709748
183 79.27123347765075 7.009062383091834 8.321745745113207 28.007971585704038
184 79.28699868260547 8.726581689642268 10.547162266120369 31.427342219242014
185 79.13154836829828 7.921837393356715 9.901398617987844 30.872251775558134
186 79.20658309720156 8.307737457289328 10.020891548255594 30.795765726835512
187 79.28757623659482 8.393101560199643 9.926828746916383 30.445056872754982
188 79.16945109981238 7.852938297236169 9.875368906316762 30.842148299687267
189 79.25414167060323 9.125720866315362 11.157126914200488 32.69452246484854
190 79.18777636499476 8.167875947945438 10.068050034397801 31.125306988689672
191 79.10596685085326 8.797100580967014 11.027186906364205 32.82245661104658
192 79.28105303882312 8.333827678797748 10.073016143634995 30.94293161112054
193 79.10098058160173 8.400419331089733 10.740651527463108 32.28051302553491
194 79.14842076375541 9.041727654491512 11.433625799367618 33.16219086248178
195 79.18555256101983 8.235302293363187 10.25577157044536 31.519569925283964
196 79.23419001720562 8.814654292765212 10.933215345877123 32.55658911140586
197 79.28018668042078 8.719375721121427 10.844574858035749 32.29551651071267
198 79.1717462952818 7.942228490504875 9.817971893125154 30.862990528937594
199 79.23025438004716 7.10093713905736 8.50439037946028 28.673361387041496
200 79.23146046440009 9.593297033505491 11.902453883614738 33.75661867176554
201 79.26778917508877 9.664739191884081 12.037907445800977 33.7957473599482
202 79.27869596966876 8.333369382529144 10.036513285580472 30.889738635547946
203 79.28276094374512 8.682721732329405 10.734994594631232 31.865354664788526
204 79.22820423621074 9.375850906041263 11.688761290729587 33.27172630958455
205 79.23818872226663 8.773814667369429 10.7506684695859 32.111508195548396
206 79.32803280234424 9.2587223701761 11.287334127389437 32.8124522348291
207 79.23798607788741 7.319229974452311 8.916095173072168 29.055123475581457
208 79.1427658037974 8.6322785425535 10.922898612383058 32.36136354790773
209 79.16923211491844 7.381969418711725 9.349130774470604 30.234983638522483
210 79.1752849205094 8.669285011586926 10.912445017610784 32.39379649869918
211 79.2037838979874 6.650361246436098 8.343259034604 28.71879368551349
212 79.36554752558513 8.404257551982191 10.250231947280518 31.210831411559838
213 79.1934868669894 7.106824157757062 8.952995580553813 29.57264483102803
214 79.19344855015973 8.572441458353655 10.683143721808207 32.25865314663253
215 79.2994695947184 8.109570331814552 9.968916848561825 30.841212101036742
216 79.31458514612171 8.198398799832434 9.994979146251525 31.05345202951296
217 79.34149782323846 8.883062517798667 10.604331177181647 31.398858383976926
218 79.28070356983315 9.653496092304149 11.881416349995732 33.40251666183946
219 79.30949433049636 8.179688045450455 10.130563052512231 31.204760668645946
220 79.22628634797286 8.378726565660717 10.401730865033665 31.949499584880947
221 79.28253702443874 7.952105594111249 9.974319610448479 30.98242489579729
222 79.15191713671564 8.428153745450855 10.745728429163604 32.019241769011984
223 79.31319664174308 7.919904305253997 9.890899402789522 30.866192613609613
224 79.20801394856754 8.761498593857194 11.032276842472143 32.516483080468596
225 79.33373549738802 7.857902794652643 9.703210452760569 30.595240828364823
226 79.18413062475136 7.825644057655035 9.823257345344805 30.817582202609152
227 79.30521611873814 7.151180690900081 8.530374470705294 28.679801438604002
228 79.16637095597004 8.864320040650824 11.225283830739352 33.17641429197867
229 79.27850130026762 8.208588706784138 10.088924637923713 31.382352804549086
230 79.32397369564248 8.180549436403963 10.062764582178163 31.10639719766145
231 79.41764538881509 7.63515768688389 9.306879742732077 29.64541999890955
232 79.42082702201655 7.911638697413889 9.426692015982274 30.080531315222558
233 79.37660742251198 7.783040368406251 9.463351286926148 30.196292560812378
234 79.35247797973535 8.28194544874446 10.219125333908941 31.365974296779044
235 79.23319274175722 7.846852107756211 9.896250027046404 30.98807545750172
236 79.21169803160514 8.42774704191975 10.620650255304941 32.101216843536875
237 79.35131039759892 8.837402616967369 10.974723416391186 32.22346100594184
238 79.16491974892948 8.683320327919297 11.10019913967697 32.777240879696066
239 79.34722767817911 8.487982540600528 10.563162001261206 31.946660051324393
240 79.36748001649411 8.46169280926764 10.432804892386638 31.748188010399637
241 79.33537380869348 8.974134361000331 11.188461629702395 32.6396319658482
242 79.38159496911598 7.032769727771876 8.566851259944919 28.48922518699296
243 79.39348190100446 7.08499647954018 8.702539441465218 29.031445481329055
244 79.48906281615152 9.363282538057867 11.287092990851665 32.55808973977699
245 79.32425208139357 7.277513393011066 9.046726004503125 29.873984958852073
246 79.38462909443011 7.453450215416667 9.166231969178318 29.40482123828425
247 79.2202703079178 8.27237563706139 10.558241512450085 32.14594674557699
248 79.43250753063484 8.844072317014833 10.71402223304947 32.034140196577965
249 79.20623937467435 9.395265461031551 11.855732050121981 33.842156613813344
250 79.32273287083909 7.4961287144931905 9.328177964500018 30.37681721847665
251 79.40771724880011 7.938893426895476 9.588155738228432 29.87062566291555
252 79.4661654741922 8.204034855279014 9.843460676887206 30.29104983334906
253 79.38638258432924 8.041351238311654 9.880393670387466 30.991748007977282
254 79.37458601888159 8.252153641479563 10.28696942466908 31.565705705919456
255 79.35773790770796 9.109314415031843 11.423067929335783 33.15983624084623
256 79.38133822411444 8.13467314599769 10.114980418409692 31.326064939326482
257 79.46754263114444 7.95928601176222 9.828171316952206 30.63624293106001
258 79.39411636051115 7.7570892637935405 9.515619260787467 30.53679349202745
259 79.42680210769596 7.987518803908296 9.765521437559578 30.38369679671519
260 79.40078339650722 8.862460005372386 10.980002351407103 32.5129332824612
261 79.14077412097201 8.965652566000301 11.5223510108574 33.351496806040295
262 79.41560112803518 7.4172160814717785 9.20798117623014 29.489617416265546
263 79.47906459533871 9.879066675422218 12.084714002942132 34.194473522850984
264 79.40693562043431 8.804443523668052 10.90704225572413 32.41177055495268
265 79.37528226026686 7.808346070603989 9.671966978110802 30.604681309698
266 79.40911843142217 8.006306828289844 9.885633502181046 31.01411668734927
267 79.42319849872436 8.351842553913588 10.359773107462688 31.400555957008734
268 79.52616130136974 9.481545264022131 11.474710251639664 32.816513788228264
269 79.4329347156778 7.180265525755042 8.44144070869638 28.12496154600973
270 79.45048683092226 8.427422284045186 10.370155012994008 31.48037499193147
271 79.40420532374617 7.374012331465593 8.926359768936454 28.96535211881668
272 79.40428899425685 8.497751811315968 10.406560112992668 31.3767735104864
273 79.41118939385514 7.762309453591889 9.416277524432349 29.78035220649845
274 79.3479990562069 8.032105770399262 10.047292740538904 31.245676663950682
275 79.42224783476894 6.832403555009171 8.217587795206516 27.964921154333677
276 79.11894407686336 9.13745704491024 11.855940600641146 33.80437922970292
277 79.24428041215906 9.346761810022858 11.902721088967393 34.027593398078835
278 79.37695427775539 8.202431992484724 10.141094853729182 31.6153813005181
279 79.38525185947299 9.843447510072831 12.26194935819882 34.11449499682162
280 79.42480910888337 8.912688386355663 10.865234393838797 32.35246642418751
281 79.39426341408158 7.698987965799803 9.395539782184626 29.896033011325073
282 79.44100852231408 8.430713237347375 10.286630530075469 31.13015772636428
283 78.91717488695686 9.853988423577972 12.95578390099481 35.63720348184545
284 79.01482222836853 10.300641473242564 13.398601825181998 36.143073804181746
285 79.49188295040288 7.156855535332797 8.5353145111276 28.26124411445977
286 79.41908100327544 8.209298772352195 10.125245014273975 31.108345506506762
287 79.21602476026256 8.117065202389352 10.240273659991228 31.672135882023788
288 79.40828807316532 7.193562368084057 8.86922344389378 29.045436474540786
289 79.32433695869092 8.63780480316175 10.750870502901321 32.47034770857985
290 79.40657298585008 8.892614467041039 10.959147299492367 32.56184150063832
291 79.34577575437845 8.34136364519105 10.521588758709921 31.96194492907053
292 79.41878523467625 7.48914746135896 9.218441288206126 29.735679221825993
293 79.49778226636735 7.935370590402211 9.64556578582748 30.14569408476291
294 79.4681809098035 7.731669178713123 9.291199350573686 29.79277463113723
295 79.29552006336672 7.611577835094077 9.677421877627246 30.728349520035113
296 79.34522749092845 7.902183525794099 9.94311523902105 31.12028640029688
297 79.49973480152416 9.462238404330447 11.443499363008513 32.90837762412219
298 79.50235771260009 7.332608770958313 8.942027126687401 29.05032514019815
299 79.3766518702665 7.384513868820671 9.202904274529644 29.71108514731231


==> data/individual_runs_weight/run_47.dat <==
x y1 y2 y3 y4
1 73.93274250601006 14.41028180366884 19.89294971508089 40.421492340908706
2 75.36385230386291 12.110261759768001 15.186753079574277 37.25674990527026
3 75.8972999609718 13.33055223169981 16.927211437119016 39.61713971950414
4 76.27027467366703 12.474814555237204 16.041327935003146 38.67134718428168
5 76.88136495014479 11.914702779615881 15.029877468749353 36.97983428348166
6 77.06631485477213 12.185423130082276 15.905574581445626 38.204884751833724
7 77.43108814134887 11.226489811033764 14.143765864503166 35.84097297501812
8 77.42146292841969 11.104080067071509 14.15960918675464 36.227533557856916
9 77.33878922931295 11.919152750634362 15.613825439565844 38.35274435225708
10 77.84616001167817 10.774433266628533 13.549475091377705 34.93230331164862
11 77.53269999115794 11.273046299246051 14.613187014289098 37.24463788252523
12 77.87734083181772 10.478596140610067 13.252538255334134 34.7509741274084
13 77.86522404448198 10.955918221153384 13.815370486086954 35.617689169933875
14 77.82476028304204 10.328501426467906 13.48212630810054 35.20083663952608
15 78.37166749428896 9.73480474124801 11.579102820880394 32.51522968302777
16 77.98311273891325 10.408627337679524 13.388180816428353 35.1423907232128
17 78.30317453248162 7.704737286408536 9.270696227660002 29.37330624205945
18 78.1786605844099 9.511311247041155 11.991335507993872 33.20126629480985
19 78.02280035891643 11.429273618680858 14.805672626258437 37.023868583744424
20 78.24970143787723 9.184482415672363 11.631729240946488 32.611222185483136
21 78.34028785072343 9.077617758564651 11.365872949459611 32.33680857837625
22 78.16821265714829 11.765441246731006 15.180737700537616 37.31942288131861
23 78.43970983979045 9.400950438200455 11.897383499117964 32.86733196418625
24 78.50218619381106 8.451679458917015 10.495298358889894 30.677379893206226
25 78.50122135955084 9.68009372018793 12.236121679843148 33.440803462572156
26 78.41931169732572 8.615725392499044 10.928190581806419 31.743236677151753
27 78.50123051524204 9.397080219747082 11.839993003130079 32.75965235284561
28 78.33361556907504 9.719110047382696 12.533423479295235 34.00002741847995
29 78.5308117184468 8.796619307207445 11.089615200830238 31.866181364486824
30 78.45085803364475 9.977669699950251 12.621744624154163 33.86517707704009
31 78.47490785425101 9.045869475726429 11.652571258453781 32.55226867540168
32 78.44856592004514 9.693513831427955 12.277851335283795 33.510242888808776
33 78.65884371031359 8.536368643611175 10.589152609709963 31.123965834227363
34 78.54329405966207 9.498196634290085 12.00157403504326 33.0594511966891
35 78.73731933709117 8.264555584153488 9.973863406187844 29.92994859835053
36 78.71869613468894 8.107576309415965 9.895826408804375 29.924288346794803
37 78.73143550475561 8.403931670123574 10.224208752813158 30.63664379236275
38 78.71760503182605 8.827071753863256 11.032146498397688 31.763269574128895
39 78.44770000611322 10.305131375963118 13.445349727489653 34.97750412412073
40 78.45896492157442 9.580723783958398 12.512555392973045 33.78656936190942
41 78.48889412410001 9.465567313566517 12.350993912671038 33.58555184335545
42 78.65699042927179 9.600568797235635 12.25175645157548 33.44658765727439
43 78.55083420624334 9.458602751798354 12.408293167806782 33.55251630922572
44 78.8422890214261 8.261974286862475 10.245050770320452 30.441171732707495
45 78.70028674973948 9.043133396580062 11.48565263669118 32.4072585688715
46 78.54428812861568 9.201982619993947 11.9861803998487 33.117741223345185
47 78.49321370883287 8.772511582515243 11.605882010979663 32.599613317643396
48 78.38409764463084 10.007272531280984 13.341374259287209 35.06982678483623
49 78.7784093244166 9.274124649094501 11.839966934315182 32.734976546885676
50 78.75229869291822 9.99162486177037 12.741524311385744 33.97137337450196
51 78.58670603314927 9.945747754929998 13.054513020199943 34.5148860310573
52 78.73662450589846 10.142116713610374 12.731090268224643 34.236213494191446
53 78.69737041208582 7.627788873658753 9.990110795070173 30.05074809425996
54 78.73336985637837 9.567858376493826 12.340351318990795 33.44733366590674
55 78.78107111614393 9.923011581198795 12.37663259211872 33.673273649537016
56 78.72145050355917 9.540490165106945 12.24661437783775 33.5924526041415
57 78.84579471975837 8.686869576667865 10.760991720283709 31.246008461797892
58 78.71385065995757 8.805295480962606 11.365951155904286 32.387207591824286
59 78.77518923485715 8.777455438958723 11.277245496025678 32.105342032994024
60 78.81807651468067 7.0378952347015495 8.98938764614503 28.797778855708433
61 78.74874325691916 9.167568696028571 11.793199480396376 32.86371623662032
62 78.84593836950863 9.14576787653616 11.365579675292048 32.23826275962748
63 78.85726016668933 8.117720646733705 9.885398882847007 30.07815128768856
64 78.74233048485289 9.323930375261261 12.105894915043036 33.1528925256781
65 78.63527123289897 10.198745512241146 13.408885972657458 35.028861238804986
66 78.90603925895692 7.868839728101977 9.927350123214252 30.237667268165847
67 78.99330891372965 8.783331602727976 10.505302266605243 30.831563900939717
68 78.73919938003795 8.071195417505269 10.761545682600183 31.28021993145732
69 78.9112070878105 9.291103694986017 11.282029123558623 32.18397170058186
70 78.63401926009718 9.913190176496418 13.236962138435315 34.61420260518374
71 78.82170232939025 7.791727069670536 10.115091210872995 30.27081735384086
72 78.89685591685607 8.555798566365787 10.69334966283898 31.314407880768314
73 78.79152350586429 8.817474352858676 11.344926656692744 32.010378978321
74 78.9156820160714 8.28194466777807 10.140827648376527 30.595734944297337
75 78.90302967046003 9.230592114290207 11.506247000456993 32.337302223499854
76 79.01224996907467 6.106476494416071 7.587309023120692 26.82849810748187
77 78.78130286895953 8.650154337204507 11.511936519307476 32.280066367161496
78 78.89042939276855 8.780728788717312 11.261499931830043 31.93945378962011
79 78.7340380518496 9.687791780486506 12.840853013333419 34.20285551748137
80 78.72797905316166 9.46262652740986 12.50732859558692 33.7994264374431
81 78.82246442415237 9.295135299298696 12.059010151457205 33.24349675660551
82 78.84463060210119 8.185502178545159 10.886591270440228 31.543006037134536
83 78.90407622844594 9.421403035220521 12.116192096925937 33.18275992823567
84 78.80487499593102 9.271335418979369 12.137242664952385 33.33287175541454
85 79.05742664903201 8.90810382000563 10.896282352376874 31.373114795727453
86 78.94582706404566 8.07783534098712 10.438064275791369 30.599202305489193
87 78.87227879121505 9.33998764943382 12.069313850543839 33.05405290769696
88 79.0277905222493 7.660875326229428 9.645761301939181 29.55843596042471
89 78.86959226549348 8.62813238010017 11.230347698032405 31.913252265635883
90 78.90039852973945 8.922359015170901 11.647279289030422 32.53906451019197
91 78.94419212905701 8.526670420596815 10.761037340709755 31.131377938975803
92 78.96609519610955 8.389139692723171 10.787262568492551 31.295802725288745
93 78.94058000566568 8.470605124216245 10.80283868539138 31.285358860038382
94 79.02335373571916 8.49433676854442 10.583775916638183 30.99913954567115
95 78.99512784104654 8.549114709761021 11.094744240160527 31.62266390759
96 78.9260516231227 9.056596859678862 11.829637166413676 32.69888992524537
97 78.94484077670435 7.578289546958356 9.859681996954638 29.870835768167638
98 78.89560069782429 9.126109042443813 12.053842008904592 33.08963057554581
99 78.94847499532595 8.404829666039209 10.959336298400334 31.531186622497653
100 79.00408319717135 8.578267002801823 10.87573360903712 31.395520194323467
101 78.9864171470436 7.96980788747697 10.120148560962317 30.43403206203039
102 78.97991758268557 8.02998262862343 10.37040266673548 30.773519949552796
103 79.15635879020442 7.679677712593605 9.145220504374219 29.26247636667606
104 78.96896739426845 8.953986024373954 11.881859519848925 32.82210387115674
105 79.07081050350293 7.182157186762152 8.983971849850924 28.880299634024386
106 78.96188847132908 8.691824266453894 11.631716206539055 32.313945212497444
107 78.9524972490098 9.67467575239685 12.444554889323545 33.82788404935583
108 79.13711738008377 7.95724367907283 9.802017778410377 30.052229708049815
109 78.94733270222297 8.95571537427678 11.641993836810782 32.4574941564579
110 78.96138335193395 8.657143821370122 11.616133572436505 32.387509493369635
111 78.6266438208786 9.41055169725181 12.97674322816913 34.66377844198557
112 79.01903399740536 8.016124999680132 10.62583794946873 30.928038042910554
113 79.01433016313392 9.369931786902686 11.709485998569868 32.687246260441725
114 79.07854373661219 8.872278786808273 11.193649323866184 32.07787680128818
115 79.21599223684646 7.592910892379437 9.134812530028015 29.17817061920671
116 79.19126571439922 7.8928386834581366 9.353673265465778 29.683751079315957
117 78.97967424956252 7.795664808842402 10.344601057194714 30.949428777754207
118 79.07229702380727 8.147811035210562 10.490162802355885 30.83200905513197
119 79.06342499950244 8.309793450237915 10.651743834269068 31.203752218137915
120 79.06892727607504 8.580507399868747 10.828829293840126 31.475995447275494
121 79.0987212204624 8.711752539505778 11.00599947705957 31.69879592176158
122 79.01060209267564 8.862153277308602 11.511838761251624 32.72188526493951
123 79.10458362889494 8.221169877614757 10.375336189954076 30.599782199189185
124 79.08412916378192 8.893831531684496 11.386558554077542 32.323199952666506
125 79.01330552482062 8.854393603026905 11.240638362711586 32.1917847664702
126 79.0942376446726 8.40915458043543 10.547416437065582 31.21233666662987
127 79.05482339515328 8.215994595649509 10.464146125092256 31.07064036165982
128 79.13278947246486 8.994789897249834 11.38646079602169 32.32395763283925
129 79.09348797970628 9.76093865591635 12.418368764763098 33.802849536621814
130 79.2122011218745 8.649914394656175 10.562816589463875 31.2378013718825
131 79.0828273068494 7.580144138647772 10.005680394765282 30.190656448344555
132 79.01387850733373 8.309073677660436 10.703998773722944 31.512615455813254
133 79.12485467178183 8.249386706312114 10.391062202538526 30.910756621218038
134 79.05298576976836 8.580568029294348 10.813207556515236 31.495285863811706
135 79.17136226626396 7.037890291053478 8.848544356479572 28.870889703193157
136 79.25322355398046 7.8695238650681345 9.223374811424701 29.696532517732322
137 79.06947515645781 8.092362703605477 10.672898677555098 31.57061824340556
138 79.18758986329726 8.551730753367497 10.922703096271357 31.703378198085208
139 79.02572615502505 8.671356276979168 11.475485798882746 32.696558027910235
140 79.18837168109701 8.595157861017741 10.797579301986627 31.691319864408907
141 79.05236498364611 9.509035229323567 12.475909156436604 33.83376068706659
142 79.06004391665886 9.276441621572099 12.231012192124036 33.51141132756922
143 79.11992519370293 9.206143429098185 11.881768278996796 33.27381246443891
144 79.10112020622229 8.517512883719847 11.011473928187188 31.995533345680972
145 79.12524892895368 9.411188367308526 11.996295100027343 33.33657887592963
146 79.25498209452621 7.5710998970081755 9.327826035498955 29.581085981016198
147 79.04119432618965 7.508780919567826 10.011050570633317 30.405158983881098
148 79.02023604151263 9.17631427245333 12.178965803189312 33.459445218308105
149 79.15003527338666 7.396675503164615 9.734740684374167 30.063949130646805
150 79.13728391206875 9.025172041221818 11.881774796200517 32.924217161672566
151 79.32484964747579 6.64510924162051 8.202220228826851 28.076534805808183
152 79.29117387736892 6.986692123329412 8.436604943533643 28.421721293415615
153 79.29651319304931 7.796288837007665 9.765651781634045 30.1671309164405
154 79.22828645041106 8.428612570864615 10.61520187299222 31.479758149985727
155 79.33717232908982 5.6537681139722755 6.85244868288617 26.235036690225964
156 79.19305618393557 8.178765516609946 10.53197718144494 31.34505224903309
157 79.22890955923758 7.504681896661267 9.578210485346595 29.939105515052088
158 79.15477672548685 8.856133453068834 11.417893269579437 32.497094154627725
159 79.28922003313264 7.823386466601405 9.78659807440092 30.467348160931152
160 79.3358351961614 7.426951171929202 9.041179864134552 29.38026876673946
161 79.28339148123523 7.753800731071219 9.838735704187773 30.359434893475136
162 79.29998243889781 7.513173108702084 9.29140138388911 29.64729703097957
163 79.42709387493161 6.874787434221213 8.102845906453105 27.885672405503414
164 79.14468398339066 8.474329391654285 10.95411601821793 31.874420687684246
165 79.13175869436971 8.271326142759289 10.964634785027439 31.68092794920717
166 79.33276037883378 8.202824224681898 9.838422878409059 30.576345378801705
167 79.39021442983625 6.498167102039143 7.425213132113373 26.910155582241558
168 79.35909215533393 7.300035304135694 9.077845652282157 29.577542882384368
169 79.30847036511761 8.038541061930513 9.922058153790891 30.823386169731005
170 79.25080683352593 8.341144628706738 10.573556941199957 31.44981927641607
171 79.35558147143996 7.130275773142958 8.86930816754219 29.058530965876773
172 79.19290389626974 8.769743452336177 11.037347226968919 32.12850854223952
173 79.0556633865063 9.516177349408917 12.408175858139769 33.91142183954252
174 79.36190553752476 7.914557729931312 9.723909091785954 30.368165544479965
175 78.9563369894496 9.391049471567781 12.695128338079165 34.44972530763012
176 79.28661033746567 6.48703433511394 8.2493917493765 28.315092422614807
177 79.37220596985183 8.305303355008693 9.978953342295792 30.36416647212129
178 79.35433157793187 8.771779252497462 10.82869894976566 31.84197621497814
179 79.21718303292236 7.92314984226168 10.135900642361662 30.883542694223507
180 79.28801558263963 6.864171934891268 8.74443202699895 28.920568475242614
181 79.3641258728895 8.05927400480875 9.807198955370444 30.42581861325493
182 79.3724873057395 7.534658996917605 9.364263721516231 29.51383417025739
183 79.42653227354822 6.239352187330352 7.263697272237413 26.521617696645084
184 79.39688305384067 7.907768879996955 9.494392728260493 29.917647914374555
185 79.28070236314801 7.34530246430842 9.328119309666494 29.8501777639926
186 79.3660675834597 7.560573709760616 9.28607682844712 29.54264773924121
187 79.44276733248554 7.612991924159426 9.0043902491162 29.159531366434432
188 79.21130843088496 7.6062748993418525 9.739863206500733 30.35780264609643
189 79.31296597168303 8.773612368775705 10.886115514568417 32.02961146175654
190 79.37473196803504 7.533938084186202 9.36436147957208 29.75306528012005
191 79.1184205897089 8.43318138325686 10.907322495484228 32.0686470851205
192 79.39122866572599 7.771574251942988 9.473668020420224 29.92339251631051
193 79.08926731196657 7.9848099081693995 10.480113274214474 31.502322698742113
194 79.12470097559547 8.591479435718643 11.146966593595774 32.1400923292353
195 79.22457300280973 7.57185381211902 9.687673439084088 30.1139495624272
196 79.22514061702945 8.377095786664007 10.552708406488943 31.495840952305887
197 79.19881327245737 8.530980308529855 10.896777659859836 32.03406263949451
198 79.23528035522314 7.406105836507498 9.380204801823567 29.849342435764814
199 79.42035320826075 6.483406313322829 7.774672112963465 27.450198231140043
200 79.20415123510034 9.43972078453664 11.907628543371073 33.299004278078584
201 79.24632836200102 9.57232788015624 11.985717678384344 33.37718477208512
202 79.39288373596376 7.769121711680594 9.567404961573267 29.732634133267833
203 79.33501124248285 8.408974427574185 10.609916420772569 31.35935849074937
204 79.2830171752398 9.080262622960662 11.428131796628826 32.60386429405949
205 79.35433157793187 8.254709339788299 10.22941599858812 30.964815294655736
206 79.29932687877843 8.751113865805436 10.776606940404864 31.809292661590582
207 79.39705536677396 6.824853753098717 8.264550765237033 28.047758359724504
208 79.21162663662847 8.18577315505221 10.422553330929784 31.44809939333705
209 79.16189394528158 7.013102833028503 9.140684530582766 29.485199848138187
210 79.1332755203428 8.323966054986693 10.860385594268617 31.763212158880872
211 79.25358318064646 6.3484432090829515 8.181710588709434 28.151554149445424
212 79.39277620149888 7.571625246842356 9.280850031060995 29.55758526619111
213 79.21656141282456 6.791623680612664 8.702819681225316 28.89048274021301
214 79.17481143396068 8.767353869919647 11.157407153960596 32.62280310648789
215 79.28801356813487 7.897703260805411 9.869894455189144 30.386686098772277
216 79.35899043914443 7.603133998615464 9.38517742826448 29.806528152989998
217 79.4725047905854 8.251229522373103 9.82776073311764 30.240841398724005
218 79.33723092796185 9.453111388495937 11.599957872795141 32.99379358577899
219 79.26652399574562 7.8626876067835525 9.87007041968968 30.740636879030447
220 79.25047900860152 7.886776639533499 10.010887640540245 31.031634425233158
221 79.26399012297777 7.725927367515062 9.651209684251905 30.5408983210566
222 79.19432155043333 8.160976193186212 10.386141713727405 31.56905343437135
223 79.28602093115533 7.813329542374064 9.729246681635384 30.389634321148673
224 79.22828320231132 8.126764349321784 10.240052075064632 31.108686164619705
225 79.29784690929827 7.601148031508545 9.51034032577156 29.92968166010741
226 79.19967170100354 7.313767497607637 9.322983753132497 29.889701162542114
227 79.47045797761547 6.688436047885691 8.045605306150861 27.736050590554605
228 79.12416792486361 8.476713756201246 11.08457740235208 32.31906222108524
229 79.29667905061764 8.024871958056 10.114954349594797 30.929441706828385
230 79.3297006122741 7.8282436405515226 9.729240164431662 30.4513232458419
231 79.4168779995715 7.1206472998224415 8.697084541948763 28.560071612936298
232 79.42001862421604 7.92540906886319 9.609102030995299 30.092567462390996
233 79.40982898651315 7.322305403689211 8.936995845412966 29.36431625173872
234 79.28777674589082 7.912851190241514 9.963820395250156 30.70573307898744
235 79.20773427013673 7.672116023233561 9.755537081455401 30.598208549729243
236 79.22284926173735 8.155738812080838 10.360007726796727 31.3862452371787
237 79.37819024121384 8.47590328670076 10.479585380712885 31.456715211150765
238 79.1253417792906 8.44643670714304 11.011610789465387 32.251049187482025
239 79.33453607655821 8.014106254527306 9.974195783577745 30.847856426108123
240 79.3227547352415 8.279433419210381 10.380641193784879 31.19291440950498
241 79.3578635069784 8.700259932507427 10.740208357609916 31.988686584776048
242 79.3817856434542 6.443157006630069 7.962406683418477 27.554331195331905
243 79.38093580086503 6.977532069647742 8.57218884979435 28.663069710671596
244 79.4732018001568 9.0657914460608 10.995272159730929 32.04170831209413
245 79.265300487136 6.7650140815814925 8.609004533627596 28.881976384076314
246 79.42355002193815 7.14931058132698 8.697162748393438 28.8088345847869
247 79.19390331554223 7.66681017644413 10.089257015313603 31.003631350537496
248 79.36362245988855 8.600656505779972 10.68277224119597 31.507009106549667
249 79.23400263428356 8.881510188547422 11.277225944414504 32.785207570175636
250 79.26256986702636 7.052198116562815 9.025942641829342 29.475852821598213
251 79.40073062175908 7.475640466173691 9.077461137262476 29.071036042059117
252 79.50481088938754 8.075948084576561 9.713175257253582 30.09482227817234
253 79.35602167579614 8.093143452210043 10.130563052512231 31.069561087833396
254 79.30159235706623 8.090353584561624 10.292209256462659 31.21207767085018
255 79.28501780096178 8.547430423228667 10.818623352809343 32.22935085457985
256 79.25136019531878 7.956631457938107 10.02644420582789 30.974087067391174
257 79.34396339387236 7.48559463339114 9.223720223222054 29.81585946392109
258 79.2684305937857 7.265606482238596 9.161324514774627 29.627865511326192
259 79.41496772770715 7.419808650807422 8.983821954165293 29.381879567037693
260 79.30541785642717 8.46503467646556 10.698667701077246 31.845798770876456
261 79.16943153737013 7.985810637191079 10.292456910204152 31.511228049206107
262 79.38123022367925 6.799147703676859 8.520148978063357 28.465977307085588
263 79.36520016023937 9.33600665062143 11.563578841611355 33.06457410670332
264 79.32080382216978 8.228265447092435 10.349449856764892 31.29118830095149
265 79.36503088939195 7.823087197604478 9.807466160723111 30.600518887376328
266 79.32313088759473 7.819355739961709 9.859616824917406 30.630140124060944
267 79.32474017316305 7.984509728711451 9.948140003091755 30.783262576822956
268 79.41660675479655 9.034408181514317 11.031833672618962 32.12131064930143
269 79.53036393239763 6.832033602012563 8.071367812469287 27.452203367797388
270 79.38685147515945 7.997664443239878 9.963716119990584 30.72435007513277
271 79.45181224166721 7.080935338801583 8.57714844182783 28.371916807010887
272 79.40168532988669 8.157380443177516 10.067867552693555 30.85926766744341
273 79.48440061619515 7.682224577923051 9.322410239204837 29.56081981498525
274 79.27536662931558 7.67158932059344 9.698172654282411 30.581530469240793
275 79.45413033052849 6.391185663115786 7.800669238615942 27.149362827204303
276 79.1974769182873 8.618721610049992 11.115879531835372 32.803483178439585
277 79.2315624314188 8.677477604327409 11.209531749340007 32.51075227505047
278 79.23436711979713 7.710110938162005 9.911865247167562 30.636272953461795
279 79.38024572440926 9.59395698457102 11.881481522032978 33.570090128901185
280 79.4142831076241 8.624589557208093 10.714041784660633 31.60704278328481
281 79.4623418791591 7.232430687807795 8.889935117326619 28.862018737217632
282 79.43416631077226 8.124236774416332 10.052167608923979 30.66053519511972
283 78.95297753976507 9.251518164981256 12.28348871650451 34.41970863584004
284 79.02341912111675 9.38812647143936 12.215592488114579 34.35795858371048
285 79.54840689269368 6.497427245121501 7.816147597458912 27.12737233952701
286 79.43528176905713 7.752223142635242 9.739582966740624 30.195280743329945
287 79.26019319645398 7.631681099829528 9.776444270999928 30.72547064290766
288 79.38816683593446 6.721207966242468 8.322078122503097 28.2652706606094
289 79.2652760353076 8.333139098124477 10.594587957615243 31.947068785791632
290 79.34884197942495 8.26173980644766 10.312914412691764 31.254943474969586
291 79.28561658885465 7.965773737695817 10.078607904429637 31.151338056579814
292 79.4251483378717 6.997497662934414 8.718109041160304 28.717339281323273
293 79.56279978374118 7.539297160224183 9.124352418052029 29.32954103867621
294 79.46744686415896 7.526547889484676 9.197384202975966 29.359223137171554
295 79.26151169283216 7.309046352331736 9.364759028999215 30.154672876263433
296 79.29194039707559 7.566755479113202 9.677337153978849 30.401737950768513
297 79.53236726290392 8.973589895636389 11.000498957117067 31.953095129354903
298 79.52349202608112 7.05717189836437 8.61893023489827 28.589696158842425
299 79.38315236222051 7.166205090660756 9.02053987994268 29.374949365710933


==> data/individual_runs_weight/run_48.dat <==
x y1 y2 y3 y4
1 74.15079787120166 15.456790112675147 20.330781978419708 43.06737091725397
2 75.68397975831891 12.83963346615681 16.01517439646131 38.36195500073991
3 76.33505380696961 13.467311004414867 16.822897074322974 40.16566792385999
4 76.76239327245177 12.52322592414436 15.775347816645514 38.750385468295214
5 77.21569590969966 11.732451160182007 14.352277280428238 36.7586719746544
6 77.32802703675215 11.415573715781864 14.076175944688229 36.61985175023305
7 77.55666964237848 11.243353065507932 13.67470967812573 36.02265582737052
8 77.53363737416595 10.96242163267134 13.674963849070942 36.208957613867085
9 77.55737182911392 11.198312388172068 14.269163381344264 36.94484030880235
10 77.94344824838193 10.413283017729462 12.79901908263319 34.41029772188453
11 77.70186098773007 10.477857409426122 13.331064042996864 35.620849612814844
12 78.01059412444297 10.229853811445416 12.778255271570583 34.3484865755257
13 78.08446379776971 10.694354055298447 13.309720200802877 34.998222427010205
14 77.90317219290566 9.61180338475875 12.293929276869331 34.01075197372847
15 78.38174868130517 9.606929563007984 11.54782676021201 32.25365459816732
16 78.04555248336523 9.779502673802739 12.424038732002419 33.98187750797636
17 78.33287548307312 7.171096808063003 8.796471898729951 28.412239489085277
18 78.12396979714484 9.050341233594924 11.506729273532512 32.41845973656141
19 78.08498490015721 10.337506662826511 13.247506974059709 35.24649796882709
20 78.15664653538485 8.466775410326308 10.80841741177856 31.40243206328379
21 78.30356316830678 8.362187371674853 10.641544410442016 31.086179614314126
22 78.15941880045555 10.851946144715816 13.91446456870058 35.967843746422744
23 78.33551380675773 8.572718932285188 10.98551590575706 31.54518753267661
24 78.43501183462882 7.28441416291794 9.051920215870645 28.91049990410498
25 78.31891740149925 8.83788312008966 11.345148241619329 32.13979543253268
26 78.35098550486914 7.654231034522882 9.682752950272954 30.107410208323305
27 78.44611118673 8.27792756270976 10.474703995124091 30.899052484532742
28 78.16334152959652 8.681331509933212 11.157765600165382 32.30976831344354
29 78.48532554481977 7.736837071734577 9.693095752581925 30.222465181459444
30 78.46736886161534 8.670196730117723 10.975042759373633 31.7651169747418
31 78.34328275164538 7.645321395077796 9.776646304315351 30.28822096938114
32 78.50966897099131 8.463827876309853 10.719679165881345 31.4142698749465
33 78.62414327879783 7.575688769895737 9.32291206389153 29.667313490571324
34 78.47674258597618 7.883526270791047 9.92763036297436 30.53281968656698
35 78.73197253279756 7.225746538437032 8.764993804746135 28.451950305819228
36 78.74139403467618 7.437825151116499 9.067307333861486 28.959034717965892
37 78.77342198231547 7.323567412537633 8.885027662922928 29.07642809483547
38 78.60828986778759 7.722391072155823 9.646067610514175 30.011805895586352
39 78.49995336539504 9.328563108469003 12.085241896443721 33.44840887462629
40 78.42141892797707 8.474951826966063 11.131696785271949 32.12298072529528
41 78.44387125700993 8.128111925740386 10.589667468804098 31.38694131874876
42 78.56253043606452 8.431444409207161 10.818779765698705 31.60706646990229
43 78.45459594234421 8.474220518899859 11.189022109222602 32.145735659159214
44 78.64511690799974 7.210629373344172 9.098850599882535 29.02451089519278
45 78.65103817950059 8.023677878071531 10.292372186555731 30.791934521671926
46 78.60023317096585 7.956416598776124 10.224782266740807 31.029912271642633
47 78.45467697190567 7.395356008333515 9.688175263770782 30.20420949563134
48 78.38526425780698 8.763108326389618 11.60091590174247 33.18178207156086
49 78.64951008292364 8.083271905940201 10.292333083333405 30.816204436209148
50 78.6089572112743 8.575562427538925 11.084583919555813 31.97239886928348
51 78.49432262841248 8.732112222283511 11.486082772136918 32.7229394937406
52 78.69569961461073 9.128528434213983 11.699403884409831 32.76898586382575
53 78.64797958546458 7.072056506394138 9.29189669137208 29.234526947432848
54 78.6026240473031 8.686518108471663 11.225303382350527 32.20611330962536
55 78.71781457833418 8.873340852007752 11.23551584058503 32.15081890313177
56 78.69102449298144 8.626075681785293 11.121015088369369 32.02994265251294
57 78.75507472270057 7.822761435334128 9.765756056893625 29.91696675703729
58 78.59587623167252 8.107301279038111 10.620897909046434 31.398824425551897
59 78.60871791495425 7.715459733939565 9.83906156437393 30.39590423864419
60 78.70143267066274 6.823715674091154 8.874867342318215 28.55222631592198
61 78.66567633252188 8.704998069024388 11.220043998945773 32.183716022405726
62 78.74956339317603 8.524622067964978 10.735222696761548 31.559622741501258
63 78.76446391667065 7.654254205757638 9.57290548151577 29.54257401233088
64 78.62377978625207 8.368902012883876 10.79797685141376 31.66133134943081
65 78.56634162881403 9.370613795606694 12.142671495653945 33.91421360286277
66 78.75440612590592 7.378518175234587 9.531423479816613 29.464582610263278
67 78.82857547719107 8.389684159803629 10.187569033480436 30.322706818365518
68 78.59170615116018 7.6675163678876865 10.032049001029975 30.668073244144367
69 78.86756918263744 8.717573287745553 10.849645242532524 31.467052381053108
70 78.55408323971966 8.86452608610583 11.517326246786686 33.00271358125146
71 78.74853450529925 7.787962529652025 10.037047696285795 30.535146862580554
72 78.78190902907069 8.039401612605083 10.156677487831733 30.482725027230885
73 78.74909055104762 8.159040247940817 10.521647413543434 31.06826014559584
74 78.78869604888601 8.148109239113248 10.292131050017971 30.580690416201918
75 78.82533045333912 8.786056015597225 11.011324032501557 31.85950134200961
76 78.90640832382523 5.741555909467204 7.36850694251644 26.14938054096917
77 78.66504288874265 8.092380262620486 10.495800183576598 31.40619298959575
78 78.81357535681903 8.422424171946725 10.771758140834686 31.55161536072868
79 78.63050488735071 9.107483520171645 11.871601441188362 33.247252015344074
80 78.65922333189887 8.964629715513729 11.762229728302998 33.19323068314514
81 78.7469699829232 8.878915219738419 11.43367793699741 32.50741439698418
82 78.70150236319886 7.840707467997039 10.266551025403793 31.08961502143599
83 78.86435072291773 8.802931143700189 11.214693374688899 32.230505045072746
84 78.74932352378381 8.832387302361754 11.569196671220883 32.441956166892574
85 78.98003650422567 8.77151930205457 10.859916355600541 31.30636457652216
86 78.92024262891371 7.694999236378745 9.750225560420855 30.08080235383196
87 78.83135951516522 8.491164947125048 10.964641302231149 31.842490725857274
88 78.94933904375416 7.3376091916977995 9.348765811062098 28.9905431166019
89 78.83491798635032 8.022515057401522 10.261037471053847 30.821350066306998
90 78.82755959271441 8.481035379630317 10.990729668735744 31.896920174400734
91 78.97504863608793 7.940523503205584 9.916785735978696 30.110476955430933
92 78.92783786503522 8.021545280144341 10.203640457862228 30.745348527425588
93 78.99998994560573 8.230948155814097 10.417157086246853 30.830187646548836
94 79.03598952309008 8.085981738664634 10.047025535186261 30.338566498969342
95 78.96101112222445 8.218846463533536 10.584095259620629 31.176903355084928
96 78.91597958217712 8.629494904819856 11.178301309097682 32.16643422942618
97 78.97594512408932 7.270787157000778 9.276079437935502 29.563239646352546
98 78.91450476455353 8.80318685140644 11.52229887322761 32.58941131365801
99 78.96533874034913 8.273746273646939 10.53726263366459 31.49923188897087
100 79.00751054117234 8.300402497922704 10.44330410758496 31.21456269049474
101 78.99661548530878 7.57907135840024 9.557342399024405 29.802976192033903
102 79.07007436463363 7.5774847755478145 9.557388019450475 29.992068946297756
103 79.1218768195289 7.253771747580591 8.936885052949673 28.66364833454682
104 79.05907194196567 8.7511139683528 11.313787457302539 32.53022502361419
105 79.06274288240691 6.754435257185943 8.629631483412014 28.118223723747228
106 78.98034103839855 8.268119520589506 10.646803793846772 31.75731155763867
107 79.04505564032722 9.150312355529081 11.67328293188662 33.03254609137204
108 79.09762749384888 7.1690503064284155 8.921374108088088 28.750402880979962
109 79.0272967769648 8.605961357234488 11.006227579189886 32.00926723068094
110 79.01883741202242 8.535007648458977 11.11587301463165 32.39730474823816
111 78.63194546889335 8.973402243726705 12.038702544655234 33.93789130055467
112 79.03272582772493 7.837580615980251 10.193336758775606 30.77608048734829
113 79.10037210692535 8.95807124262505 11.02158862836584 32.09459820228078
114 79.12221560104464 8.543994458035947 10.698582977428838 31.587744009793607
115 79.18092978110323 7.2328930775391695 8.879468488146902 28.483365512772497
116 79.20805183232335 7.8205880252935485 9.577754281085948 29.47619022764123
117 78.98726385388706 7.831192832666928 10.021452027775801 30.998951072545967
118 79.1694478283811 7.6598505753649455 9.734532133855023 30.12269429707691
119 79.16496974007997 8.008932184191831 10.161845630384347 30.713330820398742
120 79.16634358942434 8.262425180274342 10.432798375182905 31.08952287502499
121 79.1627699144115 8.137145829971812 10.177369609653386 30.698056030475783
122 79.0681828218304 8.916421538528258 11.423230859428868 32.88386723525566
123 79.20624283075684 7.755003040252888 9.739530829110842 29.833177095957097
124 79.15099211249068 8.542332493938972 10.891466138825301 31.73490309302801
125 79.23723197332023 8.827628779795464 11.157218155052629 32.29659589949875
126 79.18889652971339 8.199334794284196 10.33895715877029 30.907743312166104
127 79.21063826670482 8.254894717323037 10.427617198222826 31.201372133710525
128 79.13980051844642 8.906496366487291 11.240534087452014 32.15810844746277
129 79.21494863965147 9.504802275506982 11.855536534010291 33.520761309794054
130 79.2079008750815 8.42185849419298 10.422194884725 31.008212301167305
131 79.20773427013673 8.089079774946176 10.485098935062842 31.243131042679906
132 79.20785577893632 8.085576660444444 10.42257939974468 31.29688808972443
133 79.2243875755026 8.140832969202352 10.333749912995327 30.832886887995237
134 79.24111672700629 8.413001707227584 10.46398319499916 31.26442677850465
135 79.2479962810721 6.940869436683612 8.79117992930658 28.659949284019138
136 79.35310650054781 8.390657383624344 10.296960297976977 30.719933447784452
137 79.18622651091214 8.139985011013053 10.568577797555312 31.573277637140094
138 79.25171372956845 8.471604279259521 10.735092352687081 31.644387374291238
139 79.1353862143531 8.59998980781781 11.204415744417162 32.50560991346856
140 79.18848676510628 8.693646965750416 10.849651759736245 31.777618005467513
141 79.1992143347873 9.442197481554496 12.13187900628806 33.70706690965874
142 79.18510968837617 9.24265791796212 11.954741409087221 33.44900546286802
143 79.19388285057218 9.363338982342867 12.0172348755905 33.57752312549008
144 79.26888190522338 8.660508282486209 11.126026818032631 32.1933274877523
145 79.24624092749536 9.047278813652387 11.46473892994292 32.837152378626975
146 79.2583413485102 7.872961841283834 9.734349652150765 30.21353173477269
147 79.22758272661206 7.790057352472478 10.22984613403385 30.95665673502197
148 79.0834659358459 9.416759707093414 12.439510573641666 33.919985933185515
149 79.22262249079955 7.521994892711849 9.713787874403579 30.144517124272962
150 79.2208329398461 9.177965158730878 11.7774408817933 33.06749603256185
151 79.34348685203067 7.28898205816291 8.983880608998795 29.170524895668848
152 79.30690849746 7.561488405022354 9.186982745833493 29.323180886695134
153 79.3080606640303 8.037330188573035 10.120083388925083 30.75343189612585
154 79.33335974793994 8.947621663576195 11.120630573349688 32.37071411417328
155 79.3197365691208 6.433134855665449 7.941564665911183 27.484471101879937
156 79.2709316009807 8.744604282391474 11.251118026298744 32.396183396502224
157 79.32875017113913 7.786087365363032 9.802245880540694 30.46038384470592
158 79.30829997149678 9.314871492447793 11.845082939238027 33.141512962853845
159 79.30927971365979 8.329354176993247 10.479657069953841 31.25982439020162
160 79.34065791142224 8.132057400880294 9.874932253667302 30.50141296550557
161 79.34603213457456 7.948529575577709 10.005426223820068 30.614616420461218
162 79.34521603635169 8.253688520526675 10.114752316279374 30.9466399875459
163 79.40652282406366 7.637913822519003 9.327532761331392 29.18085917285139
164 79.31617215802305 8.977502084361133 11.402193325809872 32.75606792149814
165 79.25793500514118 9.0461575141049 11.714986518512383 33.07595217342345
166 79.40180811712962 8.998148361786905 11.005745306114356 31.95496095023913
167 79.38973061581278 6.951157192464858 8.316303880004206 27.505802704098414
168 79.38151983177471 7.606234757549784 9.479064265103165 30.016827179770956
169 79.37828100086925 8.590298074519499 10.714126508309041 31.718582728050727
170 79.30256403998219 8.83743938908976 10.974769036817245 32.29362517130926
171 79.38012812163937 7.999168726607595 10.03140379786136 30.550314736455274
172 79.3935907656569 8.804761341714553 11.01124582605687 32.30779292382857
173 79.19261965913626 9.94302842019873 12.887516191992654 34.55180999718053
174 79.42216268728171 8.222706019565141 10.04697991476019 30.91655216009559
175 79.04161797644606 9.744456174654863 13.059863644456815 35.05019648533187
176 79.3952914171476 6.8864723073675265 8.796491450341126 28.934863907801923
177 79.44442934737515 8.482395338046976 10.11953594381232 30.467708084712786
178 79.42706448607024 9.178123155953276 11.297657378087234 32.48268740387621
179 79.344561962428 8.306803459076576 10.5578830662453 31.37634691904575
180 79.4104365843725 7.410077669137152 9.33844256036429 29.87425370542246
181 79.47711240921079 8.505621498928772 10.515931825878045 31.27156656598318
182 79.41902928429595 7.702543313252005 9.463201391240517 29.702749633814374
183 79.43380071366187 6.436510893637778 7.748316541106226 26.73491419849139
184 79.49781685689094 8.31219113193427 10.114432973296928 30.434434752851068
185 79.42232671543016 7.825413341142398 9.765743022486173 30.594284248500003
186 79.4985748054036 8.017019307506608 9.827936697618167 30.206258799446218
187 79.50311978112832 7.990149452316787 9.645285546067372 29.599842959938705
188 79.40172451229085 7.695945395086497 9.770995888687207 30.39848255225952
189 79.43166042574148 8.854950832127502 10.9485829122568 32.12973570709845
190 79.47721695006773 8.068888662332684 9.880178602664591 30.59682129939063
191 79.2264639436496 8.97537088151153 11.58995396507978 33.03359897912874
192 79.54610830337305 8.008285397899403 9.827891077192108 30.126013368351
193 79.214809017777 8.437088229976775 11.001170229100566 32.28399846537112
194 79.2690392713122 9.087727477793328 11.66808220331539 33.18314240716261
195 79.36905182001945 7.887704344935097 9.932544334581772 30.72630048288998
196 79.43934489739533 8.70535571324084 10.974762519613524 32.1459064070429
197 79.38581511679365 8.55892413395006 10.72989814131956 32.024796421208514
198 79.32241729955192 7.865204932466978 10.015938473425845 30.63844006467855
199 79.41737536993296 6.857034751227318 8.420865896541741 28.037016475304387
200 79.40703951048148 9.556327431915136 11.917990897291219 33.59672342293458
201 79.44009417170065 9.125201057647828 11.245591437541336 32.5267223040383
202 79.422519136592 7.774418701645898 9.510073120418895 29.772074751270672
203 79.36522069626132 8.917042607543904 11.177929828485444 32.25793136931087
204 79.43175382037819 9.653857794938407 11.9491561654963 33.53161313627552
205 79.46422624345225 8.65904325697406 10.682739655177354 31.651697515405708
206 79.46175086964963 9.05704649238537 11.235170428787688 32.4153564173717
207 79.47729320221845 6.826279734701074 8.327044231740299 28.017174870135563
208 79.2802798615207 8.615214976181976 11.063539868733097 32.26070063351162
209 79.30443586735636 7.452893459309759 9.479364056474438 30.37094638351351
210 79.29942608602704 8.447499163472592 10.688337933175717 32.05841774985166
211 79.34586327366861 6.8269698341644505 8.6194125079738 29.064791929138
212 79.51536589606158 8.053607579791853 9.869627249836476 30.28863337516161
213 79.32138270944968 6.96546709869748 8.843454420371632 29.16811534424284
214 79.2683207536187 9.210195631149046 11.897331361488172 33.24327319584987
215 79.42547968702398 7.896462470610301 9.869861869170515 30.446584002594445
216 79.48908364921527 8.049376176649252 9.895813374396933 30.565889857759533
217 79.5531609720796 8.284255498857634 9.931931717431775 30.230323975585804
218 79.4655945201324 9.665471855013164 12.022090192364399 33.50636543591544
219 79.40346834426373 8.130664918014503 10.30251295554928 31.092011597595647
220 79.33149863351667 8.351841994660088 10.782048805513867 31.608602256047046
221 79.29775629827847 8.028591282268717 10.146308616707866 31.158022676335882
222 79.28402764738054 8.07957900620474 10.234962138956693 31.393216078358734
223 79.42849122964411 7.540251255480819 9.400903440848952 29.968637158853507
224 79.34838845873597 8.594895031902928 10.781996667884075 32.006655159281216
225 79.50876434198186 7.434375214648474 9.181860223706927 29.47354335117658
226 79.33649373471482 7.749940857160552 9.828399419082523 30.63450731981542
227 79.5233144714463 6.806917071900527 8.405152918364722 27.86309281513173
228 79.20032582562197 9.019372116439683 11.626515477967803 33.32703177873982
229 79.3510300127775 8.341120439163257 10.552727958100117 31.60815703766342
230 79.43783030130993 8.201349493123491 10.229455101810448 31.040971275362704
231 79.57045640571583 7.345862454749612 9.035718447414375 28.85947398315788
232 79.53719137354837 7.98180478387325 9.843597538165394 30.233684428284178
233 79.48848171623253 7.696652973958209 9.437217299995492 29.945119127957366
234 79.35029199075299 8.269514923553373 10.396334620350734 31.35333429225803
235 79.29180505178033 7.912052376781189 10.0838151502046 31.02885746256322
236 79.32029511650822 8.390235967866264 10.563162001261206 31.707744506861925
237 79.46945323371419 8.63834430596941 10.73489031937166 31.69778504602242
238 79.27761048181097 8.755145909783351 11.146999179614392 32.75680682404769
239 79.47335061941804 8.323353452536113 10.364941250015324 31.279708950545892
240 79.42482422539474 8.544730547467564 10.604715692201328 31.77311122051545
241 79.4317165584142 8.598269280987912 10.719307685269118 31.711986655884118
242 79.46254556023015 6.680922416572471 8.342737658306131 27.822042981922557
243 79.45960814308802 6.949864089322988 8.54088020310736 28.596722329606717
244 79.6055408980294 9.189620433249228 11.266159732492254 32.1039843696881
245 79.32160260412552 7.316402422503962 9.312510606749058 29.8996005562973
246 79.47832754635147 7.4697599714816505 9.140091465043943 29.341682605236784
247 79.22471022465629 8.262161702426111 10.599932064668394 32.117008030040395
248 79.57633230915538 8.439720723905474 10.411571842655931 30.92899644653151
249 79.3005733491701 9.468169283773063 11.897285741062102 33.69624226401942
250 79.3199599059802 7.492083526003176 9.442756923160346 30.151011201027366
251 79.54676951475523 7.764141357336215 9.504631255309892 29.334434658449936
252 79.58284910705467 8.051696682372947 9.916420772570177 30.07872734817343
253 79.36096292616858 7.964719644090196 9.932531300174318 30.84943087826808
254 79.31053320460325 7.973644735842905 10.12016811257348 30.839060934185582
255 79.39713835189103 8.892026746102173 11.219711621555884 32.4764409573023
256 79.339208915325 8.173804812781254 10.302591161993957 31.321624977645413
257 79.5250773599009 7.835429854292795 9.84891557640365 30.174051904706587
258 79.34884197942495 7.5274552484288995 9.400962095682452 30.004555486997898
259 79.4948909939588 7.959130670653365 9.812341029108174 30.178972194989118
260 79.41188879044847 8.26750367754113 10.344229576582487 31.451594518049575
261 79.21134644074046 8.795597814522074 11.15747232599782 32.910742940023695
262 79.40461135830022 7.110615032291505 8.916160345109391 28.93401771145523
263 79.4145652354732 9.532455198297045 11.94400757455486 33.43657336249003
264 79.36440444319499 8.790359652027584 11.032120429582793 32.31955398837649
265 79.36631384273379 7.706907119181719 9.744920556590053 30.34354194688578
266 79.33479639590819 7.671795254557888 9.70854804261 30.519649913940828
267 79.39502306862201 8.244256645993426 10.292039809165843 31.196280678154764
268 79.53550182540509 9.183372978461385 11.297507482401592 32.21530027880848
269 79.59837565779108 6.894192430994547 8.217235866205463 27.50148872032092
270 79.48340883800233 8.154679367949939 10.182518200594837 30.91305205196099
271 79.5482504082504 7.189577266807041 8.837588937020602 28.340466353446036
272 79.4654896273314 8.273189369137183 10.31275148259867 30.982184085012044
273 79.55009091480285 7.520047001034919 9.23904216917566 29.34064213369251
274 79.38238444536097 7.987243264105867 10.062842788622838 30.959519664079295
275 79.50252406779947 6.626121895798927 8.076783608763405 27.43064544881635
276 79.14659171228277 8.945136951399073 11.637014693166137 33.3258692992621
277 79.3741658368976 9.131051286221076 11.501274374016068 33.308383986751146
278 79.36748645328242 8.011957618514467 10.109766655431008 31.041610621159975
279 79.47292451315326 9.458954387272493 11.845004732793353 33.40774279067335
280 79.49732240460912 8.74373753142907 10.818193217363604 31.721863514607207
281 79.52797706784716 7.235427459194218 8.910790169241345 28.951680193732166
282 79.54378615606534 8.17888704968265 10.109369106003886 30.566938882094796
283 79.05935736194897 9.54814032825544 12.575250892791745 34.896973175292025
284 79.1486751215392 9.884370515794691 12.809635607498537 35.28041219774981
285 79.53697076015419 6.788470013859563 8.191264809367881 27.412223024493443
286 79.46817737262644 8.209206008736517 10.161611011050308 30.860019060390254
287 79.36913566616008 7.901078288599837 9.948335519203466 31.166741171771907
288 79.49335964474737 6.977195408999205 8.650258433196445 28.519742941225935
289 79.30514102098903 8.460775017263956 10.688357484786891 32.147628470109225
290 79.48517201130245 8.445227448649694 10.495213635241496 31.48737250265533
291 79.32809570898687 8.334704989211804 10.542346052568806 31.6818806978183
292 79.50848722768148 7.617760171316464 9.499749869721096 29.773123773873355
293 79.49065695883772 7.7290781082962 9.520455025950202 29.645969609926727
294 79.51857688263739 7.4907405879396345 9.134851633250364 29.36060036789152
295 79.35172676995019 7.44843956842897 9.505328596108287 30.164577556254034
296 79.3467088203056 7.799787882314208 9.854416096346174 30.642171745708247
297 79.52500941375826 8.952466281471926 11.000498957117067 31.901764719642912
298 79.49624574980376 7.233886975120914 8.848179393071065 28.75955119095115
299 79.44965151876724 7.037116100538361 8.796380657877823 29.049886056752904


==> data/individual_runs_weight/run_49.dat <==
x y1 y2 y3 y4
1 74.18566665741729 17.24349440827074 22.93104850598319 45.40151123218913
2 75.53946917906039 13.900338404493414 17.594142962945014 39.756823621217286
3 76.02714046856602 14.263599167638075 17.912032608959173 41.02736744287368
4 76.51983171231404 13.025246781359614 16.353782233112035 39.26652308443986
5 77.08751977939504 12.880872743342328 15.873920522961281 38.369805642671395
6 77.21690567481735 12.38252075775622 15.467572870809999 38.058166104547865
7 77.58283539801467 12.207472716430685 14.873242994462199 37.507739761918934
8 77.61639085791947 11.62571816900085 14.404427944622533 37.12540541190462
9 77.65042363891406 12.05090943641328 15.196652712030057 38.20162650318867
10 78.1077057967222 11.44299240853377 13.882790958605062 35.890810227885424
11 77.78986568406869 11.673898849305806 14.764040728873628 37.45245561361315
12 78.10772405077194 10.826105017426073 13.419150568521754 35.24698759752331
13 78.20819242607982 11.308014757900287 13.987085769789953 35.911837304244735
14 77.96598047375515 10.551821519257151 13.205777318619049 35.448510223406934
15 78.52614582523579 10.578249042920849 12.46497328858881 34.00853553211584
16 78.09672053788663 10.510246136247279 13.132673844454157 35.08889653092826
17 78.52819816265715 7.9395666110229675 9.275747060545603 29.710495727905183
18 78.31583322822586 9.53089157619975 11.715006070123547 33.10285853969932
19 78.09048171061997 11.286162496330157 14.122852157754917 36.53368466877755
20 78.24707840155098 9.031704420851323 11.063663695603832 32.34702018095958
21 78.35455534260112 9.166131837518256 11.167769507880742 32.391414844471974
22 78.17818787123811 11.464957820732083 14.38854551914871 36.6771069283952
23 78.43705122452663 9.3550467144328 11.43872876988301 32.72642883540706
24 78.52539376478038 8.503173325420606 10.125310186311221 30.948319952960045
25 78.44997981635757 9.55808801319645 11.657602539728218 33.103136538543474
26 78.47621136874896 8.501409534495332 10.36516283494191 31.167149337174237
27 78.50015794307002 9.09530222357146 11.099899348305698 32.08826117973881
28 78.3445588677765 9.496111440739684 11.887118903253668 33.411766014379815
29 78.57202337786822 8.45766696642304 10.30255857597534 31.01666201921789
30 78.51821811376742 9.735179206325158 11.975400944890268 33.209256413000574
31 78.50467674936911 8.863951491674998 11.100042726787606 31.99100087762815
32 78.62749470696986 9.161538063677005 11.224912350127125 32.17461280128076
33 78.65488779583036 8.572579778958595 10.474449824178878 31.088606539160367
34 78.64234563645634 9.075906735575773 11.209316681617132 32.118053682952464
35 78.76262482766492 8.236185943256249 9.609036858958063 29.91384958344856
36 78.78153560956642 8.350818009319937 10.010424919075888 30.34058657955142
37 78.8022621741779 8.197366496296931 9.802024295614109 30.22624701190931
38 78.75915867917875 8.555503660116512 10.380628159377437 31.142229780267392
39 78.59902496792161 9.917482561929628 12.50709397625287 33.93117984664556
40 78.56023324241556 9.16114361412738 11.746386406051501 32.90195689371335
41 78.64358204567277 8.757122364951552 10.990638427883626 32.03633132763628
42 78.69064543402418 9.343334268252528 11.699280057539085 32.872457379089845
43 78.54854548062231 9.058766160932272 11.829819648117923 32.79513935154799
44 78.72285682349826 8.029864505565724 9.734427858595451 30.181931194900557
45 78.72266896199682 8.71477000892082 10.86544946156166 31.749544302417576
46 78.74605218297927 8.738821479638794 11.18343686563168 32.002478858860314
47 78.64781859508695 8.108643614613326 10.433182890202575 31.216480849512152
48 78.51222188252419 9.534716270510907 12.523087194189985 34.07346637964407
49 78.83778243279349 8.562094499145111 10.537008462719378 31.302487545970457
50 78.79733815556935 9.48312377186232 11.871190857353797 33.06443202457901
51 78.65667224407615 9.478523137799682 12.23109039856871 33.71109961616961
52 78.79756296237738 10.217168831603999 12.877010459590599 34.43278890231929
53 78.78848499911315 7.3473403748199395 9.364674305350807 29.512713582599503
54 78.74952873656686 9.333295722694404 11.886969007568037 33.09535161129963
55 78.82400509772255 9.966523124785759 12.324501479535598 33.77368754691863
56 78.83515657585205 9.11650351102887 11.417854166357099 32.58803896360841
57 78.87118258991335 8.734494954292876 10.583769399434463 31.3233161169967
58 78.78465879459323 8.59514065625365 11.053281790072521 32.12463829340112
59 78.86843145029508 8.604651478606003 10.740384322110453 31.72523465173489
60 78.87024639154768 7.1270172624262855 9.010229663652325 29.032732869394916
61 78.86770210230796 9.210540433771806 11.595083004410068 32.89793734161013
62 78.87841975895945 9.240210982185499 11.558482388299696 32.64649613021591
63 78.89839540820516 8.126942826080006 9.781201829717979 30.239557361505288
64 78.84009216962995 8.980415108558983 11.402323669884339 32.59553123499145
65 78.65906164087677 9.653496970399885 12.752336352362793 34.29377072818107
66 78.97436836335497 7.6465065606421065 9.468675842368125 29.764979981394035
67 79.00843521887604 8.65115207862571 10.24999732794647 30.76536405353334
68 78.85433352553606 7.663548415646046 9.953738281090118 30.591580617772042
69 79.0185810002144 9.013547420732246 11.026691598881232 31.837311185525362
70 78.75810860580903 9.320693534180952 12.173784626229246 33.559128650961256
71 78.89584741388747 7.9715477617864865 10.276678759989899 30.791934521671926
72 79.04858558322034 8.235384664323748 10.234721002418922 30.838499562926923
73 78.91113312578196 8.511863497093259 10.787399429770739 31.867398200385022
74 79.05429461515561 8.425963854439287 10.505706333236098 31.165853276406953
75 79.0281857813552 9.021019031945155 11.23528122125098 32.16766710064994
76 79.03816340166298 5.905217176862474 7.300714989386082 26.561242391899675
77 78.88732607438789 8.201777694076409 10.485222761933588 31.470684876937625
78 78.95265566151959 8.338279104629105 10.573661216459529 31.39735522798077
79 78.85990947303509 9.183183105556406 11.850681217236392 33.46109694661041
80 78.79405332348685 9.199312155770148 12.095715042827148 33.656348678441326
81 78.94878708102584 8.774645268418341 11.084388403444102 32.2380127795078
82 78.9101121006647 7.934864296785247 10.308195957196054 31.394929201990518
83 79.01405315476092 8.84127012171116 11.12078698623905 32.22122011207348
84 79.03429285158292 8.786790166444893 11.318949082651441 32.43826232225355
85 79.1425710043342 8.833628824447667 10.964152511951909 31.60377697281168
86 79.03016958442556 7.539809057996321 9.526046786744836 29.69330271619234
87 79.02388218795618 8.897271069715286 11.350225143319825 32.67831667314255
88 79.07156685935436 7.110327445318836 8.85363429258751 28.634571226254224
89 79.04190314943243 8.127011786404678 10.339133123270816 31.054292157113352
90 78.9915313698115 8.380321206907237 10.57894666867918 31.729445407462332
91 79.14614914794487 7.920233900645444 9.916746632756357 30.148683888730986
92 79.04217229045487 8.011718096392563 10.245278872450768 30.699825744844112
93 79.08405243258171 8.109849992567446 10.286813011779717 30.54160294152727
94 79.19322978055303 8.083104942119633 9.97918144442611 30.27425530454122
95 79.12762539158655 8.039575077459487 10.19321293190486 30.990237126710042
96 78.99661793461348 8.548072600792988 11.006318820042027 32.10232606057863
97 79.02314217603056 7.6518532735571325 9.812855888202332 30.32276012130063
98 78.99121426694937 8.841671966137488 11.449325743137184 32.73757396171864
99 79.0739115498993 8.139438212292228 10.443414900048253 31.234754270480902
100 79.14666491476999 8.481493420975262 10.802897340224881 31.687672773427
101 79.1505562489917 7.581346905498745 9.692763375192037 29.748762126967176
102 79.10963674584474 7.709824586663941 9.906534174521852 30.19168288904267
103 79.20433899960683 7.873945131301506 9.729025096708776 29.882846681462393
104 79.0876451112316 8.859419409673915 11.360639634869752 32.642885605580815
105 79.16807133409998 6.855989087848028 8.702611130706172 28.475188306720234
106 79.12100237059605 8.198311396225657 10.53206842229708 31.555481527945318
107 79.03705801138327 9.247471087736217 11.949534163312258 33.30403211166719
108 79.22769684412363 7.4703876157197975 9.32266441015005 29.4603688001555
109 79.11422311139388 8.609973101000136 10.980204384722525 32.213618978374406
110 79.01378132312382 8.593169246317728 11.141922277913906 32.490589435455334
111 78.77959410166619 9.26117901434806 12.36168212677734 34.285238424793384
112 79.1192812733334 7.929763303118882 10.21941860807648 31.133708128493108
113 79.24723088158098 8.863286736810666 11.09452917243765 31.987588557289605
114 79.22269299454081 8.5597104758993 10.891433552806696 31.76267471402472
115 79.3474638568163 7.306787443939883 8.884688768329308 28.823899247884242
116 79.34372384832965 7.798854819583393 9.390123985890519 29.564843665444318
117 79.11241906365775 7.711400412737089 10.052688985221847 30.780776616935913
118 79.14121228689737 7.879482009380201 10.021263028867821 30.768296942227057
119 79.14218875153945 8.088144633359388 10.28702156229886 31.098010684900046
120 79.2498555779158 8.440759449746766 10.620422153174625 31.551285542496633
121 79.19412549247117 8.295106154011135 10.359831762296212 31.187531364752118
122 79.08466627151418 9.191099936358818 11.923595692493294 33.58849252559952
123 79.25867559493207 7.7367923302752635 9.734427858595451 30.119125803216274
124 79.20430184743331 8.814337704352551 11.12072833140555 32.213207803506535
125 79.1630425610716 8.641521221696635 10.969679100709307 32.05572518130053
126 79.22980307743627 8.178231608440722 10.44325196995517 31.05582018668652
127 79.14304429436761 8.267932263783354 10.469379439682115 31.334295532261603
128 79.24954663601338 9.028809726787527 11.350023110004404 32.64682179310352
129 79.26762151843532 9.802851791193525 12.507009252604472 34.20319473178716
130 79.31792811944972 8.556612813706927 10.641088206181381 31.39411477509516
131 79.18094367903332 7.8489253117324 10.05779847294096 30.883731439338735
132 79.239253840008 8.15447861413041 10.32352442035338 31.400596576806993
133 79.205840873534 7.9818556532403955 10.083665254518959 30.693126437410136
134 79.25350210919933 8.424113703354564 10.563103346427704 31.55045801097168
135 79.29408809325102 7.425288849067435 9.28112375361737 29.814706913471213
136 79.44230516262432 8.613409205501705 10.489778287336215 31.220351263972212
137 79.1608800242791 8.278995354357884 10.651958901991943 31.825569532919673
138 79.30903095138503 8.44127597554486 10.552675820470336 31.63707208115383
139 79.18944821528511 8.64130928847349 11.110607114023175 32.66874394119337
140 79.35784957227253 8.59008900154146 10.68805769341562 31.67092356751623
141 79.27892249317682 9.39696578296987 11.949462474071304 33.69050289168117
142 79.25334276832278 9.133169778383051 11.626417719911952 33.34875593337551
143 79.28676973188944 9.478694399662862 11.975472634131224 33.73166533649299
144 79.25782048605 8.728978026722535 11.183397762409342 32.441113941277145
145 79.3277528366661 9.374855171037018 11.892058943675988 33.48680885535673
146 79.41302886618224 7.785109122834559 9.677017810996391 30.185988518679295
147 79.20889642975312 7.746242673861792 9.911963005223413 30.948832788031755
148 79.15540146830548 9.151578517270496 11.897533394803595 33.57489179197511
149 79.29378797181295 7.346424922013909 9.32290554668781 29.86184800558901
150 79.2877743345586 9.038425404877128 11.4908468480587 33.00220061446194
151 79.4329710846661 7.274161839487478 9.020403018664492 29.32475577004935
152 79.47067293794166 7.5134256171190215 9.218284875316762 29.46095838318713
153 79.41188694548423 7.931640102533012 9.869842317559364 30.457783861199616
154 79.35617552130907 8.845577280187488 11.089491373959493 32.539956627846266
155 79.39793242960013 6.3064824630404885 7.853008901718217 27.39583314521378
156 79.31266093782303 8.253576577132067 10.401639624181536 31.526597519079424
157 79.31590757538135 7.890014288527459 9.958658769901263 30.817793858635156
158 79.41638946081271 9.030932931518757 11.350029627208125 32.85403966593292
159 79.41141662226721 8.051212261560734 10.088892051905097 31.10214873667304
160 79.49274325539578 8.046014300170851 9.84362360698029 30.38644475698765
161 79.39275919844788 7.859715688998403 9.922116808624393 30.68162011859138
162 79.50258766532701 7.78076883344733 9.619568660175004 29.977770830515283
163 79.46723679933385 7.425595980847347 8.832466414894057 28.95535128054808
164 79.31786820440567 9.032998050576348 11.417873717968273 33.00236205674233
165 79.27926634849621 8.879488308023852 11.313722285265303 32.87052648328158
166 79.4524097286807 8.919152071538237 10.953685882772191 31.998768910285957
167 79.42176389243004 6.926094475122451 8.30079945234633 27.765511722331905
168 79.41173052480633 7.280054746378065 9.056958014348792 29.49047653817056
169 79.37294327700654 8.682383572762149 10.807967724721657 31.981845440737445
170 79.38046451952843 8.705702457667662 10.953933536513683 32.13193171986487
171 79.35377418281895 7.744497781267272 9.760516225100046 30.30914942172096
172 79.37119745992823 8.751872756929641 10.959218988733321 32.42113972592682
173 79.24850191942258 9.795507684070984 12.595721429686801 34.49618651961354
174 79.48900672102943 8.404423284842018 10.380523884117865 31.33026078550527
175 79.07746997381422 9.322095443148406 12.241674337415454 34.348999394041805
176 79.35018595834916 6.905203182097792 8.707981306574219 29.157620214051928
177 79.46462745066161 8.33808415671411 9.895480997007045 30.328698890863837
178 79.53803478336442 9.204049849850044 11.448810884043048 32.68442278613237
179 79.39015017074725 8.283127814762128 10.464100504666185 31.456926861498037
180 79.37990664676269 7.574931291007692 9.567828579815274 30.3607581643892
181 79.47798290292896 8.390913360615478 10.317945693966191 31.197877224400784
182 79.49545090078189 8.158213646868182 10.052167608923979 30.796462359990727
183 79.44168454671532 6.7189182229946995 8.113286466817925 27.608429811520207
184 79.52884465295523 8.450553104230886 10.323035630074129 31.066392933960085
185 79.43578877166208 7.842623609387289 9.864758898655134 30.62037021777192
186 79.55038247346629 8.383101420595281 10.3387616426586 31.177307148231293
187 79.48669838235018 7.877112952321854 9.462999357925083 29.655747658156006
188 79.39234322135026 7.706572149420156 9.729305336468885 30.42306983906814
189 79.48404818110626 8.9581920433842 11.183137074260408 32.461319542504064
190 79.43625435227274 7.889757527467515 9.880367601572582 30.65274270008945
191 79.323822272793 8.521371333348727 10.87078705141109 32.34334496074398
192 79.53041628991659 8.47095501575436 10.500349191775493 31.391430197620284
193 79.33429948630067 7.968591640230777 10.177708504246997 31.41547009121043
194 79.39246795181944 9.110240971759069 11.569001155109193 33.20853663283388
195 79.35087401073636 8.089392203779585 10.214048432208445 31.309323725398876
196 79.38036516124265 8.879981335283524 11.214582582225596 32.66085472178624
197 79.44899567292956 8.458644130907494 10.65690545961797 31.80703151417553
198 79.4211542571016 7.830797166940536 9.870031316467331 30.73624999830198
199 79.49117802601484 7.1005777369919505 8.67100920985161 28.55604945131268
200 79.4478096591259 9.791834533274315 12.355784057407693 34.14224897454711
201 79.51499428250608 9.148050440356597 11.438533253771311 32.94065144560035
202 79.58801371182322 8.119376248800608 10.041648842114482 30.573263108436656
203 79.45176342706331 8.709572514261115 10.854859005511209 32.08402470701684
204 79.52523726298818 9.363480584971759 11.745982339420669 33.271376175469584
205 79.49956784095144 8.630875681393801 10.854839453900034 31.917162522968923
206 79.51794832962051 9.165090645782037 11.443688361916482 32.82368656932094
207 79.5187702446013 7.16954611619383 8.822156198603704 28.73057256786109
208 79.42355012636409 8.661725409603305 10.980113143870406 32.41614702821932
209 79.3301469539164 7.600196034979261 9.776418202185033 30.66324335992543
210 79.44446557642884 8.66176762757166 11.016609484721195 32.47740704919154
211 79.39916992762728 6.605275510607357 8.473433661774333 28.520374363296874
212 79.56274084654102 8.31450166226782 10.380458712080621 31.051680084918054
213 79.38981921500591 7.668671395441912 9.750271180846926 30.646216833162775
214 79.3737320254309 9.108115385135793 11.673243828664281 33.2016538769326
215 79.5171223987101 8.137804257851041 10.172025502600235 30.73746711002926
216 79.5355040854996 8.45388764363175 10.615136700954974 31.693067604303526
217 79.55695896691117 8.452713822881675 10.208241603690926 30.77084440597734
218 79.55417571020027 9.420410480115605 11.740670818386134 33.14624280190528
219 79.49452979733134 8.354427714551726 10.521380208190767 31.587900967824368
220 79.44233377155243 8.470486764779363 10.860229181379255 31.993288369545702
221 79.46063813803185 8.195788576161101 10.391199063816725 31.518715489025674
222 79.40929436177849 8.046038598102468 10.167111530992823 31.198744829902168
223 79.51223041179905 7.870589455110948 9.875140804186444 30.65426753287125
224 79.41074636806601 8.676690762437216 11.089556545996725 32.42033379236572
225 79.53443689033402 7.6909701786153875 9.68745185415749 30.13794627166122
226 79.48716024160906 7.8926479028895 10.015997128259357 31.029986526064878
227 79.59023124591909 6.863114109267346 8.556352044746596 28.164477247688524
228 79.32681003261237 9.105508094089556 11.81937257054938 33.72129591122545
229 79.54522946343734 8.096176112745546 10.260809368923528 31.148143532698736
230 79.56686952070467 8.29715674199949 10.359720969832908 31.30231008523967
231 79.56607265287768 7.540706720708519 9.478933921028698 29.74617138763932
232 79.63356138034582 8.02660491906197 10.041635807707038 30.393505433640566
233 79.555959227032 7.794494416651805 9.796823567042868 30.186292867307806
234 79.54395520599577 8.451331496174165 10.609968558402361 31.81358682801225
235 79.36624850691048 7.950007760926335 10.198530970143127 31.34204958193696
236 79.41188001684141 8.405207335283269 10.756090783083739 32.089506118604746
237 79.52476406592695 9.04495762186024 11.349951420763437 32.78697770829492
238 79.30383809398084 8.635260179088611 11.188754903869935 32.70146322123827
239 79.56247366913986 8.653794499560194 10.860053216878718 32.03913749969887
240 79.5567281654178 8.451938286787303 10.583880191897755 31.75077318886289
241 79.5767485747239 8.65557774051244 10.82880322502523 32.11507945180614
242 79.59862535142257 6.995963501416889 8.796204693377296 28.69361962199928
243 79.55783494040324 7.233529874951258 9.140300015563085 29.422561586175643
244 79.66001473613184 9.02060794991927 11.188083631886435 32.07690420750529
245 79.4915635516364 7.63861224339784 9.724143711119993 30.512376007943544
246 79.59178326127353 7.516730379954274 9.447605722730511 29.5834359984105
247 79.33695130654004 8.362863486795483 10.87088480946694 32.288885327041186
248 79.64593270446163 8.507651700867799 10.583678158582345 31.43407070447306
249 79.31093105345902 9.353540623387197 12.142404290301279 33.94445902004913
250 79.43269101077446 7.715099122501328 9.84400812199997 30.592305304598632
251 79.64950585551196 7.784743305149636 9.635060053425438 29.787596868367714
252 79.70146724200049 8.062575535566662 9.952956216643328 30.348697879886856
253 79.58120331633707 7.771074462039548 9.817769859809733 30.41117083593815
254 79.4755995377949 8.236213672967448 10.47455409943845 31.529256552879392
255 79.51471527237504 8.799824675053058 11.11553412003804 32.57301067064218
256 79.48758447497876 8.206563774047206 10.391199063816725 31.57151830145771
257 79.58658170287987 7.996848385000748 10.104429065581577 30.916094383291526
258 79.53221872085582 7.676232139836396 9.671927874888453 30.386863634843706
259 79.65505929766135 8.250275733372652 10.396086966609241 30.99510674061091
260 79.53689054248781 8.667600383389708 11.006038580281919 32.18629106869454
261 79.3577385173244 8.906437751245747 11.454480851282367 33.13167913299303
262 79.51427224423514 7.578103121910687 9.656273551544958 30.108423417849828
263 79.55201118373213 9.749315271441805 12.345304393820545 34.00974642976499
264 79.57050035472122 8.491424881820812 10.67771489110665 31.907551289555503
265 79.44344313286895 7.985398702722955 10.120278905036784 31.303130201031383
266 79.50515157424806 8.29485742439801 10.52143886302428 31.628902125463565
267 79.57872413108495 8.264580734104594 10.401411522051218 31.23455837904889
268 79.622768748592 8.843824799031488 10.974469245445972 31.856895329203915
269 79.54944861459434 7.210279596001825 8.769757880667918 28.217917649675073
270 79.5547088161972 8.416896515838134 10.646373658401021 31.54479509428495
271 79.62853641358963 7.502960837102374 9.43182105531255 29.236671897313148
272 79.66654079862306 8.26542195391771 10.390821066000766 30.90195120641158
273 79.63484350851327 7.761531735190032 9.650727411176375 29.799832761766453
274 79.4976485358279 8.321238279251704 10.604833001868352 31.689758347623187
275 79.56009917146194 7.233005242646659 9.093154563828321 28.85360660743207
276 79.2947083093745 8.892028515268938 11.683932042770584 33.41499578469717
277 79.2801492793023 9.427825544165556 12.236258541121348 34.19493831840179
278 79.56463116223662 8.239377418951834 10.469294716033705 31.505893290482966
279 79.60943039120014 9.66612300004667 12.173224146709039 33.643363728358835
280 79.62492802406524 8.70061342705098 10.901619942226281 31.86499642370817
281 79.58792139994875 7.567944328583401 9.473739709661189 29.870600686786318
282 79.5987472641473 8.196701299087675 10.245011667098103 30.99874973031681
283 79.17694194673 9.64762218457516 12.77839865005248 34.90672672997901
284 79.27665996097892 9.621272682522417 12.57504234227259 34.66516027320318
285 79.66223260253378 7.0930154478232685 8.743793341034056 28.294399420301485
286 79.54321755128511 8.201153191108785 10.255510882296425 31.143838650714308
287 79.44975748905622 8.43358526158783 10.839406715483136 31.99024477479806
288 79.55574627443424 7.400974895895166 9.348615915376456 29.38839105208677
289 79.48951161623772 8.65049610155237 10.943590734204712 32.35557213228682
290 79.56492487905433 8.814271341369297 11.172722582710492 32.27122525770939
291 79.60818513537838 8.436478284602906 10.7558561637497 31.733777888512606
292 79.58886748723404 7.6957528300267075 9.734310548928427 30.084385627085286
293 79.59330453253037 7.8505986723988785 9.791512046008332 30.09782550681438
294 79.68559358088089 8.017384337538894 9.984277897737769 30.36119987012571
295 79.42912388520418 7.818032171928844 9.990065174644124 31.145077817415633
296 79.46576354452696 7.874658731560241 9.98995438218081 31.011634648455555
297 79.64069843743115 9.227534688787841 11.500818169755433 32.54706003180736
298 79.58310766456776 7.732962426251263 9.755035256768707 29.85499024693501
299 79.55223277936196 7.370229365205875 9.39046939768785 29.70628022922869


==> data/individual_runs_weight/run_5.dat <==
x y1 y2 y3 y4
1 73.59698081555847 18.371317503730406 25.568319716287874 47.734329250786864
2 75.50067500208613 13.879106904025257 18.30290841947122 39.596478320117754
3 75.9970362823097 13.788222784359933 18.130880309989493 39.8858357427153
4 76.47722503792562 12.984221249342953 17.015584719607734 38.85475723045663
5 77.07364956735071 12.662742433056462 16.363740520401315 37.6611429198562
6 77.30667177923284 12.518965084833145 16.35341726970353 37.97370996302472
7 77.61987652971811 12.114920073674783 15.618374447764738 36.91465665923962
8 77.6435069127236 11.898195086918356 15.691556128374307 37.19044989871021
9 77.70069416928426 11.967563751352136 15.801116840167673 37.781277113931054
10 78.20087718020818 11.052404900326074 14.007797443222769 34.988368937204015
11 77.84432578063644 11.263964262297737 14.784876229177202 36.624931089226685
12 78.20055908892911 10.849910092310555 13.856865522193551 35.186755652305735
13 78.32685493245005 11.045688990431673 14.07040821939306 35.319514817825
14 78.08103515613621 10.42269350687189 13.497532977702564 34.99688535251796
15 78.60155386651522 9.949442065398026 12.06884461187575 32.74802231159123
16 78.22492197838528 10.089787292055165 12.98670151545842 34.22727991067743
17 78.51410063014845 7.863109047231955 9.604064232517139 29.455974611256153
18 78.39286774283431 9.239366880962129 11.735802467204781 32.43503838890924
19 78.24772623931419 10.783919783069244 13.914347259033566 35.5652055248996
20 78.38812525178932 8.783697855200552 11.120936881924692 31.81943318929089
21 78.49164233694903 8.769703565890516 11.021803696088718 31.612744651325077
22 78.28554665833795 10.764407416974068 13.914295121403775 35.409431617414796
23 78.44265898233738 8.993518018120644 11.475212076326368 31.97416890005761
24 78.62104892642061 7.957753448913422 9.786552453974862 29.937777899331998
25 78.54025088999211 9.025412431415416 11.423048377724609 32.02575648685978
26 78.53217730704182 8.370614782488445 10.651822040713753 30.966794113664818
27 78.59656041421461 8.723071310721629 10.854917660344721 31.34724950288351
28 78.41486759247414 9.32753881211274 12.152910022703322 33.1017175317111
29 78.60539069796704 8.417673827785526 10.542274363327842 30.890177341245597
30 78.60719028449085 9.519331711563279 12.079597998019286 32.7518035904262
31 78.51534933153972 8.677536737936723 11.167821645510523 31.673211470981354
32 78.66816666268687 9.083744519654575 11.584492548359604 31.95919361245482
33 78.69885973053485 8.322729034957282 10.521373690987046 30.652686589297772
34 78.6336585433545 8.888492111521563 11.376131028120163 31.80965497516236
35 78.84624954832464 8.038899329201357 9.619457867711711 29.585117617636534
36 78.8280318448497 8.168533639809612 10.114648041019802 29.973914441642812
37 78.81838096935408 7.758717855064742 9.47889481780635 29.34776854745993
38 78.8141291513319 8.432505934450967 10.667222193112035 30.7923566860273
39 78.71543901212432 9.628785075199945 12.41332444908122 33.578698803411655
40 78.70787063845134 9.01328868604338 11.709883547996991 32.6940681619728
41 78.72188214701258 8.522401309309464 11.063637626788946 31.710294354684198
42 78.79396666023747 8.917142496210996 11.553372900580584 32.15133787690705
43 78.69193608324044 8.529353926031998 11.162751261013748 31.93665709510709
44 78.89648865004946 7.604193846462497 9.64584602558759 29.508216180079373
45 78.85100445371668 8.043833402281969 10.312979584728987 30.426784091645807
46 78.82097649186257 8.473960025821613 11.068727562896886 31.385946036276067
47 78.70974192014414 7.901272960426023 10.401913346737912 30.834293115346856
48 78.66693532959484 8.892352731353654 11.82475578082488 32.99796723239932
49 78.91394689711534 8.073832301669308 10.500544707887205 30.398119177146874
50 78.90970320648873 8.78636007812287 11.38131220508024 31.81111958732351
51 78.7725720170017 8.878343339980324 11.673465413590867 32.6595762085644
52 78.9602868518842 9.205265439842366 11.850400977476284 32.81990117163613
53 78.9048777620599 6.719080178013873 8.900831881952065 28.302076319664092
54 78.87264850475182 8.544344302847563 11.22512741784999 31.71331067372908
55 78.9831416015455 8.858479031309349 11.349984006782066 31.89063778207617
56 78.93602360558103 8.235821922225767 10.69348652411718 31.033341928228797
57 79.04770423703592 7.727735390111351 9.796875704672658 29.64545427536628
58 78.87708423370539 7.860833877442734 10.339283018956458 30.693880752558034
59 79.01290250015049 7.6167509239744575 9.78668931525305 29.960338010464515
60 79.05702067271778 6.555109234123567 8.619321267121672 27.94301139342271
61 78.96811955251692 8.39265790928819 10.901939285208739 31.3477265738365
62 79.06029426605066 8.20386431774936 10.516179479619536 30.828549993738406
63 79.02319982778336 7.4791180302283005 9.312165194951728 29.08906715507603
64 78.99206899946617 8.124974414944683 10.625779294635219 30.97914044150376
65 78.79028347531214 8.871920532123475 11.944568054075066 32.92203776926412
66 79.10934925555549 7.186435105044703 9.25500931829788 28.969675542710892
67 79.08572507733551 7.880859060622113 9.463116667592109 29.536530902808313
68 78.94596854230407 7.2494416153148 9.599326225410254 29.763096366861696
69 79.1368040974171 8.095557556410336 10.067828449471206 30.3527085151701
70 78.84992014741847 8.649750841483163 11.49114663942996 32.52120057847478
71 79.10964845570079 7.247924775892697 9.468864841276115 29.515781116376694
72 79.14754004711601 7.427505741755179 9.437347644069959 29.33678038091768
73 79.08168471974835 7.693745711228443 10.083821667408321 30.341751350053435
74 79.18433234425393 7.615274303661032 9.729188026801872 29.711612034905556
75 79.1081290938004 8.152266074765727 10.239921730990165 30.69679966134934
76 79.19698952830838 5.29768032699305 7.07133548713883 25.27421251842278
77 79.03033613128639 7.608283048612138 9.948426760055584 30.397464317613544
78 79.11794999360419 7.864466392347137 10.12546008199684 30.60470657643125
79 78.94797213876627 8.619036163653867 11.45459816094938 32.37739984679819
80 78.93044130996718 8.532087197982307 11.329552573109346 32.275866217822454
81 79.08641396273892 8.109789692702432 10.3808432271003 31.105801560506563
82 79.01633207615939 7.253755904683308 9.745318106017177 30.004306215869335
83 79.09058585347367 8.065062338373437 10.276554933119153 30.87930234065063
84 79.05008923540102 8.034738732866806 10.479956861325125 31.1394610707462
85 79.16591712768252 8.018467315675927 9.854090236159996 30.09673756526925
86 79.15340735170162 7.03071579760153 8.968395732952105 28.781015779077812
87 79.09821209042772 7.809159519937847 10.094275262180597 30.689940979322383
88 79.17129735162104 6.618331641584961 8.301197001773463 27.748319694248558
89 79.13597460276036 7.57151065853434 9.74500528023846 30.02130888331379
90 79.10427434837572 7.893729088555354 10.188057823759689 30.798652795473235
91 79.16776724672381 7.158882707069099 8.910946582130707 28.791364351101656
92 79.10628849279368 7.277574255772433 9.234252024438995 29.38507266049403
93 79.18327618471076 7.327317412966461 9.171550007416574 29.184178783164818
94 79.18253722362687 7.414987961690751 9.134968942917377 29.137229517353237
95 79.12710935143534 7.511708347597212 9.541759764921853 29.928822508891816
96 79.06373650911556 8.308774289075242 10.740553769407246 31.764385327234677
97 79.14911156128896 7.043086612348482 9.083215828150204 29.189417581785403
98 79.07033136344921 8.350591426402461 10.844829028980962 31.970189228314727
99 79.11228565946237 7.783028007962976 10.005628257135491 30.529672822061993
100 79.16178572547561 7.918260465325323 10.12540794436706 30.632549016619524
101 79.22848701986203 7.050352468497759 8.885027662922928 28.956511311424283
102 79.16395636495639 7.12225787263379 8.963305796844157 29.289373861760204
103 79.2589879933529 7.306705357107182 9.004605316839065 28.832000328722685
104 79.15196041588086 8.107257351755957 10.464289503574165 31.32381746603453
105 79.20264764348802 6.472402644186981 8.181462934967954 27.786789185746997
106 79.07729165941426 7.733157745035335 9.938031820116834 30.800489718385528
107 79.07151582521254 8.590802102281982 11.011467410983467 32.1027417221308
108 79.23992617921165 6.759649717010461 8.394973046148834 28.031163581534614
109 79.15044206525533 8.018626903164273 10.234929552938066 31.027225892904276
110 79.05851358066155 8.175648216969348 10.745865290441792 31.744188302005426
111 78.8406162918273 8.851851298853573 11.996901199973609 33.58342750054957
112 79.068335616357 7.8000255350710725 10.229911306071093 30.97903902793262
113 79.25081824771958 8.490860455711555 10.661975844114746 31.28851753835398
114 79.19194054452099 8.069791736268622 10.250427463392208 30.820889378992234
115 79.28486721198537 7.008483746953488 8.592894006023455 28.302051578128395
116 79.33541371766546 7.32205830152627 8.832499000912664 28.682714139187095
117 79.07262726085362 7.24207760633675 9.458626314226715 29.93989624957959
118 79.14676239705076 7.267195414195044 9.354188124559926 29.56030587365226
119 79.15056972918799 7.559271515977457 9.734590788688525 30.033978895617008
120 79.23367420529519 7.695224245858244 9.760555328322384 30.175069708665212
121 79.20595174227606 7.819296822106837 9.932518265766877 30.3379235136195
122 79.06637848962342 8.447981811144595 10.90213480132044 32.10998411209144
123 79.30144903038234 7.213465545737466 9.119412377629722 29.01724385809239
124 79.17250091872317 8.19388667090171 10.401626589774093 31.210611108147702
125 79.15772444177527 8.336164008661319 10.625714122597984 31.44094883163635
126 79.21700696378325 7.654581560010455 9.687582198231958 30.05312087875236
127 79.15912698379111 7.676690173083641 9.78144948345947 30.174414260431003
128 79.24836294072463 8.158872874563363 10.359838279499932 30.97213935258968
129 79.18181753131964 9.153291624956115 11.55335334896941 33.02846690780471
130 79.26973271002143 8.006688486251399 10.03659149202516 30.3894241472083
131 79.1188539995073 7.811264576655944 10.094301330995492 30.786224600336553
132 79.1951881061029 7.733626983787969 9.9431543422434 30.692311743620593
133 79.21741871008325 7.5644190418246655 9.567724304555703 29.898881572254943
134 79.2154285770973 7.9292318033662195 9.942887136890732 30.443863286518013
135 79.23828067969905 6.767030204702575 8.6505256385491 28.43430400524237
136 79.35452140712212 7.788235740611444 9.67686139810704 29.748681314557512
137 79.07925710373789 7.751564203614929 10.104833132212432 30.901688523021996
138 79.20098713855828 7.910699798247454 10.01591240461095 30.53922816248782
139 79.07750000543352 8.278086248797962 10.751092087827917 32.03326240757751
140 79.25370101778798 7.807263664306503 9.828197385767101 30.152829694019122
141 79.14389335255927 8.9589485530391 11.490918537299644 32.87336568325975
142 79.16910439017424 8.823656324956904 11.298139651162764 32.775995236017316
143 79.15152389930567 9.114237419236233 11.652434397175604 33.071703856142776
144 79.17789942447556 8.158589539810949 10.427799679927096 31.44541378865111
145 79.2773149249945 8.627086945991044 10.990488532197984 32.047291460419395
146 79.27741631118528 7.305560939373964 9.19758623629139 29.17799096000119
147 79.10308247150837 7.357103712393162 9.489882823283935 30.189912983631693
148 79.04605153585939 8.825258979646181 11.522377079672296 33.01290512828524
149 79.17453650917783 7.271925832655891 9.395904745593132 29.65427925730428
150 79.14984986274023 8.663982764160084 11.006234096393609 32.28786981311879
151 79.26449260938647 6.761000817309239 8.608743845478672 28.244493212574884
152 79.34659014053878 7.1246314700137106 8.900434332524942 28.691852937228134
153 79.25542035218703 7.517281984730852 9.536422175072435 29.76046834958357
154 79.21155239964133 8.475587979618183 10.724756067581842 31.84443537262104
155 79.38845932592076 6.07233121950065 7.634089511446939 26.84435765362192
156 79.25023294025398 7.857482949289133 10.021191339626867 30.650699492449274
157 79.20422894361214 7.473779576736499 9.494855449724849 29.93538841447272
158 79.25551000371426 8.638415962422338 11.032192118823748 32.07178158127356
159 79.25537667411885 7.4776100036421465 9.520819989358708 29.758441596610364
160 79.32375917774147 7.476301480076527 9.296484802793326 29.28279422031107
161 79.26421994568959 7.408955543671941 9.380152664193774 29.75463455697386
162 79.3443582538864 7.16871193420915 8.942163987965602 28.86392996370626
163 79.39758747834493 6.952677526985673 8.457310099762749 28.131052228912377
164 79.2201072778556 8.4352572141424 10.69872635591076 31.847434006778
165 79.22525517099963 8.408825454876588 10.735255282780166 31.922295081256447
166 79.35622326618548 8.19037975558551 10.208508809043582 30.67987119099912
167 79.39686294736559 6.514279069333995 7.847430175331027 27.040396838776104
168 79.24724475891978 6.944814366060209 8.817261778607454 28.72072980141911
169 79.28316999864717 7.98411590989119 10.094021091235383 30.60577761629142
170 79.31684024709399 8.035566047403417 10.130563052512231 30.903863347086958
171 79.26276229968852 7.3492383088845 9.343617220120636 29.493975922505545
172 79.30940645616124 8.414153058525356 10.630895299558052 31.691376663764604
173 79.25774624332442 9.361067878528734 12.043297173280198 33.65508205405231
174 79.2961107256857 7.643074033492484 9.67706343142246 29.874010142303476
175 78.91669825151845 9.227804871834602 12.085404826536795 34.209119505857885
176 79.21702645615021 6.439898938798749 8.379651100195229 28.043200572800597
177 79.47040268008824 7.858873938172821 9.483769686191422 29.42214497368848
178 79.3550761140732 8.4372092873761 10.599397653963072 31.193897841706065
179 79.26323957665149 7.708282459816069 9.875238562242295 30.289970218494066
180 79.21367196981497 7.035286566581799 9.05190066425947 29.131908782648274
181 79.35322553643165 7.812124285242912 9.843753951054756 30.070216810308402
182 79.3556443963213 7.4596339440369555 9.306964466380485 29.413801047875687
183 79.41809968085457 6.249923198830879 7.6963548758199 26.657189645840663
184 79.38668855999688 7.8938833960311054 9.838422878409059 29.98513345384417
185 79.26011100232802 7.443847530426038 9.599026434038993 29.760167341202713
186 79.3738087398151 7.782550407780178 9.66127876400449 29.88504210905717
187 79.46433638565983 7.54221053692331 9.29102338607315 28.97986949694049
188 79.25570254087289 7.406555616712711 9.453158380302828 29.839004491248232
189 79.27703519708244 8.309226315837105 10.469236061200194 31.18955228480511
190 79.27132868853055 7.314785467824284 9.286298413373718 29.458658189110665
191 79.22072043153851 8.191473539154662 10.594574923207789 31.55364247331024
192 79.29741089130113 7.874159479745156 9.911513318166499 30.155433203439607
193 79.19957287820797 7.770653692757951 9.964087600602811 31.008492011007892
194 79.3048711362592 8.67042082967662 11.157355016330806 32.413430507894056
195 79.26633382720682 7.447021602949063 9.447944617324143 29.93370776779113
196 79.24783326051661 8.323661229075983 10.584056156398292 31.611469885633582
197 79.24688049926955 8.109361558288752 10.276502795489362 31.006447042460206
198 79.26849433387319 7.606777702407112 9.640743055072198 30.176858334251854
199 79.40840336804335 6.582199172608452 8.1395116946007 27.649980622497992
200 79.33228503724035 9.040073664245336 11.459466512130733 32.748828138479766
201 79.25641597813409 8.527225002104329 10.688161968675193 31.704526576354475
202 79.34568305043321 7.646198990490735 9.51534553823109 29.568998875453502
203 79.32480485692659 8.380648734220095 10.531742562110901 31.298888348737265
204 79.28505105252066 8.91823335203264 11.209264543987342 32.34507172897436
205 79.33335423280091 8.083709060872103 10.192997864181997 30.746317891956476
206 79.28072122145967 8.64915448977024 10.823582944842814 31.757860541673523
207 79.38934764607714 6.679485920047046 8.353158667059779 27.739995769271886
208 79.2421407804665 7.9191666418439794 10.10467671932307 31.027739465310134
209 79.24124550778649 7.189068929379075 9.406443064013803 29.83733739279707
210 79.26471813432742 7.974321761306874 10.198446246494719 31.05498720313813
211 79.24401454345886 6.1705523222002805 8.051340445427414 27.574982757361568
212 79.3647553085883 7.7541877031271715 9.614433103641007 29.96613633107177
213 79.24327239233034 6.901463609428071 8.921673899459359 29.04562235393502
214 79.20926844931513 8.66315719355948 11.094828963808922 32.335155838926575
215 79.39022286803664 7.736518417500263 9.744725040478352 29.941150007928417
216 79.29697848232237 7.793288705435174 9.953353766070439 30.34795246888472
217 79.48174190966517 7.9908765414911915 9.885138194698072 29.823911325792928
218 79.39011483418376 9.09441853634337 11.46973762519874 32.509470126528626
219 79.30960669166929 7.691146902494409 9.744914039386332 30.232574814831725
220 79.2333321595625 7.9173181843259135 10.026476791846505 30.95556662756391
221 79.27381454802968 7.764594170034202 9.906586312151633 30.621533241894895
222 79.26643439200308 7.591804132962042 9.901405135191565 30.316800978750468
223 79.30968981285153 7.378816423243108 9.421791078782304 29.595176278075684
224 79.26704539238246 8.10056135223752 10.479878654880437 31.310530323481643
225 79.35467724242558 7.158659426741658 9.129852937994542 28.994039772022262
226 79.232637442278 7.416155334033273 9.630445873189297 30.04802569349173
227 79.36275012592887 6.474253818094302 8.129077651439609 27.35151214173882
228 79.10739633553685 8.534884489652612 11.016928827703643 32.73014878012147
229 79.31381803297396 7.649681785059615 9.776229203277065 30.259393996220275
230 79.33092908420359 7.989980009989727 10.239921730990165 30.587188437938227
231 79.38797301086284 7.200877779482365 9.150603714649709 28.8876005340435
232 79.3683747463958 7.4532741052260985 9.286044242428504 29.239669690256765
233 79.34445189750187 7.303692140335154 9.296563009238012 29.123023685369088
234 79.30694707155664 8.135936452853366 10.422403435244142 31.045422821427373
235 79.23504260139971 7.690967004556828 10.031749209658713 30.62384787294218
236 79.23906550395166 7.8926755128947566 10.193297655553268 31.018208063771024
237 79.33481249405125 8.488099250999333 10.750688021197075 31.66341450419393
238 79.231156524687 8.143564715709422 10.579011840716412 31.65985213612361
239 79.31736618106964 8.047875783575916 10.198283316401646 30.842304850240097
240 79.2912260833169 7.997778796014219 10.234766622844994 30.70743864671579
241 79.32842556303483 8.16114823327743 10.422351297614362 30.98636017266537
242 79.39191508503666 6.384496052692358 8.108392046821677 27.549487745911392
243 79.33120857163809 6.881980648066263 8.733841570948487 28.60097228642403
244 79.40247351551386 8.82934364358039 10.979637387998597 31.482908777578068
245 79.28878624806642 6.942172421339523 8.9111942358722 29.044860105480463
246 79.4126403215765 6.996078506508484 8.712849657755573 28.590011864818234
247 79.1528768847138 7.948743538732042 10.318532242301293 31.455516747591794
248 79.3829944528023 8.214387918973303 10.333560914087347 30.675364098173574
249 79.23693488543218 8.975998031649493 11.57956554234475 33.14813986882361
250 79.26719381303027 7.0866708172069 9.14052160048968 29.346915605821135
251 79.37657526619691 7.261344473028833 9.087882146016124 28.590245111770763
252 79.44555804687468 7.806690033385717 9.796641085338608 29.654179650371205
253 79.31908548869583 7.431408809248522 9.421784561578573 29.702578845165505
254 79.29052795468553 7.909052585969424 10.031579762361897 30.71347770943347
255 79.30414386256834 8.3705275124084 10.641348894330315 31.672599197167393
256 79.2529103196342 7.928516635933028 10.31309037719229 30.897691997746268
257 79.39827561149202 7.4550233723088235 9.510379428993886 29.818171690957673
258 79.31695303538608 7.425407507533814 9.536467795498481 29.74056037581527
259 79.38563183223889 7.689883855499009 9.55708171087547 29.8013788122259
260 79.30889945345028 8.041384431755215 10.271334652936748 31.042167930796218
261 79.22292759029847 8.611354174769398 11.053229652442742 32.50621686687282
262 79.34642702938834 7.004973723695213 8.874580585354385 28.923890423955147
263 79.30248339446612 9.058876511921671 11.449045503377086 32.76288908217174
264 79.31304066536643 8.097341452899935 10.365084628497224 30.999826499195436
265 79.2562474278653 7.672654877307796 9.922273221513755 30.53652648030457
266 79.31944895621965 7.558146206547321 9.630367666744611 30.25001176966241
267 79.35048810646714 7.69676045076403 9.755315496528805 30.231293821355166
268 79.4379283719338 8.390129840282547 10.521093451226937 30.862263339222785
269 79.47883884815532 6.815724504164625 8.384102350338285 27.399435062151532
270 79.33744954189159 7.87826916368757 10.17219494989704 30.42555545555372
271 79.4318740027397 7.040490301510921 8.796061314895375 28.290310194407787
272 79.42904133553856 7.666972431246155 9.65613669026677 29.86802783967587
273 79.47083749616158 7.428918176845828 9.11397702972444 29.118676889008764
274 79.32255495145009 7.698829636337128 9.83882694503989 30.518146439443083
275 79.41390817333551 6.650496304432601 8.285327610707082 27.535845541903846
276 79.20295410459627 8.538981309567939 11.15761570447974 32.75606792149814
277 79.2382241947881 8.963464069643576 11.537901058941335 33.209263535309766
278 79.28232753287328 7.7518307247333205 9.92743484686265 30.605679296284684
279 79.4097023604013 9.234153739346848 11.58437523869258 32.76167200705662
280 79.37581217862436 8.25849796776609 10.536852049830014 30.831130623450555
281 79.40492734273562 7.113915659815086 9.04121896735689 28.874946338540575
282 79.3741570603095 7.739493851067866 9.854187994215858 29.962847081757914
283 79.07426631014243 9.243658399286819 12.07489257693103 34.157780376432434
284 79.17121887931819 9.478475371978423 12.345786666896075 34.42210519944411
285 79.47312302603765 6.76224960787965 8.358176913926773 27.5706904369149
286 79.43912959994526 7.661192096763009 9.74475762649697 29.91199098038353
287 79.30606028537652 7.94886487489986 10.099449921936932 31.122425232666572
288 79.45028809797363 6.79587176205389 8.546048345659973 28.155289449495204
289 79.33831462357668 8.217518523269396 10.578822841808433 31.42395147053797
290 79.39417482202525 8.253530789005323 10.47960493232405 31.054009908647974
291 79.35628184746508 7.887302629580651 10.057629025644154 30.710938704111456
292 79.39416375703156 7.091191551680934 8.936982811005523 28.821339874163833
293 79.44576816377848 7.470828786797861 9.364198549478997 29.297107995390448
294 79.47631593176861 7.457656689898305 9.192150888386108 29.172645562445933
295 79.28177698808547 7.415853357167536 9.505465457386485 30.37538332086579
296 79.3234988230731 7.54253317367026 9.635581429723295 30.225161406886535
297 79.45014374176432 8.614771410144414 10.828633777728424 31.44621274232312
298 79.43186719260935 7.383619963324403 9.3173203030969 29.167097385474328
299 79.38520266824764 7.011496608180836 9.030908751066535 28.905969579010595


==> data/individual_runs_weight/run_6.dat <==
x y1 y2 y3 y4
1 72.79670889292984 18.285381455368267 25.792583213612307 47.1377411658356
2 74.62472952497488 14.648831406463392 18.97025052913176 40.92412661083908
3 75.40186892872582 14.561589006091257 18.57929651217505 41.45669628884521
4 75.9318157597756 13.538434642060352 17.333754605382012 40.21056428891367
5 76.55985527661437 12.513404395670447 15.222708492516034 37.80782818652555
6 76.66621409858806 12.683840488194331 15.936837607706567 38.712759969145885
7 77.08239308784874 11.784908068246262 14.222011412405777 36.79326954443592
8 77.13574626941781 11.683321260012743 14.493185742130931 37.17916696531909
9 77.17244287918079 12.190677531151133 15.431408907349088 38.68600835540087
10 77.49801549428568 11.002981653465698 13.351508511077038 35.241148165653115
11 77.3059370125904 11.830427432083344 15.02485922188237 37.96535587544534
12 77.58132731971219 11.06531901053842 13.659068389189677 35.66627783155868
13 77.64768577397511 11.410205326544224 13.997708811859011 36.07664569739607
14 77.53701114009135 10.906514055707833 13.800035505725884 36.063718831005254
15 77.94757093313768 10.203062179741169 12.042893106649345 32.84800820253423
16 77.66259526269296 10.95546068826984 13.685208893324063 35.785424683085296
17 77.95181282578412 8.561521518707382 10.234799208863599 30.570519977601542
18 77.76149899632662 10.555993747364289 13.090989809439568 34.827046608020154
19 77.6420801533233 12.182239583403835 15.451938099077667 38.16898182615805
20 77.85049956317114 9.844148091976313 12.09557818154896 33.55242053087416
21 77.98237733639874 10.185952147305287 12.569685200811998 33.93922830243367
22 77.79438720053562 12.387607384470197 15.582028002599579 38.10504142634667
23 77.98284569836294 10.357246336172675 12.830256040079247 34.24163939945094
24 78.15978477254677 9.136739782215844 10.807922104295598 31.516662584569865
25 78.01385043261733 10.777768724047698 13.372239736121028 35.02553995860469
26 78.0467860562298 9.7635174318888 12.157993441607552 33.24603026062588
27 78.07040340067837 10.28294838098687 12.736375720444283 33.99148167490094
28 77.89579537115247 10.928912164229294 13.810182791923143 35.67110560897571
29 78.10548997076803 10.009294749345175 12.382028836801663 33.62029719872174
30 78.09888267653277 11.022901688858958 13.79953368103919 35.41757157095623
31 78.05270706238883 10.016394950914405 12.611453959474982 33.87913341360268
32 78.14004964920339 10.62010609502691 13.28881952846206 34.750946297916855
33 78.25757719580079 9.66973725445868 11.803346766593648 32.61766576824323
34 78.2364716112568 10.156161695103258 12.679037362086188 33.89044611583108
35 78.35568579752689 9.199307390905213 10.854565731343657 31.190294620170068
36 78.36895620143818 9.337754319763253 11.245565368726451 31.758659094627863
37 78.35554663649901 9.362048427771896 11.485378914134802 31.970158718680043
38 78.28676485557288 9.841430938648376 12.19954713254766 33.28130659494715
39 78.09796182560184 10.957599009484591 14.101938451006657 35.65451326970944
40 78.04873351603841 10.322502320517755 13.356820032111571 34.76157699600405
41 78.071611009934 10.050820574485355 12.892997160323993 34.28707365323949
42 78.25080765440119 10.11119805030695 12.772904647313698 33.97054384729569
43 78.12269846617582 10.036056987516183 12.986825342329167 34.363588928679945
44 78.35604765076619 8.858664600271931 10.724580103081305 31.27030174878832
45 78.21911844050156 9.557852506797955 11.913063891276355 33.07770551348364
46 78.15732617949023 9.842581593100318 12.611545200327113 33.89752050453454
47 78.05108382703555 9.185621157866711 11.902981777116317 33.07034249230598
48 78.00670161435337 10.137544785178338 13.211127942875923 35.04777475051116
49 78.23631878928705 9.271145248338653 11.569105430368765 32.552563300774885
50 78.25148739012819 10.16641767732653 12.793811836858227 34.26003817551274
51 78.16072089888438 10.064463738616855 13.153672274850814 34.68200174992091
52 78.28357547140476 10.421560812048655 13.012607400258759 34.53805276528159
53 78.3146189429877 7.994870576037923 10.282042418654225 30.61181149353729
54 78.20256163543947 9.760016352254876 12.444763439842689 33.76064551345377
55 78.3937257061689 10.020927884934975 12.45491724324368 33.7487310601476
56 78.2968202233929 9.709864920231029 12.460385177167577 33.72218162361008
57 78.47313677622775 8.995119672868986 10.907048772927851 31.817256584807218
58 78.27729006596846 8.845995086228339 11.423406823929394 32.33794579420631
59 78.40153911627013 8.679783275438508 10.975114448614587 31.908739568631507
60 78.49989904422212 7.4098189581754434 9.276085955139212 29.379702455089873
61 78.37453572916063 9.496828254167552 12.168512208417049 33.3216768310621
62 78.53335016118315 9.374896425918067 11.56374828890816 32.69805577173397
63 78.56202805204774 8.417623814867193 10.276418071840965 30.715358686606553
64 78.33595684948781 9.379044183996713 12.033097749453148 33.292616001684905
65 78.2398456466334 9.87751305716593 13.018225229868296 34.55435967595063
66 78.49582761034594 8.066734647435862 10.151646206557297 30.702464484887194
67 78.6979595470136 8.96103182224909 10.792007092803157 31.01736075684418
68 78.35450434401294 8.101764934651573 10.735685418225916 31.46943760088996
69 78.69094031729638 9.010673311795054 10.974651727150231 31.688042262477335
70 78.32647813235792 9.46757282376416 12.502303831516205 33.90274995997535
71 78.51356156716203 7.857380814910889 10.031860002122006 30.49513858759434
72 78.65631675934834 8.325627908438598 10.42767585305635 30.91048804795542
73 78.53121200800099 8.423084910664901 10.636402336704299 31.655629836826037
74 78.660522427594 8.317105052665037 10.224358648498788 30.75766724035217
75 78.64347690007129 9.300380830898733 11.584531651581953 32.48918979020389
76 78.75903776629751 5.942588155726234 7.358118519781409 26.52410831026061
77 78.61526544904966 8.389274929230867 11.011728099132402 31.88020400130317
78 78.67154151585763 8.504416237283747 10.75610381749118 31.521705126439016
79 78.56348884814528 9.285822589436295 12.236480126047933 33.716030252161524
80 78.5685741607936 8.991563649795125 11.96026148064091 33.09807699320471
81 78.6280007002947 8.859504534358765 11.48590029043267 32.626524917026536
82 78.66477779965794 8.11867795928372 10.735548556947716 31.473840665089405
83 78.72466934418843 8.838982222689827 11.251209267150863 32.24409133401651
84 78.6670442178705 8.638916067525155 11.277454046544833 32.26666830405455
85 78.9484544409791 8.530496562435154 10.078151700169002 30.815203771295565
86 78.86788480441402 7.505779764209572 9.447996754953925 29.770486893540316
87 78.74520812050943 8.67836021393422 11.089732510497253 32.17104850672591
88 78.90991556177978 6.939721248667022 8.619236543473264 28.432121095536356
89 78.82823343145829 8.03024210965647 10.14641940917117 30.944582884472215
90 78.79410754299761 8.55364854250205 11.08457088514836 32.09586146458307
91 78.91524299828522 8.040889872248371 9.937712477134397 30.459233182011282
92 78.90762203409246 7.8350593941616795 9.911832661148946 30.469538756038617
93 78.97426278335159 8.006029537747464 9.932531300174318 30.525354482902422
94 79.07677454761672 8.004083917857939 9.838533670872351 30.168440896745874
95 78.90431893920109 8.158782846667899 10.349638855672872 31.19122685996516
96 78.84102741014705 8.554351663305429 11.079344087762234 32.108158634546044
97 78.94653509974077 7.174367578601927 9.067581056417872 29.26611378737263
98 78.81836747688482 8.70824482082293 11.371275711346263 32.61541745557731
99 78.99831092075334 8.177105746020596 10.547703194029411 31.371594022285098
100 79.10061724033572 8.2493852073934 10.385965749226866 31.185138399930988
101 79.09884828360958 7.512579514356303 9.473980846198948 29.839545899176223
102 78.99279079726826 7.478704041171788 9.385477219635764 29.903152259727396
103 79.14515858244027 7.675075088191753 9.26515008729143 29.370876026982028
104 78.9023234887058 8.733750110161756 11.470285070311515 32.723713079970416
105 79.10128361762574 6.674824500962416 8.358613566576235 27.99447497501636
106 78.97215307563259 8.178785230081035 10.688481311657638 31.50525950118015
107 79.00252522697838 9.124854661208417 11.558625766781605 32.93806561143926
108 79.17836305636295 7.357446927970076 9.009923355077332 29.10749296952526
109 79.02225576744692 8.516450986643797 10.912471086425679 31.96632296585825
110 78.96329402416744 8.31760492990913 10.88655216721789 31.857316923053947
111 78.72951643346575 8.991094734339573 12.247148788543072 34.01815696761954
112 79.06548971101277 7.5953641727224905 9.71388563245943 30.390040876087575
113 79.17620571488095 8.989058788396106 11.000720542043652 32.18585209993695
114 79.21579375541083 8.309868550034286 10.318128175670449 31.21946496305661
115 79.17551513129058 7.300173268232782 8.853380121642306 28.554359915551764
116 79.17655892091433 8.076467605955157 9.71845419226951 29.92374529174028
117 79.03506901004174 7.503034469474287 9.604526953981507 30.39313036170641
118 79.14455921038837 7.62183392158123 9.541720661699514 30.08669546658077
119 79.1443801657935 8.07984600341926 10.057648577255328 30.94833157108584
120 79.15941482133309 8.19909801598021 10.130550018104788 31.05080694203505
121 79.13337605425232 8.09854750262035 10.03144941828743 30.61672836990401
122 79.00517573080053 8.911005100186987 11.402434462347632 32.946331575960905
123 79.23577631353257 7.52207851125129 9.301809358235303 29.56112942017365
124 79.12069691060559 8.740367705367458 10.912321190740037 32.144341726966545
125 79.16812021186925 8.788684779374934 10.995689260769215 32.241213237043645
126 79.21579375541083 8.179518383667451 10.161793492754567 30.99740314362608
127 79.25631289463213 8.088152987562873 10.09410581488378 31.019081183760143
128 79.1603187365495 8.889969359461915 11.079031261983507 32.318506905418744
129 79.16719629660365 9.46693320656996 11.793036550303304 33.505626343514486
130 79.20922102938658 8.88100509837038 10.76080923857945 31.564769101619195
131 79.13185527848042 7.698985530858721 9.66690311081775 30.490446269381632
132 79.17521270044459 8.257157754222632 10.500727189591451 31.55205585746281
133 79.24194965840763 7.902194162985119 9.812601717257118 30.443863286518013
134 79.21895057653884 8.441578503143647 10.531814251351868 31.502599570406353
135 79.21572951629176 7.088255101747404 8.843284973074816 28.911482067419193
136 79.32892990496295 8.442761149646328 10.171823469284814 30.675989592344354
137 79.05895064218905 8.298163307126188 10.672872608740203 31.938081526429773
138 79.26500739895712 8.303952474165866 10.328588287646422 31.35531425551076
139 79.01779211901152 8.8465461214223 11.423348169095892 33.01328881475485
140 79.28272169074594 8.532397405820404 10.573472217551561 31.666656429148087
141 79.09172180359008 9.777683111711145 12.434212087014574 34.44286706221759
142 79.15929607105971 9.362520530471134 11.855719015714538 33.680548299453584
143 79.16456199731222 9.568045503805347 12.043232001242954 33.79951021262582
144 79.20169267775688 8.414609047961594 10.646640863753687 31.87249492082376
145 79.23497144200357 9.391743485923726 11.782609024345936 33.41217534479108
146 79.29125310059241 7.500121480744147 9.265326051791956 29.57184256150288
147 79.13819517069211 7.707525487555242 9.885913741941154 30.81267183969073
148 79.04451764172326 9.27562716741971 11.99656882258372 33.74857127735448
149 79.22102907661588 7.424641600169085 9.265625843163239 30.086080213719402
150 79.22470304247116 9.253004775046044 11.58461637523035 33.26577302164607
151 79.35973011937031 7.21976578420883 8.947364716536832 28.962152555738307
152 79.29561676525184 7.42168272799152 8.999352450638053 29.016048738472165
153 79.34634225496296 8.235262740991994 10.1929717953671 31.01496222843113
154 79.33335423280091 8.56609731954741 10.635946132443664 31.612296167755115
155 79.27822986209546 6.2307469642390885 7.785262569013929 27.134260777157536
156 79.23091325347646 8.394017112450603 10.526769935669977 31.86412907243763
157 79.3317405026817 7.805226041506683 9.718819155678016 30.41117083593815
158 79.20890411291188 9.039870920086578 11.360502773591552 32.78031195390096
159 79.28761897580641 8.0367109650776 9.896021924916088 30.856961361132985
160 79.3810316886661 8.078909816999232 9.812451821571477 30.586833393027767
161 79.3386090967907 7.868214319220343 9.718851741696621 30.637120962252517
162 79.43715494250264 8.015233239097288 9.729025096708776 30.420255742706757
163 79.34922524775567 8.07059622526783 9.666199252815632 29.765060662023046
164 79.239253840008 9.179885670095457 11.574201883680423 33.15290931417599
165 79.15175177111905 9.12184309305171 11.584746719304817 33.27642368706029
166 79.42307789838512 8.950074852572016 10.844177308608627 31.876454622973927
167 79.37592817602585 7.245764324659465 8.681071772400472 27.946179718678366
168 79.27086861138685 7.432968425892494 9.166466588512357 29.81863088680231
169 79.42880698496269 8.47604847165134 10.521269415727474 31.48294048638458
170 79.39174036571144 8.651377265289508 10.651580904175994 31.85277074365058
171 79.38713481252056 7.591129716403347 9.260105771609538 29.844864008526617
172 79.31009978326809 8.83560415436357 10.969503136208768 32.15220320719092
173 79.16376929077359 9.83537996489374 12.512340325250182 34.50429488094306
174 79.37740180092136 8.423458186089787 10.276248624544149 31.154500547796694
175 78.86945465537323 9.60819938224844 12.663910932244281 34.99014622315646
176 79.3112288195146 6.685246485330393 8.317059875636112 28.56769285915961
177 79.44961208862816 8.668997844948532 10.359310385998333 30.918948382532076
178 79.51007461462886 9.177034049908404 11.146445217297906 32.38683888416624
179 79.35758944069482 8.049395318703526 10.047194982483054 31.03444197085137
180 79.32471274625325 7.34348324114337 9.18210787744842 29.695526456888068
181 79.46555052378268 8.293285697628408 10.093792989105065 30.873116929517273
182 79.51400542087511 8.117655737717836 9.812249788256056 30.30716040718069
183 79.33364679589987 6.875698721184466 8.274678499823118 27.44583675385982
184 79.49841653447906 8.297847722568886 9.926776609286602 30.33813866335673
185 79.37213778456228 7.661474124564964 9.572918515923224 30.226988638840357
186 79.45695808557504 8.367448740026335 10.276137832080856 30.841444060970236
187 79.48462298933279 8.241903975008134 9.801678883816766 30.180911035167814
188 79.37790455464933 7.880099290648832 9.942984894946584 30.763180716039486
189 79.46580279852785 8.822227239385915 10.8599619760266 32.04585543352157
190 79.44078377303651 7.71115653274513 9.541525145587816 30.09892485707022
191 79.17831306215678 8.934383142123895 11.444125014565943 33.183426692551386
192 79.44367848831111 8.160850834068295 9.953132181143854 30.723200380484307
193 79.21247102527266 8.235222962511719 10.45916698144761 31.915766011967094
194 79.30116479519727 8.870425996650905 11.193792702348093 32.71241774514733
195 79.44104192114678 7.938600044372918 9.984629826738834 30.826749140915823
196 79.46557405213223 8.738406028965471 10.828829293840126 32.23955331619136
197 79.38386174715565 8.55385874572765 10.672566300165197 32.00741232565187
198 79.4443500940166 7.703983278351616 9.546882287048408 30.45471805829758
199 79.48405384235741 7.070183947426591 8.66576286085431 28.40621929827445
200 79.32745146290723 9.744935807779129 12.262014530236042 34.03101307146827
201 79.51910996368257 9.551201722239817 11.933501842152804 33.362804691894524
202 79.51273247716169 8.195218287422298 9.958209082844338 30.531267263092452
203 79.49000262958204 8.41457459119202 10.390918824056616 31.278363998209645
204 79.45948840258339 9.648234420071104 12.04301693352009 33.68586051214344
205 79.48974304914074 8.426293428724236 10.359668832203116 31.35739658216965
206 79.51776172178162 9.066173789668058 11.2194900366293 32.37503082348937
207 79.51645881688951 7.357019909442737 8.97846481270469 29.00881980092238
208 79.35169828377522 8.801616644720708 11.100016657972722 32.724615687800515
209 79.22838463816562 7.517059967729421 9.620109588084047 30.4950802933187
210 79.32233263831252 8.653529908505304 10.912392879981002 32.378799510378705
211 79.36831031034505 6.443330657611977 8.134682446641694 28.19166862975322
212 79.5368579040882 8.042925453494126 9.890482301751224 30.30668850117344
213 79.3772707341892 7.296784569942187 9.23433023088367 29.911311281229423
214 79.35458885586254 9.173262143464047 11.626319961856113 33.26862745413506
215 79.48701033501271 7.925461700170416 9.781247450144036 30.541879749979838
216 79.51887690122368 8.335500451006524 10.354474620835607 31.24267708278755
217 79.50851266096275 8.690028525116952 10.515645068914214 30.96883805796844
218 79.51829956631039 9.627450132152342 11.938643915890534 33.32776075794443
219 79.45912577315674 8.22026051445149 10.292046326369576 31.23102982017332
220 79.34721419012737 8.501934869122808 10.7873016717149 32.06045042469845
221 79.43260613247732 8.408067727751142 10.563155484057486 31.851518678028167
222 79.36237295362127 7.979884054920038 10.09939778430714 31.11208669846992
223 79.43947587140812 7.9585959433703595 10.02630082734598 30.805748921111476
224 79.42213107349659 8.311364503043354 10.537086669164053 31.606547305513022
225 79.52810590443761 7.601866161311456 9.489400550208405 29.942911878663846
226 79.33644491992817 7.8624521750219865 9.979605062668128 31.042241169496208
227 79.54451023070712 6.743440862528807 8.311337770767002 27.75083564713282
228 79.21853529579667 9.123454119948539 11.808945044592011 33.622790564342154
229 79.48927881776852 7.950005770587114 9.958561011845413 30.878462698840547
230 79.47382769242452 8.34500583699653 10.474436789771435 31.448021441005235
231 79.52494011898531 7.2987079379680395 9.03578361945161 28.86525792596426
232 79.59143158279997 8.005085687706277 9.848765680718019 30.23130769183836
233 79.54910589873404 7.765166384289507 9.64046281531209 30.10737563504724
234 79.51333947429369 8.248720168823953 10.30250643834556 31.44627209626558
235 79.35256560559814 7.891266539151613 10.078627456040811 31.114919598842416
236 79.41049535230715 8.156116526276232 10.287002010687695 31.485705595805868
237 79.6067883545381 8.906907168899188 11.063200974139475 32.31485780346169
238 79.22072255603038 8.985860984962073 11.66300530161488 33.29906467871968
239 79.54899160451502 8.493411249964176 10.677643201865683 31.696823777044138
240 79.50235692792734 8.176430132252362 10.172129777859807 31.070338183028735
241 79.55468411259862 8.660550176734747 10.849593104902745 31.94755100569514
242 79.57458524995565 6.914202681737651 8.702343925353507 28.387914760078235
243 79.53762807332055 7.09917220171465 8.905687198725964 28.92811397088414
244 79.57067738942159 9.016000220432174 11.031625122099808 31.710117477714505
245 79.42976980664373 7.056421171342704 8.958150688698986 29.56953494886767
246 79.57629123433185 7.324780179164008 9.00987121744754 29.319993624585862
247 79.26211283688093 8.345266536463269 10.860515938343084 32.32136795477023
248 79.62179213272749 8.483485488502346 10.296947263569544 31.1587637769428
249 79.34014825327405 9.388250183235705 12.105862329024408 33.87678785035876
250 79.45658692240458 7.411977599804451 9.343754081398824 30.182221763387428
251 79.62329767224703 7.7839257326674005 9.535887764367112 29.416546164763712
252 79.62213470803772 7.977086516846521 9.911252630017565 30.06878410392644
253 79.5268865577007 7.868798317624526 9.885594398958709 30.743171884167253
254 79.41282868727322 8.300746264773093 10.542326500957644 31.64892668904894
255 79.4307137314973 8.860081096155007 11.355302045020322 32.67547600553511
256 79.41804065377367 8.09106077188051 10.302649816827468 31.38616711822173
257 79.58114363592665 7.641071898805279 9.5519852575638 30.187359621197395
258 79.55430097724985 7.592063616252016 9.61458951653037 30.209237078367124
259 79.5870985721263 8.054368020626878 9.953053974699177 30.453889697130954
260 79.5444025787837 8.602412197002677 10.839250302593772 32.03004971931263
261 79.35280048792148 8.501188169024685 10.928125409769185 32.35548038017676
262 79.62090749063695 7.359488898310844 9.254826836593633 29.428487227625112
263 79.6147397440471 9.449599512490762 11.818864228658954 33.31825768020631
264 79.55430584771482 8.437276858886701 10.66723522751949 31.625101892929475
265 79.62250103927808 7.6946343192484665 9.77087857902018 30.33069776127104
266 79.50840296646487 7.994719351391179 10.135757263879752 30.976120058847524
267 79.58247335886094 8.305334783409739 10.458808535242825 31.500196778635946
268 79.70655174148182 8.841487808330221 11.052610518089024 31.846360986789445
269 79.57712608138917 7.141722226023091 8.727982604801198 27.93035115186049
270 79.55634527169649 8.153906530240757 10.234694933604027 31.13929199101897
271 79.5734994807535 7.266550246409599 9.009643115317234 28.66041568931095
272 79.6591597882287 8.17421687761503 10.119816183572429 30.735108645844512
273 79.64048077219435 7.760269538379933 9.65070785956521 29.75602516444651
274 79.5124278421831 7.957344279487392 10.146243444670633 31.064336055976625
275 79.53450902556423 6.91074990291092 8.472866665050404 28.000049402867177
276 79.20511906108918 8.91914319767322 11.782941401735824 33.326408463562885
277 79.3223394503054 9.133510143198484 11.782765437235287 33.410130691330494
278 79.44626432479944 8.113773775670728 10.281801282116465 31.463360100056427
279 79.61516201810704 9.821984904159878 12.339986355582289 33.92964321483476
280 79.66290550486858 8.526676254893184 10.474260825270909 31.573943323526898
281 79.59306787701499 7.209166001924397 9.009806045410318 28.93594176178369
282 79.67565717446254 8.076400569970895 9.97388947500274 30.56218029931026
283 79.01883669316186 9.784630429663672 13.143375092967913 35.50734134962508
284 79.15121172708857 9.82614808802163 13.174423051505979 35.04698009625675
285 79.57421449280862 7.056816359105657 8.493519683649708 27.91690622257249
286 79.59256205830563 7.709229961846133 9.531038964796934 30.098257600323386
287 79.4616109268888 7.5968100885456415 9.687712542306425 30.524676504535186
288 79.59323013564013 7.063448767369199 8.869112651430488 28.693658957022873
289 79.45394161049319 8.272193826101196 10.417267878710145 31.702051352296724
290 79.6228576684292 8.599768662979207 10.818304009826907 31.84501090173586
291 79.48894688502492 8.259888796657181 10.45893236211356 31.63204463746864
292 79.58920050619238 7.380210847912955 9.275629750878577 29.33218816416312
293 79.59142627388631 7.72830013271375 9.593402087225734 29.699575963172332
294 79.62853641358963 7.859365314137487 9.692378860172358 29.892999795406794
295 79.50576007957457 7.364640054592152 9.338527284012699 30.092945030993647
296 79.51520196184056 7.573399059553678 9.520865609784778 30.357888080456984
297 79.68809033559782 9.069432725688745 11.182935040944974 32.37338256931235
298 79.60707718800262 7.463137153859368 9.374521800176794 29.206355341429425
299 79.58556753076549 7.287971508384321 9.041277622190403 29.578977153748088


==> data/individual_runs_weight/run_7.dat <==
x y1 y2 y3 y4
1 74.67056626987126 16.609757586524125 21.862833195298958 45.47863215295798
2 76.04118428687651 13.265873503174097 16.83850577724041 39.29036607408154
3 76.38670315263707 13.068009219111577 16.58836898113426 39.402259006315454
4 76.6337500673885 11.942827129729574 15.051058380850268 37.84057586940299
5 77.12573506659982 11.157412522646572 13.820851454418282 36.00017084305396
6 77.20830022600016 10.579638775738335 13.294632874183298 35.40669271250159
7 77.44333842068866 10.195380940843718 12.804565223001774 34.368086419077336
8 77.35652703767425 9.891339507695223 12.612014438995189 34.48353751022718
9 77.31991512118563 10.127278929571865 13.15412847911145 35.24582531459664
10 77.78204383473853 9.100145927455463 11.298335167274454 32.363017765324656
11 77.50541844148545 9.354323427458782 12.096138661069178 33.763281915495504
12 77.77681677176504 8.713483381556513 10.959727330623735 31.97374551024622
13 77.882988251473 9.295553984670022 11.579748024048996 32.82221342161022
14 77.66529674287167 8.649232258299328 11.142391516581984 32.424444221299375
15 78.20105161778497 9.022441073306522 11.073739292560136 31.35637967580299
16 77.86752724809546 8.550759122856135 10.777421590870285 32.026409540306645
17 78.0794489695182 7.06650562814102 8.676737831924452 28.25981077223283
18 78.07905523990073 8.179930154441466 10.261259055980432 30.92780907020335
19 77.8968446063038 9.399832876934774 11.976033113651429 33.6114629473048
20 78.01701505094863 7.678019996625767 9.615176064865471 30.26314343300517
21 78.1726382733656 8.123753263947457 10.073576623155212 30.761013144398618
22 77.956830167703 9.803861390952264 12.382426386228785 34.175608159546925
23 78.13244365788151 8.137191855440893 10.151783067835485 30.821725072251148
24 78.26313923257713 7.307138534496202 9.104057845657499 28.82641397760015
25 78.18828391075061 8.277075501996816 10.308111233547645 31.11191899243978
26 78.28342965600727 7.666271669816877 9.489902374895099 30.033129516518862
27 78.34307831835952 8.132803758383496 10.05779847294096 30.592048321601506
28 78.17196114465739 8.628546062510878 10.99095777086606 32.12011014642736
29 78.338199774913 7.837763327377417 9.69301754613724 30.083115786256908
30 78.33228403571992 9.05676789531528 11.19911074058636 32.328235856656605
31 78.3646681866604 7.981818427455279 10.14656278765308 30.71463601910649
32 78.44972417312374 8.615827320911539 10.672657541017328 31.368220107007772
33 78.46941126816046 7.985975128195105 9.875251596649736 30.079760776340624
34 78.46046590775417 8.157854078851742 10.208906358470715 30.677023773162116
35 78.60078510320021 7.826878530653721 9.598759228686326 29.24782807585259
36 78.61288511564125 7.988648563309071 9.838546705279793 29.691221025007053
37 78.61640639833216 7.557905553214687 9.458209213188429 29.10338522235153
38 78.5829431932331 8.203222284463635 10.312992619136441 30.516041732459964
39 78.40108381604068 9.518256532382807 12.288376619297026 33.377438871303596
40 78.31537761055199 8.550300407183299 11.277551804600684 31.951877454643807
41 78.46566027670488 8.079254426359961 10.417561152877697 30.98859434025103
42 78.51152590575971 8.725983586858797 11.183495520465192 31.876671561277558
43 78.40428121216718 8.16357500234299 10.745969565701364 31.273370731547057
44 78.63446807976506 7.369888336755389 9.202969446566877 29.066993236723036
45 78.56167806789142 8.12696711817086 10.339211329715503 30.74066814845404
46 78.567851367088 8.393351353613244 10.750961743753463 31.357053504668166
47 78.54961797347187 7.4868397814563 9.870428865894464 30.080049061190362
48 78.45159635252072 8.376654643496382 11.194281492627356 32.06304439651315
49 78.70246014786045 7.951535195690558 10.047247120112846 30.259298633580112
50 78.62946230438354 8.707378946993092 11.063526834325643 31.705623636680524
51 78.5993037719684 8.778588253370218 11.746484164107363 32.39840607217889
52 78.64034601598655 9.586425086079146 12.215240559113516 33.303807861505184
53 78.77986972398949 6.983930258202239 9.177076596173983 28.784564612807163
54 78.7315572477621 8.567772465550524 11.110509355967324 31.723793494375997
55 78.77762262581719 8.947216690042637 11.26662897116033 31.946782328819356
56 78.73419570527496 8.407086670351644 10.756084265880006 31.329069812909605
57 78.79712990653842 8.160217448597537 10.12520591105165 30.251622774291775
58 78.80263388999023 7.669878690543299 9.964061531787916 30.283032833520906
59 78.80943916021728 7.794395370495059 9.927467432881276 30.273987076120612
60 78.90026323984543 6.891613615886002 8.9841869175738 28.590083092303743
61 78.85831259604393 8.715674964385105 11.15208911572234 31.86798095700568
62 78.8840804867241 8.524805242508492 10.64127068788564 31.338541972331434
63 78.9497591343446 7.711329004403887 9.468499877867597 29.4500343846252
64 78.88292113913535 8.489656234893195 11.100036209583886 31.588060212206635
65 78.778778370894 8.722992465027145 11.506787928366025 32.617038206418556
66 78.91101894521992 7.52543355671251 9.531286618538426 29.60684088839122
67 78.95725933971445 8.421471207360403 10.078053942113163 30.361430139532153
68 78.88814003209127 7.311197882340874 9.51077697842102 29.975906975552146
69 78.98636144422323 8.727299769075833 10.651424491286631 31.177845801723226
70 78.77717960645214 8.540203664460961 11.251411300466286 32.222250483629736
71 78.98430809846302 7.519204079557444 9.68258350297615 30.0551012260854
72 79.04889581339289 7.824470868597475 9.786513350752513 30.003119351229735
73 78.95982788171203 7.932496533220289 10.23498820777159 30.78821698938684
74 79.0358221188035 7.947269353782442 10.010587849168962 30.158313257132086
75 79.06266637114634 8.24951465274741 10.239863076156663 30.705729566835473
76 79.0447319470154 5.827375618781387 7.3579751412995 26.241208542421557
77 78.86110046703014 7.748287427553794 10.198628728198978 30.605545836399894
78 78.96237628940001 8.238930107861655 10.594483682355671 31.128002023197165
79 78.8894515694333 8.775308819809622 11.569229257239499 32.56901854683978
80 78.86734426715527 8.43774344194854 11.188891765148135 32.16346030275824
81 78.9625621065701 8.165921157418325 10.427741025093573 31.06862449425978
82 78.8850194847983 7.369065199379353 9.807857192946512 30.108493856893492
83 79.02855959996108 8.352281316997836 10.610033730439582 31.216869628640353
84 78.97165244863021 8.418608873628882 10.714393713661696 31.624673952010262
85 79.17117429183335 8.426956357366196 10.218845094148833 30.763220030346538
86 79.1277014865737 7.162371099860238 8.895435637269122 29.05636439453255
87 78.96734555299918 8.159426546995768 10.500785844424964 31.270229253199123
88 79.15740808981786 7.1078145449157155 8.676372868515935 28.587098538904463
89 79.05938689610103 7.410831311743024 9.301998357143294 29.603669142406584
90 79.0306213313162 8.040310784281484 10.188051306555968 31.019476993181307
91 79.20021471509983 7.632356978335634 9.291342729055597 29.654960424444422
92 79.06515120268773 7.571371571746975 9.385366427172471 29.900564755447167
93 79.13204813192982 7.991672022616872 9.781286553366385 30.407869389719888
94 79.22324607025072 7.78835686187032 9.468428188626653 29.719028543375714
95 79.108721209289 7.818518400959364 9.77105454352072 30.501026544442677
96 79.06407145696576 8.35964944060382 10.704031359741562 31.766433883281554
97 79.12963613962812 7.003662645600252 8.937295636784249 29.116027498530283
98 78.99829359617796 8.334831880036472 10.683293617493849 31.942635401629094
99 79.13007175018156 7.922099839439152 9.984766688017022 30.813763527330696
100 79.1730920879466 8.277668281742686 10.302552058771619 31.260795214446745
101 79.13750095787499 7.2849137249626565 9.12474996747915 29.306091590147442
102 79.15184556112993 7.379882393098184 9.322859926261751 29.668761201085005
103 79.2546971403579 7.578005447857714 9.275558061637634 29.240458230732546
104 79.1258322586988 8.227528735451912 10.542476396643274 31.581426334874642
105 79.13741383558252 6.7449205953313145 8.468089554721182 28.240979243557884
106 79.12827799479534 7.866747439667537 10.021360786923672 30.986306922098585
107 79.10688623314503 8.575821596592686 10.954148604236547 32.14115681124322
108 79.18427602782367 7.0768040185512655 8.817164020551616 28.708652413731862
109 79.1513005280303 8.129424364738991 10.333938911903306 31.225418859606357
110 79.07462669229126 7.814368525395951 10.099599817622574 30.976978548739332
111 78.92990425456429 8.093659934442721 10.699241215004896 32.22479321558267
112 79.1030727131255 7.673454352568991 9.917183285405818 30.694483715057473
113 79.27856330820448 8.61683513186748 10.682817861622041 31.568946197718773
114 79.23249507678936 8.404926342830937 10.505738919254714 31.397007511325448
115 79.28901544000553 7.154916466398194 8.889915565715445 28.479088679896535
116 79.28241778671071 7.751778792951615 9.468291327348455 29.37833474280429
117 79.21922000714798 7.213388995134797 9.38556194328416 29.780568205294035
118 79.1954987050981 7.471450913714199 9.463638043889977 30.05888186779163
119 79.22162528785623 7.7031833696886975 9.744959659812391 30.28138574343542
120 79.21828444546006 7.938737428532752 10.031475487102327 30.432432532744226
121 79.25011483309554 8.068484921594054 10.125284117496324 30.72963213086264
122 79.13509354154309 8.582654283002375 11.209570852562345 32.306806086372816
123 79.30555468723408 7.554185725958582 9.489407067412126 29.625725560461003
124 79.20051967548602 8.226843983834128 10.32343317950125 31.270608914131635
125 79.23416013328286 8.545870839372729 10.77678290490539 31.77229507175011
126 79.3175293100219 7.7994279865713585 9.848993782848336 30.075286537499547
127 79.23724732418032 7.869461025094022 9.969021123821397 30.529470348122544
128 79.20302029718012 8.283134714998226 10.396328103147 31.20640442455922
129 79.2245434283017 9.186415122576905 11.6262613070226 32.98533856583141
130 79.27968874380369 8.368277680296618 10.44829628563705 31.078675001305612
131 79.17765132319973 7.502399850363109 9.63565311896426 30.16597614580586
132 79.212630672324 7.512371147707713 9.672136425407608 30.225836698748555
133 79.24276357007203 7.595707185131012 9.651053271362553 29.83924982471263
134 79.26470635079656 8.031593263004272 10.193076070626683 30.763070858176956
135 79.21901467369644 6.887865490721996 8.827656718546207 28.49891079481828
136 79.32123690463722 8.076144617247346 9.932179371173255 30.159254100435174
137 79.18996311141842 7.607744050682058 9.818102237199621 30.497478533616494
138 79.23939735846552 7.883811861160979 9.963787809231539 30.507564424986032
139 79.15708874540941 8.229710852197247 10.704103048982516 31.785197350865158
140 79.33005567876916 7.916745795143249 9.838514119261177 30.198652338336963
141 79.17995523338716 8.849678642714453 11.245930332134957 32.58705347752886
142 79.20244203731224 8.748260789934484 11.261649827515685 32.63065237928069
143 79.237529992463 9.217515171959246 11.64197428519962 33.284711091685196
144 79.19662694223459 7.998599489505979 10.15675569427641 31.044968461238888
145 79.25528517512423 8.68551166025355 10.938376971226027 32.166240749743025
146 79.27456933422627 7.265597517026341 9.135053666565774 29.114761345522588
147 79.22342910427561 7.097439189916583 9.08328751739116 29.569394294903027
148 79.10839029494343 8.727948733669164 11.277336736877796 32.626524917026536
149 79.23744538968396 6.953230406828814 8.8173856054782 29.03015000919371
150 79.17558570694374 8.634941035183436 10.91757405694107 32.091798932253525
151 79.28310994161707 6.746394291540092 8.499248305722551 28.128580278600744
152 79.3076674480282 7.202818602259351 9.025434299938928 28.617339936982354
153 79.31673130815854 7.545323732323754 9.463370838537323 29.675503951409453
154 79.30501037944228 8.370192593438935 10.52145189743172 31.60691170425186
155 79.23360971383941 5.940208659344918 7.4725866859784436 26.5571525697898
156 79.19390229408314 8.03422490277422 10.26615347597668 30.983049358469938
157 79.23302905837869 7.400212810028648 9.359336715501387 29.782344560652064
158 79.26389930096741 8.683784530382852 10.917528436515001 32.16875066928593
159 79.22704001219059 7.791086609517714 9.750153871179911 30.431519113645432
160 79.33314471807621 7.41193705381486 9.150473370575241 28.97427692032004
161 79.26855328848322 7.609081248384017 9.651157546622125 30.158182371048568
162 79.32607515592198 7.256835402152238 8.994229928511487 28.907320185026386
163 79.31640656431065 6.987794930519213 8.598003493742567 28.058463143565582
164 79.21479165171294 8.676431838400754 10.954096466606767 32.33316852987878
165 79.13397715630728 8.646207133360829 11.147018731225566 32.41451754126076
166 79.32584637213414 8.473457314434189 10.469053579495945 31.117904378364525
167 79.31828253801615 6.924499020121521 8.342444384138592 27.553413265841055
168 79.26694195122724 6.747855597138222 8.452409162562791 28.274841838099917
169 79.27376603751614 7.907637478054931 9.849111092515361 30.555953408676174
170 79.2937503301184 8.230555150748247 10.344177438952705 31.108054694491006
171 79.27578924149968 7.249029500982701 9.077806549059808 29.283996558524805
172 79.36589968540757 8.257697236346543 10.333782499013955 31.318982695056206
173 79.23434374293072 9.215639547744011 11.68371697504772 33.41549561067687
174 79.31281855457149 7.9774903663960295 9.989726280050492 30.477723361154673
175 79.12429819376672 8.886109375446603 11.553692243563018 33.36731586760781
176 79.23128357935796 6.361765350037868 8.19198170177745 27.79362185600339
177 79.31487538961233 7.873523064942697 9.561976130871708 29.361499311781824
178 79.35052086324168 8.668617049335579 10.82356339323165 31.822403323350578
179 79.26662442770687 7.462976981497152 9.36973817264386 29.897819124325064
180 79.28677143310064 6.998024006809746 8.822534196419662 29.02422935359449
181 79.2935570787285 8.09541084827346 10.041772668985228 30.52495207997249
182 79.32840373788095 7.585472660314833 9.431983985405633 29.49291481533204
183 79.33465948396538 6.365566272342462 7.826633778249803 26.776682677455945
184 79.36302365534557 8.112419658626308 9.994738009713766 30.31654019346992
185 79.29774459516486 7.278186040402999 9.223804946870452 29.529766658004142
186 79.33521147431601 7.820139741327379 9.551809293063274 29.877434964055904
187 79.35035904848856 7.507849151624171 9.223237950146522 28.72774003008981
188 79.27909013976362 6.943935353559047 8.75996252347171 28.82899529105163
189 79.30520190548434 8.410142293053722 10.552610648433092 31.3944248989249
190 79.30639355949296 7.480035786764268 9.395683160666547 29.690191195479308
191 79.22789086984137 8.312523945523246 10.584101776824351 31.68922717057432
192 79.3478013775305 7.774353715736155 9.645683095494494 29.938705609674678
193 79.24613589703496 7.793416930638964 9.984844894461709 30.867191641537907
194 79.25307856754044 8.536204774816039 10.907198668613482 32.09819554992585
195 79.27428427748525 7.371865446615451 9.333274417811676 29.757377461598168
196 79.26098214823757 8.384152109486251 10.584075708009454 31.809284415158455
197 79.27532621950293 7.8591753566892 9.901248722302203 30.501867101112722
198 79.27870506085931 7.44195295612479 9.39060625896605 29.916845751774545
199 79.29844115436265 6.68242432431166 8.301073174902719 27.73329418429119
200 79.30538260192718 8.875063633492006 11.07899867596489 32.357289359192244
201 79.31578981366172 8.77620735601153 10.943460390130245 32.07732466493187
202 79.36869141848166 7.52320139651774 9.338129734585577 29.30771046770898
203 79.35133983051288 8.290463217436843 10.338931089955395 31.207352584520144
204 79.34105814321637 9.019345299023689 11.23008700988346 32.55170806988169
205 79.31006931370916 8.226991406820916 10.297279640959434 31.141367294094955
206 79.33449697030062 8.52843218571516 10.620285291896437 31.46803671937467
207 79.29880165689539 6.490692421571964 8.035269021045611 27.34024096868345
208 79.32340377668918 7.922618621277515 10.042059425949057 30.924790177547422
209 79.24558480445107 7.061567141638325 9.12499110401691 29.535029257630807
210 79.2949673219273 7.999077244322006 10.125427495978235 31.00183930607677
211 79.30601022696908 6.094058976685165 7.827181223362556 27.36595814147598
212 79.37740180092136 7.7976562388361925 9.703021453852589 30.036985844105036
213 79.27500187901217 6.813277094159193 8.603725598611678 28.833577121007547
214 79.24660252267321 8.530281373830253 10.901984905634798 32.07292540558583
215 79.30048571417309 7.56607667596202 9.411272311972807 29.75357263690508
216 79.32316314018834 7.972644566074736 9.885548778532648 30.631068418384068
217 79.37906321163194 8.213640521066177 9.973726544909656 30.14683982407608
218 79.3423591606649 9.247058853815854 11.443701396323934 32.8383536176552
219 79.30235498679492 7.6993541602536 9.583313455861987 30.16166736181275
220 79.29764921479732 7.665072471374651 9.776294375314286 30.44381903226566
221 79.26227695624523 7.749390749045766 9.80751178114917 30.449165625353913
222 79.30121814789166 7.6826996078293766 9.698100965041467 30.44653161545382
223 79.29493199146968 7.164052489716602 8.931879840490131 29.137787717181773
224 79.30298281872061 7.99339129196152 10.167091979381649 30.918094025324006
225 79.3253323860128 7.1546089421022945 8.937047983042756 29.04297865798403
226 79.29094622940656 7.380058760469349 9.364550478480071 29.80459578896807
227 79.35609933340719 6.45052349282086 8.003895202321376 27.08926017666312
228 79.17325398966891 8.558321733572258 11.084583919555813 32.572122271112825
229 79.29464860659346 7.787153592398706 9.864817553488647 30.501133392895486
230 79.34593901571093 7.9083546115597665 9.739602518351798 30.48364268419933
231 79.39174056350006 7.179376558547474 8.780524301218895 28.771641432580086
232 79.39670621425469 7.5813651128244235 9.312028333673528 29.359758015138816
233 79.34579924464141 7.345918300130114 9.098550808511252 29.313489785164503
234 79.36562146203549 7.836020876105169 9.760509707896325 30.50165353786145
235 79.23148752964815 7.552825239690543 9.719053775012053 30.362143942011254
236 79.26494030905995 7.942496161260823 10.162041146496058 31.195025383401433
237 79.34600088625862 8.49344176832696 10.625577261319796 31.61681670984857
238 79.23869689411318 8.20102405147054 10.521666965154598 31.753488299607035
239 79.33084939527126 8.041476345185597 10.047155879260728 30.88669120654378
240 79.35623435776165 7.9360207306171855 9.9845646547016 30.562789417439607
241 79.34547836327101 8.300626247660007 10.417163603450575 31.365870242767958
242 79.32195384410463 6.14766864458185 7.759141616490717 26.863338848464235
243 79.34023283351178 6.572600015504563 8.2856925741156 28.123014697476613
244 79.39466410346196 8.962426737916699 10.859799045933515 31.83643892825535
245 79.29948419994797 6.815436852520036 8.786116062013537 28.797215827148857
246 79.38824749525193 7.026225592267658 8.780602507663582 28.62409777800924
247 79.18583658392248 7.561792010782829 9.640905985165272 30.41208653868669
248 79.40050335334097 7.972486705481499 9.796777946616796 30.287955755264562
249 79.19179221121614 9.035289864159639 11.63688434909167 33.1926490226235
250 79.31882531845523 6.911001257716862 8.728771186451723 28.994147594313592
251 79.38312073125977 7.516742088503054 9.280654514949294 28.972384151007923
252 79.40201021718829 7.638973532350958 9.390091399871903 29.214270339639192
253 79.33333670669258 7.290990614310411 9.083013794834782 29.422986734655375
254 79.37204024809192 7.630499280961079 9.55731633020951 30.245300184449242
255 79.30051631069887 8.535433367229414 10.875876987519039 32.00986465888164
256 79.29724485917662 7.65272848256415 9.781469035070645 30.320135033686256
257 79.36472393308789 7.594213673866952 9.671953943703349 30.098012446606546
258 79.34762756540682 7.148459885160528 9.041388414653696 29.301227553515417
259 79.3763081158077 7.583523252678289 9.505009253125852 29.67955283491005
260 79.36743511963475 7.903128783947193 9.901274791117098 30.762208475590125
261 79.14934283672198 8.651893034929214 11.209636024599579 32.65887614915336
262 79.38677957869102 6.85548778954225 8.572306159461373 28.683824307891836
263 79.34502710794102 9.055459212687108 11.480302012434308 32.76288908217174
264 79.33961350972692 8.144176033187064 10.312966550321544 31.130527192474343
265 79.28903111096612 7.618983161063091 9.771087129539325 30.346174029973373
266 79.2850824855141 7.510880326308393 9.646008955680664 30.12453231276846
267 79.37281890284818 7.623846002031634 9.52592947707782 29.940910120471464
268 79.4366331726636 8.511059538532985 10.396021794572007 31.14621603479416
269 79.34480675165922 6.899876998183804 8.389309596113236 27.436712810430464
270 79.39228354170005 7.550938019710858 9.400838268811707 29.791537102442224
271 79.3985621550109 7.091451079922235 8.780406991551882 28.32327926555124
272 79.44851415242073 7.731853604478369 9.51015132686357 29.89845700495667
273 79.40066095760814 7.113103464382651 8.889902531307992 28.47202084493956
274 79.33012154521055 7.554851545494415 9.651164063825846 30.122818249774785
275 79.39272885358528 6.563117247759329 8.264557282440743 27.499975280243294
276 79.08960888620975 8.409944525871502 11.02215562508978 32.477632283057666
277 79.13037436899569 8.862279410588968 11.511923484900032 33.103088394207134
278 79.31388121573421 7.465432178836257 9.526131510393244 30.046132839467354
279 79.39175719227951 9.015988748802993 11.23003487225368 32.45862473360559
280 79.36977705361323 8.479527779641955 10.495174532019147 31.334897097914972
281 79.40018060467963 7.161939844437026 8.968278423285081 29.0368628377773
282 79.43831403404047 7.78303993726147 9.593506362485316 29.90959708379264
283 79.13558184944591 9.215745714015544 12.069626676322553 34.00393332453131
284 79.20021553214984 9.472229604493734 12.455138828170275 34.154223585547996
285 79.4208629267525 6.529785155513553 8.102832872045651 27.12553915666961
286 79.39448648947327 7.646863720664743 9.520663576469357 29.87899168940459
287 79.28935742157228 7.94692262468001 10.266205613606461 31.036097767259573
288 79.37005612959848 6.5514542821321395 8.275082566453973 27.678856472756408
289 79.3608247084994 7.879738464724391 9.979500787408558 30.82978083690071
290 79.37333480247521 8.116262019377439 10.18263551026186 31.01694809196893
291 79.38765616593095 7.6449068175304555 9.697983655374431 30.15632058218366
292 79.35068151063426 7.05244998744647 8.817196606570231 28.904162409477195
293 79.4462272223435 7.412504382440871 9.171367525712327 29.198590454386984
294 79.39802722015881 7.140306700031256 8.973290152948344 28.518585909466832
295 79.23572472279467 7.251320572768832 9.411663344196208 29.991488924636457
296 79.2867968251521 7.4722905838164975 9.552232911305293 30.139963646581336
297 79.45999648277603 8.771468379215634 10.766042553169298 31.65692865410651
298 79.44753218786616 7.0962632264509855 8.749267792161675 28.686448063143576
299 79.3951843384474 6.802094881185465 8.593115590950063 28.48499579549314


==> data/individual_runs_weight/run_8.dat <==
x y1 y2 y3 y4
1 73.44553779965482 14.554782235671892 19.487188611264695 43.0280580415353
2 75.17659288253684 12.517812171576704 15.854108223642271 38.78187954483862
3 75.94110768542438 12.409385916546672 16.051990080294566 38.96253598254741
4 76.31598408977972 11.49146403329225 15.00962199957716 37.36516500532389
5 76.89747702811128 10.992157628729677 14.013793270648256 35.721236965276624
6 77.13524911592316 10.919189911697186 14.201456151862313 35.98261620161749
7 77.38819455515397 10.212951056719037 12.971373052301082 34.43536092592072
8 77.45080113393841 10.211183555363363 13.190409752239374 34.94528732872444
9 77.41498225762446 10.628474090334736 14.05044602438842 36.12622100551896
10 77.85148003191952 9.932634803744032 12.392632327259555 33.6877479947861
11 77.62584336365464 10.08108029919121 13.237353170658716 34.99337065068927
12 77.91002971691574 9.591446330276268 12.210365690728441 33.454880674156875
13 77.99696129273839 9.952055112552985 12.653274855767771 34.04949670169093
14 77.8895485957507 9.160706408403376 11.950003401980336 33.16940733921771
15 78.4537417122895 9.143415383157919 11.287392782222948 31.789520838800467
16 78.01817494775027 9.111905828018148 11.741459400036646 32.9993199835652
17 78.44844727527966 7.076337970027079 8.744373372165448 28.374920243587276
18 78.34246959155257 8.515747677878736 10.865710149710594 31.611118047623922
19 78.207771297133 10.049007784943894 13.148438960260956 34.63838253104794
20 78.29743279620844 8.093420139815834 10.438461825218504 30.977878283471572
21 78.39980129874282 8.213227018012157 10.53735387451672 30.993433633150712
22 78.30751512222902 10.034260999445435 12.924305807011006 34.640577066531165
23 78.38093181206996 8.28941130072069 10.589484987099851 31.171366437112024
24 78.50776514842659 7.481543972953393 9.406325754346778 29.3995346894664
25 78.42112903531866 8.104861686382922 10.433189407406307 30.975840564639302
26 78.40990364279948 7.538074762611231 9.708821765166375 29.94028030693231
27 78.45365100079455 7.870573492507725 9.995357144067485 30.407351298972607
28 78.37790131541863 8.376530039243073 10.944046938465334 31.788550089870416
29 78.50128204008936 7.734330368458203 9.906749242244729 30.14666488396007
30 78.52368158311663 8.463477014575425 10.829122568007676 31.414230236397966
31 78.4320984189296 7.6261005390377115 9.912119418112775 30.248244501553646
32 78.54671107220062 8.157667501850517 10.339263467345283 30.927817570862647
33 78.52246980965974 7.276359295638437 9.286565618726373 29.251508765753464
34 78.52168020386432 8.138894169975368 10.422651088985635 30.854212576118734
35 78.67181720895746 7.368376416713771 9.234076059938456 28.70992526136892
36 78.6287846157055 7.110837403543852 8.911076926205174 28.447293573951505
37 78.62137038325542 7.2424344942771475 9.135242665473765 28.847102314665317
38 78.63829729978224 7.397100037675289 9.354188124559926 29.307655822969238
39 78.49699776429475 8.721167871075805 11.199319291105503 32.37396579855651
40 78.4387374804847 8.103332235177705 10.448980592028 31.41798741066568
41 78.56148811962113 7.731744534819061 9.948583172944947 30.572011757135144
42 78.51560996985575 8.092629988531678 10.422761881448928 31.04280564445172
43 78.43778151199237 8.240571130239614 10.720044129289851 31.856471633862803
44 78.62490482954165 6.715075415384774 8.499554614297555 28.107296590904852
45 78.560725504421 7.579509292887086 9.640977674406237 29.962203029980483
46 78.56500306824661 7.767174717430356 10.04759904911391 30.6282471591942
47 78.51741718975404 7.39146267169442 9.573518098665767 30.276300172688707
48 78.38992466267084 8.268808839086503 10.86087438454787 32.18563138703215
49 78.61245435006126 7.550853336499917 9.65657334291623 29.852344798079177
50 78.62625092243422 8.378224472027341 10.704083497371354 31.465103381823056
51 78.53166926121867 8.317659210254433 10.813781070442886 31.917713731285836
52 78.65528275929816 8.710763301444253 11.079265881317557 32.0220479583249
53 78.5927065865434 6.254235024476841 8.260099515093966 27.754955058239673
54 78.583929359791 8.03031381690149 10.33943943184582 31.164449562349695
55 78.682460894791 8.398925661068192 10.584095259620629 31.261283785107196
56 78.62731973505348 8.060028582143213 10.302871401754066 31.046709208175038
57 78.74626813749485 7.617133614605953 9.5573684678393 29.687183629972846
58 78.54696308157789 7.434964960100506 9.630771733375465 30.199322079391344
59 78.63419264096171 7.428703740308189 9.45859372820811 29.79371736843124
60 78.65602437840684 6.096299416446486 7.973349068470004 27.246043883101233
61 78.64592047147246 8.435332775673668 10.876150710075416 31.82048673288016
62 78.72068096016432 8.48031525948818 10.771699486001173 31.417050591845086
63 78.75582186767829 7.1721898124999575 9.020487742312888 28.613947688616037
64 78.62576781252062 8.193844851712853 10.553053818286273 31.37392875834727
65 78.5127256870509 9.137540502975682 12.054161351887027 33.614775508214464
66 78.72850098855932 6.998118218974788 8.916466653684395 28.72968619959585
67 78.94149297105615 7.919178472660699 9.880126465034811 29.603732604104614
68 78.61354047412513 7.323606372867294 9.667261557022533 30.04132489593041
69 78.85573364415049 8.308595575279755 10.464041849832684 30.785291691163884
70 78.54371134393867 8.807844863519499 11.6789137959036 32.93016887266088
71 78.74520787529573 7.116940589682893 9.156364922741156 29.382273667179536
72 78.82083842002028 7.853050396649926 9.97946820138994 30.11172946127281
73 78.779624641897 7.868825237047466 10.094379537440169 30.74942071271436
74 78.86064021838492 7.628589643707111 9.661500348931096 29.568697078021767
75 78.89364461771066 8.662367332666706 10.964393648489668 31.608565458100035
76 78.87975574041793 5.375752583582702 6.878713013891291 25.61053075749131
77 78.73759185925338 7.861701358039003 10.229963443700873 30.89015323229607
78 78.86234206265424 8.056875634787012 10.313162066433247 30.941314260250696
79 78.6786840814378 8.815016406342277 11.616276950918413 32.82252781941858
80 78.71282385769366 8.877630033814473 11.830015164229623 33.15991950496412
81 78.78538393082182 8.124029420235699 10.615521215974654 31.194331787863526
82 78.63427628811503 7.47653089328156 9.953953348813005 30.512686749426976
83 78.86505356858571 8.37248759098716 10.886395754328525 31.438253044788123
84 78.75214674964441 8.277905476830247 10.891759412992851 31.521478426516637
85 79.06541754318035 8.298380287838542 10.401391970440056 30.71220535245566
86 78.96378064632394 7.03155542317524 8.947671025111825 28.884076324562223
87 78.83022569098867 8.172221907993945 10.641531376034575 31.215993002769928
88 79.00116051601643 6.710799797671071 8.462875791742498 28.024264306264822
89 78.82979193045698 7.769558087936174 10.026659273550765 30.6774239076694
90 78.89109239586244 8.082242205586875 10.474782201568766 31.16845803418625
91 79.07016355407211 7.53772134137772 9.51034032577156 29.555959920350816
92 78.93047693578275 7.283462117853501 9.35944750796468 29.486039836191125
93 79.06232739495958 7.4118448746834344 9.489583031912662 29.499375082709143
94 79.12456091519535 7.675099125358945 9.598824400723572 29.616290866873165
95 78.95922725136697 7.807471612877756 10.057818024552134 30.60339225893136
96 78.8975065916858 8.281807386165607 10.63116250491072 31.678718799689342
97 78.9785537953869 7.139564495336496 9.062458534291306 29.447966392134116
98 78.78180860013643 8.28391260474361 10.787653600715952 31.933590901056984
99 78.95483660879556 7.896788632082908 10.120415766314972 30.94095938208462
100 79.03808362610485 8.025578882353532 10.198413660476113 30.83385657303105
101 79.0670947808833 7.0352672096185715 8.911168167057305 28.952632741139784
102 78.98531788470612 7.080589152334496 8.984278158425917 29.32085764017297
103 79.27203610481463 7.26135605930966 8.978529984741924 28.713019838582245
104 78.93565667685112 8.15550711501726 10.469633610627316 31.550699918187963
105 79.10201296687403 6.320240776119423 7.993917363420911 27.549094419101884
106 78.93146830923662 7.5336680387648975 9.656684135379523 30.449488638311315
107 78.96418536199607 8.508353814595706 10.829148636822561 32.06922762065242
108 79.15599628580068 6.97866903415488 8.655654677879387 28.61261100139133
109 79.02147941746487 7.951118851266519 10.141251266618545 31.101013462490624
110 78.895170173714 7.9042990650699805 10.188305477501181 31.26052415454663
111 78.5930036031613 8.891039890895861 11.934472905507587 33.72469029115497
112 78.9658777910555 7.577323908596692 9.73485799404119 30.572692155751803
113 79.14066260286059 8.402670724112467 10.516172962415816 31.320589910663866
114 79.08366967427935 7.819130918866646 9.922195015069079 30.465026334184387
115 79.25860733073789 6.732124785184281 8.264622454477987 27.87448848603834
116 79.2875087543367 7.033356440308383 8.665841067298995 28.310939886728626
117 78.92464009558608 7.457353622376976 9.719307945957267 30.490624121204725
118 79.10879359943239 7.054220448914925 9.01025573246722 29.18823387803593
119 79.11632137849855 7.567665868682892 9.593949532338497 30.22067614231879
120 79.14136928797603 7.887388519907497 10.02639858540183 30.586304049297276
121 79.14751669351348 7.649010160913024 9.625082214524971 30.075643064704337
122 78.97041789230389 8.301300149857507 10.735457316095587 31.96513620137952
123 79.1925276435891 7.2395037469474355 9.218578149484324 29.298562893013134
124 79.16292464999448 8.282955726558493 10.490260560411746 31.4784030202522
125 79.19516012853849 8.007523441104764 10.292235325277543 30.986225928286824
126 79.18246441409252 7.580466513667125 9.614680757382498 30.021138989297313
127 79.18758986329726 7.387347657487732 9.411467828084508 29.736672074619662
128 79.23953687591232 8.049225537332255 10.094112332087501 30.934514964493776
129 79.16283043910357 9.050890434046059 11.636767039424656 32.85896533992406
130 79.3643619457395 7.805302182552458 9.60401209488736 30.080950210598267
131 79.12096345198742 7.25261764442585 9.239628717510762 29.76134358951159
132 79.17174924800034 7.900868018835006 10.208912875674436 30.907905292418448
133 79.22890955923758 7.469893346722005 9.578210485346595 29.863534449663533
134 79.23567182472723 7.682930991079489 9.76577560850479 30.171981322495846
135 79.28599303958384 6.822327801247245 8.64013069861035 28.673975186031385
136 79.36547513589072 7.443157221894473 9.082785692704453 29.231169680866852
137 79.07073605367052 7.835801941484475 10.198693900236211 31.208041393683704
138 79.26311548818225 7.8949411285912765 9.958632701086367 30.703464687468095
139 79.02863005801736 8.216152974187759 10.704233393056983 31.976688204400496
140 79.29857188746978 7.897391909170526 9.869985696041262 30.629954635252034
141 79.19632922129992 8.624499445732507 11.105282558581187 32.3208832169333
142 79.09612673943273 8.612432697095027 11.188761421073657 32.43453370778193
143 79.18550641086348 8.769277558985639 11.313702733654129 32.473177948960405
144 79.22628634797286 8.004820917750571 10.29750774308974 31.176069573898967
145 79.30148409172244 8.457304246020483 10.828966155118314 31.83147782243091
146 79.36265287945983 7.2910579493241645 9.140313049970528 29.3755899424094
147 79.11992697978411 7.2159098221804445 9.328373480611706 30.050236905600947
148 79.00493524687921 8.573076966337947 11.183671484965718 32.593723721455866
149 79.1754989360945 6.840976538352715 8.775818880130636 29.036774526508303
150 79.2352052225271 8.25822816736208 10.56327931092823 31.647672861882036
151 79.36792753311815 6.5812920151161105 8.30646290238194 27.98929156997241
152 79.37826987441179 6.654404773243335 8.196895673384862 27.892301736575874
153 79.4206777982765 7.33373980500291 9.26539122382919 29.508812058123713
154 79.30720786572019 8.063202462275228 10.22965061792216 31.116178451554777
155 79.39922455924442 5.6201976816074195 7.029625383309346 26.151697734437406
156 79.3152243860856 7.631713092843443 9.75019949160597 30.298325999267995
157 79.31578539258062 7.346301664303037 9.390612776169771 29.764434278054175
158 79.22990555311758 8.341617907450367 10.677903890014628 31.724186624427652
159 79.30661682999578 7.403197687161553 9.432322879999244 29.91663456066892
160 79.37426498417129 7.282322091649382 9.072449407599215 29.106465094985158
161 79.31007914272075 7.468809327758301 9.510509773068353 30.08519182094248
162 79.41818813849201 7.246804232503585 9.093310976717683 29.10853534188694
163 79.4519322791204 6.757321370481306 8.144542975875135 27.66556830106037
164 79.34033707977063 8.255452150555204 10.464178711110872 31.55259873968024
165 79.2575010105273 8.176950120783875 10.433006925702049 31.56068492761237
166 79.41296742474934 7.987268671119893 9.947990107406124 30.50017810098151
167 79.42035315508582 6.2440144808678655 7.425330441780387 26.649539196936757
168 79.3276529222964 6.771225284871648 8.687015462196179 28.550499426905652
169 79.41298975147986 7.719127969869616 9.791766216953546 30.263133673567598
170 79.39358327395674 8.107389340439175 10.349482442783508 31.196681814183115
171 79.36884788746484 7.313917158630614 9.228992641034239 29.62184025786303
172 79.37433396380432 8.22945844762144 10.505823642903112 31.39997420443712
173 79.19666957463905 8.996549748051796 11.626476374745476 33.159870323312326
174 79.40849357879172 7.651379638305651 9.692737306377142 30.10523044865302
175 79.06356545933492 8.805522717278173 11.62678920052419 33.5151386058955
176 79.29536030527959 6.233509085253089 8.014870173391508 27.800154596267944
177 79.41905726850426 7.538648603471225 9.134753875194512 29.13169842128468
178 79.41478756726733 8.27770985591425 10.417020224968665 31.01823798320229
179 79.34477915362956 7.506035974113716 9.651209684251905 30.149251083278106
180 79.32890845804863 7.084971542358762 9.031078198363351 29.42571426521444
181 79.43946200632762 7.464408698914096 9.333026764070185 29.516821922286518
182 79.46011623136793 7.187461665961681 9.035946549544693 28.94536454806994
183 79.49783084517715 5.939638675899131 7.138729890842043 26.205621729036544
184 79.45631867500234 7.400381360861933 9.150479887778973 29.089124978826362
185 79.37320867237754 7.142342582056152 9.15085788559492 29.36227250320401
186 79.47476532755046 7.617111162734962 9.489341895374892 29.775593004023047
187 79.49437811011731 7.1264384572013455 8.592770179152708 28.47772678539212
188 79.38294495866194 7.232746426998323 9.260353425351031 29.684398633944976
189 79.4248306578127 8.216721028863809 10.354572378891458 31.144072459010395
190 79.39006897247687 7.270750028370529 9.260262184498913 29.54560715079988
191 79.2825295544018 7.955994191233838 10.276750449230853 31.376288281924726
192 79.47046398810626 7.5665037147503655 9.572775137441313 29.76795560729064
193 79.20976272531584 7.8569469622639305 10.198680865828758 31.3747718260169
194 79.30356493550161 8.015500593360093 10.29230701451851 31.314484419363843
195 79.3565781102723 7.379036579881341 9.421980077690284 30.12563978304097
196 79.39813457629768 7.858787031827316 10.021210891238042 30.86466373756329
197 79.38683023893556 7.925157096395346 10.026411619809284 30.96688260930407
198 79.35085494798982 7.3545563467000115 9.333333072645178 29.950170098426288
199 79.50537363073339 6.431654806369802 8.004025546395843 27.47965370688723
200 79.45154925618283 8.476126151207803 10.625622881745866 31.816165173743837
201 79.397557949327 8.39369441371143 10.604839519072073 31.753260819445195
202 79.44299661659092 7.3089919878658804 9.114146477021256 29.237791547520786
203 79.38234644315041 8.052660433846906 10.208678256340399 30.847464435712833
204 79.4807558342041 8.275821816820788 10.401489728495905 31.35798091309907
205 79.46648413047421 7.8963635701435955 9.880341532757686 30.63213445586146
206 79.4635728579689 8.23923492386599 10.380582538951366 31.105643275129214
207 79.5100809027427 6.236711230387297 7.722632241232475 27.185063117318208
208 79.31108194339302 7.764479997123841 9.984877480480314 30.962485303606158
209 79.30404817424727 6.947784300310071 9.036467925842572 29.548540661496126
210 79.34422139210106 7.676055362908348 9.781579827533937 30.71163800533959
211 79.37035590844597 5.866354745870052 7.592776957044589 27.237109535073223
212 79.48509987328625 7.259158924621585 9.088129799757604 29.277926401591937
213 79.32665310489622 6.868221659729399 8.859206501770988 29.250684522300663
214 79.27769574665999 8.469038066027721 10.865560254024963 32.13634901833324
215 79.45085510785356 7.094570768258817 8.973492186263766 28.94823686266701
216 79.4348996127081 7.67943824764498 9.666753215132108 30.385436927759635
217 79.50272654052968 7.5870249963700145 9.270311712640321 29.428768514964364
218 79.45544478272313 8.611115163365831 10.807915587091877 31.78177096574718
219 79.37482752511794 7.348677332922622 9.208183209545574 29.79950380274766
220 79.34537195302276 7.598753879955865 9.69820524030104 30.58412655189169
221 79.29481813577345 7.44161581712319 9.531423479816613 30.18017293887124
222 79.34076243277669 7.2562089799316265 9.250030174653235 29.948293691119755
223 79.35026790298171 7.050884784684516 8.900786261525994 29.388290851421893
224 79.2892020577376 7.977931720921911 10.208912875674436 31.204669914429207
225 79.39336384856637 6.691665382268135 8.400356256424335 28.43928629897251
226 79.39606857828842 7.216510071322284 9.322996787539939 29.920543256748545
227 79.55103972719556 6.081697563231879 7.503732402572371 26.900269025493138
228 79.2564760848885 8.294419760581958 10.917847779497459 32.207982691368095
229 79.36888371922734 7.237704380686559 9.171739006324554 29.649925695796163
230 79.36863542473994 7.499916253109156 9.479175057566458 30.053427585981517
231 79.45560803702675 6.429691197647369 8.108424632840293 27.78637714016282
232 79.49596358915952 7.183149513045181 9.030680648936219 28.84525240689949
233 79.43508500877716 7.03581427404045 8.921400176902983 28.870720073598033
234 79.34161430753683 7.715567125779345 9.791935664250339 30.61601185118136
235 79.30794007638721 7.152203916861756 9.244888100915515 29.863692572478897
236 79.28876804822862 7.637924437309758 9.833710940117069 30.600322558555238
237 79.41167653025008 7.895599700326346 9.916876976830814 30.70672567622862
238 79.3038914296209 7.964459795771922 10.480008998954904 31.408938542544462
239 79.43088715820853 7.936257488237421 10.042007288319265 30.933384394757503
240 79.37931018040267 7.6622745961242416 9.656397378415704 30.464007618332932
241 79.38859362004729 7.8836782562277135 10.02635296497576 30.725331944929035
242 79.43038068819102 6.058048167596308 7.759343649806139 27.22495253689007
243 79.40426884134051 6.355622887616439 8.10849632208125 27.73786403504279
244 79.50322399705973 8.05897292533658 9.93743875457801 30.427196175342253
245 79.34703014545951 6.689268423942132 8.60902408523877 28.84876413204436
246 79.55253992763201 6.707545406096203 8.431430283777308 28.172004193084522
247 79.17669207234617 7.980990372955682 10.527050175430086 31.677891342212593
248 79.50044105181048 7.829514969370406 9.807251093000236 30.21203138185371
249 79.23331707030088 8.812871249681017 11.506683653106453 33.032085126980036
250 79.4064501539189 6.833368081608748 8.822664540494129 29.110752837509956
251 79.54707969385626 6.946578252306168 8.582446928454923 28.379036671218106
252 79.52421286806081 7.099926747554851 8.889941634530341 28.658012150650215
253 79.40617098901375 7.231808044813742 9.255146179576068 29.71890868111623
254 79.37621210348483 7.54626783912279 9.687719059510147 30.33876689207018
255 79.28539152826868 8.186251999230064 10.547664090807062 31.602393466582768
256 79.30593052769001 7.687889411920648 9.932759402304637 30.789935745114082
257 79.43324098233511 7.0972506225761425 8.973674667968023 29.381586653790837
258 79.38831930935856 6.946718482831292 8.822553748030836 29.066221382964265
259 79.49487067369955 7.648941969450456 9.593571534522539 29.84320891162412
260 79.4574342288741 7.839846443906036 9.989934830569647 30.8751209755883
261 79.2306791556272 8.235239982534228 10.83438846861614 31.85064764743575
262 79.4329838696165 6.849374484157221 8.608848120738244 28.859346263348428
263 79.44851810575231 8.568192498875723 10.844516203202248 31.998432795482266
264 79.37906050441286 7.629236913770611 9.677265464737882 30.445299010249283
265 79.40772819860314 7.058154148095803 9.140541152100845 29.482870125176042
266 79.39494886901993 7.620682842788441 9.771100163946777 30.498245235707387
267 79.4111524048023 7.518295245539335 9.432264225165742 30.1289274605416
268 79.56236296507748 8.118349882108825 10.099097992935867 30.84242675757791
269 79.51472973657204 6.207000423272952 7.472208688162485 26.59821586269825
270 79.41798581096128 7.729161775911228 9.791850940601943 30.507198156085092
271 79.5323321234558 6.606224035882762 8.155166017944204 27.86562984479053
272 79.54174935437173 7.496370327634369 9.353849229966315 29.629329068951915
273 79.59293243246388 7.017360246967221 8.686689602010011 28.58391337147994
274 79.3336229699866 7.56274866056881 9.630406769966948 30.376809829224772
275 79.58637219226998 6.1512219990151396 7.628745404393788 26.921063150856018
276 79.23754009863424 8.225990786187365 10.78759494588244 32.15759026666943
277 79.2902559822717 8.563492276020988 11.183547658094973 32.542554533208204
278 79.33886662713046 7.608677582282315 9.75033635288417 30.631610032511468
279 79.52151885430271 9.014855273553795 11.391635455778026 32.69095798809146
280 79.4587236199056 7.860867381056902 9.849091540904187 30.60240482084744
281 79.47710854665104 6.718146184678714 8.45755775350423 28.275783266094745
282 79.47335061941804 7.267559863326908 9.036096445230335 29.4935356147788
283 79.02235494693302 9.659273178632215 13.007843324336976 35.15029531792746
284 79.07495948779766 9.453726875999621 12.632504527501421 34.471681201201456
285 79.62743197089115 6.089314819744354 7.498381778315489 26.692737954929925
286 79.38752881247805 7.44223022282233 9.385353392765017 29.9291916360535
287 79.32448963448732 7.62322027081609 9.771165335984012 30.59878052559828
288 79.51664207247089 6.436081769729951 8.066629805362414 27.635804097321326
289 79.34033127014371 7.832947981677027 10.047338360964975 30.926160289264935
290 79.44514695462475 8.30327753436181 10.495317910501068 31.417086226152335
291 79.32351649179444 7.612661572609598 9.604344472277248 30.467371093896066
292 79.5338692926054 7.019041490710805 8.8223777835303 28.946703251489257
293 79.46350734813207 6.855792103348706 8.462797585297821 28.62563650014609
294 79.57406486178209 7.201674360747252 8.86392495726669 29.026160476524375
295 79.27942084988622 7.23238186411896 9.359610438057754 30.170991242477463
296 79.315564085484 7.361115883719771 9.505393768145531 30.1028379390054
297 79.56204576296467 8.353511480779312 10.401313763995368 31.15234038481418
298 79.5792748246551 6.8496449040904475 8.525173742134061 28.33851622542157
299 79.4517259025546 6.7757330753223 8.593232900617076 28.767535236174922


==> data/individual_runs_weight/run_9.dat <==
x y1 y2 y3 y4
1 74.78383970899753 13.75026149218564 18.319090636316304 40.384567371992084
2 75.80437688644459 12.20891676147735 15.462750140054704 37.26255286573663
3 76.33954718973764 12.607039376045709 15.983794060533352 38.323692022676404
4 76.55024303455029 11.621928548790574 14.733175252039821 37.163566860575116
5 76.95390331719364 11.17939562196861 13.85738689849142 36.00948830955666
6 76.97245762143514 11.3556130695413 14.55073916821189 37.03450602759902
7 77.34325152023689 10.752826958006553 13.289191009074298 35.21788681914755
8 77.34214957842242 10.3434249807377 13.01844029759116 35.15651193633792
9 77.12759594895637 11.21995963250228 14.4622616104636 37.35243766295564
10 77.6854963268209 9.764039502860118 11.980966636870017 33.335661211704995
11 77.3782884065555 10.679749509091135 13.779460693571243 36.27209967647562
12 77.70473191254173 9.80951654392454 12.272969949695012 33.86831786547272
13 77.84725015489835 10.310583390003709 12.898236992117573 34.65918828728556
14 77.5691113720236 9.67231105227851 12.486942782340249 34.29369084503233
15 78.09764936881453 8.869074630533417 10.391049168131083 31.093541612549437
16 77.76018080306366 9.687126728342319 12.43466829127522 34.06983976744827
17 78.18995236556981 6.816233698074529 8.489179225969956 27.997705635289304
18 77.97701821142556 8.569326278006479 10.886721614514695 31.77303904010721
19 77.75701916335436 10.237861892583574 13.320662585854382 35.24175229278605
20 77.97783997914706 7.999185943027692 10.177995261210826 30.75993675117329
21 78.10901076302585 8.154733715257219 10.282094556284004 30.873926250265427
22 77.93331186818659 10.579624588649935 13.669652328036408 35.56196348950317
23 78.19121434838334 8.329096648457115 10.641609582479262 31.065940198706354
24 78.27560162337943 7.167629675774087 8.911213787483375 28.532554653587706
25 78.2079825245327 8.665338910113869 11.173204855786011 31.774865414823495
26 78.20815375861204 7.8559469309335865 10.183091714522497 30.390026025855256
27 78.29828014654939 8.323925291831214 10.740586355425874 31.042167930796218
28 78.16637828354052 9.005402484671555 11.845649935961955 32.805174098353504
29 78.29539214705245 7.944373452940943 10.089178808868926 30.417449863304213
30 78.31423729350044 9.129824791021102 11.579578576752203 32.4764208268858
31 78.3216473484051 8.0012534822424 10.46451108850076 30.77550488327744
32 78.3321310200489 8.811330152764748 11.308638866361086 32.0240115867512
33 78.4195620258423 7.937667108879795 10.057713749292551 30.039261081809833
34 78.39202541866761 8.567473654645646 10.93858552174517 31.531676178141076
35 78.5406280447259 7.287891719745867 8.75448155514037 28.193184463237174
36 78.53416627391775 7.409913130325778 9.13503411495461 28.624729633399248
37 78.48914386555059 7.542712928597492 9.426998324557267 29.085878352747983
38 78.49305052206216 8.213696307556887 10.438194619865849 30.74319332233668
39 78.35124648646459 9.510463234475928 12.5021343842194 33.51952925491548
40 78.34939516072212 8.532965621485342 11.209772885877767 31.88170644416085
41 78.37655178898638 8.37922725434364 11.079513535059037 31.67766070585627
42 78.49737019043015 8.842794663442255 11.433658385386247 32.09719401969796
43 78.3698186317695 8.472571071265307 11.23061490338506 31.757743601338607
44 78.51276157432507 6.99971719870138 8.780817575386457 28.18294619532582
45 78.54139993098315 8.183751657983763 10.412184459805928 30.85938785134923
46 78.43437372654799 8.482977836661416 11.110678803264129 31.675419026467345
47 78.3590747887899 7.824995861052786 10.553262368805438 30.83400726373936
48 78.25452860900106 8.992329085070319 12.080249718391634 33.080949599379714
49 78.56700011902824 8.250751580558559 10.55284526776713 30.874851036037132
50 78.56616361573884 8.767748850000338 11.23556797821481 31.901130050888995
51 78.43655784392023 8.93236120539021 11.840344932131142 32.685722744730896
52 78.61568473204204 9.295747042080361 11.897331361488172 32.69595857743723
53 78.5674724741868 7.154604697108723 9.338703248513236 29.07773870652246
54 78.52706746121547 8.586600523336001 11.188761421073657 31.741833799186036
55 78.594124232192 9.026509840871674 11.485626567876285 32.18432300622807
56 78.55854514499984 8.620750768001267 11.178346929523741 31.875677591125452
57 78.68054888595218 8.032479702629752 10.078405871114215 30.126026958432163
58 78.56449273004968 7.961861023891513 10.568695107222336 30.81316726148977
59 78.6164231535875 7.942858648386636 10.308006958288063 30.576436585047574
60 78.63875430926957 6.734278467392555 8.807075389187858 28.200524877282017
61 78.61090350469843 8.913123807680668 11.537848921311545 32.2465929103424
62 78.69400748907763 8.366242927648258 10.662151808615272 30.886808796536315
63 78.69342866510006 7.5608509202480425 9.640547538960487 28.99999836338385
64 78.6011250124888 8.509393440510246 11.251307025206714 31.666527115439568
65 78.52839892939481 9.221222393332024 12.398028571942499 33.483329874431135
66 78.70035892534906 7.483671094503521 9.692932822488832 29.486816637611323
67 78.77214216092813 8.361453907825682 10.47412396399271 29.968583864861266
68 78.59670272605523 7.504846592337278 10.214445981635556 30.260082290461586
69 78.77682289822737 8.565766368611689 10.719288133657944 30.898969138095524
70 78.57940910204333 8.934626567126234 12.127088861551382 33.13355346828778
71 78.77107960903128 7.245254952304614 9.693037097748402 29.301452949311713
72 78.79187061745777 7.73256782152799 9.927363157621706 29.85751118082025
73 78.70125641105436 7.9024006454847004 10.615488629956038 30.530598999787205
74 78.84750775869198 7.697766407561642 9.80736840266726 29.5427615648733
75 78.83699155670007 8.738115698174877 11.110222599003494 31.43752950531873
76 78.79667242520792 5.671522174098708 7.493565564763937 25.822613976767382
77 78.60908143112302 7.7662698366620235 10.490553834579286 30.52955378494865
78 78.74939626646503 7.8891884490647195 10.354793963818043 30.291391474023378
79 78.65955379789848 8.551145259687448 11.454695919005232 32.17950377583936
80 78.69859743274876 8.456576206462502 11.376528577547296 32.044553134139065
81 78.68008885363304 8.393145575245194 11.110652734449234 31.681707896536125
82 78.62376189047987 7.42625127832557 10.110235894099084 30.187708637003684
83 78.83147616456017 8.364378024744594 10.896764625452393 31.23744067049182
84 78.71551308647216 8.433407814761207 11.131507786363981 31.830667386735488
85 78.88762343967505 8.281922108904865 10.536806429403944 30.257934180067604
86 78.85584140560098 7.337351443823388 9.651216201455625 29.279173241636514
87 78.77007091846352 8.04554085243278 10.625909638709686 30.911171055335995
88 78.8300725908012 6.712821759154111 8.942372538484744 27.845219161592627
89 78.77760769176764 7.63446745801803 10.115208520540008 30.184397233610227
90 78.79192647926578 8.030231104276062 10.730204449894565 31.05689558011404
91 78.92581303045108 7.702736222715368 9.963781292027818 29.771443205552718
92 78.90290954947389 7.961998578008959 10.4746518574943 30.57407194469979
93 78.93234619595779 8.001807949098263 10.302578127586514 30.480148118636453
94 78.99927782036558 7.797759412629661 9.994913974214292 29.70916659151548
95 78.92490118900368 7.674674633542663 10.172449120842252 30.197036745647043
96 78.83488713701664 8.09353605988231 10.782283424847904 31.13584588713252
97 78.93804240397839 6.865816972088499 9.119718686204726 28.62460137550834
98 78.76669783877277 8.56192790227919 11.454682884597789 32.28795907527602
99 78.91213544989313 8.011292754390988 10.631090815669763 30.909989634710612
100 78.98715486364313 7.95416706837352 10.302552058771619 30.36955042695011
101 78.9898851807243 7.333609878134761 9.666850973187957 29.409586894036742
102 78.91813179610051 7.116855928989894 9.479311918844658 29.083075608048503
103 79.03765454661267 7.112371773706819 9.035933515137252 28.32836032738347
104 78.82571164773755 8.560607194491427 11.418134406117208 32.1651651011885
105 79.02519355510138 6.32747501018288 8.20231146967897 27.29257364057084
106 78.86701412222268 7.872326319901489 10.490521248560668 30.961491908315253
107 78.98445600302875 8.761755725845234 11.4909055028922 32.23477359329742
108 79.09557331129189 7.0006596168703705 9.036018238785648 28.343246049896088
109 78.97327045159868 8.306761965864485 10.9594079876413 31.54093438735205
110 78.90619443654381 8.002948307119908 10.605152344850799 31.212128344393452
111 78.4736982057686 8.683706960600437 11.882498205813807 33.56145866870703
112 78.93084039839994 7.239294946897116 9.609721165349017 29.6494592728177
113 79.09292842991378 8.637800419248949 11.0841928873324 31.577760379098407
114 79.0511144964615 8.15618961553139 10.458893258891223 30.83163016974063
115 79.03829909987897 7.00865923177407 8.764850426264225 27.971470078032944
116 79.05958993661332 7.736313488777095 9.567404961573267 29.32605937776448
117 78.90501545815427 7.416334338220142 9.79222242121418 30.2382638906061
118 79.02851000424471 7.488259059727434 9.797168978840197 29.839400914662317
119 79.00498277928405 7.860238148901885 10.318304140170975 30.485778436235776
120 79.07838337920754 7.939782198161327 10.198341971235148 30.506306423100316
121 79.1171066546021 7.595070471839477 9.713605392699332 29.729352414789435
122 79.02106023130187 8.503928667610596 11.298172237181381 32.0084709155915
123 79.15439697139968 7.3478380845405145 9.395644057444198 29.153136283204397
124 79.03132369644219 8.315134268158118 10.89675159104495 31.314313402195005
125 79.03895647055903 8.508822903651728 11.10520435213651 31.682325636844055
126 79.05647702525604 8.054818669444193 10.427617198222826 30.60786278560976
127 79.0696550300287 8.000253808408607 10.339100537252211 30.725331944929035
128 79.07359934890879 8.560108944815177 11.193740564718302 31.65461733537114
129 79.01982434426624 8.893860257576101 11.636740970609761 32.292585363786394
130 79.10102310949001 8.200424241089795 10.250231947280518 30.504723327683926
131 79.04397879733122 7.621259534502063 10.135965814398906 30.208315670559127
132 78.99723569683314 7.8987234942890066 10.490390904486201 30.811679353698462
133 79.12197777087651 7.574647860030451 9.76052925950749 29.732002428280737
134 79.12721784674945 7.989865412198094 10.234766622844994 30.515746680463906
135 79.12358482313317 6.766121739355628 8.843376213926957 28.334222728466962
136 79.19171555011711 7.918665399689667 9.786265697011032 29.74614862857885
137 79.05996776412073 7.9953857279826 10.813592071534917 31.272662441514377
138 79.0830595823911 8.004364922473572 10.516283754879108 30.695260249985946
139 79.01530831824438 8.567504295394052 11.532824157240839 32.48090379051287
140 79.07365057971288 8.342486907649105 10.724645275118549 31.11513433125038
141 79.01765003817644 9.203131855100715 12.142410807505 33.30264569116692
142 79.01795739239695 8.777184701205453 11.688989392859906 32.40188515664354
143 79.06651657375299 9.371626220650118 12.215266627928411 33.40310679216517
144 79.03761551675403 8.453987550302912 11.183456417242855 31.765264654673576
145 79.05319870586023 9.027881132571832 11.772233636018337 32.5742203427485
146 79.17870030739638 7.539089901364236 9.692743823580862 29.638895964127755
147 79.01243748240634 7.346637376824929 10.03712590273047 30.054405115081618
148 79.05598270274218 8.992932643183368 11.949677541794179 33.19300325352263
149 79.02915185063381 7.163249331935442 9.59926105337303 29.493303633307335
150 79.09735495171304 8.843971941956005 11.574201883680423 32.27968974851334
151 79.18462521471517 6.99326311493745 8.96312331513991 28.587686178496817
152 79.14877034095515 7.168145006619577 9.04636104109462 28.56684366409783
153 79.21093356053625 7.750376627343986 9.963722637194305 30.0262144984903
154 79.1688910081831 8.197542917680295 10.422344780410642 30.876647875316408
155 79.18893552590914 5.879585646395583 7.6237858123603175 26.49007760848816
156 79.09987195797797 8.275946388708801 10.969802927580051 31.535566408192363
157 79.23031900701098 7.462614746133904 9.640716986257303 29.757655914053604
158 79.09678792242177 9.017255117355655 11.74099016136857 32.67647672844745
159 79.2239383147362 7.702003041218513 9.807361885463528 29.92689596008187
160 79.20253015678793 7.7629872811287415 9.744738074885806 29.83486561034986
161 79.18551020686934 7.807739462534505 10.00548487865357 30.291860240312506
162 79.27958807399685 7.890532145543588 9.974065439503278 30.19492648247638
163 79.21990045534628 7.611961742291967 9.442196443640139 28.943844523009844
164 79.14353223395474 8.797888747811726 11.443916464046799 32.26065109212261
165 79.07885279363013 8.76544360419326 11.574351779366065 32.508272328788046
166 79.25273532225586 8.650080528552442 10.818199734567324 31.285110690607134
167 79.23568830654469 6.762128764848847 8.024476531679737 27.06534845867562
168 79.27050925741248 7.290816853223861 9.395735298296326 29.37289933136711
169 79.23010434802897 8.190337648684972 10.432759271960567 30.90268550694195
170 79.26109622384455 8.530832343330472 10.792339470193046 31.559514224309726
171 79.29986063634082 7.395984643900004 9.364341927960918 29.33235288196071
172 79.21177592194107 8.47489553201396 10.985222631589519 31.505475829922602
173 79.11509757418808 9.676351094882095 12.694672133818518 33.87544141585563
174 79.28418675530565 8.21024804038794 10.437875276883402 30.75675907092137
175 78.91672705302652 9.591314966176569 12.867084758319935 34.74215189069785
176 79.24380472037565 6.713126716334609 8.733971915022954 28.453820354777882
177 79.2945772246737 8.39952932344512 10.203047392323406 30.437024692240755
178 79.31560654440646 9.010317260972514 11.188227010368356 32.06354669696226
179 79.30263606131774 8.055363926974657 10.375531706065766 30.959519664079295
180 79.2745287416809 7.3247711281146906 9.447872928083179 29.49647519981864
181 79.3032849824864 8.012350769693107 10.083502324425886 30.44622119985251
182 79.29993414224981 7.441362607313416 9.275571096045077 29.029038152412824
183 79.27831193433808 6.1782811745427075 7.487817391079932 26.25887709233644
184 79.35888590925094 8.044869935909412 9.89041061251027 29.95555580926984
185 79.28604969831403 7.593284208782215 9.75538718576977 30.121654526999453
186 79.34439728868739 7.871942709325366 9.697690381206892 29.8690891795916
187 79.30247543985398 8.024235094104688 9.702695593666434 29.653340148208517
188 79.23358419087883 7.769156255250404 10.104598512878393 30.485873157239173
189 79.29865850880508 8.337569280494511 10.443134660288145 31.16344955687975
190 79.31442539576592 7.386490862194896 9.32790424194363 29.43833152149773
191 79.16644187882932 8.826450340080303 11.668153892556333 32.7092320567199
192 79.3535859449092 7.769336392364508 9.786389523881766 29.897301934110676
193 79.13485429910222 8.156337616738915 10.949084736943504 31.669441803078247
194 79.19790638664249 8.518421148578089 11.193838322774152 31.96765817163033
195 79.26282195580576 8.037420283007721 10.281710041264326 30.85698749048269
196 79.26878182043401 8.532941867600522 10.933124105025005 31.744548947649122
197 79.2276295275848 8.458026179317546 10.896712487822601 31.731255048416784
198 79.28563144594175 7.687848743663111 9.79707773798808 30.314494637058665
199 79.28628512579 6.44764534121299 7.894543041047175 27.231844524282355
200 79.2474198953957 9.51240919696037 12.27244205619341 33.46443527109525
201 79.2594951707197 9.385040801500882 11.876241690239397 32.92463149836203
202 79.33332657210627 7.728298998823339 9.327643553794696 29.55507503346162
203 79.37832397287423 8.251853235008392 10.213768192448336 30.953004914339168
204 79.26579270880833 9.837316026566308 12.553757154912104 33.81910659714019
205 79.4144642367092 8.297661068251049 10.244972563875764 30.91749790447621
206 79.36100819933168 8.657764860218398 10.750557677122607 31.705805489884852
207 79.31405316938593 6.623196379828975 8.22813914803463 27.697535090567172
208 79.2118797901131 8.660763233070918 11.313689699246698 32.23284436344351
209 79.25103297741995 7.196869163530183 9.510666185957717 29.82678757789691
210 79.25047900860152 8.164586191489057 10.740449494147676 31.372531616893518
211 79.30657691519399 6.545845360594697 8.603816839463807 28.49794612688934
212 79.32747396378808 7.967452882712051 9.67166718673953 30.1400024528403
213 79.29946251762874 7.02030733863876 9.223928773741196 29.27636338651588
214 79.19877673234919 8.859532409642323 11.52734970611322 32.57638638014902
215 79.39052140917845 7.518292627150444 9.525975097503892 29.8464418414506
216 79.36663024585633 8.008085502785619 9.88027636072044 30.598470795677002
217 79.36545994263679 8.508998851019207 10.083182981443429 30.755616548751785
218 79.31661425023329 9.48104388255897 11.766765702094439 33.11022843433784
219 79.33688782737943 8.015490368405645 10.22956589427374 30.823210861415717
220 79.20830736055963 8.615880747605388 11.287666504779326 32.231980667815684
221 79.28446222914991 7.838603409833962 10.292261394092439 30.78518074027794
222 79.24090679720835 8.04970919930641 10.589354643025384 31.244049776826866
223 79.33371106634894 7.633804426828703 9.718851741696621 30.127202753136906
224 79.30720786572019 8.180417842493668 10.516264203267934 31.266215233269325
225 79.35899043914443 7.351059539429676 9.17673118437664 29.341798912212226
226 79.28848927379082 7.447822613137108 9.833704422913348 30.16475341539242
227 79.31125482400788 6.747276502367401 8.191525497516816 27.670954649890056
228 79.15392740144887 9.000764059755056 12.053907180941813 33.30457673037748
229 79.37342457801991 8.029182369293423 10.31818683050395 30.94193044010447
230 79.39623400236653 8.280428100860941 10.40665787104852 31.162703368490874
231 79.34706101891177 7.296152224334926 8.858548264194932 28.61612470327598
232 79.37329570989134 7.818538526244268 9.713383807772724 29.92629793204452
233 79.38573699937939 7.644201518003427 9.390332536409662 29.7824647529378
234 79.32007422794783 8.456611998904966 10.71421774916117 31.614104525998833
235 79.22578921807137 7.73703178724386 10.214152707468017 30.682923435213826
236 79.33117477575766 8.127609815514388 10.594470647948217 31.254593620451466
237 79.37838069514396 8.714401144863288 10.854748213047905 31.72150833631323
238 79.18595762144321 8.813319551651261 11.72550528532188 32.76423622715837
239 79.33961350972692 8.413430975531682 10.834082160041147 31.521495444134317
240 79.33929474056684 8.599538345246074 10.948713256331267 31.838792938320847
241 79.30762046455126 8.68766507179103 11.000785714080886 31.86836230004777
242 79.38010296947319 6.575725561923686 8.321973847243525 27.703778121851773
243 79.44012861507913 6.622511356246637 8.337628170587031 27.906266337244688
244 79.3595288820067 9.181092224693447 11.094261967084995 32.06742542322415
245 79.3204086323704 7.163763245185412 9.3907040170219 29.6004966971107
246 79.37374998598257 7.116477905435891 8.728432291858113 28.683753018037294
247 79.18707448963973 8.067606218028756 10.870949981504186 31.652224510034632
248 79.32879097710237 8.525190478726133 10.38041309165456 31.130775811286636
249 79.2255238795055 9.141661020591247 11.959883482824951 33.07858830882395
250 79.37567304902153 7.312510884235832 9.536604656776682 29.90407742383592
251 79.40480107680449 7.628585067344276 9.19716261804937 28.995774969873235
252 79.43267946646968 7.849581614359762 9.59338253561457 29.745446170869993
253 79.37655725027564 8.07430556198612 10.391094788557155 30.89031215834186
254 79.33766929139902 8.072208850951053 10.474586685457066 31.11191899243978
255 79.32841282584604 8.741665139009378 11.376137545323894 32.27582560108062
256 79.2599872639114 8.17805927479704 10.714387196457976 31.404049002414958
257 79.39786608028227 7.735328693577191 9.781234415736606 30.010978094707554
258 79.32396865397054 7.2435069238575895 9.33328745221913 29.562865787224833
259 79.38687835285228 7.645985518756908 9.437113024735922 29.48212875142652
260 79.36475901656144 8.62384320735432 11.08423850775847 31.965100688398007
261 79.15984053953551 8.506587949751083 11.230471524903141 32.31995259170362
262 79.43170481364908 6.996309318341801 8.775401779092352 28.630308307572662
263 79.3022279926571 9.5881836879163 12.079519791574612 33.443204906296586
264 79.32612294847179 8.615666255305904 11.141589900524018 31.96263164699824
265 79.33293278519095 7.6362391958468265 9.770950268261135 30.079934815283117
266 79.39384207345098 7.916951217966608 10.208795566007412 30.873861733588114
267 79.40190461068593 8.133266542042314 10.344183956156428 31.033351457299407
268 79.43092813653985 9.277974635709022 11.568616640089513 32.544700891709276
269 79.34069867092275 6.744673289036815 8.03497574687807 27.285160500474582
270 79.35446323198228 8.199839733801463 10.380562987340202 30.855748491404768
271 79.39317412107289 6.844387477696469 8.32695950809189 27.78498472943115
272 79.40033799926746 8.03191508729057 9.94791841816517 30.402016848277036
273 79.39800870783749 7.328657656618266 8.952428583829874 28.884795694392885
274 79.33224648388146 7.964991025276542 10.297416502237622 30.961806997982798
275 79.39686172919875 6.36320483491711 7.722443242324495 26.93661629148544
276 79.1504980870412 8.909351068632333 12.001867309210823 33.332022702930395
277 79.216591090091 9.074469245549631 11.79316037717405 33.08064560072873
278 79.31006400652423 7.813003456924306 10.099430370325758 30.778813410956307
279 79.32381397423272 9.747968112229517 12.397409437588781 33.715281738565174
280 79.40693146367886 8.699063191439672 10.818264906604558 31.718958888001048
281 79.3957164070693 7.03564564134355 8.744040994775549 28.470860108345253
282 79.36813051372435 8.102371199670264 10.005217673300926 30.438432093272596
283 79.04434721606103 9.833668296814292 13.242332314303361 35.43240710554989
284 79.13600006305117 9.966818295019564 13.309948302933183 35.39561739835961
285 79.39716958633768 6.722549403519983 8.008919966392092 27.301764687161523
286 79.41481013308743 7.988520353006928 10.020924134274212 30.42343029076121
287 79.26439794226464 7.726854223694526 10.13079767184627 30.79601652114148
288 79.37031215981156 6.747350082620317 8.577370026754416 28.085207089895825
289 79.25811892733688 8.63131914852685 11.256396961314664 32.32503328036936
290 79.37066798137855 8.519593089093593 10.875766195055736 31.75304840126514
291 79.3129725063265 7.946981324042107 10.37564249852907 31.029409263666196
292 79.40662099395577 7.3956367593192605 9.333013729662742 29.304722475283505
293 79.35348643800886 7.766030677759765 9.577819453123194 29.66363315223627
294 79.38009212716844 7.462628937736173 9.14003281021042 29.089201481895742
295 79.31204782536265 7.342217914803287 9.63570525659404 30.09450207675205
296 79.28072150222496 7.735765861999289 10.000440562971702 30.6727609740018
297 79.40662099395577 9.368426057665276 11.469587729513098 32.69380483545448
298 79.33987557793915 7.308501889647477 9.13488421926898 28.871366285536027
299 79.36561065569346 7.016685254114126 9.02053336273896 29.0147883326929

